Automorphisms of twisted Chevalley groups of type ${}^2E_6$ over local rings

We classify abstract automorphisms of the elementary and full twisted Chevalley groups of type ${}^2E_6$ over commutative local rings with involution and $2$ invertible, for both isogeny types. Every automorphism is standard, with no invertibility assumption on $3$. In the adjoint case, it has a unique expression as a composition of conjugation by an element of the full twisted group and a ring automorphism commuting with the involution. For the simply connected form, the full group equals its elementary subgroup, and the factors are strictly inner, diagonal, and ring automorphisms. The main step replaces a linear change of basis by a group element. Invariant alternating tensors determine the transported Chevalley bracket. We correct this bracket over a faithfully flat local extension and descend the resulting conjugating element by uniqueness. Root-subgroup relations then recover the coefficient automorphism.

==> twisted_e6_verification/MANIFEST.txt <==
AUDIT_NOTES.md
MANIFEST.txt
MANUSCRIPT_EDITS.md
README.md
SHA256SUMS
manuscript_crosswalk.tex
output/full_verification.txt
output/model_checks.json
output/verification_results.json
report/verification_report.pdf
report/verification_report.tex
requirements.txt
run_all.py
sections/section4_complete_short_root/README.md
sections/section4_complete_short_root/compute_certificate.py
sections/section4_complete_short_root/data/coordinates.json
sections/section4_complete_short_root/data/jacobian.npz
sections/section4_complete_short_root/data/model_directions_scaled.npz
sections/section4_complete_short_root/data/selected_minor.npz
sections/section4_complete_short_root/data/selection.json
sections/section4_complete_short_root/output/results.json
sections/section5_bracket_stabilizer/README.md
sections/section5_bracket_stabilizer/compute_certificate.py
sections/section5_bracket_stabilizer/output/results.json
sections/section5_bracket_stabilizer/output/selected_rows_and_columns.json.gz
sections/section5_bracket_stabilizer/run_all.py
sections/section5_bracket_stabilizer/src/chevalley_e6.py
sections/section5_bracket_stabilizer/src/chevalley_e6_stable.py
sections/section5_invariant_tensors/README.md
sections/section5_invariant_tensors/SHA256SUMS
sections/section5_invariant_tensors/compute_certificate.py
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_minor.npz
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_model.json
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_pivot_columns.json
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_selected_rows.json
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_system.npz
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_variables.csv.gz
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_minor.npz
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_model.json
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_pivot_columns.json
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_selected_rows.json
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_system.npz
sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_variables.csv.gz
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_minor.npz
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_model.json
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_pivot_columns.json
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_selected_rows.json
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_system.npz
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_variables.csv.gz
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_minor.npz
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_model.json
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_pivot_columns.json
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_selected_rows.json
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_system.npz
sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_variables.csv.gz
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_minor.npz
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_model.json
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_pivot_columns.json
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_selected_rows.json
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_system.npz
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_variables.csv.gz
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_minor.npz
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_model.json
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_pivot_columns.json
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_selected_rows.json
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_system.npz
sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_variables.csv.gz
sections/section5_invariant_tensors/data/q_eigenbasis.json
sections/section5_invariant_tensors/output/results.json
sections/section5_invariant_tensors/requirements.txt
sections/section5_invariant_tensors/run_all.py
sections/section5_invariant_tensors/src/chevalley_e6.py
sections/section5_invariant_tensors/src/chevalley_e6_stable.py
sections/section5_invariant_tensors/src/tensor_system.py
sections/section5_invariant_tensors/verify_certificate.py
sections/section6_parameter_rigidity/README.md
sections/section6_parameter_rigidity/compute_certificate.py
sections/section6_parameter_rigidity/data/long_T_alpha.npz
sections/section6_parameter_rigidity/data/long_commutator_system.npz
sections/section6_parameter_rigidity/data/long_metadata.json
sections/section6_parameter_rigidity/data/long_selected_minor.npz
sections/section6_parameter_rigidity/data/long_selection.json
sections/section6_parameter_rigidity/data/short_T_minus.npz
sections/section6_parameter_rigidity/data/short_skew_commutator_system.npz
sections/section6_parameter_rigidity/data/short_skew_metadata.json
sections/section6_parameter_rigidity/data/short_skew_selected_minor.npz
sections/section6_parameter_rigidity/data/short_skew_selection.json
sections/section6_parameter_rigidity/output/combined_results.json
sections/section6_parameter_rigidity/output/long_results.json
sections/section6_parameter_rigidity/output/short_skew_results.json
sections/section6_parameter_rigidity/requirements.txt
sections/section6_parameter_rigidity/run_all.py
sections/section6_parameter_rigidity/src/chevalley_e6.py
sections/section6_parameter_rigidity/src/chevalley_e6_stable.py
src/chevalley_e6.py
src/chevalley_e6_stable.py
verify_checksums.py
verify_model.py
verify_stored.py


==> twisted_e6_verification/output/full_verification.txt <==

==> verify_checksums.py
All delivered SHA-256 checksums verified.

==> verify_stored.py
Current Lemma 4.2: exact 781 x 781 minor, det = -2^200.
Lambda2_Lplus_to_Lplus: verified 5015 x 5015 minor, det = 2^973
Lambda2_Lplus_to_Lminus: verified 1932 x 1932 minor, det = -2^284
Lplus_tensor_Lminus_to_Lplus: verified 3968 x 3968 minor, det = 2^750
Lplus_tensor_Lminus_to_Lminus: verified 2319 x 2319 minor, det = -2^323
Lambda2_Lminus_to_Lplus: verified 1107 x 1107 minor, det = -2^184
Lambda2_Lminus_to_Lminus: verified 506 x 506 minor, det = 2^49
All six channels verified. Invariant module rank: 3.
Current Lemma 6.1 (long): exact minor determinant = -16.
Current Lemma 6.1 (short_skew): exact minor determinant = 8.
All stored root-normalization, tensor, and root-recognition minors passed.

==> verify_model.py
{
  "all_checks_passed": true,
  "absolute_roots": 72,
  "positive_opposite_pairs": 36,
  "relative_roots": 48,
  "basis_dimension": 78,
  "Jacobi_distinct_basis_triples_checked": 76076,
  "all_opposite_root_normalizations_verified": true,
  "all_absolute_and_relative_Weyl_root_blocks_signed_monomial": true,
  "all_relative_Weyl_squares_diagonal_involutions": true,
  "all_seven_printed_sign_conventions_verified": true,
  "negative_root_sign_convention_verified": true,
  "Q_equivariance_verified": true
}

==> sections/section4_complete_short_root/compute_certificate.py
Jacobian (11402, 788) nnz 33231
Recovery M = Matrix([[0, 0, 0, 0, 1/2, 1/2, 0], [-1/2, 0, 0, 1/2, 0, 0, 0], [0, 0, 0, 0, 1/2, -1/2, 0], [1/2, 0, 0, 1/2, 0, 0, 0], [0, -1, 0, 1, 0, 0, -1/8], [0, 0, -1, 0, 0, 0, -1/8], [0, 0, 0, 0, 0, 0, -1/8]]) det 1/32 matches True
Certificate (781, 781) det -1606938044258990275541962092341162602522202993782792835301376 power 200

==> sections/section5_invariant_tensors/run_all.py
Building Lambda2_Lplus_to_Lplus with 5016 variables
{
  "input_type": "pp",
  "output_type": "p",
  "variables": 5016,
  "equations": 41168,
  "nonzero_coefficients": 64160,
  "kernel_rank_over_Z_half": 1,
  "rank_over_Z_half": 5015,
  "model_nonzero_entries": 598,
  "removed_model_column": 14,
  "removed_model_coefficient": -1,
  "certificate_minor_size": 5015,
  "certificate_minor_determinant": {
    "sign": 1,
    "power_of_two_exponent": 973,
    "display": "2^973"
  },
  "modular_ranks": {
    "3": 5015,
    "5": 5015,
    "7": 5015
  },
  "elementary_divisors_over_Z_half": {
    "unit_divisors": 5015,
    "zero_divisors": 1
  }
}
Building Lambda2_Lplus_to_Lminus with 1932 variables
{
  "input_type": "pp",
  "output_type": "m",
  "variables": 1932,
  "equations": 15406,
  "nonzero_coefficients": 23248,
  "kernel_rank_over_Z_half": 0,
  "rank_over_Z_half": 1932,
  "model_nonzero_entries": 0,
  "removed_model_column": null,
  "removed_model_coefficient": null,
  "certificate_minor_size": 1932,
  "certificate_minor_determinant": {
    "sign": -1,
    "power_of_two_exponent": 284,
    "display": "-2^284"
  },
  "modular_ranks": {
    "3": 1932,
    "5": 1932,
    "7": 1932
  },
  "elementary_divisors_over_Z_half": {
    "unit_divisors": 1932,
    "zero_divisors": 0
  }
}
Building Lplus_tensor_Lminus_to_Lplus with 3968 variables
{
  "input_type": "pm",
  "output_type": "p",
  "variables": 3968,
  "equations": 30954,
  "nonzero_coefficients": 46236,
  "kernel_rank_over_Z_half": 0,
  "rank_over_Z_half": 3968,
  "model_nonzero_entries": 0,
  "removed_model_column": null,
  "removed_model_coefficient": null,
  "certificate_minor_size": 3968,
  "certificate_minor_determinant": {
    "sign": 1,
    "power_of_two_exponent": 750,
    "display": "2^750"
  },
  "modular_ranks": {
    "3": 3968,
    "5": 3968,
    "7": 3968
  },
  "elementary_divisors_over_Z_half": {
    "unit_divisors": 3968,
    "zero_divisors": 0
  }
}
Building Lplus_tensor_Lminus_to_Lminus with 2320 variables
{
  "input_type": "pm",
  "output_type": "m",
  "variables": 2320,
  "equations": 16842,
  "nonzero_coefficients": 24840,
  "kernel_rank_over_Z_half": 1,
  "rank_over_Z_half": 2319,
  "model_nonzero_entries": 476,
  "removed_model_column": 6,
  "removed_model_coefficient": -1,
  "certificate_minor_size": 2319,
  "certificate_minor_determinant": {
    "sign": -1,
    "power_of_two_exponent": 323,
    "display": "-2^323"
  },
  "modular_ranks": {
    "3": 2319,
    "5": 2319,
    "7": 2319
  },
  "elementary_divisors_over_Z_half": {
    "unit_divisors": 2319,
    "zero_divisors": 1
  }
}
Building Lambda2_Lminus_to_Lplus with 1108 variables
{
  "input_type": "mm",
  "output_type": "p",
  "variables": 1108,
  "equations": 7760,
  "nonzero_coefficients": 10996,
  "kernel_rank_over_Z_half": 1,
  "rank_over_Z_half": 1107,
  "model_nonzero_entries": 251,
  "removed_model_column": 6,
  "removed_model_coefficient": 1,
  "certificate_minor_size": 1107,
  "certificate_minor_determinant": {
    "sign": -1,
    "power_of_two_exponent": 184,
    "display": "-2^184"
  },
  "modular_ranks": {
    "3": 1107,
    "5": 1107,
    "7": 1107
  },
  "elementary_divisors_over_Z_half": {
    "unit_divisors": 1107,
    "zero_divisors": 1
  }
}
Building Lambda2_Lminus_to_Lminus with 506 variables
{
  "input_type": "mm",
  "output_type": "m",
  "variables": 506,
  "equations": 3172,
  "nonzero_coefficients": 4560,
  "kernel_rank_over_Z_half": 0,
  "rank_over_Z_half": 506,
  "model_nonzero_entries": 0,
  "removed_model_column": null,
  "removed_model_coefficient": null,
  "certificate_minor_size": 506,
  "certificate_minor_determinant": {
    "sign": 1,
    "power_of_two_exponent": 49,
    "display": "2^49"
  },
  "modular_ranks": {
    "3": 506,
    "5": 506,
    "7": 506
  },
  "elementary_divisors_over_Z_half": {
    "unit_divisors": 506,
    "zero_divisors": 0
  }
}
Completed in 13.88 seconds
Lambda2_Lplus_to_Lplus: verified 5015 x 5015 minor, det = 2^973
Lambda2_Lplus_to_Lminus: verified 1932 x 1932 minor, det = -2^284
Lplus_tensor_Lminus_to_Lplus: verified 3968 x 3968 minor, det = 2^750
Lplus_tensor_Lminus_to_Lminus: verified 2319 x 2319 minor, det = -2^323
Lambda2_Lminus_to_Lplus: verified 1107 x 1107 minor, det = -2^184
Lambda2_Lminus_to_Lminus: verified 506 x 506 minor, det = 2^49
All six channels verified. Invariant module rank: 3.

==> sections/section5_bracket_stabilizer/run_all.py
{
  "coefficient_ring": "Z[1/2]",
  "basis_dimension": 78,
  "degree_blocks": 1135,
  "scalar_equations": 157232,
  "variables": 6084,
  "rank": 6006,
  "kernel_rank": 78,
  "unit_elementary_divisors": 6006,
  "zero_elementary_divisors": 78,
  "certificate_minor": {
    "size": 6006,
    "sign": 1,
    "v2": 1346,
    "display": "2^1346"
  },
  "kernel_blocks": {
    "0": 1062,
    "1": 72,
    "6": 1
  }
}
Verified tangent module rank 78 and a 6006 x 6006 Jacobian minor with a determinant of absolute value 2^1346.

==> sections/section6_parameter_rigidity/run_all.py
{
  "section": 6,
  "all_checks_passed": true,
  "long_root_rigidity": {
    "coefficient_ring": "Z[1/2]",
    "current_bracket_proof_verified": true,
    "idempotent_residuals": [
      "2*a*(1 - a)",
      "2*b*(1 - b)"
    ],
    "current_final_bracket_residual": "-4*(c**2 - 2*e)",
    "relative_root": "e2-e3",
    "system_shape": [
      22282,
      836
    ],
    "system_nnz": 34356,
    "block_sizes": [
      16,
      14,
      8,
      8,
      8,
      8,
      8,
      8
    ],
    "commuting_relative_roots": 33,
    "model_matrices": [
      "I",
      "Q",
      "N_alpha",
      "Q N_alpha",
      "N_alpha^2",
      "T_alpha"
    ],
    "model_coordinate_determinant": -4,
    "first_five_model_residual_nonzeros": [
      0,
      0,
      0,
      0,
      0
    ],
    "T_residual_nonzeros": 24,
    "T_residual_values": [
      -3,
      3
    ],
    "selected_minor_size": 830,
    "selected_minor_determinant": -16,
    "selected_rows_avoid_T_residual": true,
    "inversion_relations": {
      "Q_squared": true,
      "QN_equals_NQ": true,
      "QN2_equals_N2": true,
      "NT_zero": true,
      "TN_zero": true,
      "T2_zero": true,
      "QT_minus_T": true,
      "TQ_equals_T": true,
      "HNH_minus_N": true,
      "HTH_minus_T": true
    },
    "bracket_coordinate_for_d": {
      "basis_vector": "e_{alpha_2+alpha_3+alpha_4}",
      "residual": "-d"
    },
    "bracket_coordinates_for_u": {
      "('h', 0)": "-u",
      "('h', 1)": "u",
      "('h', 4)": "-u",
      "('h', 5)": "u"
    }
  },
  "short_skew_rigidity": {
    "coefficient_ring": "Z[1/2]",
    "relative_root": "e3, skew parameter",
    "system_shape": [
      19647,
      788
    ],
    "system_nnz": 29882,
    "block_sizes": [
      12,
      12,
      12,
      10,
      8,
      8,
      8,
      8
    ],
    "commuting_relative_roots": 33,
    "rank": 781,
    "kernel_rank": 7,
    "model_matrices": [
      "I",
      "Q",
      "N_-",
      "Q N_-",
      "N_-^2",
      "Q N_-^2",
      "T_-"
    ],
    "model_residual_nonzeros": [
      0,
      0,
      0,
      0,
      0,
      0,
      0
    ],
    "model_coordinate_determinant": -8,
    "selected_minor_size": 781,
    "selected_minor_determinant": 8,
    "T_minus_nnz": 44,
    "T_minus_max_absolute_entry": 3,
    "T_minus_Q_invariant": true,
    "first_bracket_coordinates": {
      "h1": "2*u",
      "e_-beta": "-a*(a - 1)",
      "e_-tau_beta": "-b*(b - 1)"
    },
    "after_a1_b0_u0": {
      "first_e_beta": "-2*(-c**2 + 2*p)",
      "second_h5": "-d",
      "second_e_beta": "-2*(c*d + ell)"
    }
  }
}

==> verify_stored.py
Current Lemma 4.2: exact 781 x 781 minor, det = -2^200.
Lambda2_Lplus_to_Lplus: verified 5015 x 5015 minor, det = 2^973
Lambda2_Lplus_to_Lminus: verified 1932 x 1932 minor, det = -2^284
Lplus_tensor_Lminus_to_Lplus: verified 3968 x 3968 minor, det = 2^750
Lplus_tensor_Lminus_to_Lminus: verified 2319 x 2319 minor, det = -2^323
Lambda2_Lminus_to_Lplus: verified 1107 x 1107 minor, det = -2^184
Lambda2_Lminus_to_Lminus: verified 506 x 506 minor, det = 2^49
All six channels verified. Invariant module rank: 3.
Current Lemma 6.1 (long): exact minor determinant = -16.
Current Lemma 6.1 (short_skew): exact minor determinant = 8.
All stored root-normalization, tensor, and root-recognition minors passed.

FULL VERIFICATION PASSED: 60 regenerated data files agree with the delivered package.


==> twisted_e6_verification/output/model_checks.json <==
{
  "all_checks_passed": true,
  "absolute_roots": 72,
  "positive_opposite_pairs": 36,
  "relative_roots": 48,
  "basis_dimension": 78,
  "Jacobi_distinct_basis_triples_checked": 76076,
  "all_opposite_root_normalizations_verified": true,
  "all_absolute_and_relative_Weyl_root_blocks_signed_monomial": true,
  "all_relative_Weyl_squares_diagonal_involutions": true,
  "all_seven_printed_sign_conventions_verified": true,
  "negative_root_sign_convention_verified": true,
  "Q_equivariance_verified": true
}


==> twisted_e6_verification/output/verification_results.json <==
{
  "package_version": "2026-10-10-revised-certificates",
  "target_manuscript_sha256": "28f1d54da9a31934dd5fed2a4f37b68ae36d6f28dafa20ba85293295d8547d54",
  "claimed_scope": "Exact computational lemmas and model consistency, not a machine proof of the complete abstract automorphism theorem.",
  "all_checks_passed": true,
  "required_manuscript_edits": {
    "eq:short-normalization-minor": "Replace 2^142 by 2^200 for the selected minor delivered here; its signed determinant is -2^200.",
    "lemma:long-root-rigidity": "The long model-coordinate determinant in the delivered certificate is -4, not 2; the skew model-coordinate determinant is -8."
  },
  "coefficient_ring": "Z[1/2]",
  "model_consistency": {
    "all_checks_passed": true,
    "absolute_roots": 72,
    "positive_opposite_pairs": 36,
    "relative_roots": 48,
    "basis_dimension": 78,
    "Jacobi_distinct_basis_triples_checked": 76076,
    "all_opposite_root_normalizations_verified": true,
    "all_absolute_and_relative_Weyl_root_blocks_signed_monomial": true,
    "all_relative_Weyl_squares_diagonal_involutions": true,
    "all_seven_printed_sign_conventions_verified": true,
    "negative_root_sign_convention_verified": true,
    "Q_equivariance_verified": true
  },
  "section4_complete_short_root": {
    "manuscript_label": "lemma:full-short-root-normalization",
    "coefficient_ring": "Z[1/2]",
    "variables": 788,
    "nonzero_jacobian_rows": 11402,
    "jacobian_nnz": 33231,
    "relations": [
      {
        "relation": "X_H1_X-H1",
        "nonzero_derivative_rows": 746
      },
      {
        "relation": "X_H3_X-H3",
        "nonzero_derivative_rows": 746
      },
      {
        "relation": "commute_long_2,2,1,0",
        "nonzero_derivative_rows": 525
      },
      {
        "relation": "commute_long_2,4,3,2",
        "nonzero_derivative_rows": 524
      },
      {
        "relation": "commute_long_2,2,1,1",
        "nonzero_derivative_rows": 536
      },
      {
        "relation": "commute_long_2,4,3,1",
        "nonzero_derivative_rows": 528
      },
      {
        "relation": "commute_long_0,0,0,1",
        "nonzero_derivative_rows": 488
      },
      {
        "relation": "commute_long_0,2,2,1",
        "nonzero_derivative_rows": 518
      },
      {
        "relation": "X_we1_X-we1",
        "nonzero_derivative_rows": 788
      },
      {
        "relation": "X_we2_X-we2",
        "nonzero_derivative_rows": 788
      },
      {
        "relation": "X_we3_X-we3",
        "nonzero_derivative_rows": 788
      },
      {
        "relation": "rank_one",
        "nonzero_derivative_rows": 788
      },
      {
        "relation": "X_V-V_X",
        "nonzero_derivative_rows": 1076
      },
      {
        "relation": "U_V-V_U",
        "nonzero_derivative_rows": 1074
      },
      {
        "relation": "X_U_V-U_X",
        "nonzero_derivative_rows": 1489
      }
    ],
    "parameters": 7,
    "seven_coordinate_matrix": [
      [
        "0",
        "0",
        "0",
        "0",
        "1/2",
        "1/2",
        "0"
      ],
      [
        "-1/2",
        "0",
        "0",
        "1/2",
        "0",
        "0",
        "0"
      ],
      [
        "0",
        "0",
        "0",
        "0",
        "1/2",
        "-1/2",
        "0"
      ],
      [
        "1/2",
        "0",
        "0",
        "1/2",
        "0",
        "0",
        "0"
      ],
      [
        "0",
        "-1",
        "0",
        "1",
        "0",
        "0",
        "-1/8"
      ],
      [
        "0",
        "0",
        "-1",
        "0",
        "0",
        "0",
        "-1/8"
      ],
      [
        "0",
        "0",
        "0",
        "0",
        "0",
        "0",
        "-1/8"
      ]
    ],
    "recovery_determinant": "1/32",
    "recovery_matrix_matches_manuscript": true,
    "model_tangent_residual_zero": true,
    "weyl_centralization_verified": true,
    "Pi_idempotent_rank_3_verified": true,
    "selected_minor_size": 781,
    "selected_minor_determinant": {
      "sign": -1,
      "power_of_two_exponent": 200,
      "exact": "-1606938044258990275541962092341162602522202993782792835301376"
    },
    "all_checks_passed": true
  },
  "section5_invariant_tensors": {
    "coefficient_ring": "Z[1/2]",
    "q_eigenspace_ranks": {
      "plus": 52,
      "minus": 26
    },
    "channels": {
      "Lambda2_Lplus_to_Lplus": {
        "input_type": "pp",
        "output_type": "p",
        "variables": 5016,
        "equations": 41168,
        "nonzero_coefficients": 64160,
        "kernel_rank_over_Z_half": 1,
        "rank_over_Z_half": 5015,
        "model_nonzero_entries": 598,
        "removed_model_column": 14,
        "removed_model_coefficient": -1,
        "certificate_minor_size": 5015,
        "certificate_minor_determinant": {
          "sign": 1,
          "power_of_two_exponent": 973,
          "display": "2^973"
        },
        "modular_ranks": {
          "3": 5015,
          "5": 5015,
          "7": 5015
        },
        "elementary_divisors_over_Z_half": {
          "unit_divisors": 5015,
          "zero_divisors": 1
        }
      },
      "Lambda2_Lplus_to_Lminus": {
        "input_type": "pp",
        "output_type": "m",
        "variables": 1932,
        "equations": 15406,
        "nonzero_coefficients": 23248,
        "kernel_rank_over_Z_half": 0,
        "rank_over_Z_half": 1932,
        "model_nonzero_entries": 0,
        "removed_model_column": null,
        "removed_model_coefficient": null,
        "certificate_minor_size": 1932,
        "certificate_minor_determinant": {
          "sign": -1,
          "power_of_two_exponent": 284,
          "display": "-2^284"
        },
        "modular_ranks": {
          "3": 1932,
          "5": 1932,
          "7": 1932
        },
        "elementary_divisors_over_Z_half": {
          "unit_divisors": 1932,
          "zero_divisors": 0
        }
      },
      "Lplus_tensor_Lminus_to_Lplus": {
        "input_type": "pm",
        "output_type": "p",
        "variables": 3968,
        "equations": 30954,
        "nonzero_coefficients": 46236,
        "kernel_rank_over_Z_half": 0,
        "rank_over_Z_half": 3968,
        "model_nonzero_entries": 0,
        "removed_model_column": null,
        "removed_model_coefficient": null,
        "certificate_minor_size": 3968,
        "certificate_minor_determinant": {
          "sign": 1,
          "power_of_two_exponent": 750,
          "display": "2^750"
        },
        "modular_ranks": {
          "3": 3968,
          "5": 3968,
          "7": 3968
        },
        "elementary_divisors_over_Z_half": {
          "unit_divisors": 3968,
          "zero_divisors": 0
        }
      },
      "Lplus_tensor_Lminus_to_Lminus": {
        "input_type": "pm",
        "output_type": "m",
        "variables": 2320,
        "equations": 16842,
        "nonzero_coefficients": 24840,
        "kernel_rank_over_Z_half": 1,
        "rank_over_Z_half": 2319,
        "model_nonzero_entries": 476,
        "removed_model_column": 6,
        "removed_model_coefficient": -1,
        "certificate_minor_size": 2319,
        "certificate_minor_determinant": {
          "sign": -1,
          "power_of_two_exponent": 323,
          "display": "-2^323"
        },
        "modular_ranks": {
          "3": 2319,
          "5": 2319,
          "7": 2319
        },
        "elementary_divisors_over_Z_half": {
          "unit_divisors": 2319,
          "zero_divisors": 1
        }
      },
      "Lambda2_Lminus_to_Lplus": {
        "input_type": "mm",
        "output_type": "p",
        "variables": 1108,
        "equations": 7760,
        "nonzero_coefficients": 10996,
        "kernel_rank_over_Z_half": 1,
        "rank_over_Z_half": 1107,
        "model_nonzero_entries": 251,
        "removed_model_column": 6,
        "removed_model_coefficient": 1,
        "certificate_minor_size": 1107,
        "certificate_minor_determinant": {
          "sign": -1,
          "power_of_two_exponent": 184,
          "display": "-2^184"
        },
        "modular_ranks": {
          "3": 1107,
          "5": 1107,
          "7": 1107
        },
        "elementary_divisors_over_Z_half": {
          "unit_divisors": 1107,
          "zero_divisors": 1
        }
      },
      "Lambda2_Lminus_to_Lminus": {
        "input_type": "mm",
        "output_type": "m",
        "variables": 506,
        "equations": 3172,
        "nonzero_coefficients": 4560,
        "kernel_rank_over_Z_half": 0,
        "rank_over_Z_half": 506,
        "model_nonzero_entries": 0,
        "removed_model_column": null,
        "removed_model_coefficient": null,
        "certificate_minor_size": 506,
        "certificate_minor_determinant": {
          "sign": 1,
          "power_of_two_exponent": 49,
          "display": "2^49"
        },
        "modular_ranks": {
          "3": 506,
          "5": 506,
          "7": 506
        },
        "elementary_divisors_over_Z_half": {
          "unit_divisors": 506,
          "zero_divisors": 0
        }
      }
    },
    "parity_compatible_total": {
      "variables": 14850,
      "rank": 14847,
      "kernel_rank": 3,
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 14847,
        "zero_divisors": 3
      }
    },
    "module_description": {
      "rank": 3,
      "basis": [
        "standard bracket Lambda^2(L+) -> L+",
        "standard bracket L+ tensor L- -> L-",
        "standard bracket Lambda^2(L-) -> L+"
      ],
      "other_parity_channels": "zero",
      "base_change_statement": "No odd torsion occurs; the invariant module commutes with arbitrary base change from Z[1/2]."
    }
  },
  "section5_optional_tangent_check": {
    "coefficient_ring": "Z[1/2]",
    "basis_dimension": 78,
    "degree_blocks": 1135,
    "scalar_equations": 157232,
    "variables": 6084,
    "rank": 6006,
    "kernel_rank": 78,
    "unit_elementary_divisors": 6006,
    "zero_elementary_divisors": 78,
    "certificate_minor": {
      "size": 6006,
      "sign": 1,
      "v2": 1346,
      "display": "2^1346"
    },
    "kernel_blocks": {
      "0": 1062,
      "1": 72,
      "6": 1
    }
  },
  "section6_root_recognition": {
    "section": 6,
    "all_checks_passed": true,
    "long_root_rigidity": {
      "coefficient_ring": "Z[1/2]",
      "current_bracket_proof_verified": true,
      "idempotent_residuals": [
        "2*a*(1 - a)",
        "2*b*(1 - b)"
      ],
      "current_final_bracket_residual": "-4*(c**2 - 2*e)",
      "relative_root": "e2-e3",
      "system_shape": [
        22282,
        836
      ],
      "system_nnz": 34356,
      "block_sizes": [
        16,
        14,
        8,
        8,
        8,
        8,
        8,
        8
      ],
      "commuting_relative_roots": 33,
      "model_matrices": [
        "I",
        "Q",
        "N_alpha",
        "Q N_alpha",
        "N_alpha^2",
        "T_alpha"
      ],
      "model_coordinate_determinant": -4,
      "first_five_model_residual_nonzeros": [
        0,
        0,
        0,
        0,
        0
      ],
      "T_residual_nonzeros": 24,
      "T_residual_values": [
        -3,
        3
      ],
      "selected_minor_size": 830,
      "selected_minor_determinant": -16,
      "selected_rows_avoid_T_residual": true,
      "inversion_relations": {
        "Q_squared": true,
        "QN_equals_NQ": true,
        "QN2_equals_N2": true,
        "NT_zero": true,
        "TN_zero": true,
        "T2_zero": true,
        "QT_minus_T": true,
        "TQ_equals_T": true,
        "HNH_minus_N": true,
        "HTH_minus_T": true
      },
      "bracket_coordinate_for_d": {
        "basis_vector": "e_{alpha_2+alpha_3+alpha_4}",
        "residual": "-d"
      },
      "bracket_coordinates_for_u": {
        "('h', 0)": "-u",
        "('h', 1)": "u",
        "('h', 4)": "-u",
        "('h', 5)": "u"
      }
    },
    "short_skew_rigidity": {
      "coefficient_ring": "Z[1/2]",
      "relative_root": "e3, skew parameter",
      "system_shape": [
        19647,
        788
      ],
      "system_nnz": 29882,
      "block_sizes": [
        12,
        12,
        12,
        10,
        8,
        8,
        8,
        8
      ],
      "commuting_relative_roots": 33,
      "rank": 781,
      "kernel_rank": 7,
      "model_matrices": [
        "I",
        "Q",
        "N_-",
        "Q N_-",
        "N_-^2",
        "Q N_-^2",
        "T_-"
      ],
      "model_residual_nonzeros": [
        0,
        0,
        0,
        0,
        0,
        0,
        0
      ],
      "model_coordinate_determinant": -8,
      "selected_minor_size": 781,
      "selected_minor_determinant": 8,
      "T_minus_nnz": 44,
      "T_minus_max_absolute_entry": 3,
      "T_minus_Q_invariant": true,
      "first_bracket_coordinates": {
        "h1": "2*u",
        "e_-beta": "-a*(a - 1)",
        "e_-tau_beta": "-b*(b - 1)"
      },
      "after_a1_b0_u0": {
        "first_e_beta": "-2*(-c**2 + 2*p)",
        "second_h5": "-d",
        "second_e_beta": "-2*(c*d + ell)"
      }
    }
  },
  "reproduction": {
    "command": "python run_all.py",
    "full_regeneration": "default; --full is equivalent",
    "stored_only_command": "python run_all.py --stored-only",
    "behavior": "The delivered files are preserved. Regeneration occurs in a temporary copy and mathematical payloads are compared to the delivered data."
  },
  "environment_used_for_audit": {
    "python": "3.13.5",
    "numpy": "2.3.5",
    "scipy": "1.17.0",
    "sympy": "1.14.0"
  },
  "audit_execution": {
    "full_reproduction_passed": true,
    "regenerated_mathematical_data_files_matched": 60,
    "stored_minors_independently_rechecked": true
  }
}


==> twisted_e6_verification/requirements.txt <==
numpy
scipy
sympy


==> twisted_e6_verification/sections/section4_complete_short_root/data/coordinates.json <==
{
  "basis": [
    "('h', 0)",
    "('h', 1)",
    "('h', 2)",
    "('h', 3)",
    "('h', 4)",
    "('h', 5)",
    "(0, 0, 0, 0, 0, 1)",
    "(0, 0, 0, 0, 1, 0)",
    "(0, 0, 0, 1, 0, 0)",
    "(0, 0, 1, 0, 0, 0)",
    "(0, 1, 0, 0, 0, 0)",
    "(1, 0, 0, 0, 0, 0)",
    "(0, 0, 0, 0, 1, 1)",
    "(0, 0, 1, 0, 1, 0)",
    "(0, 0, 1, 1, 0, 0)",
    "(0, 1, 1, 0, 0, 0)",
    "(1, 1, 0, 0, 0, 0)",
    "(0, 0, 1, 0, 1, 1)",
    "(0, 0, 1, 1, 1, 0)",
    "(0, 1, 1, 0, 1, 0)",
    "(0, 1, 1, 1, 0, 0)",
    "(1, 1, 1, 0, 0, 0)",
    "(0, 0, 1, 1, 1, 1)",
    "(0, 1, 1, 0, 1, 1)",
    "(0, 1, 1, 1, 1, 0)",
    "(1, 1, 1, 0, 1, 0)",
    "(1, 1, 1, 1, 0, 0)",
    "(0, 1, 1, 1, 1, 1)",
    "(0, 1, 2, 1, 1, 0)",
    "(1, 1, 1, 0, 1, 1)",
    "(1, 1, 1, 1, 1, 0)",
    "(0, 1, 2, 1, 1, 1)",
    "(1, 1, 1, 1, 1, 1)",
    "(1, 1, 2, 1, 1, 0)",
    "(0, 1, 2, 1, 2, 1)",
    "(1, 1, 2, 1, 1, 1)",
    "(1, 2, 2, 1, 1, 0)",
    "(1, 1, 2, 1, 2, 1)",
    "(1, 2, 2, 1, 1, 1)",
    "(1, 2, 2, 1, 2, 1)",
    "(1, 2, 3, 1, 2, 1)",
    "(1, 2, 3, 2, 2, 1)",
    "(0, 0, 0, 0, 0, -1)",
    "(0, 0, 0, 0, -1, 0)",
    "(0, 0, 0, -1, 0, 0)",
    "(0, 0, -1, 0, 0, 0)",
    "(0, -1, 0, 0, 0, 0)",
    "(-1, 0, 0, 0, 0, 0)",
    "(0, 0, 0, 0, -1, -1)",
    "(0, 0, -1, 0, -1, 0)",
    "(0, 0, -1, -1, 0, 0)",
    "(0, -1, -1, 0, 0, 0)",
    "(-1, -1, 0, 0, 0, 0)",
    "(0, 0, -1, 0, -1, -1)",
    "(0, 0, -1, -1, -1, 0)",
    "(0, -1, -1, 0, -1, 0)",
    "(0, -1, -1, -1, 0, 0)",
    "(-1, -1, -1, 0, 0, 0)",
    "(0, 0, -1, -1, -1, -1)",
    "(0, -1, -1, 0, -1, -1)",
    "(0, -1, -1, -1, -1, 0)",
    "(-1, -1, -1, 0, -1, 0)",
    "(-1, -1, -1, -1, 0, 0)",
    "(0, -1, -1, -1, -1, -1)",
    "(0, -1, -2, -1, -1, 0)",
    "(-1, -1, -1, 0, -1, -1)",
    "(-1, -1, -1, -1, -1, 0)",
    "(0, -1, -2, -1, -1, -1)",
    "(-1, -1, -1, -1, -1, -1)",
    "(-1, -1, -2, -1, -1, 0)",
    "(0, -1, -2, -1, -2, -1)",
    "(-1, -1, -2, -1, -1, -1)",
    "(-1, -2, -2, -1, -1, 0)",
    "(-1, -1, -2, -1, -2, -1)",
    "(-1, -2, -2, -1, -1, -1)",
    "(-1, -2, -2, -1, -2, -1)",
    "(-1, -2, -3, -1, -2, -1)",
    "(-1, -2, -3, -2, -2, -1)"
  ],
  "variable_positions": [
    [
      8,
      8
    ],
    [
      8,
      28
    ],
    [
      8,
      35
    ],
    [
      8,
      37
    ],
    [
      8,
      38
    ],
    [
      8,
      39
    ],
    [
      8,
      44
    ],
    [
      8,
      64
    ],
    [
      8,
      71
    ],
    [
      8,
      73
    ],
    [
      8,
      74
    ],
    [
      8,
      75
    ],
    [
      28,
      8
    ],
    [
      28,
      28
    ],
    [
      28,
      35
    ],
    [
      28,
      37
    ],
    [
      28,
      38
    ],
    [
      28,
      39
    ],
    [
      28,
      44
    ],
    [
      28,
      64
    ],
    [
      28,
      71
    ],
    [
      28,
      73
    ],
    [
      28,
      74
    ],
    [
      28,
      75
    ],
    [
      35,
      8
    ],
    [
      35,
      28
    ],
    [
      35,
      35
    ],
    [
      35,
      37
    ],
    [
      35,
      38
    ],
    [
      35,
      39
    ],
    [
      35,
      44
    ],
    [
      35,
      64
    ],
    [
      35,
      71
    ],
    [
      35,
      73
    ],
    [
      35,
      74
    ],
    [
      35,
      75
    ],
    [
      37,
      8
    ],
    [
      37,
      28
    ],
    [
      37,
      35
    ],
    [
      37,
      37
    ],
    [
      37,
      38
    ],
    [
      37,
      39
    ],
    [
      37,
      44
    ],
    [
      37,
      64
    ],
    [
      37,
      71
    ],
    [
      37,
      73
    ],
    [
      37,
      74
    ],
    [
      37,
      75
    ],
    [
      38,
      8
    ],
    [
      38,
      28
    ],
    [
      38,
      35
    ],
    [
      38,
      37
    ],
    [
      38,
      38
    ],
    [
      38,
      39
    ],
    [
      38,
      44
    ],
    [
      38,
      64
    ],
    [
      38,
      71
    ],
    [
      38,
      73
    ],
    [
      38,
      74
    ],
    [
      38,
      75
    ],
    [
      39,
      8
    ],
    [
      39,
      28
    ],
    [
      39,
      35
    ],
    [
      39,
      37
    ],
    [
      39,
      38
    ],
    [
      39,
      39
    ],
    [
      39,
      44
    ],
    [
      39,
      64
    ],
    [
      39,
      71
    ],
    [
      39,
      73
    ],
    [
      39,
      74
    ],
    [
      39,
      75
    ],
    [
      44,
      8
    ],
    [
      44,
      28
    ],
    [
      44,
      35
    ],
    [
      44,
      37
    ],
    [
      44,
      38
    ],
    [
      44,
      39
    ],
    [
      44,
      44
    ],
    [
      44,
      64
    ],
    [
      44,
      71
    ],
    [
      44,
      73
    ],
    [
      44,
      74
    ],
    [
      44,
      75
    ],
    [
      64,
      8
    ],
    [
      64,
      28
    ],
    [
      64,
      35
    ],
    [
      64,
      37
    ],
    [
      64,
      38
    ],
    [
      64,
      39
    ],
    [
      64,
      44
    ],
    [
      64,
      64
    ],
    [
      64,
      71
    ],
    [
      64,
      73
    ],
    [
      64,
      74
    ],
    [
      64,
      75
    ],
    [
      71,
      8
    ],
    [
      71,
      28
    ],
    [
      71,
      35
    ],
    [
      71,
      37
    ],
    [
      71,
      38
    ],
    [
      71,
      39
    ],
    [
      71,
      44
    ],
    [
      71,
      64
    ],
    [
      71,
      71
    ],
    [
      71,
      73
    ],
    [
      71,
      74
    ],
    [
      71,
      75
    ],
    [
      73,
      8
    ],
    [
      73,
      28
    ],
    [
      73,
      35
    ],
    [
      73,
      37
    ],
    [
      73,
      38
    ],
    [
      73,
      39
    ],
    [
      73,
      44
    ],
    [
      73,
      64
    ],
    [
      73,
      71
    ],
    [
      73,
      73
    ],
    [
      73,
      74
    ],
    [
      73,
      75
    ],
    [
      74,
      8
    ],
    [
      74,
      28
    ],
    [
      74,
      35
    ],
    [
      74,
      37
    ],
    [
      74,
      38
    ],
    [
      74,
      39
    ],
    [
      74,
      44
    ],
    [
      74,
      64
    ],
    [
      74,
      71
    ],
    [
      74,
      73
    ],
    [
      74,
      74
    ],
    [
      74,
      75
    ],
    [
      75,
      8
    ],
    [
      75,
      28
    ],
    [
      75,
      35
    ],
    [
      75,
      37
    ],
    [
      75,
      38
    ],
    [
      75,
      39
    ],
    [
      75,
      44
    ],
    [
      75,
      64
    ],
    [
      75,
      71
    ],
    [
      75,
      73
    ],
    [
      75,
      74
    ],
    [
      75,
      75
    ],
    [
      9,
      9
    ],
    [
      9,
      13
    ],
    [
      9,
      15
    ],
    [
      9,
      19
    ],
    [
      9,
      29
    ],
    [
      9,
      41
    ],
    [
      9,
      45
    ],
    [
      9,
      49
    ],
    [
      9,
      51
    ],
    [
      9,
      55
    ],
    [
      9,
      65
    ],
    [
      9,
      77
    ],
    [
      13,
      9
    ],
    [
      13,
      13
    ],
    [
      13,
      15
    ],
    [
      13,
      19
    ],
    [
      13,
      29
    ],
    [
      13,
      41
    ],
    [
      13,
      45
    ],
    [
      13,
      49
    ],
    [
      13,
      51
    ],
    [
      13,
      55
    ],
    [
      13,
      65
    ],
    [
      13,
      77
    ],
    [
      15,
      9
    ],
    [
      15,
      13
    ],
    [
      15,
      15
    ],
    [
      15,
      19
    ],
    [
      15,
      29
    ],
    [
      15,
      41
    ],
    [
      15,
      45
    ],
    [
      15,
      49
    ],
    [
      15,
      51
    ],
    [
      15,
      55
    ],
    [
      15,
      65
    ],
    [
      15,
      77
    ],
    [
      19,
      9
    ],
    [
      19,
      13
    ],
    [
      19,
      15
    ],
    [
      19,
      19
    ],
    [
      19,
      29
    ],
    [
      19,
      41
    ],
    [
      19,
      45
    ],
    [
      19,
      49
    ],
    [
      19,
      51
    ],
    [
      19,
      55
    ],
    [
      19,
      65
    ],
    [
      19,
      77
    ],
    [
      29,
      9
    ],
    [
      29,
      13
    ],
    [
      29,
      15
    ],
    [
      29,
      19
    ],
    [
      29,
      29
    ],
    [
      29,
      41
    ],
    [
      29,
      45
    ],
    [
      29,
      49
    ],
    [
      29,
      51
    ],
    [
      29,
      55
    ],
    [
      29,
      65
    ],
    [
      29,
      77
    ],
    [
      41,
      9
    ],
    [
      41,
      13
    ],
    [
      41,
      15
    ],
    [
      41,
      19
    ],
    [
      41,
      29
    ],
    [
      41,
      41
    ],
    [
      41,
      45
    ],
    [
      41,
      49
    ],
    [
      41,
      51
    ],
    [
      41,
      55
    ],
    [
      41,
      65
    ],
    [
      41,
      77
    ],
    [
      45,
      9
    ],
    [
      45,
      13
    ],
    [
      45,
      15
    ],
    [
      45,
      19
    ],
    [
      45,
      29
    ],
    [
      45,
      41
    ],
    [
      45,
      45
    ],
    [
      45,
      49
    ],
    [
      45,
      51
    ],
    [
      45,
      55
    ],
    [
      45,
      65
    ],
    [
      45,
      77
    ],
    [
      49,
      9
    ],
    [
      49,
      13
    ],
    [
      49,
      15
    ],
    [
      49,
      19
    ],
    [
      49,
      29
    ],
    [
      49,
      41
    ],
    [
      49,
      45
    ],
    [
      49,
      49
    ],
    [
      49,
      51
    ],
    [
      49,
      55
    ],
    [
      49,
      65
    ],
    [
      49,
      77
    ],
    [
      51,
      9
    ],
    [
      51,
      13
    ],
    [
      51,
      15
    ],
    [
      51,
      19
    ],
    [
      51,
      29
    ],
    [
      51,
      41
    ],
    [
      51,
      45
    ],
    [
      51,
      49
    ],
    [
      51,
      51
    ],
    [
      51,
      55
    ],
    [
      51,
      65
    ],
    [
      51,
      77
    ],
    [
      55,
      9
    ],
    [
      55,
      13
    ],
    [
      55,
      15
    ],
    [
      55,
      19
    ],
    [
      55,
      29
    ],
    [
      55,
      41
    ],
    [
      55,
      45
    ],
    [
      55,
      49
    ],
    [
      55,
      51
    ],
    [
      55,
      55
    ],
    [
      55,
      65
    ],
    [
      55,
      77
    ],
    [
      65,
      9
    ],
    [
      65,
      13
    ],
    [
      65,
      15
    ],
    [
      65,
      19
    ],
    [
      65,
      29
    ],
    [
      65,
      41
    ],
    [
      65,
      45
    ],
    [
      65,
      49
    ],
    [
      65,
      51
    ],
    [
      65,
      55
    ],
    [
      65,
      65
    ],
    [
      65,
      77
    ],
    [
      77,
      9
    ],
    [
      77,
      13
    ],
    [
      77,
      15
    ],
    [
      77,
      19
    ],
    [
      77,
      29
    ],
    [
      77,
      41
    ],
    [
      77,
      45
    ],
    [
      77,
      49
    ],
    [
      77,
      51
    ],
    [
      77,
      55
    ],
    [
      77,
      65
    ],
    [
      77,
      77
    ],
    [
      14,
      14
    ],
    [
      14,
      18
    ],
    [
      14,
      20
    ],
    [
      14,
      24
    ],
    [
      14,
      32
    ],
    [
      14,
      40
    ],
    [
      14,
      50
    ],
    [
      14,
      54
    ],
    [
      14,
      56
    ],
    [
      14,
      60
    ],
    [
      14,
      68
    ],
    [
      14,
      76
    ],
    [
      18,
      14
    ],
    [
      18,
      18
    ],
    [
      18,
      20
    ],
    [
      18,
      24
    ],
    [
      18,
      32
    ],
    [
      18,
      40
    ],
    [
      18,
      50
    ],
    [
      18,
      54
    ],
    [
      18,
      56
    ],
    [
      18,
      60
    ],
    [
      18,
      68
    ],
    [
      18,
      76
    ],
    [
      20,
      14
    ],
    [
      20,
      18
    ],
    [
      20,
      20
    ],
    [
      20,
      24
    ],
    [
      20,
      32
    ],
    [
      20,
      40
    ],
    [
      20,
      50
    ],
    [
      20,
      54
    ],
    [
      20,
      56
    ],
    [
      20,
      60
    ],
    [
      20,
      68
    ],
    [
      20,
      76
    ],
    [
      24,
      14
    ],
    [
      24,
      18
    ],
    [
      24,
      20
    ],
    [
      24,
      24
    ],
    [
      24,
      32
    ],
    [
      24,
      40
    ],
    [
      24,
      50
    ],
    [
      24,
      54
    ],
    [
      24,
      56
    ],
    [
      24,
      60
    ],
    [
      24,
      68
    ],
    [
      24,
      76
    ],
    [
      32,
      14
    ],
    [
      32,
      18
    ],
    [
      32,
      20
    ],
    [
      32,
      24
    ],
    [
      32,
      32
    ],
    [
      32,
      40
    ],
    [
      32,
      50
    ],
    [
      32,
      54
    ],
    [
      32,
      56
    ],
    [
      32,
      60
    ],
    [
      32,
      68
    ],
    [
      32,
      76
    ],
    [
      40,
      14
    ],
    [
      40,
      18
    ],
    [
      40,
      20
    ],
    [
      40,
      24
    ],
    [
      40,
      32
    ],
    [
      40,
      40
    ],
    [
      40,
      50
    ],
    [
      40,
      54
    ],
    [
      40,
      56
    ],
    [
      40,
      60
    ],
    [
      40,
      68
    ],
    [
      40,
      76
    ],
    [
      50,
      14
    ],
    [
      50,
      18
    ],
    [
      50,
      20
    ],
    [
      50,
      24
    ],
    [
      50,
      32
    ],
    [
      50,
      40
    ],
    [
      50,
      50
    ],
    [
      50,
      54
    ],
    [
      50,
      56
    ],
    [
      50,
      60
    ],
    [
      50,
      68
    ],
    [
      50,
      76
    ],
    [
      54,
      14
    ],
    [
      54,
      18
    ],
    [
      54,
      20
    ],
    [
      54,
      24
    ],
    [
      54,
      32
    ],
    [
      54,
      40
    ],
    [
      54,
      50
    ],
    [
      54,
      54
    ],
    [
      54,
      56
    ],
    [
      54,
      60
    ],
    [
      54,
      68
    ],
    [
      54,
      76
    ],
    [
      56,
      14
    ],
    [
      56,
      18
    ],
    [
      56,
      20
    ],
    [
      56,
      24
    ],
    [
      56,
      32
    ],
    [
      56,
      40
    ],
    [
      56,
      50
    ],
    [
      56,
      54
    ],
    [
      56,
      56
    ],
    [
      56,
      60
    ],
    [
      56,
      68
    ],
    [
      56,
      76
    ],
    [
      60,
      14
    ],
    [
      60,
      18
    ],
    [
      60,
      20
    ],
    [
      60,
      24
    ],
    [
      60,
      32
    ],
    [
      60,
      40
    ],
    [
      60,
      50
    ],
    [
      60,
      54
    ],
    [
      60,
      56
    ],
    [
      60,
      60
    ],
    [
      60,
      68
    ],
    [
      60,
      76
    ],
    [
      68,
      14
    ],
    [
      68,
      18
    ],
    [
      68,
      20
    ],
    [
      68,
      24
    ],
    [
      68,
      32
    ],
    [
      68,
      40
    ],
    [
      68,
      50
    ],
    [
      68,
      54
    ],
    [
      68,
      56
    ],
    [
      68,
      60
    ],
    [
      68,
      68
    ],
    [
      68,
      76
    ],
    [
      76,
      14
    ],
    [
      76,
      18
    ],
    [
      76,
      20
    ],
    [
      76,
      24
    ],
    [
      76,
      32
    ],
    [
      76,
      40
    ],
    [
      76,
      50
    ],
    [
      76,
      54
    ],
    [
      76,
      56
    ],
    [
      76,
      60
    ],
    [
      76,
      68
    ],
    [
      76,
      76
    ],
    [
      0,
      0
    ],
    [
      0,
      1
    ],
    [
      0,
      2
    ],
    [
      0,
      3
    ],
    [
      0,
      4
    ],
    [
      0,
      5
    ],
    [
      0,
      7
    ],
    [
      0,
      10
    ],
    [
      0,
      43
    ],
    [
      0,
      46
    ],
    [
      1,
      0
    ],
    [
      1,
      1
    ],
    [
      1,
      2
    ],
    [
      1,
      3
    ],
    [
      1,
      4
    ],
    [
      1,
      5
    ],
    [
      1,
      7
    ],
    [
      1,
      10
    ],
    [
      1,
      43
    ],
    [
      1,
      46
    ],
    [
      2,
      0
    ],
    [
      2,
      1
    ],
    [
      2,
      2
    ],
    [
      2,
      3
    ],
    [
      2,
      4
    ],
    [
      2,
      5
    ],
    [
      2,
      7
    ],
    [
      2,
      10
    ],
    [
      2,
      43
    ],
    [
      2,
      46
    ],
    [
      3,
      0
    ],
    [
      3,
      1
    ],
    [
      3,
      2
    ],
    [
      3,
      3
    ],
    [
      3,
      4
    ],
    [
      3,
      5
    ],
    [
      3,
      7
    ],
    [
      3,
      10
    ],
    [
      3,
      43
    ],
    [
      3,
      46
    ],
    [
      4,
      0
    ],
    [
      4,
      1
    ],
    [
      4,
      2
    ],
    [
      4,
      3
    ],
    [
      4,
      4
    ],
    [
      4,
      5
    ],
    [
      4,
      7
    ],
    [
      4,
      10
    ],
    [
      4,
      43
    ],
    [
      4,
      46
    ],
    [
      5,
      0
    ],
    [
      5,
      1
    ],
    [
      5,
      2
    ],
    [
      5,
      3
    ],
    [
      5,
      4
    ],
    [
      5,
      5
    ],
    [
      5,
      7
    ],
    [
      5,
      10
    ],
    [
      5,
      43
    ],
    [
      5,
      46
    ],
    [
      7,
      0
    ],
    [
      7,
      1
    ],
    [
      7,
      2
    ],
    [
      7,
      3
    ],
    [
      7,
      4
    ],
    [
      7,
      5
    ],
    [
      7,
      7
    ],
    [
      7,
      10
    ],
    [
      7,
      43
    ],
    [
      7,
      46
    ],
    [
      10,
      0
    ],
    [
      10,
      1
    ],
    [
      10,
      2
    ],
    [
      10,
      3
    ],
    [
      10,
      4
    ],
    [
      10,
      5
    ],
    [
      10,
      7
    ],
    [
      10,
      10
    ],
    [
      10,
      43
    ],
    [
      10,
      46
    ],
    [
      43,
      0
    ],
    [
      43,
      1
    ],
    [
      43,
      2
    ],
    [
      43,
      3
    ],
    [
      43,
      4
    ],
    [
      43,
      5
    ],
    [
      43,
      7
    ],
    [
      43,
      10
    ],
    [
      43,
      43
    ],
    [
      43,
      46
    ],
    [
      46,
      0
    ],
    [
      46,
      1
    ],
    [
      46,
      2
    ],
    [
      46,
      3
    ],
    [
      46,
      4
    ],
    [
      46,
      5
    ],
    [
      46,
      7
    ],
    [
      46,
      10
    ],
    [
      46,
      43
    ],
    [
      46,
      46
    ],
    [
      6,
      6
    ],
    [
      6,
      11
    ],
    [
      6,
      12
    ],
    [
      6,
      16
    ],
    [
      6,
      42
    ],
    [
      6,
      47
    ],
    [
      6,
      48
    ],
    [
      6,
      52
    ],
    [
      11,
      6
    ],
    [
      11,
      11
    ],
    [
      11,
      12
    ],
    [
      11,
      16
    ],
    [
      11,
      42
    ],
    [
      11,
      47
    ],
    [
      11,
      48
    ],
    [
      11,
      52
    ],
    [
      12,
      6
    ],
    [
      12,
      11
    ],
    [
      12,
      12
    ],
    [
      12,
      16
    ],
    [
      12,
      42
    ],
    [
      12,
      47
    ],
    [
      12,
      48
    ],
    [
      12,
      52
    ],
    [
      16,
      6
    ],
    [
      16,
      11
    ],
    [
      16,
      12
    ],
    [
      16,
      16
    ],
    [
      16,
      42
    ],
    [
      16,
      47
    ],
    [
      16,
      48
    ],
    [
      16,
      52
    ],
    [
      42,
      6
    ],
    [
      42,
      11
    ],
    [
      42,
      12
    ],
    [
      42,
      16
    ],
    [
      42,
      42
    ],
    [
      42,
      47
    ],
    [
      42,
      48
    ],
    [
      42,
      52
    ],
    [
      47,
      6
    ],
    [
      47,
      11
    ],
    [
      47,
      12
    ],
    [
      47,
      16
    ],
    [
      47,
      42
    ],
    [
      47,
      47
    ],
    [
      47,
      48
    ],
    [
      47,
      52
    ],
    [
      48,
      6
    ],
    [
      48,
      11
    ],
    [
      48,
      12
    ],
    [
      48,
      16
    ],
    [
      48,
      42
    ],
    [
      48,
      47
    ],
    [
      48,
      48
    ],
    [
      48,
      52
    ],
    [
      52,
      6
    ],
    [
      52,
      11
    ],
    [
      52,
      12
    ],
    [
      52,
      16
    ],
    [
      52,
      42
    ],
    [
      52,
      47
    ],
    [
      52,
      48
    ],
    [
      52,
      52
    ],
    [
      17,
      17
    ],
    [
      17,
      21
    ],
    [
      17,
      23
    ],
    [
      17,
      25
    ],
    [
      17,
      53
    ],
    [
      17,
      57
    ],
    [
      17,
      59
    ],
    [
      17,
      61
    ],
    [
      21,
      17
    ],
    [
      21,
      21
    ],
    [
      21,
      23
    ],
    [
      21,
      25
    ],
    [
      21,
      53
    ],
    [
      21,
      57
    ],
    [
      21,
      59
    ],
    [
      21,
      61
    ],
    [
      23,
      17
    ],
    [
      23,
      21
    ],
    [
      23,
      23
    ],
    [
      23,
      25
    ],
    [
      23,
      53
    ],
    [
      23,
      57
    ],
    [
      23,
      59
    ],
    [
      23,
      61
    ],
    [
      25,
      17
    ],
    [
      25,
      21
    ],
    [
      25,
      23
    ],
    [
      25,
      25
    ],
    [
      25,
      53
    ],
    [
      25,
      57
    ],
    [
      25,
      59
    ],
    [
      25,
      61
    ],
    [
      53,
      17
    ],
    [
      53,
      21
    ],
    [
      53,
      23
    ],
    [
      53,
      25
    ],
    [
      53,
      53
    ],
    [
      53,
      57
    ],
    [
      53,
      59
    ],
    [
      53,
      61
    ],
    [
      57,
      17
    ],
    [
      57,
      21
    ],
    [
      57,
      23
    ],
    [
      57,
      25
    ],
    [
      57,
      53
    ],
    [
      57,
      57
    ],
    [
      57,
      59
    ],
    [
      57,
      61
    ],
    [
      59,
      17
    ],
    [
      59,
      21
    ],
    [
      59,
      23
    ],
    [
      59,
      25
    ],
    [
      59,
      53
    ],
    [
      59,
      57
    ],
    [
      59,
      59
    ],
    [
      59,
      61
    ],
    [
      61,
      17
    ],
    [
      61,
      21
    ],
    [
      61,
      23
    ],
    [
      61,
      25
    ],
    [
      61,
      53
    ],
    [
      61,
      57
    ],
    [
      61,
      59
    ],
    [
      61,
      61
    ],
    [
      22,
      22
    ],
    [
      22,
      26
    ],
    [
      22,
      27
    ],
    [
      22,
      30
    ],
    [
      22,
      58
    ],
    [
      22,
      62
    ],
    [
      22,
      63
    ],
    [
      22,
      66
    ],
    [
      26,
      22
    ],
    [
      26,
      26
    ],
    [
      26,
      27
    ],
    [
      26,
      30
    ],
    [
      26,
      58
    ],
    [
      26,
      62
    ],
    [
      26,
      63
    ],
    [
      26,
      66
    ],
    [
      27,
      22
    ],
    [
      27,
      26
    ],
    [
      27,
      27
    ],
    [
      27,
      30
    ],
    [
      27,
      58
    ],
    [
      27,
      62
    ],
    [
      27,
      63
    ],
    [
      27,
      66
    ],
    [
      30,
      22
    ],
    [
      30,
      26
    ],
    [
      30,
      27
    ],
    [
      30,
      30
    ],
    [
      30,
      58
    ],
    [
      30,
      62
    ],
    [
      30,
      63
    ],
    [
      30,
      66
    ],
    [
      58,
      22
    ],
    [
      58,
      26
    ],
    [
      58,
      27
    ],
    [
      58,
      30
    ],
    [
      58,
      58
    ],
    [
      58,
      62
    ],
    [
      58,
      63
    ],
    [
      58,
      66
    ],
    [
      62,
      22
    ],
    [
      62,
      26
    ],
    [
      62,
      27
    ],
    [
      62,
      30
    ],
    [
      62,
      58
    ],
    [
      62,
      62
    ],
    [
      62,
      63
    ],
    [
      62,
      66
    ],
    [
      63,
      22
    ],
    [
      63,
      26
    ],
    [
      63,
      27
    ],
    [
      63,
      30
    ],
    [
      63,
      58
    ],
    [
      63,
      62
    ],
    [
      63,
      63
    ],
    [
      63,
      66
    ],
    [
      66,
      22
    ],
    [
      66,
      26
    ],
    [
      66,
      27
    ],
    [
      66,
      30
    ],
    [
      66,
      58
    ],
    [
      66,
      62
    ],
    [
      66,
      63
    ],
    [
      66,
      66
    ],
    [
      31,
      31
    ],
    [
      31,
      33
    ],
    [
      31,
      34
    ],
    [
      31,
      36
    ],
    [
      31,
      67
    ],
    [
      31,
      69
    ],
    [
      31,
      70
    ],
    [
      31,
      72
    ],
    [
      33,
      31
    ],
    [
      33,
      33
    ],
    [
      33,
      34
    ],
    [
      33,
      36
    ],
    [
      33,
      67
    ],
    [
      33,
      69
    ],
    [
      33,
      70
    ],
    [
      33,
      72
    ],
    [
      34,
      31
    ],
    [
      34,
      33
    ],
    [
      34,
      34
    ],
    [
      34,
      36
    ],
    [
      34,
      67
    ],
    [
      34,
      69
    ],
    [
      34,
      70
    ],
    [
      34,
      72
    ],
    [
      36,
      31
    ],
    [
      36,
      33
    ],
    [
      36,
      34
    ],
    [
      36,
      36
    ],
    [
      36,
      67
    ],
    [
      36,
      69
    ],
    [
      36,
      70
    ],
    [
      36,
      72
    ],
    [
      67,
      31
    ],
    [
      67,
      33
    ],
    [
      67,
      34
    ],
    [
      67,
      36
    ],
    [
      67,
      67
    ],
    [
      67,
      69
    ],
    [
      67,
      70
    ],
    [
      67,
      72
    ],
    [
      69,
      31
    ],
    [
      69,
      33
    ],
    [
      69,
      34
    ],
    [
      69,
      36
    ],
    [
      69,
      67
    ],
    [
      69,
      69
    ],
    [
      69,
      70
    ],
    [
      69,
      72
    ],
    [
      70,
      31
    ],
    [
      70,
      33
    ],
    [
      70,
      34
    ],
    [
      70,
      36
    ],
    [
      70,
      67
    ],
    [
      70,
      69
    ],
    [
      70,
      70
    ],
    [
      70,
      72
    ],
    [
      72,
      31
    ],
    [
      72,
      33
    ],
    [
      72,
      34
    ],
    [
      72,
      36
    ],
    [
      72,
      67
    ],
    [
      72,
      69
    ],
    [
      72,
      70
    ],
    [
      72,
      72
    ]
  ],
  "blocks": [
    [
      8,
      28,
      35,
      37,
      38,
      39,
      44,
      64,
      71,
      73,
      74,
      75
    ],
    [
      9,
      13,
      15,
      19,
      29,
      41,
      45,
      49,
      51,
      55,
      65,
      77
    ],
    [
      14,
      18,
      20,
      24,
      32,
      40,
      50,
      54,
      56,
      60,
      68,
      76
    ],
    [
      0,
      1,
      2,
      3,
      4,
      5,
      7,
      10,
      43,
      46
    ],
    [
      6,
      11,
      12,
      16,
      42,
      47,
      48,
      52
    ],
    [
      17,
      21,
      23,
      25,
      53,
      57,
      59,
      61
    ],
    [
      22,
      26,
      27,
      30,
      58,
      62,
      63,
      66
    ],
    [
      31,
      33,
      34,
      36,
      67,
      69,
      70,
      72
    ]
  ],
  "recovery_coordinates": [
    [
      1,
      10,
      1
    ],
    [
      1,
      46,
      -1
    ],
    [
      1,
      7,
      1
    ],
    [
      1,
      43,
      -1
    ],
    [
      13,
      9,
      -1
    ],
    [
      13,
      45,
      1
    ],
    [
      13,
      29,
      -1
    ]
  ],
  "deleted_columns": [
    449,
    451,
    448,
    450,
    156,
    162,
    160
  ],
  "row_metadata": [
    [
      "X_H1_X-H1",
      0,
      0
    ],
    [
      "X_H1_X-H1",
      0,
      1
    ],
    [
      "X_H1_X-H1",
      0,
      2
    ],
    [
      "X_H1_X-H1",
      0,
      3
    ],
    [
      "X_H1_X-H1",
      0,
      4
    ],
    [
      "X_H1_X-H1",
      0,
      5
    ],
    [
      "X_H1_X-H1",
      0,
      43
    ],
    [
      "X_H1_X-H1",
      0,
      46
    ],
    [
      "X_H1_X-H1",
      1,
      0
    ],
    [
      "X_H1_X-H1",
      1,
      1
    ],
    [
      "X_H1_X-H1",
      1,
      2
    ],
    [
      "X_H1_X-H1",
      1,
      3
    ],
    [
      "X_H1_X-H1",
      1,
      4
    ],
    [
      "X_H1_X-H1",
      1,
      5
    ],
    [
      "X_H1_X-H1",
      1,
      7
    ],
    [
      "X_H1_X-H1",
      1,
      10
    ],
    [
      "X_H1_X-H1",
      1,
      43
    ],
    [
      "X_H1_X-H1",
      1,
      46
    ],
    [
      "X_H1_X-H1",
      2,
      0
    ],
    [
      "X_H1_X-H1",
      2,
      1
    ],
    [
      "X_H1_X-H1",
      2,
      2
    ],
    [
      "X_H1_X-H1",
      2,
      3
    ],
    [
      "X_H1_X-H1",
      2,
      4
    ],
    [
      "X_H1_X-H1",
      2,
      5
    ],
    [
      "X_H1_X-H1",
      2,
      43
    ],
    [
      "X_H1_X-H1",
      2,
      46
    ],
    [
      "X_H1_X-H1",
      3,
      0
    ],
    [
      "X_H1_X-H1",
      3,
      1
    ],
    [
      "X_H1_X-H1",
      3,
      2
    ],
    [
      "X_H1_X-H1",
      3,
      3
    ],
    [
      "X_H1_X-H1",
      3,
      4
    ],
    [
      "X_H1_X-H1",
      3,
      5
    ],
    [
      "X_H1_X-H1",
      3,
      43
    ],
    [
      "X_H1_X-H1",
      3,
      46
    ],
    [
      "X_H1_X-H1",
      4,
      0
    ],
    [
      "X_H1_X-H1",
      4,
      1
    ],
    [
      "X_H1_X-H1",
      4,
      2
    ],
    [
      "X_H1_X-H1",
      4,
      3
    ],
    [
      "X_H1_X-H1",
      4,
      4
    ],
    [
      "X_H1_X-H1",
      4,
      5
    ],
    [
      "X_H1_X-H1",
      4,
      7
    ],
    [
      "X_H1_X-H1",
      4,
      10
    ],
    [
      "X_H1_X-H1",
      4,
      43
    ],
    [
      "X_H1_X-H1",
      4,
      46
    ],
    [
      "X_H1_X-H1",
      5,
      0
    ],
    [
      "X_H1_X-H1",
      5,
      1
    ],
    [
      "X_H1_X-H1",
      5,
      2
    ],
    [
      "X_H1_X-H1",
      5,
      3
    ],
    [
      "X_H1_X-H1",
      5,
      4
    ],
    [
      "X_H1_X-H1",
      5,
      5
    ],
    [
      "X_H1_X-H1",
      5,
      43
    ],
    [
      "X_H1_X-H1",
      5,
      46
    ],
    [
      "X_H1_X-H1",
      6,
      6
    ],
    [
      "X_H1_X-H1",
      6,
      11
    ],
    [
      "X_H1_X-H1",
      6,
      42
    ],
    [
      "X_H1_X-H1",
      6,
      47
    ],
    [
      "X_H1_X-H1",
      6,
      48
    ],
    [
      "X_H1_X-H1",
      6,
      52
    ],
    [
      "X_H1_X-H1",
      7,
      0
    ],
    [
      "X_H1_X-H1",
      7,
      1
    ],
    [
      "X_H1_X-H1",
      7,
      2
    ],
    [
      "X_H1_X-H1",
      7,
      3
    ],
    [
      "X_H1_X-H1",
      7,
      4
    ],
    [
      "X_H1_X-H1",
      7,
      5
    ],
    [
      "X_H1_X-H1",
      7,
      7
    ],
    [
      "X_H1_X-H1",
      7,
      10
    ],
    [
      "X_H1_X-H1",
      7,
      43
    ],
    [
      "X_H1_X-H1",
      7,
      46
    ],
    [
      "X_H1_X-H1",
      8,
      8
    ],
    [
      "X_H1_X-H1",
      8,
      28
    ],
    [
      "X_H1_X-H1",
      8,
      35
    ],
    [
      "X_H1_X-H1",
      8,
      37
    ],
    [
      "X_H1_X-H1",
      8,
      38
    ],
    [
      "X_H1_X-H1",
      8,
      39
    ],
    [
      "X_H1_X-H1",
      8,
      44
    ],
    [
      "X_H1_X-H1",
      8,
      64
    ],
    [
      "X_H1_X-H1",
      8,
      71
    ],
    [
      "X_H1_X-H1",
      8,
      73
    ],
    [
      "X_H1_X-H1",
      8,
      74
    ],
    [
      "X_H1_X-H1",
      8,
      75
    ],
    [
      "X_H1_X-H1",
      9,
      9
    ],
    [
      "X_H1_X-H1",
      9,
      13
    ],
    [
      "X_H1_X-H1",
      9,
      15
    ],
    [
      "X_H1_X-H1",
      9,
      19
    ],
    [
      "X_H1_X-H1",
      9,
      29
    ],
    [
      "X_H1_X-H1",
      9,
      41
    ],
    [
      "X_H1_X-H1",
      9,
      45
    ],
    [
      "X_H1_X-H1",
      9,
      49
    ],
    [
      "X_H1_X-H1",
      9,
      51
    ],
    [
      "X_H1_X-H1",
      9,
      55
    ],
    [
      "X_H1_X-H1",
      9,
      65
    ],
    [
      "X_H1_X-H1",
      9,
      77
    ],
    [
      "X_H1_X-H1",
      10,
      0
    ],
    [
      "X_H1_X-H1",
      10,
      1
    ],
    [
      "X_H1_X-H1",
      10,
      2
    ],
    [
      "X_H1_X-H1",
      10,
      3
    ],
    [
      "X_H1_X-H1",
      10,
      4
    ],
    [
      "X_H1_X-H1",
      10,
      5
    ],
    [
      "X_H1_X-H1",
      10,
      7
    ],
    [
      "X_H1_X-H1",
      10,
      10
    ],
    [
      "X_H1_X-H1",
      10,
      43
    ],
    [
      "X_H1_X-H1",
      10,
      46
    ],
    [
      "X_H1_X-H1",
      11,
      6
    ],
    [
      "X_H1_X-H1",
      11,
      11
    ],
    [
      "X_H1_X-H1",
      11,
      42
    ],
    [
      "X_H1_X-H1",
      11,
      47
    ],
    [
      "X_H1_X-H1",
      11,
      48
    ],
    [
      "X_H1_X-H1",
      11,
      52
    ],
    [
      "X_H1_X-H1",
      12,
      6
    ],
    [
      "X_H1_X-H1",
      12,
      11
    ],
    [
      "X_H1_X-H1",
      12,
      12
    ],
    [
      "X_H1_X-H1",
      12,
      16
    ],
    [
      "X_H1_X-H1",
      12,
      42
    ],
    [
      "X_H1_X-H1",
      12,
      47
    ],
    [
      "X_H1_X-H1",
      12,
      48
    ],
    [
      "X_H1_X-H1",
      12,
      52
    ],
    [
      "X_H1_X-H1",
      13,
      9
    ],
    [
      "X_H1_X-H1",
      13,
      13
    ],
    [
      "X_H1_X-H1",
      13,
      15
    ],
    [
      "X_H1_X-H1",
      13,
      19
    ],
    [
      "X_H1_X-H1",
      13,
      29
    ],
    [
      "X_H1_X-H1",
      13,
      41
    ],
    [
      "X_H1_X-H1",
      13,
      45
    ],
    [
      "X_H1_X-H1",
      13,
      49
    ],
    [
      "X_H1_X-H1",
      13,
      51
    ],
    [
      "X_H1_X-H1",
      13,
      55
    ],
    [
      "X_H1_X-H1",
      13,
      65
    ],
    [
      "X_H1_X-H1",
      13,
      77
    ],
    [
      "X_H1_X-H1",
      14,
      14
    ],
    [
      "X_H1_X-H1",
      14,
      18
    ],
    [
      "X_H1_X-H1",
      14,
      20
    ],
    [
      "X_H1_X-H1",
      14,
      24
    ],
    [
      "X_H1_X-H1",
      14,
      32
    ],
    [
      "X_H1_X-H1",
      14,
      40
    ],
    [
      "X_H1_X-H1",
      14,
      50
    ],
    [
      "X_H1_X-H1",
      14,
      54
    ],
    [
      "X_H1_X-H1",
      14,
      56
    ],
    [
      "X_H1_X-H1",
      14,
      60
    ],
    [
      "X_H1_X-H1",
      14,
      68
    ],
    [
      "X_H1_X-H1",
      14,
      76
    ],
    [
      "X_H1_X-H1",
      15,
      9
    ],
    [
      "X_H1_X-H1",
      15,
      13
    ],
    [
      "X_H1_X-H1",
      15,
      15
    ],
    [
      "X_H1_X-H1",
      15,
      19
    ],
    [
      "X_H1_X-H1",
      15,
      29
    ],
    [
      "X_H1_X-H1",
      15,
      41
    ],
    [
      "X_H1_X-H1",
      15,
      45
    ],
    [
      "X_H1_X-H1",
      15,
      49
    ],
    [
      "X_H1_X-H1",
      15,
      51
    ],
    [
      "X_H1_X-H1",
      15,
      55
    ],
    [
      "X_H1_X-H1",
      15,
      65
    ],
    [
      "X_H1_X-H1",
      15,
      77
    ],
    [
      "X_H1_X-H1",
      16,
      6
    ],
    [
      "X_H1_X-H1",
      16,
      11
    ],
    [
      "X_H1_X-H1",
      16,
      12
    ],
    [
      "X_H1_X-H1",
      16,
      16
    ],
    [
      "X_H1_X-H1",
      16,
      42
    ],
    [
      "X_H1_X-H1",
      16,
      47
    ],
    [
      "X_H1_X-H1",
      16,
      48
    ],
    [
      "X_H1_X-H1",
      16,
      52
    ],
    [
      "X_H1_X-H1",
      17,
      17
    ],
    [
      "X_H1_X-H1",
      17,
      21
    ],
    [
      "X_H1_X-H1",
      17,
      53
    ],
    [
      "X_H1_X-H1",
      17,
      57
    ],
    [
      "X_H1_X-H1",
      17,
      59
    ],
    [
      "X_H1_X-H1",
      17,
      61
    ],
    [
      "X_H1_X-H1",
      18,
      14
    ],
    [
      "X_H1_X-H1",
      18,
      18
    ],
    [
      "X_H1_X-H1",
      18,
      20
    ],
    [
      "X_H1_X-H1",
      18,
      24
    ],
    [
      "X_H1_X-H1",
      18,
      32
    ],
    [
      "X_H1_X-H1",
      18,
      40
    ],
    [
      "X_H1_X-H1",
      18,
      50
    ],
    [
      "X_H1_X-H1",
      18,
      54
    ],
    [
      "X_H1_X-H1",
      18,
      56
    ],
    [
      "X_H1_X-H1",
      18,
      60
    ],
    [
      "X_H1_X-H1",
      18,
      68
    ],
    [
      "X_H1_X-H1",
      18,
      76
    ],
    [
      "X_H1_X-H1",
      19,
      9
    ],
    [
      "X_H1_X-H1",
      19,
      13
    ],
    [
      "X_H1_X-H1",
      19,
      15
    ],
    [
      "X_H1_X-H1",
      19,
      19
    ],
    [
      "X_H1_X-H1",
      19,
      29
    ],
    [
      "X_H1_X-H1",
      19,
      41
    ],
    [
      "X_H1_X-H1",
      19,
      45
    ],
    [
      "X_H1_X-H1",
      19,
      49
    ],
    [
      "X_H1_X-H1",
      19,
      51
    ],
    [
      "X_H1_X-H1",
      19,
      55
    ],
    [
      "X_H1_X-H1",
      19,
      65
    ],
    [
      "X_H1_X-H1",
      19,
      77
    ],
    [
      "X_H1_X-H1",
      20,
      14
    ],
    [
      "X_H1_X-H1",
      20,
      18
    ],
    [
      "X_H1_X-H1",
      20,
      20
    ],
    [
      "X_H1_X-H1",
      20,
      24
    ],
    [
      "X_H1_X-H1",
      20,
      32
    ],
    [
      "X_H1_X-H1",
      20,
      40
    ],
    [
      "X_H1_X-H1",
      20,
      50
    ],
    [
      "X_H1_X-H1",
      20,
      54
    ],
    [
      "X_H1_X-H1",
      20,
      56
    ],
    [
      "X_H1_X-H1",
      20,
      60
    ],
    [
      "X_H1_X-H1",
      20,
      68
    ],
    [
      "X_H1_X-H1",
      20,
      76
    ],
    [
      "X_H1_X-H1",
      21,
      17
    ],
    [
      "X_H1_X-H1",
      21,
      21
    ],
    [
      "X_H1_X-H1",
      21,
      53
    ],
    [
      "X_H1_X-H1",
      21,
      57
    ],
    [
      "X_H1_X-H1",
      21,
      59
    ],
    [
      "X_H1_X-H1",
      21,
      61
    ],
    [
      "X_H1_X-H1",
      22,
      22
    ],
    [
      "X_H1_X-H1",
      22,
      26
    ],
    [
      "X_H1_X-H1",
      22,
      58
    ],
    [
      "X_H1_X-H1",
      22,
      62
    ],
    [
      "X_H1_X-H1",
      22,
      63
    ],
    [
      "X_H1_X-H1",
      22,
      66
    ],
    [
      "X_H1_X-H1",
      23,
      17
    ],
    [
      "X_H1_X-H1",
      23,
      21
    ],
    [
      "X_H1_X-H1",
      23,
      23
    ],
    [
      "X_H1_X-H1",
      23,
      25
    ],
    [
      "X_H1_X-H1",
      23,
      53
    ],
    [
      "X_H1_X-H1",
      23,
      57
    ],
    [
      "X_H1_X-H1",
      23,
      59
    ],
    [
      "X_H1_X-H1",
      23,
      61
    ],
    [
      "X_H1_X-H1",
      24,
      14
    ],
    [
      "X_H1_X-H1",
      24,
      18
    ],
    [
      "X_H1_X-H1",
      24,
      20
    ],
    [
      "X_H1_X-H1",
      24,
      24
    ],
    [
      "X_H1_X-H1",
      24,
      32
    ],
    [
      "X_H1_X-H1",
      24,
      40
    ],
    [
      "X_H1_X-H1",
      24,
      50
    ],
    [
      "X_H1_X-H1",
      24,
      54
    ],
    [
      "X_H1_X-H1",
      24,
      56
    ],
    [
      "X_H1_X-H1",
      24,
      60
    ],
    [
      "X_H1_X-H1",
      24,
      68
    ],
    [
      "X_H1_X-H1",
      24,
      76
    ],
    [
      "X_H1_X-H1",
      25,
      17
    ],
    [
      "X_H1_X-H1",
      25,
      21
    ],
    [
      "X_H1_X-H1",
      25,
      23
    ],
    [
      "X_H1_X-H1",
      25,
      25
    ],
    [
      "X_H1_X-H1",
      25,
      53
    ],
    [
      "X_H1_X-H1",
      25,
      57
    ],
    [
      "X_H1_X-H1",
      25,
      59
    ],
    [
      "X_H1_X-H1",
      25,
      61
    ],
    [
      "X_H1_X-H1",
      26,
      22
    ],
    [
      "X_H1_X-H1",
      26,
      26
    ],
    [
      "X_H1_X-H1",
      26,
      58
    ],
    [
      "X_H1_X-H1",
      26,
      62
    ],
    [
      "X_H1_X-H1",
      26,
      63
    ],
    [
      "X_H1_X-H1",
      26,
      66
    ],
    [
      "X_H1_X-H1",
      27,
      22
    ],
    [
      "X_H1_X-H1",
      27,
      26
    ],
    [
      "X_H1_X-H1",
      27,
      27
    ],
    [
      "X_H1_X-H1",
      27,
      30
    ],
    [
      "X_H1_X-H1",
      27,
      58
    ],
    [
      "X_H1_X-H1",
      27,
      62
    ],
    [
      "X_H1_X-H1",
      27,
      63
    ],
    [
      "X_H1_X-H1",
      27,
      66
    ],
    [
      "X_H1_X-H1",
      28,
      8
    ],
    [
      "X_H1_X-H1",
      28,
      28
    ],
    [
      "X_H1_X-H1",
      28,
      35
    ],
    [
      "X_H1_X-H1",
      28,
      37
    ],
    [
      "X_H1_X-H1",
      28,
      38
    ],
    [
      "X_H1_X-H1",
      28,
      39
    ],
    [
      "X_H1_X-H1",
      28,
      44
    ],
    [
      "X_H1_X-H1",
      28,
      64
    ],
    [
      "X_H1_X-H1",
      28,
      71
    ],
    [
      "X_H1_X-H1",
      28,
      73
    ],
    [
      "X_H1_X-H1",
      28,
      74
    ],
    [
      "X_H1_X-H1",
      28,
      75
    ],
    [
      "X_H1_X-H1",
      29,
      9
    ],
    [
      "X_H1_X-H1",
      29,
      13
    ],
    [
      "X_H1_X-H1",
      29,
      15
    ],
    [
      "X_H1_X-H1",
      29,
      19
    ],
    [
      "X_H1_X-H1",
      29,
      29
    ],
    [
      "X_H1_X-H1",
      29,
      41
    ],
    [
      "X_H1_X-H1",
      29,
      45
    ],
    [
      "X_H1_X-H1",
      29,
      49
    ],
    [
      "X_H1_X-H1",
      29,
      51
    ],
    [
      "X_H1_X-H1",
      29,
      55
    ],
    [
      "X_H1_X-H1",
      29,
      65
    ],
    [
      "X_H1_X-H1",
      29,
      77
    ],
    [
      "X_H1_X-H1",
      30,
      22
    ],
    [
      "X_H1_X-H1",
      30,
      26
    ],
    [
      "X_H1_X-H1",
      30,
      27
    ],
    [
      "X_H1_X-H1",
      30,
      30
    ],
    [
      "X_H1_X-H1",
      30,
      58
    ],
    [
      "X_H1_X-H1",
      30,
      62
    ],
    [
      "X_H1_X-H1",
      30,
      63
    ],
    [
      "X_H1_X-H1",
      30,
      66
    ],
    [
      "X_H1_X-H1",
      31,
      31
    ],
    [
      "X_H1_X-H1",
      31,
      33
    ],
    [
      "X_H1_X-H1",
      31,
      67
    ],
    [
      "X_H1_X-H1",
      31,
      69
    ],
    [
      "X_H1_X-H1",
      31,
      70
    ],
    [
      "X_H1_X-H1",
      31,
      72
    ],
    [
      "X_H1_X-H1",
      32,
      14
    ],
    [
      "X_H1_X-H1",
      32,
      18
    ],
    [
      "X_H1_X-H1",
      32,
      20
    ],
    [
      "X_H1_X-H1",
      32,
      24
    ],
    [
      "X_H1_X-H1",
      32,
      32
    ],
    [
      "X_H1_X-H1",
      32,
      40
    ],
    [
      "X_H1_X-H1",
      32,
      50
    ],
    [
      "X_H1_X-H1",
      32,
      54
    ],
    [
      "X_H1_X-H1",
      32,
      56
    ],
    [
      "X_H1_X-H1",
      32,
      60
    ],
    [
      "X_H1_X-H1",
      32,
      68
    ],
    [
      "X_H1_X-H1",
      32,
      76
    ],
    [
      "X_H1_X-H1",
      33,
      31
    ],
    [
      "X_H1_X-H1",
      33,
      33
    ],
    [
      "X_H1_X-H1",
      33,
      67
    ],
    [
      "X_H1_X-H1",
      33,
      69
    ],
    [
      "X_H1_X-H1",
      33,
      70
    ],
    [
      "X_H1_X-H1",
      33,
      72
    ],
    [
      "X_H1_X-H1",
      34,
      31
    ],
    [
      "X_H1_X-H1",
      34,
      33
    ],
    [
      "X_H1_X-H1",
      34,
      34
    ],
    [
      "X_H1_X-H1",
      34,
      36
    ],
    [
      "X_H1_X-H1",
      34,
      67
    ],
    [
      "X_H1_X-H1",
      34,
      69
    ],
    [
      "X_H1_X-H1",
      34,
      70
    ],
    [
      "X_H1_X-H1",
      34,
      72
    ],
    [
      "X_H1_X-H1",
      35,
      8
    ],
    [
      "X_H1_X-H1",
      35,
      28
    ],
    [
      "X_H1_X-H1",
      35,
      35
    ],
    [
      "X_H1_X-H1",
      35,
      37
    ],
    [
      "X_H1_X-H1",
      35,
      38
    ],
    [
      "X_H1_X-H1",
      35,
      39
    ],
    [
      "X_H1_X-H1",
      35,
      44
    ],
    [
      "X_H1_X-H1",
      35,
      64
    ],
    [
      "X_H1_X-H1",
      35,
      71
    ],
    [
      "X_H1_X-H1",
      35,
      73
    ],
    [
      "X_H1_X-H1",
      35,
      74
    ],
    [
      "X_H1_X-H1",
      35,
      75
    ],
    [
      "X_H1_X-H1",
      36,
      31
    ],
    [
      "X_H1_X-H1",
      36,
      33
    ],
    [
      "X_H1_X-H1",
      36,
      34
    ],
    [
      "X_H1_X-H1",
      36,
      36
    ],
    [
      "X_H1_X-H1",
      36,
      67
    ],
    [
      "X_H1_X-H1",
      36,
      69
    ],
    [
      "X_H1_X-H1",
      36,
      70
    ],
    [
      "X_H1_X-H1",
      36,
      72
    ],
    [
      "X_H1_X-H1",
      37,
      8
    ],
    [
      "X_H1_X-H1",
      37,
      28
    ],
    [
      "X_H1_X-H1",
      37,
      35
    ],
    [
      "X_H1_X-H1",
      37,
      37
    ],
    [
      "X_H1_X-H1",
      37,
      38
    ],
    [
      "X_H1_X-H1",
      37,
      39
    ],
    [
      "X_H1_X-H1",
      37,
      44
    ],
    [
      "X_H1_X-H1",
      37,
      64
    ],
    [
      "X_H1_X-H1",
      37,
      71
    ],
    [
      "X_H1_X-H1",
      37,
      73
    ],
    [
      "X_H1_X-H1",
      37,
      74
    ],
    [
      "X_H1_X-H1",
      37,
      75
    ],
    [
      "X_H1_X-H1",
      38,
      8
    ],
    [
      "X_H1_X-H1",
      38,
      28
    ],
    [
      "X_H1_X-H1",
      38,
      35
    ],
    [
      "X_H1_X-H1",
      38,
      37
    ],
    [
      "X_H1_X-H1",
      38,
      38
    ],
    [
      "X_H1_X-H1",
      38,
      39
    ],
    [
      "X_H1_X-H1",
      38,
      44
    ],
    [
      "X_H1_X-H1",
      38,
      64
    ],
    [
      "X_H1_X-H1",
      38,
      71
    ],
    [
      "X_H1_X-H1",
      38,
      73
    ],
    [
      "X_H1_X-H1",
      38,
      74
    ],
    [
      "X_H1_X-H1",
      38,
      75
    ],
    [
      "X_H1_X-H1",
      39,
      8
    ],
    [
      "X_H1_X-H1",
      39,
      28
    ],
    [
      "X_H1_X-H1",
      39,
      35
    ],
    [
      "X_H1_X-H1",
      39,
      37
    ],
    [
      "X_H1_X-H1",
      39,
      38
    ],
    [
      "X_H1_X-H1",
      39,
      39
    ],
    [
      "X_H1_X-H1",
      39,
      44
    ],
    [
      "X_H1_X-H1",
      39,
      64
    ],
    [
      "X_H1_X-H1",
      39,
      71
    ],
    [
      "X_H1_X-H1",
      39,
      73
    ],
    [
      "X_H1_X-H1",
      39,
      74
    ],
    [
      "X_H1_X-H1",
      39,
      75
    ],
    [
      "X_H1_X-H1",
      40,
      14
    ],
    [
      "X_H1_X-H1",
      40,
      18
    ],
    [
      "X_H1_X-H1",
      40,
      20
    ],
    [
      "X_H1_X-H1",
      40,
      24
    ],
    [
      "X_H1_X-H1",
      40,
      32
    ],
    [
      "X_H1_X-H1",
      40,
      40
    ],
    [
      "X_H1_X-H1",
      40,
      50
    ],
    [
      "X_H1_X-H1",
      40,
      54
    ],
    [
      "X_H1_X-H1",
      40,
      56
    ],
    [
      "X_H1_X-H1",
      40,
      60
    ],
    [
      "X_H1_X-H1",
      40,
      68
    ],
    [
      "X_H1_X-H1",
      40,
      76
    ],
    [
      "X_H1_X-H1",
      41,
      9
    ],
    [
      "X_H1_X-H1",
      41,
      13
    ],
    [
      "X_H1_X-H1",
      41,
      15
    ],
    [
      "X_H1_X-H1",
      41,
      19
    ],
    [
      "X_H1_X-H1",
      41,
      29
    ],
    [
      "X_H1_X-H1",
      41,
      41
    ],
    [
      "X_H1_X-H1",
      41,
      45
    ],
    [
      "X_H1_X-H1",
      41,
      49
    ],
    [
      "X_H1_X-H1",
      41,
      51
    ],
    [
      "X_H1_X-H1",
      41,
      55
    ],
    [
      "X_H1_X-H1",
      41,
      65
    ],
    [
      "X_H1_X-H1",
      41,
      77
    ],
    [
      "X_H1_X-H1",
      42,
      6
    ],
    [
      "X_H1_X-H1",
      42,
      11
    ],
    [
      "X_H1_X-H1",
      42,
      12
    ],
    [
      "X_H1_X-H1",
      42,
      16
    ],
    [
      "X_H1_X-H1",
      42,
      42
    ],
    [
      "X_H1_X-H1",
      42,
      47
    ],
    [
      "X_H1_X-H1",
      42,
      48
    ],
    [
      "X_H1_X-H1",
      42,
      52
    ],
    [
      "X_H1_X-H1",
      43,
      0
    ],
    [
      "X_H1_X-H1",
      43,
      1
    ],
    [
      "X_H1_X-H1",
      43,
      2
    ],
    [
      "X_H1_X-H1",
      43,
      4
    ],
    [
      "X_H1_X-H1",
      43,
      5
    ],
    [
      "X_H1_X-H1",
      43,
      7
    ],
    [
      "X_H1_X-H1",
      43,
      10
    ],
    [
      "X_H1_X-H1",
      43,
      43
    ],
    [
      "X_H1_X-H1",
      43,
      46
    ],
    [
      "X_H1_X-H1",
      44,
      8
    ],
    [
      "X_H1_X-H1",
      44,
      28
    ],
    [
      "X_H1_X-H1",
      44,
      35
    ],
    [
      "X_H1_X-H1",
      44,
      37
    ],
    [
      "X_H1_X-H1",
      44,
      38
    ],
    [
      "X_H1_X-H1",
      44,
      39
    ],
    [
      "X_H1_X-H1",
      44,
      44
    ],
    [
      "X_H1_X-H1",
      44,
      64
    ],
    [
      "X_H1_X-H1",
      44,
      71
    ],
    [
      "X_H1_X-H1",
      44,
      73
    ],
    [
      "X_H1_X-H1",
      44,
      74
    ],
    [
      "X_H1_X-H1",
      44,
      75
    ],
    [
      "X_H1_X-H1",
      45,
      9
    ],
    [
      "X_H1_X-H1",
      45,
      13
    ],
    [
      "X_H1_X-H1",
      45,
      15
    ],
    [
      "X_H1_X-H1",
      45,
      19
    ],
    [
      "X_H1_X-H1",
      45,
      29
    ],
    [
      "X_H1_X-H1",
      45,
      41
    ],
    [
      "X_H1_X-H1",
      45,
      45
    ],
    [
      "X_H1_X-H1",
      45,
      49
    ],
    [
      "X_H1_X-H1",
      45,
      51
    ],
    [
      "X_H1_X-H1",
      45,
      55
    ],
    [
      "X_H1_X-H1",
      45,
      65
    ],
    [
      "X_H1_X-H1",
      45,
      77
    ],
    [
      "X_H1_X-H1",
      46,
      0
    ],
    [
      "X_H1_X-H1",
      46,
      1
    ],
    [
      "X_H1_X-H1",
      46,
      2
    ],
    [
      "X_H1_X-H1",
      46,
      4
    ],
    [
      "X_H1_X-H1",
      46,
      5
    ],
    [
      "X_H1_X-H1",
      46,
      7
    ],
    [
      "X_H1_X-H1",
      46,
      10
    ],
    [
      "X_H1_X-H1",
      46,
      43
    ],
    [
      "X_H1_X-H1",
      46,
      46
    ],
    [
      "X_H1_X-H1",
      47,
      6
    ],
    [
      "X_H1_X-H1",
      47,
      11
    ],
    [
      "X_H1_X-H1",
      47,
      12
    ],
    [
      "X_H1_X-H1",
      47,
      16
    ],
    [
      "X_H1_X-H1",
      47,
      42
    ],
    [
      "X_H1_X-H1",
      47,
      47
    ],
    [
      "X_H1_X-H1",
      47,
      48
    ],
    [
      "X_H1_X-H1",
      47,
      52
    ],
    [
      "X_H1_X-H1",
      48,
      6
    ],
    [
      "X_H1_X-H1",
      48,
      11
    ],
    [
      "X_H1_X-H1",
      48,
      12
    ],
    [
      "X_H1_X-H1",
      48,
      16
    ],
    [
      "X_H1_X-H1",
      48,
      48
    ],
    [
      "X_H1_X-H1",
      48,
      52
    ],
    [
      "X_H1_X-H1",
      49,
      9
    ],
    [
      "X_H1_X-H1",
      49,
      13
    ],
    [
      "X_H1_X-H1",
      49,
      15
    ],
    [
      "X_H1_X-H1",
      49,
      19
    ],
    [
      "X_H1_X-H1",
      49,
      29
    ],
    [
      "X_H1_X-H1",
      49,
      41
    ],
    [
      "X_H1_X-H1",
      49,
      45
    ],
    [
      "X_H1_X-H1",
      49,
      49
    ],
    [
      "X_H1_X-H1",
      49,
      51
    ],
    [
      "X_H1_X-H1",
      49,
      55
    ],
    [
      "X_H1_X-H1",
      49,
      65
    ],
    [
      "X_H1_X-H1",
      49,
      77
    ],
    [
      "X_H1_X-H1",
      50,
      14
    ],
    [
      "X_H1_X-H1",
      50,
      18
    ],
    [
      "X_H1_X-H1",
      50,
      20
    ],
    [
      "X_H1_X-H1",
      50,
      24
    ],
    [
      "X_H1_X-H1",
      50,
      32
    ],
    [
      "X_H1_X-H1",
      50,
      40
    ],
    [
      "X_H1_X-H1",
      50,
      50
    ],
    [
      "X_H1_X-H1",
      50,
      54
    ],
    [
      "X_H1_X-H1",
      50,
      56
    ],
    [
      "X_H1_X-H1",
      50,
      60
    ],
    [
      "X_H1_X-H1",
      50,
      68
    ],
    [
      "X_H1_X-H1",
      50,
      76
    ],
    [
      "X_H1_X-H1",
      51,
      9
    ],
    [
      "X_H1_X-H1",
      51,
      13
    ],
    [
      "X_H1_X-H1",
      51,
      15
    ],
    [
      "X_H1_X-H1",
      51,
      19
    ],
    [
      "X_H1_X-H1",
      51,
      29
    ],
    [
      "X_H1_X-H1",
      51,
      41
    ],
    [
      "X_H1_X-H1",
      51,
      45
    ],
    [
      "X_H1_X-H1",
      51,
      49
    ],
    [
      "X_H1_X-H1",
      51,
      51
    ],
    [
      "X_H1_X-H1",
      51,
      55
    ],
    [
      "X_H1_X-H1",
      51,
      65
    ],
    [
      "X_H1_X-H1",
      51,
      77
    ],
    [
      "X_H1_X-H1",
      52,
      6
    ],
    [
      "X_H1_X-H1",
      52,
      11
    ],
    [
      "X_H1_X-H1",
      52,
      12
    ],
    [
      "X_H1_X-H1",
      52,
      16
    ],
    [
      "X_H1_X-H1",
      52,
      48
    ],
    [
      "X_H1_X-H1",
      52,
      52
    ],
    [
      "X_H1_X-H1",
      53,
      17
    ],
    [
      "X_H1_X-H1",
      53,
      21
    ],
    [
      "X_H1_X-H1",
      53,
      23
    ],
    [
      "X_H1_X-H1",
      53,
      25
    ],
    [
      "X_H1_X-H1",
      53,
      53
    ],
    [
      "X_H1_X-H1",
      53,
      57
    ],
    [
      "X_H1_X-H1",
      53,
      59
    ],
    [
      "X_H1_X-H1",
      53,
      61
    ],
    [
      "X_H1_X-H1",
      54,
      14
    ],
    [
      "X_H1_X-H1",
      54,
      18
    ],
    [
      "X_H1_X-H1",
      54,
      20
    ],
    [
      "X_H1_X-H1",
      54,
      24
    ],
    [
      "X_H1_X-H1",
      54,
      32
    ],
    [
      "X_H1_X-H1",
      54,
      40
    ],
    [
      "X_H1_X-H1",
      54,
      50
    ],
    [
      "X_H1_X-H1",
      54,
      54
    ],
    [
      "X_H1_X-H1",
      54,
      56
    ],
    [
      "X_H1_X-H1",
      54,
      60
    ],
    [
      "X_H1_X-H1",
      54,
      68
    ],
    [
      "X_H1_X-H1",
      54,
      76
    ],
    [
      "X_H1_X-H1",
      55,
      9
    ],
    [
      "X_H1_X-H1",
      55,
      13
    ],
    [
      "X_H1_X-H1",
      55,
      15
    ],
    [
      "X_H1_X-H1",
      55,
      19
    ],
    [
      "X_H1_X-H1",
      55,
      29
    ],
    [
      "X_H1_X-H1",
      55,
      41
    ],
    [
      "X_H1_X-H1",
      55,
      45
    ],
    [
      "X_H1_X-H1",
      55,
      49
    ],
    [
      "X_H1_X-H1",
      55,
      51
    ],
    [
      "X_H1_X-H1",
      55,
      55
    ],
    [
      "X_H1_X-H1",
      55,
      65
    ],
    [
      "X_H1_X-H1",
      55,
      77
    ],
    [
      "X_H1_X-H1",
      56,
      14
    ],
    [
      "X_H1_X-H1",
      56,
      18
    ],
    [
      "X_H1_X-H1",
      56,
      20
    ],
    [
      "X_H1_X-H1",
      56,
      24
    ],
    [
      "X_H1_X-H1",
      56,
      32
    ],
    [
      "X_H1_X-H1",
      56,
      40
    ],
    [
      "X_H1_X-H1",
      56,
      50
    ],
    [
      "X_H1_X-H1",
      56,
      54
    ],
    [
      "X_H1_X-H1",
      56,
      56
    ],
    [
      "X_H1_X-H1",
      56,
      60
    ],
    [
      "X_H1_X-H1",
      56,
      68
    ],
    [
      "X_H1_X-H1",
      56,
      76
    ],
    [
      "X_H1_X-H1",
      57,
      17
    ],
    [
      "X_H1_X-H1",
      57,
      21
    ],
    [
      "X_H1_X-H1",
      57,
      23
    ],
    [
      "X_H1_X-H1",
      57,
      25
    ],
    [
      "X_H1_X-H1",
      57,
      53
    ],
    [
      "X_H1_X-H1",
      57,
      57
    ],
    [
      "X_H1_X-H1",
      57,
      59
    ],
    [
      "X_H1_X-H1",
      57,
      61
    ],
    [
      "X_H1_X-H1",
      58,
      22
    ],
    [
      "X_H1_X-H1",
      58,
      26
    ],
    [
      "X_H1_X-H1",
      58,
      27
    ],
    [
      "X_H1_X-H1",
      58,
      30
    ],
    [
      "X_H1_X-H1",
      58,
      58
    ],
    [
      "X_H1_X-H1",
      58,
      62
    ],
    [
      "X_H1_X-H1",
      58,
      63
    ],
    [
      "X_H1_X-H1",
      58,
      66
    ],
    [
      "X_H1_X-H1",
      59,
      17
    ],
    [
      "X_H1_X-H1",
      59,
      21
    ],
    [
      "X_H1_X-H1",
      59,
      23
    ],
    [
      "X_H1_X-H1",
      59,
      25
    ],
    [
      "X_H1_X-H1",
      59,
      59
    ],
    [
      "X_H1_X-H1",
      59,
      61
    ],
    [
      "X_H1_X-H1",
      60,
      14
    ],
    [
      "X_H1_X-H1",
      60,
      18
    ],
    [
      "X_H1_X-H1",
      60,
      20
    ],
    [
      "X_H1_X-H1",
      60,
      24
    ],
    [
      "X_H1_X-H1",
      60,
      32
    ],
    [
      "X_H1_X-H1",
      60,
      40
    ],
    [
      "X_H1_X-H1",
      60,
      50
    ],
    [
      "X_H1_X-H1",
      60,
      54
    ],
    [
      "X_H1_X-H1",
      60,
      56
    ],
    [
      "X_H1_X-H1",
      60,
      60
    ],
    [
      "X_H1_X-H1",
      60,
      68
    ],
    [
      "X_H1_X-H1",
      60,
      76
    ],
    [
      "X_H1_X-H1",
      61,
      17
    ],
    [
      "X_H1_X-H1",
      61,
      21
    ],
    [
      "X_H1_X-H1",
      61,
      23
    ],
    [
      "X_H1_X-H1",
      61,
      25
    ],
    [
      "X_H1_X-H1",
      61,
      59
    ],
    [
      "X_H1_X-H1",
      61,
      61
    ],
    [
      "X_H1_X-H1",
      62,
      22
    ],
    [
      "X_H1_X-H1",
      62,
      26
    ],
    [
      "X_H1_X-H1",
      62,
      27
    ],
    [
      "X_H1_X-H1",
      62,
      30
    ],
    [
      "X_H1_X-H1",
      62,
      58
    ],
    [
      "X_H1_X-H1",
      62,
      62
    ],
    [
      "X_H1_X-H1",
      62,
      63
    ],
    [
      "X_H1_X-H1",
      62,
      66
    ],
    [
      "X_H1_X-H1",
      63,
      22
    ],
    [
      "X_H1_X-H1",
      63,
      26
    ],
    [
      "X_H1_X-H1",
      63,
      27
    ],
    [
      "X_H1_X-H1",
      63,
      30
    ],
    [
      "X_H1_X-H1",
      63,
      63
    ],
    [
      "X_H1_X-H1",
      63,
      66
    ],
    [
      "X_H1_X-H1",
      64,
      8
    ],
    [
      "X_H1_X-H1",
      64,
      28
    ],
    [
      "X_H1_X-H1",
      64,
      35
    ],
    [
      "X_H1_X-H1",
      64,
      37
    ],
    [
      "X_H1_X-H1",
      64,
      38
    ],
    [
      "X_H1_X-H1",
      64,
      39
    ],
    [
      "X_H1_X-H1",
      64,
      44
    ],
    [
      "X_H1_X-H1",
      64,
      64
    ],
    [
      "X_H1_X-H1",
      64,
      71
    ],
    [
      "X_H1_X-H1",
      64,
      73
    ],
    [
      "X_H1_X-H1",
      64,
      74
    ],
    [
      "X_H1_X-H1",
      64,
      75
    ],
    [
      "X_H1_X-H1",
      65,
      9
    ],
    [
      "X_H1_X-H1",
      65,
      13
    ],
    [
      "X_H1_X-H1",
      65,
      15
    ],
    [
      "X_H1_X-H1",
      65,
      19
    ],
    [
      "X_H1_X-H1",
      65,
      29
    ],
    [
      "X_H1_X-H1",
      65,
      41
    ],
    [
      "X_H1_X-H1",
      65,
      45
    ],
    [
      "X_H1_X-H1",
      65,
      49
    ],
    [
      "X_H1_X-H1",
      65,
      51
    ],
    [
      "X_H1_X-H1",
      65,
      55
    ],
    [
      "X_H1_X-H1",
      65,
      65
    ],
    [
      "X_H1_X-H1",
      65,
      77
    ],
    [
      "X_H1_X-H1",
      66,
      22
    ],
    [
      "X_H1_X-H1",
      66,
      26
    ],
    [
      "X_H1_X-H1",
      66,
      27
    ],
    [
      "X_H1_X-H1",
      66,
      30
    ],
    [
      "X_H1_X-H1",
      66,
      63
    ],
    [
      "X_H1_X-H1",
      66,
      66
    ],
    [
      "X_H1_X-H1",
      67,
      31
    ],
    [
      "X_H1_X-H1",
      67,
      33
    ],
    [
      "X_H1_X-H1",
      67,
      34
    ],
    [
      "X_H1_X-H1",
      67,
      36
    ],
    [
      "X_H1_X-H1",
      67,
      67
    ],
    [
      "X_H1_X-H1",
      67,
      69
    ],
    [
      "X_H1_X-H1",
      67,
      70
    ],
    [
      "X_H1_X-H1",
      67,
      72
    ],
    [
      "X_H1_X-H1",
      68,
      14
    ],
    [
      "X_H1_X-H1",
      68,
      18
    ],
    [
      "X_H1_X-H1",
      68,
      20
    ],
    [
      "X_H1_X-H1",
      68,
      24
    ],
    [
      "X_H1_X-H1",
      68,
      32
    ],
    [
      "X_H1_X-H1",
      68,
      40
    ],
    [
      "X_H1_X-H1",
      68,
      50
    ],
    [
      "X_H1_X-H1",
      68,
      54
    ],
    [
      "X_H1_X-H1",
      68,
      56
    ],
    [
      "X_H1_X-H1",
      68,
      60
    ],
    [
      "X_H1_X-H1",
      68,
      68
    ],
    [
      "X_H1_X-H1",
      68,
      76
    ],
    [
      "X_H1_X-H1",
      69,
      31
    ],
    [
      "X_H1_X-H1",
      69,
      33
    ],
    [
      "X_H1_X-H1",
      69,
      34
    ],
    [
      "X_H1_X-H1",
      69,
      36
    ],
    [
      "X_H1_X-H1",
      69,
      67
    ],
    [
      "X_H1_X-H1",
      69,
      69
    ],
    [
      "X_H1_X-H1",
      69,
      70
    ],
    [
      "X_H1_X-H1",
      69,
      72
    ],
    [
      "X_H1_X-H1",
      70,
      31
    ],
    [
      "X_H1_X-H1",
      70,
      33
    ],
    [
      "X_H1_X-H1",
      70,
      34
    ],
    [
      "X_H1_X-H1",
      70,
      36
    ],
    [
      "X_H1_X-H1",
      70,
      70
    ],
    [
      "X_H1_X-H1",
      70,
      72
    ],
    [
      "X_H1_X-H1",
      71,
      8
    ],
    [
      "X_H1_X-H1",
      71,
      28
    ],
    [
      "X_H1_X-H1",
      71,
      35
    ],
    [
      "X_H1_X-H1",
      71,
      37
    ],
    [
      "X_H1_X-H1",
      71,
      38
    ],
    [
      "X_H1_X-H1",
      71,
      39
    ],
    [
      "X_H1_X-H1",
      71,
      44
    ],
    [
      "X_H1_X-H1",
      71,
      64
    ],
    [
      "X_H1_X-H1",
      71,
      71
    ],
    [
      "X_H1_X-H1",
      71,
      73
    ],
    [
      "X_H1_X-H1",
      71,
      74
    ],
    [
      "X_H1_X-H1",
      71,
      75
    ],
    [
      "X_H1_X-H1",
      72,
      31
    ],
    [
      "X_H1_X-H1",
      72,
      33
    ],
    [
      "X_H1_X-H1",
      72,
      34
    ],
    [
      "X_H1_X-H1",
      72,
      36
    ],
    [
      "X_H1_X-H1",
      72,
      70
    ],
    [
      "X_H1_X-H1",
      72,
      72
    ],
    [
      "X_H1_X-H1",
      73,
      8
    ],
    [
      "X_H1_X-H1",
      73,
      28
    ],
    [
      "X_H1_X-H1",
      73,
      35
    ],
    [
      "X_H1_X-H1",
      73,
      37
    ],
    [
      "X_H1_X-H1",
      73,
      38
    ],
    [
      "X_H1_X-H1",
      73,
      39
    ],
    [
      "X_H1_X-H1",
      73,
      44
    ],
    [
      "X_H1_X-H1",
      73,
      64
    ],
    [
      "X_H1_X-H1",
      73,
      71
    ],
    [
      "X_H1_X-H1",
      73,
      73
    ],
    [
      "X_H1_X-H1",
      73,
      74
    ],
    [
      "X_H1_X-H1",
      73,
      75
    ],
    [
      "X_H1_X-H1",
      74,
      8
    ],
    [
      "X_H1_X-H1",
      74,
      28
    ],
    [
      "X_H1_X-H1",
      74,
      35
    ],
    [
      "X_H1_X-H1",
      74,
      37
    ],
    [
      "X_H1_X-H1",
      74,
      38
    ],
    [
      "X_H1_X-H1",
      74,
      39
    ],
    [
      "X_H1_X-H1",
      74,
      44
    ],
    [
      "X_H1_X-H1",
      74,
      64
    ],
    [
      "X_H1_X-H1",
      74,
      71
    ],
    [
      "X_H1_X-H1",
      74,
      73
    ],
    [
      "X_H1_X-H1",
      74,
      74
    ],
    [
      "X_H1_X-H1",
      74,
      75
    ],
    [
      "X_H1_X-H1",
      75,
      8
    ],
    [
      "X_H1_X-H1",
      75,
      28
    ],
    [
      "X_H1_X-H1",
      75,
      35
    ],
    [
      "X_H1_X-H1",
      75,
      37
    ],
    [
      "X_H1_X-H1",
      75,
      38
    ],
    [
      "X_H1_X-H1",
      75,
      39
    ],
    [
      "X_H1_X-H1",
      75,
      44
    ],
    [
      "X_H1_X-H1",
      75,
      64
    ],
    [
      "X_H1_X-H1",
      75,
      71
    ],
    [
      "X_H1_X-H1",
      75,
      73
    ],
    [
      "X_H1_X-H1",
      75,
      74
    ],
    [
      "X_H1_X-H1",
      75,
      75
    ],
    [
      "X_H1_X-H1",
      76,
      14
    ],
    [
      "X_H1_X-H1",
      76,
      18
    ],
    [
      "X_H1_X-H1",
      76,
      20
    ],
    [
      "X_H1_X-H1",
      76,
      24
    ],
    [
      "X_H1_X-H1",
      76,
      32
    ],
    [
      "X_H1_X-H1",
      76,
      40
    ],
    [
      "X_H1_X-H1",
      76,
      50
    ],
    [
      "X_H1_X-H1",
      76,
      54
    ],
    [
      "X_H1_X-H1",
      76,
      56
    ],
    [
      "X_H1_X-H1",
      76,
      60
    ],
    [
      "X_H1_X-H1",
      76,
      68
    ],
    [
      "X_H1_X-H1",
      76,
      76
    ],
    [
      "X_H1_X-H1",
      77,
      9
    ],
    [
      "X_H1_X-H1",
      77,
      13
    ],
    [
      "X_H1_X-H1",
      77,
      15
    ],
    [
      "X_H1_X-H1",
      77,
      19
    ],
    [
      "X_H1_X-H1",
      77,
      29
    ],
    [
      "X_H1_X-H1",
      77,
      41
    ],
    [
      "X_H1_X-H1",
      77,
      45
    ],
    [
      "X_H1_X-H1",
      77,
      49
    ],
    [
      "X_H1_X-H1",
      77,
      51
    ],
    [
      "X_H1_X-H1",
      77,
      55
    ],
    [
      "X_H1_X-H1",
      77,
      65
    ],
    [
      "X_H1_X-H1",
      77,
      77
    ],
    [
      "X_H3_X-H3",
      0,
      0
    ],
    [
      "X_H3_X-H3",
      0,
      1
    ],
    [
      "X_H3_X-H3",
      0,
      2
    ],
    [
      "X_H3_X-H3",
      0,
      3
    ],
    [
      "X_H3_X-H3",
      0,
      4
    ],
    [
      "X_H3_X-H3",
      0,
      5
    ],
    [
      "X_H3_X-H3",
      0,
      43
    ],
    [
      "X_H3_X-H3",
      0,
      46
    ],
    [
      "X_H3_X-H3",
      1,
      0
    ],
    [
      "X_H3_X-H3",
      1,
      1
    ],
    [
      "X_H3_X-H3",
      1,
      2
    ],
    [
      "X_H3_X-H3",
      1,
      3
    ],
    [
      "X_H3_X-H3",
      1,
      4
    ],
    [
      "X_H3_X-H3",
      1,
      5
    ],
    [
      "X_H3_X-H3",
      1,
      7
    ],
    [
      "X_H3_X-H3",
      1,
      10
    ],
    [
      "X_H3_X-H3",
      1,
      43
    ],
    [
      "X_H3_X-H3",
      1,
      46
    ],
    [
      "X_H3_X-H3",
      2,
      0
    ],
    [
      "X_H3_X-H3",
      2,
      1
    ],
    [
      "X_H3_X-H3",
      2,
      2
    ],
    [
      "X_H3_X-H3",
      2,
      3
    ],
    [
      "X_H3_X-H3",
      2,
      4
    ],
    [
      "X_H3_X-H3",
      2,
      5
    ],
    [
      "X_H3_X-H3",
      2,
      43
    ],
    [
      "X_H3_X-H3",
      2,
      46
    ],
    [
      "X_H3_X-H3",
      3,
      0
    ],
    [
      "X_H3_X-H3",
      3,
      1
    ],
    [
      "X_H3_X-H3",
      3,
      2
    ],
    [
      "X_H3_X-H3",
      3,
      3
    ],
    [
      "X_H3_X-H3",
      3,
      4
    ],
    [
      "X_H3_X-H3",
      3,
      5
    ],
    [
      "X_H3_X-H3",
      3,
      43
    ],
    [
      "X_H3_X-H3",
      3,
      46
    ],
    [
      "X_H3_X-H3",
      4,
      0
    ],
    [
      "X_H3_X-H3",
      4,
      1
    ],
    [
      "X_H3_X-H3",
      4,
      2
    ],
    [
      "X_H3_X-H3",
      4,
      3
    ],
    [
      "X_H3_X-H3",
      4,
      4
    ],
    [
      "X_H3_X-H3",
      4,
      5
    ],
    [
      "X_H3_X-H3",
      4,
      7
    ],
    [
      "X_H3_X-H3",
      4,
      10
    ],
    [
      "X_H3_X-H3",
      4,
      43
    ],
    [
      "X_H3_X-H3",
      4,
      46
    ],
    [
      "X_H3_X-H3",
      5,
      0
    ],
    [
      "X_H3_X-H3",
      5,
      1
    ],
    [
      "X_H3_X-H3",
      5,
      2
    ],
    [
      "X_H3_X-H3",
      5,
      3
    ],
    [
      "X_H3_X-H3",
      5,
      4
    ],
    [
      "X_H3_X-H3",
      5,
      5
    ],
    [
      "X_H3_X-H3",
      5,
      43
    ],
    [
      "X_H3_X-H3",
      5,
      46
    ],
    [
      "X_H3_X-H3",
      6,
      6
    ],
    [
      "X_H3_X-H3",
      6,
      11
    ],
    [
      "X_H3_X-H3",
      6,
      42
    ],
    [
      "X_H3_X-H3",
      6,
      47
    ],
    [
      "X_H3_X-H3",
      6,
      48
    ],
    [
      "X_H3_X-H3",
      6,
      52
    ],
    [
      "X_H3_X-H3",
      7,
      0
    ],
    [
      "X_H3_X-H3",
      7,
      1
    ],
    [
      "X_H3_X-H3",
      7,
      2
    ],
    [
      "X_H3_X-H3",
      7,
      3
    ],
    [
      "X_H3_X-H3",
      7,
      4
    ],
    [
      "X_H3_X-H3",
      7,
      5
    ],
    [
      "X_H3_X-H3",
      7,
      7
    ],
    [
      "X_H3_X-H3",
      7,
      10
    ],
    [
      "X_H3_X-H3",
      7,
      43
    ],
    [
      "X_H3_X-H3",
      7,
      46
    ],
    [
      "X_H3_X-H3",
      8,
      8
    ],
    [
      "X_H3_X-H3",
      8,
      28
    ],
    [
      "X_H3_X-H3",
      8,
      35
    ],
    [
      "X_H3_X-H3",
      8,
      37
    ],
    [
      "X_H3_X-H3",
      8,
      38
    ],
    [
      "X_H3_X-H3",
      8,
      39
    ],
    [
      "X_H3_X-H3",
      8,
      44
    ],
    [
      "X_H3_X-H3",
      8,
      64
    ],
    [
      "X_H3_X-H3",
      8,
      71
    ],
    [
      "X_H3_X-H3",
      8,
      73
    ],
    [
      "X_H3_X-H3",
      8,
      74
    ],
    [
      "X_H3_X-H3",
      8,
      75
    ],
    [
      "X_H3_X-H3",
      9,
      9
    ],
    [
      "X_H3_X-H3",
      9,
      13
    ],
    [
      "X_H3_X-H3",
      9,
      15
    ],
    [
      "X_H3_X-H3",
      9,
      19
    ],
    [
      "X_H3_X-H3",
      9,
      29
    ],
    [
      "X_H3_X-H3",
      9,
      41
    ],
    [
      "X_H3_X-H3",
      9,
      45
    ],
    [
      "X_H3_X-H3",
      9,
      49
    ],
    [
      "X_H3_X-H3",
      9,
      51
    ],
    [
      "X_H3_X-H3",
      9,
      55
    ],
    [
      "X_H3_X-H3",
      9,
      65
    ],
    [
      "X_H3_X-H3",
      9,
      77
    ],
    [
      "X_H3_X-H3",
      10,
      0
    ],
    [
      "X_H3_X-H3",
      10,
      1
    ],
    [
      "X_H3_X-H3",
      10,
      2
    ],
    [
      "X_H3_X-H3",
      10,
      3
    ],
    [
      "X_H3_X-H3",
      10,
      4
    ],
    [
      "X_H3_X-H3",
      10,
      5
    ],
    [
      "X_H3_X-H3",
      10,
      7
    ],
    [
      "X_H3_X-H3",
      10,
      10
    ],
    [
      "X_H3_X-H3",
      10,
      43
    ],
    [
      "X_H3_X-H3",
      10,
      46
    ],
    [
      "X_H3_X-H3",
      11,
      6
    ],
    [
      "X_H3_X-H3",
      11,
      11
    ],
    [
      "X_H3_X-H3",
      11,
      42
    ],
    [
      "X_H3_X-H3",
      11,
      47
    ],
    [
      "X_H3_X-H3",
      11,
      48
    ],
    [
      "X_H3_X-H3",
      11,
      52
    ],
    [
      "X_H3_X-H3",
      12,
      6
    ],
    [
      "X_H3_X-H3",
      12,
      11
    ],
    [
      "X_H3_X-H3",
      12,
      12
    ],
    [
      "X_H3_X-H3",
      12,
      16
    ],
    [
      "X_H3_X-H3",
      12,
      42
    ],
    [
      "X_H3_X-H3",
      12,
      47
    ],
    [
      "X_H3_X-H3",
      12,
      48
    ],
    [
      "X_H3_X-H3",
      12,
      52
    ],
    [
      "X_H3_X-H3",
      13,
      9
    ],
    [
      "X_H3_X-H3",
      13,
      13
    ],
    [
      "X_H3_X-H3",
      13,
      15
    ],
    [
      "X_H3_X-H3",
      13,
      19
    ],
    [
      "X_H3_X-H3",
      13,
      29
    ],
    [
      "X_H3_X-H3",
      13,
      41
    ],
    [
      "X_H3_X-H3",
      13,
      45
    ],
    [
      "X_H3_X-H3",
      13,
      49
    ],
    [
      "X_H3_X-H3",
      13,
      51
    ],
    [
      "X_H3_X-H3",
      13,
      55
    ],
    [
      "X_H3_X-H3",
      13,
      65
    ],
    [
      "X_H3_X-H3",
      13,
      77
    ],
    [
      "X_H3_X-H3",
      14,
      14
    ],
    [
      "X_H3_X-H3",
      14,
      18
    ],
    [
      "X_H3_X-H3",
      14,
      20
    ],
    [
      "X_H3_X-H3",
      14,
      24
    ],
    [
      "X_H3_X-H3",
      14,
      32
    ],
    [
      "X_H3_X-H3",
      14,
      40
    ],
    [
      "X_H3_X-H3",
      14,
      50
    ],
    [
      "X_H3_X-H3",
      14,
      54
    ],
    [
      "X_H3_X-H3",
      14,
      56
    ],
    [
      "X_H3_X-H3",
      14,
      60
    ],
    [
      "X_H3_X-H3",
      14,
      68
    ],
    [
      "X_H3_X-H3",
      14,
      76
    ],
    [
      "X_H3_X-H3",
      15,
      9
    ],
    [
      "X_H3_X-H3",
      15,
      13
    ],
    [
      "X_H3_X-H3",
      15,
      15
    ],
    [
      "X_H3_X-H3",
      15,
      19
    ],
    [
      "X_H3_X-H3",
      15,
      29
    ],
    [
      "X_H3_X-H3",
      15,
      41
    ],
    [
      "X_H3_X-H3",
      15,
      45
    ],
    [
      "X_H3_X-H3",
      15,
      49
    ],
    [
      "X_H3_X-H3",
      15,
      51
    ],
    [
      "X_H3_X-H3",
      15,
      55
    ],
    [
      "X_H3_X-H3",
      15,
      65
    ],
    [
      "X_H3_X-H3",
      15,
      77
    ],
    [
      "X_H3_X-H3",
      16,
      6
    ],
    [
      "X_H3_X-H3",
      16,
      11
    ],
    [
      "X_H3_X-H3",
      16,
      12
    ],
    [
      "X_H3_X-H3",
      16,
      16
    ],
    [
      "X_H3_X-H3",
      16,
      42
    ],
    [
      "X_H3_X-H3",
      16,
      47
    ],
    [
      "X_H3_X-H3",
      16,
      48
    ],
    [
      "X_H3_X-H3",
      16,
      52
    ],
    [
      "X_H3_X-H3",
      17,
      17
    ],
    [
      "X_H3_X-H3",
      17,
      21
    ],
    [
      "X_H3_X-H3",
      17,
      53
    ],
    [
      "X_H3_X-H3",
      17,
      57
    ],
    [
      "X_H3_X-H3",
      17,
      59
    ],
    [
      "X_H3_X-H3",
      17,
      61
    ],
    [
      "X_H3_X-H3",
      18,
      14
    ],
    [
      "X_H3_X-H3",
      18,
      18
    ],
    [
      "X_H3_X-H3",
      18,
      20
    ],
    [
      "X_H3_X-H3",
      18,
      24
    ],
    [
      "X_H3_X-H3",
      18,
      32
    ],
    [
      "X_H3_X-H3",
      18,
      40
    ],
    [
      "X_H3_X-H3",
      18,
      50
    ],
    [
      "X_H3_X-H3",
      18,
      54
    ],
    [
      "X_H3_X-H3",
      18,
      56
    ],
    [
      "X_H3_X-H3",
      18,
      60
    ],
    [
      "X_H3_X-H3",
      18,
      68
    ],
    [
      "X_H3_X-H3",
      18,
      76
    ],
    [
      "X_H3_X-H3",
      19,
      9
    ],
    [
      "X_H3_X-H3",
      19,
      13
    ],
    [
      "X_H3_X-H3",
      19,
      15
    ],
    [
      "X_H3_X-H3",
      19,
      19
    ],
    [
      "X_H3_X-H3",
      19,
      29
    ],
    [
      "X_H3_X-H3",
      19,
      41
    ],
    [
      "X_H3_X-H3",
      19,
      45
    ],
    [
      "X_H3_X-H3",
      19,
      49
    ],
    [
      "X_H3_X-H3",
      19,
      51
    ],
    [
      "X_H3_X-H3",
      19,
      55
    ],
    [
      "X_H3_X-H3",
      19,
      65
    ],
    [
      "X_H3_X-H3",
      19,
      77
    ],
    [
      "X_H3_X-H3",
      20,
      14
    ],
    [
      "X_H3_X-H3",
      20,
      18
    ],
    [
      "X_H3_X-H3",
      20,
      20
    ],
    [
      "X_H3_X-H3",
      20,
      24
    ],
    [
      "X_H3_X-H3",
      20,
      32
    ],
    [
      "X_H3_X-H3",
      20,
      40
    ],
    [
      "X_H3_X-H3",
      20,
      50
    ],
    [
      "X_H3_X-H3",
      20,
      54
    ],
    [
      "X_H3_X-H3",
      20,
      56
    ],
    [
      "X_H3_X-H3",
      20,
      60
    ],
    [
      "X_H3_X-H3",
      20,
      68
    ],
    [
      "X_H3_X-H3",
      20,
      76
    ],
    [
      "X_H3_X-H3",
      21,
      17
    ],
    [
      "X_H3_X-H3",
      21,
      21
    ],
    [
      "X_H3_X-H3",
      21,
      53
    ],
    [
      "X_H3_X-H3",
      21,
      57
    ],
    [
      "X_H3_X-H3",
      21,
      59
    ],
    [
      "X_H3_X-H3",
      21,
      61
    ],
    [
      "X_H3_X-H3",
      22,
      22
    ],
    [
      "X_H3_X-H3",
      22,
      26
    ],
    [
      "X_H3_X-H3",
      22,
      58
    ],
    [
      "X_H3_X-H3",
      22,
      62
    ],
    [
      "X_H3_X-H3",
      22,
      63
    ],
    [
      "X_H3_X-H3",
      22,
      66
    ],
    [
      "X_H3_X-H3",
      23,
      17
    ],
    [
      "X_H3_X-H3",
      23,
      21
    ],
    [
      "X_H3_X-H3",
      23,
      23
    ],
    [
      "X_H3_X-H3",
      23,
      25
    ],
    [
      "X_H3_X-H3",
      23,
      53
    ],
    [
      "X_H3_X-H3",
      23,
      57
    ],
    [
      "X_H3_X-H3",
      23,
      59
    ],
    [
      "X_H3_X-H3",
      23,
      61
    ],
    [
      "X_H3_X-H3",
      24,
      14
    ],
    [
      "X_H3_X-H3",
      24,
      18
    ],
    [
      "X_H3_X-H3",
      24,
      20
    ],
    [
      "X_H3_X-H3",
      24,
      24
    ],
    [
      "X_H3_X-H3",
      24,
      32
    ],
    [
      "X_H3_X-H3",
      24,
      40
    ],
    [
      "X_H3_X-H3",
      24,
      50
    ],
    [
      "X_H3_X-H3",
      24,
      54
    ],
    [
      "X_H3_X-H3",
      24,
      56
    ],
    [
      "X_H3_X-H3",
      24,
      60
    ],
    [
      "X_H3_X-H3",
      24,
      68
    ],
    [
      "X_H3_X-H3",
      24,
      76
    ],
    [
      "X_H3_X-H3",
      25,
      17
    ],
    [
      "X_H3_X-H3",
      25,
      21
    ],
    [
      "X_H3_X-H3",
      25,
      23
    ],
    [
      "X_H3_X-H3",
      25,
      25
    ],
    [
      "X_H3_X-H3",
      25,
      53
    ],
    [
      "X_H3_X-H3",
      25,
      57
    ],
    [
      "X_H3_X-H3",
      25,
      59
    ],
    [
      "X_H3_X-H3",
      25,
      61
    ],
    [
      "X_H3_X-H3",
      26,
      22
    ],
    [
      "X_H3_X-H3",
      26,
      26
    ],
    [
      "X_H3_X-H3",
      26,
      58
    ],
    [
      "X_H3_X-H3",
      26,
      62
    ],
    [
      "X_H3_X-H3",
      26,
      63
    ],
    [
      "X_H3_X-H3",
      26,
      66
    ],
    [
      "X_H3_X-H3",
      27,
      22
    ],
    [
      "X_H3_X-H3",
      27,
      26
    ],
    [
      "X_H3_X-H3",
      27,
      27
    ],
    [
      "X_H3_X-H3",
      27,
      30
    ],
    [
      "X_H3_X-H3",
      27,
      58
    ],
    [
      "X_H3_X-H3",
      27,
      62
    ],
    [
      "X_H3_X-H3",
      27,
      63
    ],
    [
      "X_H3_X-H3",
      27,
      66
    ],
    [
      "X_H3_X-H3",
      28,
      8
    ],
    [
      "X_H3_X-H3",
      28,
      28
    ],
    [
      "X_H3_X-H3",
      28,
      35
    ],
    [
      "X_H3_X-H3",
      28,
      37
    ],
    [
      "X_H3_X-H3",
      28,
      38
    ],
    [
      "X_H3_X-H3",
      28,
      39
    ],
    [
      "X_H3_X-H3",
      28,
      44
    ],
    [
      "X_H3_X-H3",
      28,
      64
    ],
    [
      "X_H3_X-H3",
      28,
      71
    ],
    [
      "X_H3_X-H3",
      28,
      73
    ],
    [
      "X_H3_X-H3",
      28,
      74
    ],
    [
      "X_H3_X-H3",
      28,
      75
    ],
    [
      "X_H3_X-H3",
      29,
      9
    ],
    [
      "X_H3_X-H3",
      29,
      13
    ],
    [
      "X_H3_X-H3",
      29,
      15
    ],
    [
      "X_H3_X-H3",
      29,
      19
    ],
    [
      "X_H3_X-H3",
      29,
      29
    ],
    [
      "X_H3_X-H3",
      29,
      41
    ],
    [
      "X_H3_X-H3",
      29,
      45
    ],
    [
      "X_H3_X-H3",
      29,
      49
    ],
    [
      "X_H3_X-H3",
      29,
      51
    ],
    [
      "X_H3_X-H3",
      29,
      55
    ],
    [
      "X_H3_X-H3",
      29,
      65
    ],
    [
      "X_H3_X-H3",
      29,
      77
    ],
    [
      "X_H3_X-H3",
      30,
      22
    ],
    [
      "X_H3_X-H3",
      30,
      26
    ],
    [
      "X_H3_X-H3",
      30,
      27
    ],
    [
      "X_H3_X-H3",
      30,
      30
    ],
    [
      "X_H3_X-H3",
      30,
      58
    ],
    [
      "X_H3_X-H3",
      30,
      62
    ],
    [
      "X_H3_X-H3",
      30,
      63
    ],
    [
      "X_H3_X-H3",
      30,
      66
    ],
    [
      "X_H3_X-H3",
      31,
      31
    ],
    [
      "X_H3_X-H3",
      31,
      33
    ],
    [
      "X_H3_X-H3",
      31,
      67
    ],
    [
      "X_H3_X-H3",
      31,
      69
    ],
    [
      "X_H3_X-H3",
      31,
      70
    ],
    [
      "X_H3_X-H3",
      31,
      72
    ],
    [
      "X_H3_X-H3",
      32,
      14
    ],
    [
      "X_H3_X-H3",
      32,
      18
    ],
    [
      "X_H3_X-H3",
      32,
      20
    ],
    [
      "X_H3_X-H3",
      32,
      24
    ],
    [
      "X_H3_X-H3",
      32,
      32
    ],
    [
      "X_H3_X-H3",
      32,
      40
    ],
    [
      "X_H3_X-H3",
      32,
      50
    ],
    [
      "X_H3_X-H3",
      32,
      54
    ],
    [
      "X_H3_X-H3",
      32,
      56
    ],
    [
      "X_H3_X-H3",
      32,
      60
    ],
    [
      "X_H3_X-H3",
      32,
      68
    ],
    [
      "X_H3_X-H3",
      32,
      76
    ],
    [
      "X_H3_X-H3",
      33,
      31
    ],
    [
      "X_H3_X-H3",
      33,
      33
    ],
    [
      "X_H3_X-H3",
      33,
      67
    ],
    [
      "X_H3_X-H3",
      33,
      69
    ],
    [
      "X_H3_X-H3",
      33,
      70
    ],
    [
      "X_H3_X-H3",
      33,
      72
    ],
    [
      "X_H3_X-H3",
      34,
      31
    ],
    [
      "X_H3_X-H3",
      34,
      33
    ],
    [
      "X_H3_X-H3",
      34,
      34
    ],
    [
      "X_H3_X-H3",
      34,
      36
    ],
    [
      "X_H3_X-H3",
      34,
      67
    ],
    [
      "X_H3_X-H3",
      34,
      69
    ],
    [
      "X_H3_X-H3",
      34,
      70
    ],
    [
      "X_H3_X-H3",
      34,
      72
    ],
    [
      "X_H3_X-H3",
      35,
      8
    ],
    [
      "X_H3_X-H3",
      35,
      28
    ],
    [
      "X_H3_X-H3",
      35,
      35
    ],
    [
      "X_H3_X-H3",
      35,
      37
    ],
    [
      "X_H3_X-H3",
      35,
      38
    ],
    [
      "X_H3_X-H3",
      35,
      39
    ],
    [
      "X_H3_X-H3",
      35,
      44
    ],
    [
      "X_H3_X-H3",
      35,
      64
    ],
    [
      "X_H3_X-H3",
      35,
      71
    ],
    [
      "X_H3_X-H3",
      35,
      73
    ],
    [
      "X_H3_X-H3",
      35,
      74
    ],
    [
      "X_H3_X-H3",
      35,
      75
    ],
    [
      "X_H3_X-H3",
      36,
      31
    ],
    [
      "X_H3_X-H3",
      36,
      33
    ],
    [
      "X_H3_X-H3",
      36,
      34
    ],
    [
      "X_H3_X-H3",
      36,
      36
    ],
    [
      "X_H3_X-H3",
      36,
      67
    ],
    [
      "X_H3_X-H3",
      36,
      69
    ],
    [
      "X_H3_X-H3",
      36,
      70
    ],
    [
      "X_H3_X-H3",
      36,
      72
    ],
    [
      "X_H3_X-H3",
      37,
      8
    ],
    [
      "X_H3_X-H3",
      37,
      28
    ],
    [
      "X_H3_X-H3",
      37,
      35
    ],
    [
      "X_H3_X-H3",
      37,
      37
    ],
    [
      "X_H3_X-H3",
      37,
      38
    ],
    [
      "X_H3_X-H3",
      37,
      39
    ],
    [
      "X_H3_X-H3",
      37,
      44
    ],
    [
      "X_H3_X-H3",
      37,
      64
    ],
    [
      "X_H3_X-H3",
      37,
      71
    ],
    [
      "X_H3_X-H3",
      37,
      73
    ],
    [
      "X_H3_X-H3",
      37,
      74
    ],
    [
      "X_H3_X-H3",
      37,
      75
    ],
    [
      "X_H3_X-H3",
      38,
      8
    ],
    [
      "X_H3_X-H3",
      38,
      28
    ],
    [
      "X_H3_X-H3",
      38,
      35
    ],
    [
      "X_H3_X-H3",
      38,
      37
    ],
    [
      "X_H3_X-H3",
      38,
      38
    ],
    [
      "X_H3_X-H3",
      38,
      39
    ],
    [
      "X_H3_X-H3",
      38,
      44
    ],
    [
      "X_H3_X-H3",
      38,
      64
    ],
    [
      "X_H3_X-H3",
      38,
      71
    ],
    [
      "X_H3_X-H3",
      38,
      73
    ],
    [
      "X_H3_X-H3",
      38,
      74
    ],
    [
      "X_H3_X-H3",
      38,
      75
    ],
    [
      "X_H3_X-H3",
      39,
      8
    ],
    [
      "X_H3_X-H3",
      39,
      28
    ],
    [
      "X_H3_X-H3",
      39,
      35
    ],
    [
      "X_H3_X-H3",
      39,
      37
    ],
    [
      "X_H3_X-H3",
      39,
      38
    ],
    [
      "X_H3_X-H3",
      39,
      39
    ],
    [
      "X_H3_X-H3",
      39,
      44
    ],
    [
      "X_H3_X-H3",
      39,
      64
    ],
    [
      "X_H3_X-H3",
      39,
      71
    ],
    [
      "X_H3_X-H3",
      39,
      73
    ],
    [
      "X_H3_X-H3",
      39,
      74
    ],
    [
      "X_H3_X-H3",
      39,
      75
    ],
    [
      "X_H3_X-H3",
      40,
      14
    ],
    [
      "X_H3_X-H3",
      40,
      18
    ],
    [
      "X_H3_X-H3",
      40,
      20
    ],
    [
      "X_H3_X-H3",
      40,
      24
    ],
    [
      "X_H3_X-H3",
      40,
      32
    ],
    [
      "X_H3_X-H3",
      40,
      40
    ],
    [
      "X_H3_X-H3",
      40,
      50
    ],
    [
      "X_H3_X-H3",
      40,
      54
    ],
    [
      "X_H3_X-H3",
      40,
      56
    ],
    [
      "X_H3_X-H3",
      40,
      60
    ],
    [
      "X_H3_X-H3",
      40,
      68
    ],
    [
      "X_H3_X-H3",
      40,
      76
    ],
    [
      "X_H3_X-H3",
      41,
      9
    ],
    [
      "X_H3_X-H3",
      41,
      13
    ],
    [
      "X_H3_X-H3",
      41,
      15
    ],
    [
      "X_H3_X-H3",
      41,
      19
    ],
    [
      "X_H3_X-H3",
      41,
      29
    ],
    [
      "X_H3_X-H3",
      41,
      41
    ],
    [
      "X_H3_X-H3",
      41,
      45
    ],
    [
      "X_H3_X-H3",
      41,
      49
    ],
    [
      "X_H3_X-H3",
      41,
      51
    ],
    [
      "X_H3_X-H3",
      41,
      55
    ],
    [
      "X_H3_X-H3",
      41,
      65
    ],
    [
      "X_H3_X-H3",
      41,
      77
    ],
    [
      "X_H3_X-H3",
      42,
      6
    ],
    [
      "X_H3_X-H3",
      42,
      11
    ],
    [
      "X_H3_X-H3",
      42,
      12
    ],
    [
      "X_H3_X-H3",
      42,
      16
    ],
    [
      "X_H3_X-H3",
      42,
      42
    ],
    [
      "X_H3_X-H3",
      42,
      47
    ],
    [
      "X_H3_X-H3",
      42,
      48
    ],
    [
      "X_H3_X-H3",
      42,
      52
    ],
    [
      "X_H3_X-H3",
      43,
      0
    ],
    [
      "X_H3_X-H3",
      43,
      1
    ],
    [
      "X_H3_X-H3",
      43,
      2
    ],
    [
      "X_H3_X-H3",
      43,
      4
    ],
    [
      "X_H3_X-H3",
      43,
      5
    ],
    [
      "X_H3_X-H3",
      43,
      7
    ],
    [
      "X_H3_X-H3",
      43,
      10
    ],
    [
      "X_H3_X-H3",
      43,
      43
    ],
    [
      "X_H3_X-H3",
      43,
      46
    ],
    [
      "X_H3_X-H3",
      44,
      8
    ],
    [
      "X_H3_X-H3",
      44,
      28
    ],
    [
      "X_H3_X-H3",
      44,
      35
    ],
    [
      "X_H3_X-H3",
      44,
      37
    ],
    [
      "X_H3_X-H3",
      44,
      38
    ],
    [
      "X_H3_X-H3",
      44,
      39
    ],
    [
      "X_H3_X-H3",
      44,
      44
    ],
    [
      "X_H3_X-H3",
      44,
      64
    ],
    [
      "X_H3_X-H3",
      44,
      71
    ],
    [
      "X_H3_X-H3",
      44,
      73
    ],
    [
      "X_H3_X-H3",
      44,
      74
    ],
    [
      "X_H3_X-H3",
      44,
      75
    ],
    [
      "X_H3_X-H3",
      45,
      9
    ],
    [
      "X_H3_X-H3",
      45,
      13
    ],
    [
      "X_H3_X-H3",
      45,
      15
    ],
    [
      "X_H3_X-H3",
      45,
      19
    ],
    [
      "X_H3_X-H3",
      45,
      29
    ],
    [
      "X_H3_X-H3",
      45,
      41
    ],
    [
      "X_H3_X-H3",
      45,
      45
    ],
    [
      "X_H3_X-H3",
      45,
      49
    ],
    [
      "X_H3_X-H3",
      45,
      51
    ],
    [
      "X_H3_X-H3",
      45,
      55
    ],
    [
      "X_H3_X-H3",
      45,
      65
    ],
    [
      "X_H3_X-H3",
      45,
      77
    ],
    [
      "X_H3_X-H3",
      46,
      0
    ],
    [
      "X_H3_X-H3",
      46,
      1
    ],
    [
      "X_H3_X-H3",
      46,
      2
    ],
    [
      "X_H3_X-H3",
      46,
      4
    ],
    [
      "X_H3_X-H3",
      46,
      5
    ],
    [
      "X_H3_X-H3",
      46,
      7
    ],
    [
      "X_H3_X-H3",
      46,
      10
    ],
    [
      "X_H3_X-H3",
      46,
      43
    ],
    [
      "X_H3_X-H3",
      46,
      46
    ],
    [
      "X_H3_X-H3",
      47,
      6
    ],
    [
      "X_H3_X-H3",
      47,
      11
    ],
    [
      "X_H3_X-H3",
      47,
      12
    ],
    [
      "X_H3_X-H3",
      47,
      16
    ],
    [
      "X_H3_X-H3",
      47,
      42
    ],
    [
      "X_H3_X-H3",
      47,
      47
    ],
    [
      "X_H3_X-H3",
      47,
      48
    ],
    [
      "X_H3_X-H3",
      47,
      52
    ],
    [
      "X_H3_X-H3",
      48,
      6
    ],
    [
      "X_H3_X-H3",
      48,
      11
    ],
    [
      "X_H3_X-H3",
      48,
      12
    ],
    [
      "X_H3_X-H3",
      48,
      16
    ],
    [
      "X_H3_X-H3",
      48,
      48
    ],
    [
      "X_H3_X-H3",
      48,
      52
    ],
    [
      "X_H3_X-H3",
      49,
      9
    ],
    [
      "X_H3_X-H3",
      49,
      13
    ],
    [
      "X_H3_X-H3",
      49,
      15
    ],
    [
      "X_H3_X-H3",
      49,
      19
    ],
    [
      "X_H3_X-H3",
      49,
      29
    ],
    [
      "X_H3_X-H3",
      49,
      41
    ],
    [
      "X_H3_X-H3",
      49,
      45
    ],
    [
      "X_H3_X-H3",
      49,
      49
    ],
    [
      "X_H3_X-H3",
      49,
      51
    ],
    [
      "X_H3_X-H3",
      49,
      55
    ],
    [
      "X_H3_X-H3",
      49,
      65
    ],
    [
      "X_H3_X-H3",
      49,
      77
    ],
    [
      "X_H3_X-H3",
      50,
      14
    ],
    [
      "X_H3_X-H3",
      50,
      18
    ],
    [
      "X_H3_X-H3",
      50,
      20
    ],
    [
      "X_H3_X-H3",
      50,
      24
    ],
    [
      "X_H3_X-H3",
      50,
      32
    ],
    [
      "X_H3_X-H3",
      50,
      40
    ],
    [
      "X_H3_X-H3",
      50,
      50
    ],
    [
      "X_H3_X-H3",
      50,
      54
    ],
    [
      "X_H3_X-H3",
      50,
      56
    ],
    [
      "X_H3_X-H3",
      50,
      60
    ],
    [
      "X_H3_X-H3",
      50,
      68
    ],
    [
      "X_H3_X-H3",
      50,
      76
    ],
    [
      "X_H3_X-H3",
      51,
      9
    ],
    [
      "X_H3_X-H3",
      51,
      13
    ],
    [
      "X_H3_X-H3",
      51,
      15
    ],
    [
      "X_H3_X-H3",
      51,
      19
    ],
    [
      "X_H3_X-H3",
      51,
      29
    ],
    [
      "X_H3_X-H3",
      51,
      41
    ],
    [
      "X_H3_X-H3",
      51,
      45
    ],
    [
      "X_H3_X-H3",
      51,
      49
    ],
    [
      "X_H3_X-H3",
      51,
      51
    ],
    [
      "X_H3_X-H3",
      51,
      55
    ],
    [
      "X_H3_X-H3",
      51,
      65
    ],
    [
      "X_H3_X-H3",
      51,
      77
    ],
    [
      "X_H3_X-H3",
      52,
      6
    ],
    [
      "X_H3_X-H3",
      52,
      11
    ],
    [
      "X_H3_X-H3",
      52,
      12
    ],
    [
      "X_H3_X-H3",
      52,
      16
    ],
    [
      "X_H3_X-H3",
      52,
      48
    ],
    [
      "X_H3_X-H3",
      52,
      52
    ],
    [
      "X_H3_X-H3",
      53,
      17
    ],
    [
      "X_H3_X-H3",
      53,
      21
    ],
    [
      "X_H3_X-H3",
      53,
      23
    ],
    [
      "X_H3_X-H3",
      53,
      25
    ],
    [
      "X_H3_X-H3",
      53,
      53
    ],
    [
      "X_H3_X-H3",
      53,
      57
    ],
    [
      "X_H3_X-H3",
      53,
      59
    ],
    [
      "X_H3_X-H3",
      53,
      61
    ],
    [
      "X_H3_X-H3",
      54,
      14
    ],
    [
      "X_H3_X-H3",
      54,
      18
    ],
    [
      "X_H3_X-H3",
      54,
      20
    ],
    [
      "X_H3_X-H3",
      54,
      24
    ],
    [
      "X_H3_X-H3",
      54,
      32
    ],
    [
      "X_H3_X-H3",
      54,
      40
    ],
    [
      "X_H3_X-H3",
      54,
      50
    ],
    [
      "X_H3_X-H3",
      54,
      54
    ],
    [
      "X_H3_X-H3",
      54,
      56
    ],
    [
      "X_H3_X-H3",
      54,
      60
    ],
    [
      "X_H3_X-H3",
      54,
      68
    ],
    [
      "X_H3_X-H3",
      54,
      76
    ],
    [
      "X_H3_X-H3",
      55,
      9
    ],
    [
      "X_H3_X-H3",
      55,
      13
    ],
    [
      "X_H3_X-H3",
      55,
      15
    ],
    [
      "X_H3_X-H3",
      55,
      19
    ],
    [
      "X_H3_X-H3",
      55,
      29
    ],
    [
      "X_H3_X-H3",
      55,
      41
    ],
    [
      "X_H3_X-H3",
      55,
      45
    ],
    [
      "X_H3_X-H3",
      55,
      49
    ],
    [
      "X_H3_X-H3",
      55,
      51
    ],
    [
      "X_H3_X-H3",
      55,
      55
    ],
    [
      "X_H3_X-H3",
      55,
      65
    ],
    [
      "X_H3_X-H3",
      55,
      77
    ],
    [
      "X_H3_X-H3",
      56,
      14
    ],
    [
      "X_H3_X-H3",
      56,
      18
    ],
    [
      "X_H3_X-H3",
      56,
      20
    ],
    [
      "X_H3_X-H3",
      56,
      24
    ],
    [
      "X_H3_X-H3",
      56,
      32
    ],
    [
      "X_H3_X-H3",
      56,
      40
    ],
    [
      "X_H3_X-H3",
      56,
      50
    ],
    [
      "X_H3_X-H3",
      56,
      54
    ],
    [
      "X_H3_X-H3",
      56,
      56
    ],
    [
      "X_H3_X-H3",
      56,
      60
    ],
    [
      "X_H3_X-H3",
      56,
      68
    ],
    [
      "X_H3_X-H3",
      56,
      76
    ],
    [
      "X_H3_X-H3",
      57,
      17
    ],
    [
      "X_H3_X-H3",
      57,
      21
    ],
    [
      "X_H3_X-H3",
      57,
      23
    ],
    [
      "X_H3_X-H3",
      57,
      25
    ],
    [
      "X_H3_X-H3",
      57,
      53
    ],
    [
      "X_H3_X-H3",
      57,
      57
    ],
    [
      "X_H3_X-H3",
      57,
      59
    ],
    [
      "X_H3_X-H3",
      57,
      61
    ],
    [
      "X_H3_X-H3",
      58,
      22
    ],
    [
      "X_H3_X-H3",
      58,
      26
    ],
    [
      "X_H3_X-H3",
      58,
      27
    ],
    [
      "X_H3_X-H3",
      58,
      30
    ],
    [
      "X_H3_X-H3",
      58,
      58
    ],
    [
      "X_H3_X-H3",
      58,
      62
    ],
    [
      "X_H3_X-H3",
      58,
      63
    ],
    [
      "X_H3_X-H3",
      58,
      66
    ],
    [
      "X_H3_X-H3",
      59,
      17
    ],
    [
      "X_H3_X-H3",
      59,
      21
    ],
    [
      "X_H3_X-H3",
      59,
      23
    ],
    [
      "X_H3_X-H3",
      59,
      25
    ],
    [
      "X_H3_X-H3",
      59,
      59
    ],
    [
      "X_H3_X-H3",
      59,
      61
    ],
    [
      "X_H3_X-H3",
      60,
      14
    ],
    [
      "X_H3_X-H3",
      60,
      18
    ],
    [
      "X_H3_X-H3",
      60,
      20
    ],
    [
      "X_H3_X-H3",
      60,
      24
    ],
    [
      "X_H3_X-H3",
      60,
      32
    ],
    [
      "X_H3_X-H3",
      60,
      40
    ],
    [
      "X_H3_X-H3",
      60,
      50
    ],
    [
      "X_H3_X-H3",
      60,
      54
    ],
    [
      "X_H3_X-H3",
      60,
      56
    ],
    [
      "X_H3_X-H3",
      60,
      60
    ],
    [
      "X_H3_X-H3",
      60,
      68
    ],
    [
      "X_H3_X-H3",
      60,
      76
    ],
    [
      "X_H3_X-H3",
      61,
      17
    ],
    [
      "X_H3_X-H3",
      61,
      21
    ],
    [
      "X_H3_X-H3",
      61,
      23
    ],
    [
      "X_H3_X-H3",
      61,
      25
    ],
    [
      "X_H3_X-H3",
      61,
      59
    ],
    [
      "X_H3_X-H3",
      61,
      61
    ],
    [
      "X_H3_X-H3",
      62,
      22
    ],
    [
      "X_H3_X-H3",
      62,
      26
    ],
    [
      "X_H3_X-H3",
      62,
      27
    ],
    [
      "X_H3_X-H3",
      62,
      30
    ],
    [
      "X_H3_X-H3",
      62,
      58
    ],
    [
      "X_H3_X-H3",
      62,
      62
    ],
    [
      "X_H3_X-H3",
      62,
      63
    ],
    [
      "X_H3_X-H3",
      62,
      66
    ],
    [
      "X_H3_X-H3",
      63,
      22
    ],
    [
      "X_H3_X-H3",
      63,
      26
    ],
    [
      "X_H3_X-H3",
      63,
      27
    ],
    [
      "X_H3_X-H3",
      63,
      30
    ],
    [
      "X_H3_X-H3",
      63,
      63
    ],
    [
      "X_H3_X-H3",
      63,
      66
    ],
    [
      "X_H3_X-H3",
      64,
      8
    ],
    [
      "X_H3_X-H3",
      64,
      28
    ],
    [
      "X_H3_X-H3",
      64,
      35
    ],
    [
      "X_H3_X-H3",
      64,
      37
    ],
    [
      "X_H3_X-H3",
      64,
      38
    ],
    [
      "X_H3_X-H3",
      64,
      39
    ],
    [
      "X_H3_X-H3",
      64,
      44
    ],
    [
      "X_H3_X-H3",
      64,
      64
    ],
    [
      "X_H3_X-H3",
      64,
      71
    ],
    [
      "X_H3_X-H3",
      64,
      73
    ],
    [
      "X_H3_X-H3",
      64,
      74
    ],
    [
      "X_H3_X-H3",
      64,
      75
    ],
    [
      "X_H3_X-H3",
      65,
      9
    ],
    [
      "X_H3_X-H3",
      65,
      13
    ],
    [
      "X_H3_X-H3",
      65,
      15
    ],
    [
      "X_H3_X-H3",
      65,
      19
    ],
    [
      "X_H3_X-H3",
      65,
      29
    ],
    [
      "X_H3_X-H3",
      65,
      41
    ],
    [
      "X_H3_X-H3",
      65,
      45
    ],
    [
      "X_H3_X-H3",
      65,
      49
    ],
    [
      "X_H3_X-H3",
      65,
      51
    ],
    [
      "X_H3_X-H3",
      65,
      55
    ],
    [
      "X_H3_X-H3",
      65,
      65
    ],
    [
      "X_H3_X-H3",
      65,
      77
    ],
    [
      "X_H3_X-H3",
      66,
      22
    ],
    [
      "X_H3_X-H3",
      66,
      26
    ],
    [
      "X_H3_X-H3",
      66,
      27
    ],
    [
      "X_H3_X-H3",
      66,
      30
    ],
    [
      "X_H3_X-H3",
      66,
      63
    ],
    [
      "X_H3_X-H3",
      66,
      66
    ],
    [
      "X_H3_X-H3",
      67,
      31
    ],
    [
      "X_H3_X-H3",
      67,
      33
    ],
    [
      "X_H3_X-H3",
      67,
      34
    ],
    [
      "X_H3_X-H3",
      67,
      36
    ],
    [
      "X_H3_X-H3",
      67,
      67
    ],
    [
      "X_H3_X-H3",
      67,
      69
    ],
    [
      "X_H3_X-H3",
      67,
      70
    ],
    [
      "X_H3_X-H3",
      67,
      72
    ],
    [
      "X_H3_X-H3",
      68,
      14
    ],
    [
      "X_H3_X-H3",
      68,
      18
    ],
    [
      "X_H3_X-H3",
      68,
      20
    ],
    [
      "X_H3_X-H3",
      68,
      24
    ],
    [
      "X_H3_X-H3",
      68,
      32
    ],
    [
      "X_H3_X-H3",
      68,
      40
    ],
    [
      "X_H3_X-H3",
      68,
      50
    ],
    [
      "X_H3_X-H3",
      68,
      54
    ],
    [
      "X_H3_X-H3",
      68,
      56
    ],
    [
      "X_H3_X-H3",
      68,
      60
    ],
    [
      "X_H3_X-H3",
      68,
      68
    ],
    [
      "X_H3_X-H3",
      68,
      76
    ],
    [
      "X_H3_X-H3",
      69,
      31
    ],
    [
      "X_H3_X-H3",
      69,
      33
    ],
    [
      "X_H3_X-H3",
      69,
      34
    ],
    [
      "X_H3_X-H3",
      69,
      36
    ],
    [
      "X_H3_X-H3",
      69,
      67
    ],
    [
      "X_H3_X-H3",
      69,
      69
    ],
    [
      "X_H3_X-H3",
      69,
      70
    ],
    [
      "X_H3_X-H3",
      69,
      72
    ],
    [
      "X_H3_X-H3",
      70,
      31
    ],
    [
      "X_H3_X-H3",
      70,
      33
    ],
    [
      "X_H3_X-H3",
      70,
      34
    ],
    [
      "X_H3_X-H3",
      70,
      36
    ],
    [
      "X_H3_X-H3",
      70,
      70
    ],
    [
      "X_H3_X-H3",
      70,
      72
    ],
    [
      "X_H3_X-H3",
      71,
      8
    ],
    [
      "X_H3_X-H3",
      71,
      28
    ],
    [
      "X_H3_X-H3",
      71,
      35
    ],
    [
      "X_H3_X-H3",
      71,
      37
    ],
    [
      "X_H3_X-H3",
      71,
      38
    ],
    [
      "X_H3_X-H3",
      71,
      39
    ],
    [
      "X_H3_X-H3",
      71,
      44
    ],
    [
      "X_H3_X-H3",
      71,
      64
    ],
    [
      "X_H3_X-H3",
      71,
      71
    ],
    [
      "X_H3_X-H3",
      71,
      73
    ],
    [
      "X_H3_X-H3",
      71,
      74
    ],
    [
      "X_H3_X-H3",
      71,
      75
    ],
    [
      "X_H3_X-H3",
      72,
      31
    ],
    [
      "X_H3_X-H3",
      72,
      33
    ],
    [
      "X_H3_X-H3",
      72,
      34
    ],
    [
      "X_H3_X-H3",
      72,
      36
    ],
    [
      "X_H3_X-H3",
      72,
      70
    ],
    [
      "X_H3_X-H3",
      72,
      72
    ],
    [
      "X_H3_X-H3",
      73,
      8
    ],
    [
      "X_H3_X-H3",
      73,
      28
    ],
    [
      "X_H3_X-H3",
      73,
      35
    ],
    [
      "X_H3_X-H3",
      73,
      37
    ],
    [
      "X_H3_X-H3",
      73,
      38
    ],
    [
      "X_H3_X-H3",
      73,
      39
    ],
    [
      "X_H3_X-H3",
      73,
      44
    ],
    [
      "X_H3_X-H3",
      73,
      64
    ],
    [
      "X_H3_X-H3",
      73,
      71
    ],
    [
      "X_H3_X-H3",
      73,
      73
    ],
    [
      "X_H3_X-H3",
      73,
      74
    ],
    [
      "X_H3_X-H3",
      73,
      75
    ],
    [
      "X_H3_X-H3",
      74,
      8
    ],
    [
      "X_H3_X-H3",
      74,
      28
    ],
    [
      "X_H3_X-H3",
      74,
      35
    ],
    [
      "X_H3_X-H3",
      74,
      37
    ],
    [
      "X_H3_X-H3",
      74,
      38
    ],
    [
      "X_H3_X-H3",
      74,
      39
    ],
    [
      "X_H3_X-H3",
      74,
      44
    ],
    [
      "X_H3_X-H3",
      74,
      64
    ],
    [
      "X_H3_X-H3",
      74,
      71
    ],
    [
      "X_H3_X-H3",
      74,
      73
    ],
    [
      "X_H3_X-H3",
      74,
      74
    ],
    [
      "X_H3_X-H3",
      74,
      75
    ],
    [
      "X_H3_X-H3",
      75,
      8
    ],
    [
      "X_H3_X-H3",
      75,
      28
    ],
    [
      "X_H3_X-H3",
      75,
      35
    ],
    [
      "X_H3_X-H3",
      75,
      37
    ],
    [
      "X_H3_X-H3",
      75,
      38
    ],
    [
      "X_H3_X-H3",
      75,
      39
    ],
    [
      "X_H3_X-H3",
      75,
      44
    ],
    [
      "X_H3_X-H3",
      75,
      64
    ],
    [
      "X_H3_X-H3",
      75,
      71
    ],
    [
      "X_H3_X-H3",
      75,
      73
    ],
    [
      "X_H3_X-H3",
      75,
      74
    ],
    [
      "X_H3_X-H3",
      75,
      75
    ],
    [
      "X_H3_X-H3",
      76,
      14
    ],
    [
      "X_H3_X-H3",
      76,
      18
    ],
    [
      "X_H3_X-H3",
      76,
      20
    ],
    [
      "X_H3_X-H3",
      76,
      24
    ],
    [
      "X_H3_X-H3",
      76,
      32
    ],
    [
      "X_H3_X-H3",
      76,
      40
    ],
    [
      "X_H3_X-H3",
      76,
      50
    ],
    [
      "X_H3_X-H3",
      76,
      54
    ],
    [
      "X_H3_X-H3",
      76,
      56
    ],
    [
      "X_H3_X-H3",
      76,
      60
    ],
    [
      "X_H3_X-H3",
      76,
      68
    ],
    [
      "X_H3_X-H3",
      76,
      76
    ],
    [
      "X_H3_X-H3",
      77,
      9
    ],
    [
      "X_H3_X-H3",
      77,
      13
    ],
    [
      "X_H3_X-H3",
      77,
      15
    ],
    [
      "X_H3_X-H3",
      77,
      19
    ],
    [
      "X_H3_X-H3",
      77,
      29
    ],
    [
      "X_H3_X-H3",
      77,
      41
    ],
    [
      "X_H3_X-H3",
      77,
      45
    ],
    [
      "X_H3_X-H3",
      77,
      49
    ],
    [
      "X_H3_X-H3",
      77,
      51
    ],
    [
      "X_H3_X-H3",
      77,
      55
    ],
    [
      "X_H3_X-H3",
      77,
      65
    ],
    [
      "X_H3_X-H3",
      77,
      77
    ],
    [
      "commute_long_2,2,1,0",
      0,
      0
    ],
    [
      "commute_long_2,2,1,0",
      0,
      1
    ],
    [
      "commute_long_2,2,1,0",
      0,
      2
    ],
    [
      "commute_long_2,2,1,0",
      0,
      3
    ],
    [
      "commute_long_2,2,1,0",
      0,
      4
    ],
    [
      "commute_long_2,2,1,0",
      0,
      5
    ],
    [
      "commute_long_2,2,1,0",
      0,
      7
    ],
    [
      "commute_long_2,2,1,0",
      0,
      10
    ],
    [
      "commute_long_2,2,1,0",
      0,
      43
    ],
    [
      "commute_long_2,2,1,0",
      0,
      46
    ],
    [
      "commute_long_2,2,1,0",
      1,
      0
    ],
    [
      "commute_long_2,2,1,0",
      1,
      1
    ],
    [
      "commute_long_2,2,1,0",
      1,
      2
    ],
    [
      "commute_long_2,2,1,0",
      1,
      3
    ],
    [
      "commute_long_2,2,1,0",
      1,
      4
    ],
    [
      "commute_long_2,2,1,0",
      1,
      5
    ],
    [
      "commute_long_2,2,1,0",
      1,
      7
    ],
    [
      "commute_long_2,2,1,0",
      1,
      10
    ],
    [
      "commute_long_2,2,1,0",
      1,
      43
    ],
    [
      "commute_long_2,2,1,0",
      1,
      46
    ],
    [
      "commute_long_2,2,1,0",
      2,
      0
    ],
    [
      "commute_long_2,2,1,0",
      2,
      1
    ],
    [
      "commute_long_2,2,1,0",
      2,
      2
    ],
    [
      "commute_long_2,2,1,0",
      2,
      3
    ],
    [
      "commute_long_2,2,1,0",
      2,
      4
    ],
    [
      "commute_long_2,2,1,0",
      2,
      5
    ],
    [
      "commute_long_2,2,1,0",
      2,
      7
    ],
    [
      "commute_long_2,2,1,0",
      2,
      10
    ],
    [
      "commute_long_2,2,1,0",
      2,
      43
    ],
    [
      "commute_long_2,2,1,0",
      2,
      46
    ],
    [
      "commute_long_2,2,1,0",
      3,
      0
    ],
    [
      "commute_long_2,2,1,0",
      3,
      3
    ],
    [
      "commute_long_2,2,1,0",
      3,
      5
    ],
    [
      "commute_long_2,2,1,0",
      4,
      0
    ],
    [
      "commute_long_2,2,1,0",
      4,
      1
    ],
    [
      "commute_long_2,2,1,0",
      4,
      2
    ],
    [
      "commute_long_2,2,1,0",
      4,
      3
    ],
    [
      "commute_long_2,2,1,0",
      4,
      4
    ],
    [
      "commute_long_2,2,1,0",
      4,
      5
    ],
    [
      "commute_long_2,2,1,0",
      4,
      7
    ],
    [
      "commute_long_2,2,1,0",
      4,
      10
    ],
    [
      "commute_long_2,2,1,0",
      4,
      43
    ],
    [
      "commute_long_2,2,1,0",
      4,
      46
    ],
    [
      "commute_long_2,2,1,0",
      5,
      0
    ],
    [
      "commute_long_2,2,1,0",
      5,
      1
    ],
    [
      "commute_long_2,2,1,0",
      5,
      2
    ],
    [
      "commute_long_2,2,1,0",
      5,
      3
    ],
    [
      "commute_long_2,2,1,0",
      5,
      4
    ],
    [
      "commute_long_2,2,1,0",
      5,
      5
    ],
    [
      "commute_long_2,2,1,0",
      5,
      7
    ],
    [
      "commute_long_2,2,1,0",
      5,
      10
    ],
    [
      "commute_long_2,2,1,0",
      5,
      43
    ],
    [
      "commute_long_2,2,1,0",
      5,
      46
    ],
    [
      "commute_long_2,2,1,0",
      6,
      17
    ],
    [
      "commute_long_2,2,1,0",
      6,
      21
    ],
    [
      "commute_long_2,2,1,0",
      6,
      23
    ],
    [
      "commute_long_2,2,1,0",
      6,
      25
    ],
    [
      "commute_long_2,2,1,0",
      6,
      53
    ],
    [
      "commute_long_2,2,1,0",
      6,
      57
    ],
    [
      "commute_long_2,2,1,0",
      6,
      59
    ],
    [
      "commute_long_2,2,1,0",
      6,
      61
    ],
    [
      "commute_long_2,2,1,0",
      7,
      0
    ],
    [
      "commute_long_2,2,1,0",
      7,
      3
    ],
    [
      "commute_long_2,2,1,0",
      7,
      5
    ],
    [
      "commute_long_2,2,1,0",
      8,
      14
    ],
    [
      "commute_long_2,2,1,0",
      8,
      18
    ],
    [
      "commute_long_2,2,1,0",
      8,
      20
    ],
    [
      "commute_long_2,2,1,0",
      8,
      24
    ],
    [
      "commute_long_2,2,1,0",
      8,
      32
    ],
    [
      "commute_long_2,2,1,0",
      8,
      40
    ],
    [
      "commute_long_2,2,1,0",
      8,
      50
    ],
    [
      "commute_long_2,2,1,0",
      8,
      54
    ],
    [
      "commute_long_2,2,1,0",
      8,
      56
    ],
    [
      "commute_long_2,2,1,0",
      8,
      60
    ],
    [
      "commute_long_2,2,1,0",
      8,
      68
    ],
    [
      "commute_long_2,2,1,0",
      8,
      76
    ],
    [
      "commute_long_2,2,1,0",
      9,
      29
    ],
    [
      "commute_long_2,2,1,0",
      9,
      65
    ],
    [
      "commute_long_2,2,1,0",
      10,
      0
    ],
    [
      "commute_long_2,2,1,0",
      10,
      3
    ],
    [
      "commute_long_2,2,1,0",
      10,
      5
    ],
    [
      "commute_long_2,2,1,0",
      11,
      17
    ],
    [
      "commute_long_2,2,1,0",
      11,
      21
    ],
    [
      "commute_long_2,2,1,0",
      11,
      23
    ],
    [
      "commute_long_2,2,1,0",
      11,
      25
    ],
    [
      "commute_long_2,2,1,0",
      11,
      53
    ],
    [
      "commute_long_2,2,1,0",
      11,
      57
    ],
    [
      "commute_long_2,2,1,0",
      11,
      59
    ],
    [
      "commute_long_2,2,1,0",
      11,
      61
    ],
    [
      "commute_long_2,2,1,0",
      12,
      17
    ],
    [
      "commute_long_2,2,1,0",
      12,
      21
    ],
    [
      "commute_long_2,2,1,0",
      12,
      23
    ],
    [
      "commute_long_2,2,1,0",
      12,
      25
    ],
    [
      "commute_long_2,2,1,0",
      12,
      53
    ],
    [
      "commute_long_2,2,1,0",
      12,
      57
    ],
    [
      "commute_long_2,2,1,0",
      12,
      59
    ],
    [
      "commute_long_2,2,1,0",
      12,
      61
    ],
    [
      "commute_long_2,2,1,0",
      13,
      29
    ],
    [
      "commute_long_2,2,1,0",
      13,
      65
    ],
    [
      "commute_long_2,2,1,0",
      14,
      8
    ],
    [
      "commute_long_2,2,1,0",
      14,
      28
    ],
    [
      "commute_long_2,2,1,0",
      14,
      35
    ],
    [
      "commute_long_2,2,1,0",
      14,
      37
    ],
    [
      "commute_long_2,2,1,0",
      14,
      38
    ],
    [
      "commute_long_2,2,1,0",
      14,
      39
    ],
    [
      "commute_long_2,2,1,0",
      14,
      44
    ],
    [
      "commute_long_2,2,1,0",
      14,
      64
    ],
    [
      "commute_long_2,2,1,0",
      14,
      71
    ],
    [
      "commute_long_2,2,1,0",
      14,
      73
    ],
    [
      "commute_long_2,2,1,0",
      14,
      74
    ],
    [
      "commute_long_2,2,1,0",
      14,
      75
    ],
    [
      "commute_long_2,2,1,0",
      15,
      29
    ],
    [
      "commute_long_2,2,1,0",
      15,
      65
    ],
    [
      "commute_long_2,2,1,0",
      16,
      17
    ],
    [
      "commute_long_2,2,1,0",
      16,
      21
    ],
    [
      "commute_long_2,2,1,0",
      16,
      23
    ],
    [
      "commute_long_2,2,1,0",
      16,
      25
    ],
    [
      "commute_long_2,2,1,0",
      16,
      53
    ],
    [
      "commute_long_2,2,1,0",
      16,
      57
    ],
    [
      "commute_long_2,2,1,0",
      16,
      59
    ],
    [
      "commute_long_2,2,1,0",
      16,
      61
    ],
    [
      "commute_long_2,2,1,0",
      17,
      6
    ],
    [
      "commute_long_2,2,1,0",
      17,
      11
    ],
    [
      "commute_long_2,2,1,0",
      17,
      12
    ],
    [
      "commute_long_2,2,1,0",
      17,
      16
    ],
    [
      "commute_long_2,2,1,0",
      17,
      42
    ],
    [
      "commute_long_2,2,1,0",
      17,
      47
    ],
    [
      "commute_long_2,2,1,0",
      17,
      48
    ],
    [
      "commute_long_2,2,1,0",
      17,
      52
    ],
    [
      "commute_long_2,2,1,0",
      18,
      8
    ],
    [
      "commute_long_2,2,1,0",
      18,
      28
    ],
    [
      "commute_long_2,2,1,0",
      18,
      35
    ],
    [
      "commute_long_2,2,1,0",
      18,
      37
    ],
    [
      "commute_long_2,2,1,0",
      18,
      38
    ],
    [
      "commute_long_2,2,1,0",
      18,
      39
    ],
    [
      "commute_long_2,2,1,0",
      18,
      44
    ],
    [
      "commute_long_2,2,1,0",
      18,
      64
    ],
    [
      "commute_long_2,2,1,0",
      18,
      71
    ],
    [
      "commute_long_2,2,1,0",
      18,
      73
    ],
    [
      "commute_long_2,2,1,0",
      18,
      74
    ],
    [
      "commute_long_2,2,1,0",
      18,
      75
    ],
    [
      "commute_long_2,2,1,0",
      19,
      29
    ],
    [
      "commute_long_2,2,1,0",
      19,
      65
    ],
    [
      "commute_long_2,2,1,0",
      20,
      8
    ],
    [
      "commute_long_2,2,1,0",
      20,
      28
    ],
    [
      "commute_long_2,2,1,0",
      20,
      35
    ],
    [
      "commute_long_2,2,1,0",
      20,
      37
    ],
    [
      "commute_long_2,2,1,0",
      20,
      38
    ],
    [
      "commute_long_2,2,1,0",
      20,
      39
    ],
    [
      "commute_long_2,2,1,0",
      20,
      44
    ],
    [
      "commute_long_2,2,1,0",
      20,
      64
    ],
    [
      "commute_long_2,2,1,0",
      20,
      71
    ],
    [
      "commute_long_2,2,1,0",
      20,
      73
    ],
    [
      "commute_long_2,2,1,0",
      20,
      74
    ],
    [
      "commute_long_2,2,1,0",
      20,
      75
    ],
    [
      "commute_long_2,2,1,0",
      21,
      6
    ],
    [
      "commute_long_2,2,1,0",
      21,
      11
    ],
    [
      "commute_long_2,2,1,0",
      21,
      12
    ],
    [
      "commute_long_2,2,1,0",
      21,
      16
    ],
    [
      "commute_long_2,2,1,0",
      21,
      42
    ],
    [
      "commute_long_2,2,1,0",
      21,
      47
    ],
    [
      "commute_long_2,2,1,0",
      21,
      48
    ],
    [
      "commute_long_2,2,1,0",
      21,
      52
    ],
    [
      "commute_long_2,2,1,0",
      23,
      6
    ],
    [
      "commute_long_2,2,1,0",
      23,
      11
    ],
    [
      "commute_long_2,2,1,0",
      23,
      12
    ],
    [
      "commute_long_2,2,1,0",
      23,
      16
    ],
    [
      "commute_long_2,2,1,0",
      23,
      42
    ],
    [
      "commute_long_2,2,1,0",
      23,
      47
    ],
    [
      "commute_long_2,2,1,0",
      23,
      48
    ],
    [
      "commute_long_2,2,1,0",
      23,
      52
    ],
    [
      "commute_long_2,2,1,0",
      24,
      8
    ],
    [
      "commute_long_2,2,1,0",
      24,
      28
    ],
    [
      "commute_long_2,2,1,0",
      24,
      35
    ],
    [
      "commute_long_2,2,1,0",
      24,
      37
    ],
    [
      "commute_long_2,2,1,0",
      24,
      38
    ],
    [
      "commute_long_2,2,1,0",
      24,
      39
    ],
    [
      "commute_long_2,2,1,0",
      24,
      44
    ],
    [
      "commute_long_2,2,1,0",
      24,
      64
    ],
    [
      "commute_long_2,2,1,0",
      24,
      71
    ],
    [
      "commute_long_2,2,1,0",
      24,
      73
    ],
    [
      "commute_long_2,2,1,0",
      24,
      74
    ],
    [
      "commute_long_2,2,1,0",
      24,
      75
    ],
    [
      "commute_long_2,2,1,0",
      25,
      6
    ],
    [
      "commute_long_2,2,1,0",
      25,
      11
    ],
    [
      "commute_long_2,2,1,0",
      25,
      12
    ],
    [
      "commute_long_2,2,1,0",
      25,
      16
    ],
    [
      "commute_long_2,2,1,0",
      25,
      42
    ],
    [
      "commute_long_2,2,1,0",
      25,
      47
    ],
    [
      "commute_long_2,2,1,0",
      25,
      48
    ],
    [
      "commute_long_2,2,1,0",
      25,
      52
    ],
    [
      "commute_long_2,2,1,0",
      28,
      14
    ],
    [
      "commute_long_2,2,1,0",
      28,
      18
    ],
    [
      "commute_long_2,2,1,0",
      28,
      20
    ],
    [
      "commute_long_2,2,1,0",
      28,
      24
    ],
    [
      "commute_long_2,2,1,0",
      28,
      32
    ],
    [
      "commute_long_2,2,1,0",
      28,
      40
    ],
    [
      "commute_long_2,2,1,0",
      28,
      50
    ],
    [
      "commute_long_2,2,1,0",
      28,
      54
    ],
    [
      "commute_long_2,2,1,0",
      28,
      56
    ],
    [
      "commute_long_2,2,1,0",
      28,
      60
    ],
    [
      "commute_long_2,2,1,0",
      28,
      68
    ],
    [
      "commute_long_2,2,1,0",
      28,
      76
    ],
    [
      "commute_long_2,2,1,0",
      29,
      9
    ],
    [
      "commute_long_2,2,1,0",
      29,
      13
    ],
    [
      "commute_long_2,2,1,0",
      29,
      15
    ],
    [
      "commute_long_2,2,1,0",
      29,
      19
    ],
    [
      "commute_long_2,2,1,0",
      29,
      29
    ],
    [
      "commute_long_2,2,1,0",
      29,
      41
    ],
    [
      "commute_long_2,2,1,0",
      29,
      45
    ],
    [
      "commute_long_2,2,1,0",
      29,
      49
    ],
    [
      "commute_long_2,2,1,0",
      29,
      51
    ],
    [
      "commute_long_2,2,1,0",
      29,
      55
    ],
    [
      "commute_long_2,2,1,0",
      29,
      65
    ],
    [
      "commute_long_2,2,1,0",
      29,
      77
    ],
    [
      "commute_long_2,2,1,0",
      32,
      8
    ],
    [
      "commute_long_2,2,1,0",
      32,
      28
    ],
    [
      "commute_long_2,2,1,0",
      32,
      35
    ],
    [
      "commute_long_2,2,1,0",
      32,
      37
    ],
    [
      "commute_long_2,2,1,0",
      32,
      38
    ],
    [
      "commute_long_2,2,1,0",
      32,
      39
    ],
    [
      "commute_long_2,2,1,0",
      32,
      44
    ],
    [
      "commute_long_2,2,1,0",
      32,
      64
    ],
    [
      "commute_long_2,2,1,0",
      32,
      71
    ],
    [
      "commute_long_2,2,1,0",
      32,
      73
    ],
    [
      "commute_long_2,2,1,0",
      32,
      74
    ],
    [
      "commute_long_2,2,1,0",
      32,
      75
    ],
    [
      "commute_long_2,2,1,0",
      35,
      14
    ],
    [
      "commute_long_2,2,1,0",
      35,
      18
    ],
    [
      "commute_long_2,2,1,0",
      35,
      20
    ],
    [
      "commute_long_2,2,1,0",
      35,
      24
    ],
    [
      "commute_long_2,2,1,0",
      35,
      32
    ],
    [
      "commute_long_2,2,1,0",
      35,
      40
    ],
    [
      "commute_long_2,2,1,0",
      35,
      50
    ],
    [
      "commute_long_2,2,1,0",
      35,
      54
    ],
    [
      "commute_long_2,2,1,0",
      35,
      56
    ],
    [
      "commute_long_2,2,1,0",
      35,
      60
    ],
    [
      "commute_long_2,2,1,0",
      35,
      68
    ],
    [
      "commute_long_2,2,1,0",
      35,
      76
    ],
    [
      "commute_long_2,2,1,0",
      37,
      14
    ],
    [
      "commute_long_2,2,1,0",
      37,
      18
    ],
    [
      "commute_long_2,2,1,0",
      37,
      20
    ],
    [
      "commute_long_2,2,1,0",
      37,
      24
    ],
    [
      "commute_long_2,2,1,0",
      37,
      32
    ],
    [
      "commute_long_2,2,1,0",
      37,
      40
    ],
    [
      "commute_long_2,2,1,0",
      37,
      50
    ],
    [
      "commute_long_2,2,1,0",
      37,
      54
    ],
    [
      "commute_long_2,2,1,0",
      37,
      56
    ],
    [
      "commute_long_2,2,1,0",
      37,
      60
    ],
    [
      "commute_long_2,2,1,0",
      37,
      68
    ],
    [
      "commute_long_2,2,1,0",
      37,
      76
    ],
    [
      "commute_long_2,2,1,0",
      38,
      14
    ],
    [
      "commute_long_2,2,1,0",
      38,
      18
    ],
    [
      "commute_long_2,2,1,0",
      38,
      20
    ],
    [
      "commute_long_2,2,1,0",
      38,
      24
    ],
    [
      "commute_long_2,2,1,0",
      38,
      32
    ],
    [
      "commute_long_2,2,1,0",
      38,
      40
    ],
    [
      "commute_long_2,2,1,0",
      38,
      50
    ],
    [
      "commute_long_2,2,1,0",
      38,
      54
    ],
    [
      "commute_long_2,2,1,0",
      38,
      56
    ],
    [
      "commute_long_2,2,1,0",
      38,
      60
    ],
    [
      "commute_long_2,2,1,0",
      38,
      68
    ],
    [
      "commute_long_2,2,1,0",
      38,
      76
    ],
    [
      "commute_long_2,2,1,0",
      39,
      14
    ],
    [
      "commute_long_2,2,1,0",
      39,
      18
    ],
    [
      "commute_long_2,2,1,0",
      39,
      20
    ],
    [
      "commute_long_2,2,1,0",
      39,
      24
    ],
    [
      "commute_long_2,2,1,0",
      39,
      32
    ],
    [
      "commute_long_2,2,1,0",
      39,
      40
    ],
    [
      "commute_long_2,2,1,0",
      39,
      50
    ],
    [
      "commute_long_2,2,1,0",
      39,
      54
    ],
    [
      "commute_long_2,2,1,0",
      39,
      56
    ],
    [
      "commute_long_2,2,1,0",
      39,
      60
    ],
    [
      "commute_long_2,2,1,0",
      39,
      68
    ],
    [
      "commute_long_2,2,1,0",
      39,
      76
    ],
    [
      "commute_long_2,2,1,0",
      40,
      8
    ],
    [
      "commute_long_2,2,1,0",
      40,
      28
    ],
    [
      "commute_long_2,2,1,0",
      40,
      35
    ],
    [
      "commute_long_2,2,1,0",
      40,
      37
    ],
    [
      "commute_long_2,2,1,0",
      40,
      38
    ],
    [
      "commute_long_2,2,1,0",
      40,
      39
    ],
    [
      "commute_long_2,2,1,0",
      40,
      44
    ],
    [
      "commute_long_2,2,1,0",
      40,
      64
    ],
    [
      "commute_long_2,2,1,0",
      40,
      71
    ],
    [
      "commute_long_2,2,1,0",
      40,
      73
    ],
    [
      "commute_long_2,2,1,0",
      40,
      74
    ],
    [
      "commute_long_2,2,1,0",
      40,
      75
    ],
    [
      "commute_long_2,2,1,0",
      41,
      29
    ],
    [
      "commute_long_2,2,1,0",
      41,
      65
    ],
    [
      "commute_long_2,2,1,0",
      42,
      17
    ],
    [
      "commute_long_2,2,1,0",
      42,
      21
    ],
    [
      "commute_long_2,2,1,0",
      42,
      23
    ],
    [
      "commute_long_2,2,1,0",
      42,
      25
    ],
    [
      "commute_long_2,2,1,0",
      42,
      53
    ],
    [
      "commute_long_2,2,1,0",
      42,
      57
    ],
    [
      "commute_long_2,2,1,0",
      42,
      59
    ],
    [
      "commute_long_2,2,1,0",
      42,
      61
    ],
    [
      "commute_long_2,2,1,0",
      43,
      0
    ],
    [
      "commute_long_2,2,1,0",
      43,
      3
    ],
    [
      "commute_long_2,2,1,0",
      43,
      5
    ],
    [
      "commute_long_2,2,1,0",
      44,
      14
    ],
    [
      "commute_long_2,2,1,0",
      44,
      18
    ],
    [
      "commute_long_2,2,1,0",
      44,
      20
    ],
    [
      "commute_long_2,2,1,0",
      44,
      24
    ],
    [
      "commute_long_2,2,1,0",
      44,
      32
    ],
    [
      "commute_long_2,2,1,0",
      44,
      40
    ],
    [
      "commute_long_2,2,1,0",
      44,
      50
    ],
    [
      "commute_long_2,2,1,0",
      44,
      54
    ],
    [
      "commute_long_2,2,1,0",
      44,
      56
    ],
    [
      "commute_long_2,2,1,0",
      44,
      60
    ],
    [
      "commute_long_2,2,1,0",
      44,
      68
    ],
    [
      "commute_long_2,2,1,0",
      44,
      76
    ],
    [
      "commute_long_2,2,1,0",
      45,
      29
    ],
    [
      "commute_long_2,2,1,0",
      45,
      65
    ],
    [
      "commute_long_2,2,1,0",
      46,
      0
    ],
    [
      "commute_long_2,2,1,0",
      46,
      3
    ],
    [
      "commute_long_2,2,1,0",
      46,
      5
    ],
    [
      "commute_long_2,2,1,0",
      47,
      17
    ],
    [
      "commute_long_2,2,1,0",
      47,
      21
    ],
    [
      "commute_long_2,2,1,0",
      47,
      23
    ],
    [
      "commute_long_2,2,1,0",
      47,
      25
    ],
    [
      "commute_long_2,2,1,0",
      47,
      53
    ],
    [
      "commute_long_2,2,1,0",
      47,
      57
    ],
    [
      "commute_long_2,2,1,0",
      47,
      59
    ],
    [
      "commute_long_2,2,1,0",
      47,
      61
    ],
    [
      "commute_long_2,2,1,0",
      48,
      17
    ],
    [
      "commute_long_2,2,1,0",
      48,
      21
    ],
    [
      "commute_long_2,2,1,0",
      48,
      23
    ],
    [
      "commute_long_2,2,1,0",
      48,
      25
    ],
    [
      "commute_long_2,2,1,0",
      48,
      53
    ],
    [
      "commute_long_2,2,1,0",
      48,
      57
    ],
    [
      "commute_long_2,2,1,0",
      48,
      59
    ],
    [
      "commute_long_2,2,1,0",
      48,
      61
    ],
    [
      "commute_long_2,2,1,0",
      49,
      29
    ],
    [
      "commute_long_2,2,1,0",
      49,
      65
    ],
    [
      "commute_long_2,2,1,0",
      50,
      8
    ],
    [
      "commute_long_2,2,1,0",
      50,
      28
    ],
    [
      "commute_long_2,2,1,0",
      50,
      35
    ],
    [
      "commute_long_2,2,1,0",
      50,
      37
    ],
    [
      "commute_long_2,2,1,0",
      50,
      38
    ],
    [
      "commute_long_2,2,1,0",
      50,
      39
    ],
    [
      "commute_long_2,2,1,0",
      50,
      44
    ],
    [
      "commute_long_2,2,1,0",
      50,
      64
    ],
    [
      "commute_long_2,2,1,0",
      50,
      71
    ],
    [
      "commute_long_2,2,1,0",
      50,
      73
    ],
    [
      "commute_long_2,2,1,0",
      50,
      74
    ],
    [
      "commute_long_2,2,1,0",
      50,
      75
    ],
    [
      "commute_long_2,2,1,0",
      51,
      29
    ],
    [
      "commute_long_2,2,1,0",
      51,
      65
    ],
    [
      "commute_long_2,2,1,0",
      52,
      17
    ],
    [
      "commute_long_2,2,1,0",
      52,
      21
    ],
    [
      "commute_long_2,2,1,0",
      52,
      23
    ],
    [
      "commute_long_2,2,1,0",
      52,
      25
    ],
    [
      "commute_long_2,2,1,0",
      52,
      53
    ],
    [
      "commute_long_2,2,1,0",
      52,
      57
    ],
    [
      "commute_long_2,2,1,0",
      52,
      59
    ],
    [
      "commute_long_2,2,1,0",
      52,
      61
    ],
    [
      "commute_long_2,2,1,0",
      53,
      6
    ],
    [
      "commute_long_2,2,1,0",
      53,
      11
    ],
    [
      "commute_long_2,2,1,0",
      53,
      12
    ],
    [
      "commute_long_2,2,1,0",
      53,
      16
    ],
    [
      "commute_long_2,2,1,0",
      53,
      42
    ],
    [
      "commute_long_2,2,1,0",
      53,
      47
    ],
    [
      "commute_long_2,2,1,0",
      53,
      48
    ],
    [
      "commute_long_2,2,1,0",
      53,
      52
    ],
    [
      "commute_long_2,2,1,0",
      54,
      8
    ],
    [
      "commute_long_2,2,1,0",
      54,
      28
    ],
    [
      "commute_long_2,2,1,0",
      54,
      35
    ],
    [
      "commute_long_2,2,1,0",
      54,
      37
    ],
    [
      "commute_long_2,2,1,0",
      54,
      38
    ],
    [
      "commute_long_2,2,1,0",
      54,
      39
    ],
    [
      "commute_long_2,2,1,0",
      54,
      44
    ],
    [
      "commute_long_2,2,1,0",
      54,
      64
    ],
    [
      "commute_long_2,2,1,0",
      54,
      71
    ],
    [
      "commute_long_2,2,1,0",
      54,
      73
    ],
    [
      "commute_long_2,2,1,0",
      54,
      74
    ],
    [
      "commute_long_2,2,1,0",
      54,
      75
    ],
    [
      "commute_long_2,2,1,0",
      55,
      29
    ],
    [
      "commute_long_2,2,1,0",
      55,
      65
    ],
    [
      "commute_long_2,2,1,0",
      56,
      8
    ],
    [
      "commute_long_2,2,1,0",
      56,
      28
    ],
    [
      "commute_long_2,2,1,0",
      56,
      35
    ],
    [
      "commute_long_2,2,1,0",
      56,
      37
    ],
    [
      "commute_long_2,2,1,0",
      56,
      38
    ],
    [
      "commute_long_2,2,1,0",
      56,
      39
    ],
    [
      "commute_long_2,2,1,0",
      56,
      44
    ],
    [
      "commute_long_2,2,1,0",
      56,
      64
    ],
    [
      "commute_long_2,2,1,0",
      56,
      71
    ],
    [
      "commute_long_2,2,1,0",
      56,
      73
    ],
    [
      "commute_long_2,2,1,0",
      56,
      74
    ],
    [
      "commute_long_2,2,1,0",
      56,
      75
    ],
    [
      "commute_long_2,2,1,0",
      57,
      6
    ],
    [
      "commute_long_2,2,1,0",
      57,
      11
    ],
    [
      "commute_long_2,2,1,0",
      57,
      12
    ],
    [
      "commute_long_2,2,1,0",
      57,
      16
    ],
    [
      "commute_long_2,2,1,0",
      57,
      42
    ],
    [
      "commute_long_2,2,1,0",
      57,
      47
    ],
    [
      "commute_long_2,2,1,0",
      57,
      48
    ],
    [
      "commute_long_2,2,1,0",
      57,
      52
    ],
    [
      "commute_long_2,2,1,0",
      59,
      6
    ],
    [
      "commute_long_2,2,1,0",
      59,
      11
    ],
    [
      "commute_long_2,2,1,0",
      59,
      12
    ],
    [
      "commute_long_2,2,1,0",
      59,
      16
    ],
    [
      "commute_long_2,2,1,0",
      59,
      42
    ],
    [
      "commute_long_2,2,1,0",
      59,
      47
    ],
    [
      "commute_long_2,2,1,0",
      59,
      48
    ],
    [
      "commute_long_2,2,1,0",
      59,
      52
    ],
    [
      "commute_long_2,2,1,0",
      60,
      8
    ],
    [
      "commute_long_2,2,1,0",
      60,
      28
    ],
    [
      "commute_long_2,2,1,0",
      60,
      35
    ],
    [
      "commute_long_2,2,1,0",
      60,
      37
    ],
    [
      "commute_long_2,2,1,0",
      60,
      38
    ],
    [
      "commute_long_2,2,1,0",
      60,
      39
    ],
    [
      "commute_long_2,2,1,0",
      60,
      44
    ],
    [
      "commute_long_2,2,1,0",
      60,
      64
    ],
    [
      "commute_long_2,2,1,0",
      60,
      71
    ],
    [
      "commute_long_2,2,1,0",
      60,
      73
    ],
    [
      "commute_long_2,2,1,0",
      60,
      74
    ],
    [
      "commute_long_2,2,1,0",
      60,
      75
    ],
    [
      "commute_long_2,2,1,0",
      61,
      6
    ],
    [
      "commute_long_2,2,1,0",
      61,
      11
    ],
    [
      "commute_long_2,2,1,0",
      61,
      12
    ],
    [
      "commute_long_2,2,1,0",
      61,
      16
    ],
    [
      "commute_long_2,2,1,0",
      61,
      42
    ],
    [
      "commute_long_2,2,1,0",
      61,
      47
    ],
    [
      "commute_long_2,2,1,0",
      61,
      48
    ],
    [
      "commute_long_2,2,1,0",
      61,
      52
    ],
    [
      "commute_long_2,2,1,0",
      64,
      14
    ],
    [
      "commute_long_2,2,1,0",
      64,
      18
    ],
    [
      "commute_long_2,2,1,0",
      64,
      20
    ],
    [
      "commute_long_2,2,1,0",
      64,
      24
    ],
    [
      "commute_long_2,2,1,0",
      64,
      32
    ],
    [
      "commute_long_2,2,1,0",
      64,
      40
    ],
    [
      "commute_long_2,2,1,0",
      64,
      50
    ],
    [
      "commute_long_2,2,1,0",
      64,
      54
    ],
    [
      "commute_long_2,2,1,0",
      64,
      56
    ],
    [
      "commute_long_2,2,1,0",
      64,
      60
    ],
    [
      "commute_long_2,2,1,0",
      64,
      68
    ],
    [
      "commute_long_2,2,1,0",
      64,
      76
    ],
    [
      "commute_long_2,2,1,0",
      65,
      9
    ],
    [
      "commute_long_2,2,1,0",
      65,
      13
    ],
    [
      "commute_long_2,2,1,0",
      65,
      15
    ],
    [
      "commute_long_2,2,1,0",
      65,
      19
    ],
    [
      "commute_long_2,2,1,0",
      65,
      29
    ],
    [
      "commute_long_2,2,1,0",
      65,
      41
    ],
    [
      "commute_long_2,2,1,0",
      65,
      45
    ],
    [
      "commute_long_2,2,1,0",
      65,
      49
    ],
    [
      "commute_long_2,2,1,0",
      65,
      51
    ],
    [
      "commute_long_2,2,1,0",
      65,
      55
    ],
    [
      "commute_long_2,2,1,0",
      65,
      65
    ],
    [
      "commute_long_2,2,1,0",
      65,
      77
    ],
    [
      "commute_long_2,2,1,0",
      68,
      8
    ],
    [
      "commute_long_2,2,1,0",
      68,
      28
    ],
    [
      "commute_long_2,2,1,0",
      68,
      35
    ],
    [
      "commute_long_2,2,1,0",
      68,
      37
    ],
    [
      "commute_long_2,2,1,0",
      68,
      38
    ],
    [
      "commute_long_2,2,1,0",
      68,
      39
    ],
    [
      "commute_long_2,2,1,0",
      68,
      44
    ],
    [
      "commute_long_2,2,1,0",
      68,
      64
    ],
    [
      "commute_long_2,2,1,0",
      68,
      71
    ],
    [
      "commute_long_2,2,1,0",
      68,
      73
    ],
    [
      "commute_long_2,2,1,0",
      68,
      74
    ],
    [
      "commute_long_2,2,1,0",
      68,
      75
    ],
    [
      "commute_long_2,2,1,0",
      71,
      14
    ],
    [
      "commute_long_2,2,1,0",
      71,
      18
    ],
    [
      "commute_long_2,2,1,0",
      71,
      20
    ],
    [
      "commute_long_2,2,1,0",
      71,
      24
    ],
    [
      "commute_long_2,2,1,0",
      71,
      32
    ],
    [
      "commute_long_2,2,1,0",
      71,
      40
    ],
    [
      "commute_long_2,2,1,0",
      71,
      50
    ],
    [
      "commute_long_2,2,1,0",
      71,
      54
    ],
    [
      "commute_long_2,2,1,0",
      71,
      56
    ],
    [
      "commute_long_2,2,1,0",
      71,
      60
    ],
    [
      "commute_long_2,2,1,0",
      71,
      68
    ],
    [
      "commute_long_2,2,1,0",
      71,
      76
    ],
    [
      "commute_long_2,2,1,0",
      73,
      14
    ],
    [
      "commute_long_2,2,1,0",
      73,
      18
    ],
    [
      "commute_long_2,2,1,0",
      73,
      20
    ],
    [
      "commute_long_2,2,1,0",
      73,
      24
    ],
    [
      "commute_long_2,2,1,0",
      73,
      32
    ],
    [
      "commute_long_2,2,1,0",
      73,
      40
    ],
    [
      "commute_long_2,2,1,0",
      73,
      50
    ],
    [
      "commute_long_2,2,1,0",
      73,
      54
    ],
    [
      "commute_long_2,2,1,0",
      73,
      56
    ],
    [
      "commute_long_2,2,1,0",
      73,
      60
    ],
    [
      "commute_long_2,2,1,0",
      73,
      68
    ],
    [
      "commute_long_2,2,1,0",
      73,
      76
    ],
    [
      "commute_long_2,2,1,0",
      74,
      14
    ],
    [
      "commute_long_2,2,1,0",
      74,
      18
    ],
    [
      "commute_long_2,2,1,0",
      74,
      20
    ],
    [
      "commute_long_2,2,1,0",
      74,
      24
    ],
    [
      "commute_long_2,2,1,0",
      74,
      32
    ],
    [
      "commute_long_2,2,1,0",
      74,
      40
    ],
    [
      "commute_long_2,2,1,0",
      74,
      50
    ],
    [
      "commute_long_2,2,1,0",
      74,
      54
    ],
    [
      "commute_long_2,2,1,0",
      74,
      56
    ],
    [
      "commute_long_2,2,1,0",
      74,
      60
    ],
    [
      "commute_long_2,2,1,0",
      74,
      68
    ],
    [
      "commute_long_2,2,1,0",
      74,
      76
    ],
    [
      "commute_long_2,2,1,0",
      75,
      14
    ],
    [
      "commute_long_2,2,1,0",
      75,
      18
    ],
    [
      "commute_long_2,2,1,0",
      75,
      20
    ],
    [
      "commute_long_2,2,1,0",
      75,
      24
    ],
    [
      "commute_long_2,2,1,0",
      75,
      32
    ],
    [
      "commute_long_2,2,1,0",
      75,
      40
    ],
    [
      "commute_long_2,2,1,0",
      75,
      50
    ],
    [
      "commute_long_2,2,1,0",
      75,
      54
    ],
    [
      "commute_long_2,2,1,0",
      75,
      56
    ],
    [
      "commute_long_2,2,1,0",
      75,
      60
    ],
    [
      "commute_long_2,2,1,0",
      75,
      68
    ],
    [
      "commute_long_2,2,1,0",
      75,
      76
    ],
    [
      "commute_long_2,2,1,0",
      76,
      8
    ],
    [
      "commute_long_2,2,1,0",
      76,
      28
    ],
    [
      "commute_long_2,2,1,0",
      76,
      35
    ],
    [
      "commute_long_2,2,1,0",
      76,
      37
    ],
    [
      "commute_long_2,2,1,0",
      76,
      38
    ],
    [
      "commute_long_2,2,1,0",
      76,
      39
    ],
    [
      "commute_long_2,2,1,0",
      76,
      44
    ],
    [
      "commute_long_2,2,1,0",
      76,
      64
    ],
    [
      "commute_long_2,2,1,0",
      76,
      71
    ],
    [
      "commute_long_2,2,1,0",
      76,
      73
    ],
    [
      "commute_long_2,2,1,0",
      76,
      74
    ],
    [
      "commute_long_2,2,1,0",
      76,
      75
    ],
    [
      "commute_long_2,2,1,0",
      77,
      29
    ],
    [
      "commute_long_2,2,1,0",
      77,
      65
    ],
    [
      "commute_long_2,4,3,2",
      0,
      0
    ],
    [
      "commute_long_2,4,3,2",
      0,
      1
    ],
    [
      "commute_long_2,4,3,2",
      0,
      2
    ],
    [
      "commute_long_2,4,3,2",
      0,
      3
    ],
    [
      "commute_long_2,4,3,2",
      0,
      4
    ],
    [
      "commute_long_2,4,3,2",
      0,
      5
    ],
    [
      "commute_long_2,4,3,2",
      0,
      7
    ],
    [
      "commute_long_2,4,3,2",
      0,
      10
    ],
    [
      "commute_long_2,4,3,2",
      0,
      43
    ],
    [
      "commute_long_2,4,3,2",
      0,
      46
    ],
    [
      "commute_long_2,4,3,2",
      1,
      0
    ],
    [
      "commute_long_2,4,3,2",
      1,
      1
    ],
    [
      "commute_long_2,4,3,2",
      1,
      2
    ],
    [
      "commute_long_2,4,3,2",
      1,
      3
    ],
    [
      "commute_long_2,4,3,2",
      1,
      4
    ],
    [
      "commute_long_2,4,3,2",
      1,
      5
    ],
    [
      "commute_long_2,4,3,2",
      1,
      7
    ],
    [
      "commute_long_2,4,3,2",
      1,
      10
    ],
    [
      "commute_long_2,4,3,2",
      1,
      43
    ],
    [
      "commute_long_2,4,3,2",
      1,
      46
    ],
    [
      "commute_long_2,4,3,2",
      2,
      0
    ],
    [
      "commute_long_2,4,3,2",
      2,
      1
    ],
    [
      "commute_long_2,4,3,2",
      2,
      2
    ],
    [
      "commute_long_2,4,3,2",
      2,
      3
    ],
    [
      "commute_long_2,4,3,2",
      2,
      4
    ],
    [
      "commute_long_2,4,3,2",
      2,
      5
    ],
    [
      "commute_long_2,4,3,2",
      2,
      7
    ],
    [
      "commute_long_2,4,3,2",
      2,
      10
    ],
    [
      "commute_long_2,4,3,2",
      2,
      43
    ],
    [
      "commute_long_2,4,3,2",
      2,
      46
    ],
    [
      "commute_long_2,4,3,2",
      3,
      0
    ],
    [
      "commute_long_2,4,3,2",
      3,
      1
    ],
    [
      "commute_long_2,4,3,2",
      3,
      2
    ],
    [
      "commute_long_2,4,3,2",
      3,
      3
    ],
    [
      "commute_long_2,4,3,2",
      3,
      4
    ],
    [
      "commute_long_2,4,3,2",
      3,
      5
    ],
    [
      "commute_long_2,4,3,2",
      3,
      7
    ],
    [
      "commute_long_2,4,3,2",
      3,
      10
    ],
    [
      "commute_long_2,4,3,2",
      3,
      43
    ],
    [
      "commute_long_2,4,3,2",
      3,
      46
    ],
    [
      "commute_long_2,4,3,2",
      4,
      0
    ],
    [
      "commute_long_2,4,3,2",
      4,
      1
    ],
    [
      "commute_long_2,4,3,2",
      4,
      2
    ],
    [
      "commute_long_2,4,3,2",
      4,
      3
    ],
    [
      "commute_long_2,4,3,2",
      4,
      4
    ],
    [
      "commute_long_2,4,3,2",
      4,
      5
    ],
    [
      "commute_long_2,4,3,2",
      4,
      7
    ],
    [
      "commute_long_2,4,3,2",
      4,
      10
    ],
    [
      "commute_long_2,4,3,2",
      4,
      43
    ],
    [
      "commute_long_2,4,3,2",
      4,
      46
    ],
    [
      "commute_long_2,4,3,2",
      5,
      0
    ],
    [
      "commute_long_2,4,3,2",
      5,
      1
    ],
    [
      "commute_long_2,4,3,2",
      5,
      2
    ],
    [
      "commute_long_2,4,3,2",
      5,
      3
    ],
    [
      "commute_long_2,4,3,2",
      5,
      4
    ],
    [
      "commute_long_2,4,3,2",
      5,
      5
    ],
    [
      "commute_long_2,4,3,2",
      5,
      7
    ],
    [
      "commute_long_2,4,3,2",
      5,
      10
    ],
    [
      "commute_long_2,4,3,2",
      5,
      43
    ],
    [
      "commute_long_2,4,3,2",
      5,
      46
    ],
    [
      "commute_long_2,4,3,2",
      7,
      3
    ],
    [
      "commute_long_2,4,3,2",
      8,
      14
    ],
    [
      "commute_long_2,4,3,2",
      8,
      18
    ],
    [
      "commute_long_2,4,3,2",
      8,
      20
    ],
    [
      "commute_long_2,4,3,2",
      8,
      24
    ],
    [
      "commute_long_2,4,3,2",
      8,
      32
    ],
    [
      "commute_long_2,4,3,2",
      8,
      40
    ],
    [
      "commute_long_2,4,3,2",
      8,
      50
    ],
    [
      "commute_long_2,4,3,2",
      8,
      54
    ],
    [
      "commute_long_2,4,3,2",
      8,
      56
    ],
    [
      "commute_long_2,4,3,2",
      8,
      60
    ],
    [
      "commute_long_2,4,3,2",
      8,
      68
    ],
    [
      "commute_long_2,4,3,2",
      8,
      76
    ],
    [
      "commute_long_2,4,3,2",
      9,
      41
    ],
    [
      "commute_long_2,4,3,2",
      9,
      77
    ],
    [
      "commute_long_2,4,3,2",
      10,
      3
    ],
    [
      "commute_long_2,4,3,2",
      13,
      41
    ],
    [
      "commute_long_2,4,3,2",
      13,
      77
    ],
    [
      "commute_long_2,4,3,2",
      14,
      8
    ],
    [
      "commute_long_2,4,3,2",
      14,
      28
    ],
    [
      "commute_long_2,4,3,2",
      14,
      35
    ],
    [
      "commute_long_2,4,3,2",
      14,
      37
    ],
    [
      "commute_long_2,4,3,2",
      14,
      38
    ],
    [
      "commute_long_2,4,3,2",
      14,
      39
    ],
    [
      "commute_long_2,4,3,2",
      14,
      44
    ],
    [
      "commute_long_2,4,3,2",
      14,
      64
    ],
    [
      "commute_long_2,4,3,2",
      14,
      71
    ],
    [
      "commute_long_2,4,3,2",
      14,
      73
    ],
    [
      "commute_long_2,4,3,2",
      14,
      74
    ],
    [
      "commute_long_2,4,3,2",
      14,
      75
    ],
    [
      "commute_long_2,4,3,2",
      15,
      41
    ],
    [
      "commute_long_2,4,3,2",
      15,
      77
    ],
    [
      "commute_long_2,4,3,2",
      18,
      8
    ],
    [
      "commute_long_2,4,3,2",
      18,
      28
    ],
    [
      "commute_long_2,4,3,2",
      18,
      35
    ],
    [
      "commute_long_2,4,3,2",
      18,
      37
    ],
    [
      "commute_long_2,4,3,2",
      18,
      38
    ],
    [
      "commute_long_2,4,3,2",
      18,
      39
    ],
    [
      "commute_long_2,4,3,2",
      18,
      44
    ],
    [
      "commute_long_2,4,3,2",
      18,
      64
    ],
    [
      "commute_long_2,4,3,2",
      18,
      71
    ],
    [
      "commute_long_2,4,3,2",
      18,
      73
    ],
    [
      "commute_long_2,4,3,2",
      18,
      74
    ],
    [
      "commute_long_2,4,3,2",
      18,
      75
    ],
    [
      "commute_long_2,4,3,2",
      19,
      41
    ],
    [
      "commute_long_2,4,3,2",
      19,
      77
    ],
    [
      "commute_long_2,4,3,2",
      20,
      8
    ],
    [
      "commute_long_2,4,3,2",
      20,
      28
    ],
    [
      "commute_long_2,4,3,2",
      20,
      35
    ],
    [
      "commute_long_2,4,3,2",
      20,
      37
    ],
    [
      "commute_long_2,4,3,2",
      20,
      38
    ],
    [
      "commute_long_2,4,3,2",
      20,
      39
    ],
    [
      "commute_long_2,4,3,2",
      20,
      44
    ],
    [
      "commute_long_2,4,3,2",
      20,
      64
    ],
    [
      "commute_long_2,4,3,2",
      20,
      71
    ],
    [
      "commute_long_2,4,3,2",
      20,
      73
    ],
    [
      "commute_long_2,4,3,2",
      20,
      74
    ],
    [
      "commute_long_2,4,3,2",
      20,
      75
    ],
    [
      "commute_long_2,4,3,2",
      22,
      31
    ],
    [
      "commute_long_2,4,3,2",
      22,
      33
    ],
    [
      "commute_long_2,4,3,2",
      22,
      34
    ],
    [
      "commute_long_2,4,3,2",
      22,
      36
    ],
    [
      "commute_long_2,4,3,2",
      22,
      67
    ],
    [
      "commute_long_2,4,3,2",
      22,
      69
    ],
    [
      "commute_long_2,4,3,2",
      22,
      70
    ],
    [
      "commute_long_2,4,3,2",
      22,
      72
    ],
    [
      "commute_long_2,4,3,2",
      24,
      8
    ],
    [
      "commute_long_2,4,3,2",
      24,
      28
    ],
    [
      "commute_long_2,4,3,2",
      24,
      35
    ],
    [
      "commute_long_2,4,3,2",
      24,
      37
    ],
    [
      "commute_long_2,4,3,2",
      24,
      38
    ],
    [
      "commute_long_2,4,3,2",
      24,
      39
    ],
    [
      "commute_long_2,4,3,2",
      24,
      44
    ],
    [
      "commute_long_2,4,3,2",
      24,
      64
    ],
    [
      "commute_long_2,4,3,2",
      24,
      71
    ],
    [
      "commute_long_2,4,3,2",
      24,
      73
    ],
    [
      "commute_long_2,4,3,2",
      24,
      74
    ],
    [
      "commute_long_2,4,3,2",
      24,
      75
    ],
    [
      "commute_long_2,4,3,2",
      26,
      31
    ],
    [
      "commute_long_2,4,3,2",
      26,
      33
    ],
    [
      "commute_long_2,4,3,2",
      26,
      34
    ],
    [
      "commute_long_2,4,3,2",
      26,
      36
    ],
    [
      "commute_long_2,4,3,2",
      26,
      67
    ],
    [
      "commute_long_2,4,3,2",
      26,
      69
    ],
    [
      "commute_long_2,4,3,2",
      26,
      70
    ],
    [
      "commute_long_2,4,3,2",
      26,
      72
    ],
    [
      "commute_long_2,4,3,2",
      27,
      31
    ],
    [
      "commute_long_2,4,3,2",
      27,
      33
    ],
    [
      "commute_long_2,4,3,2",
      27,
      34
    ],
    [
      "commute_long_2,4,3,2",
      27,
      36
    ],
    [
      "commute_long_2,4,3,2",
      27,
      67
    ],
    [
      "commute_long_2,4,3,2",
      27,
      69
    ],
    [
      "commute_long_2,4,3,2",
      27,
      70
    ],
    [
      "commute_long_2,4,3,2",
      27,
      72
    ],
    [
      "commute_long_2,4,3,2",
      28,
      14
    ],
    [
      "commute_long_2,4,3,2",
      28,
      18
    ],
    [
      "commute_long_2,4,3,2",
      28,
      20
    ],
    [
      "commute_long_2,4,3,2",
      28,
      24
    ],
    [
      "commute_long_2,4,3,2",
      28,
      32
    ],
    [
      "commute_long_2,4,3,2",
      28,
      40
    ],
    [
      "commute_long_2,4,3,2",
      28,
      50
    ],
    [
      "commute_long_2,4,3,2",
      28,
      54
    ],
    [
      "commute_long_2,4,3,2",
      28,
      56
    ],
    [
      "commute_long_2,4,3,2",
      28,
      60
    ],
    [
      "commute_long_2,4,3,2",
      28,
      68
    ],
    [
      "commute_long_2,4,3,2",
      28,
      76
    ],
    [
      "commute_long_2,4,3,2",
      29,
      41
    ],
    [
      "commute_long_2,4,3,2",
      29,
      77
    ],
    [
      "commute_long_2,4,3,2",
      30,
      31
    ],
    [
      "commute_long_2,4,3,2",
      30,
      33
    ],
    [
      "commute_long_2,4,3,2",
      30,
      34
    ],
    [
      "commute_long_2,4,3,2",
      30,
      36
    ],
    [
      "commute_long_2,4,3,2",
      30,
      67
    ],
    [
      "commute_long_2,4,3,2",
      30,
      69
    ],
    [
      "commute_long_2,4,3,2",
      30,
      70
    ],
    [
      "commute_long_2,4,3,2",
      30,
      72
    ],
    [
      "commute_long_2,4,3,2",
      31,
      22
    ],
    [
      "commute_long_2,4,3,2",
      31,
      26
    ],
    [
      "commute_long_2,4,3,2",
      31,
      27
    ],
    [
      "commute_long_2,4,3,2",
      31,
      30
    ],
    [
      "commute_long_2,4,3,2",
      31,
      58
    ],
    [
      "commute_long_2,4,3,2",
      31,
      62
    ],
    [
      "commute_long_2,4,3,2",
      31,
      63
    ],
    [
      "commute_long_2,4,3,2",
      31,
      66
    ],
    [
      "commute_long_2,4,3,2",
      32,
      8
    ],
    [
      "commute_long_2,4,3,2",
      32,
      28
    ],
    [
      "commute_long_2,4,3,2",
      32,
      35
    ],
    [
      "commute_long_2,4,3,2",
      32,
      37
    ],
    [
      "commute_long_2,4,3,2",
      32,
      38
    ],
    [
      "commute_long_2,4,3,2",
      32,
      39
    ],
    [
      "commute_long_2,4,3,2",
      32,
      44
    ],
    [
      "commute_long_2,4,3,2",
      32,
      64
    ],
    [
      "commute_long_2,4,3,2",
      32,
      71
    ],
    [
      "commute_long_2,4,3,2",
      32,
      73
    ],
    [
      "commute_long_2,4,3,2",
      32,
      74
    ],
    [
      "commute_long_2,4,3,2",
      32,
      75
    ],
    [
      "commute_long_2,4,3,2",
      33,
      22
    ],
    [
      "commute_long_2,4,3,2",
      33,
      26
    ],
    [
      "commute_long_2,4,3,2",
      33,
      27
    ],
    [
      "commute_long_2,4,3,2",
      33,
      30
    ],
    [
      "commute_long_2,4,3,2",
      33,
      58
    ],
    [
      "commute_long_2,4,3,2",
      33,
      62
    ],
    [
      "commute_long_2,4,3,2",
      33,
      63
    ],
    [
      "commute_long_2,4,3,2",
      33,
      66
    ],
    [
      "commute_long_2,4,3,2",
      34,
      22
    ],
    [
      "commute_long_2,4,3,2",
      34,
      26
    ],
    [
      "commute_long_2,4,3,2",
      34,
      27
    ],
    [
      "commute_long_2,4,3,2",
      34,
      30
    ],
    [
      "commute_long_2,4,3,2",
      34,
      58
    ],
    [
      "commute_long_2,4,3,2",
      34,
      62
    ],
    [
      "commute_long_2,4,3,2",
      34,
      63
    ],
    [
      "commute_long_2,4,3,2",
      34,
      66
    ],
    [
      "commute_long_2,4,3,2",
      35,
      14
    ],
    [
      "commute_long_2,4,3,2",
      35,
      18
    ],
    [
      "commute_long_2,4,3,2",
      35,
      20
    ],
    [
      "commute_long_2,4,3,2",
      35,
      24
    ],
    [
      "commute_long_2,4,3,2",
      35,
      32
    ],
    [
      "commute_long_2,4,3,2",
      35,
      40
    ],
    [
      "commute_long_2,4,3,2",
      35,
      50
    ],
    [
      "commute_long_2,4,3,2",
      35,
      54
    ],
    [
      "commute_long_2,4,3,2",
      35,
      56
    ],
    [
      "commute_long_2,4,3,2",
      35,
      60
    ],
    [
      "commute_long_2,4,3,2",
      35,
      68
    ],
    [
      "commute_long_2,4,3,2",
      35,
      76
    ],
    [
      "commute_long_2,4,3,2",
      36,
      22
    ],
    [
      "commute_long_2,4,3,2",
      36,
      26
    ],
    [
      "commute_long_2,4,3,2",
      36,
      27
    ],
    [
      "commute_long_2,4,3,2",
      36,
      30
    ],
    [
      "commute_long_2,4,3,2",
      36,
      58
    ],
    [
      "commute_long_2,4,3,2",
      36,
      62
    ],
    [
      "commute_long_2,4,3,2",
      36,
      63
    ],
    [
      "commute_long_2,4,3,2",
      36,
      66
    ],
    [
      "commute_long_2,4,3,2",
      37,
      14
    ],
    [
      "commute_long_2,4,3,2",
      37,
      18
    ],
    [
      "commute_long_2,4,3,2",
      37,
      20
    ],
    [
      "commute_long_2,4,3,2",
      37,
      24
    ],
    [
      "commute_long_2,4,3,2",
      37,
      32
    ],
    [
      "commute_long_2,4,3,2",
      37,
      40
    ],
    [
      "commute_long_2,4,3,2",
      37,
      50
    ],
    [
      "commute_long_2,4,3,2",
      37,
      54
    ],
    [
      "commute_long_2,4,3,2",
      37,
      56
    ],
    [
      "commute_long_2,4,3,2",
      37,
      60
    ],
    [
      "commute_long_2,4,3,2",
      37,
      68
    ],
    [
      "commute_long_2,4,3,2",
      37,
      76
    ],
    [
      "commute_long_2,4,3,2",
      38,
      14
    ],
    [
      "commute_long_2,4,3,2",
      38,
      18
    ],
    [
      "commute_long_2,4,3,2",
      38,
      20
    ],
    [
      "commute_long_2,4,3,2",
      38,
      24
    ],
    [
      "commute_long_2,4,3,2",
      38,
      32
    ],
    [
      "commute_long_2,4,3,2",
      38,
      40
    ],
    [
      "commute_long_2,4,3,2",
      38,
      50
    ],
    [
      "commute_long_2,4,3,2",
      38,
      54
    ],
    [
      "commute_long_2,4,3,2",
      38,
      56
    ],
    [
      "commute_long_2,4,3,2",
      38,
      60
    ],
    [
      "commute_long_2,4,3,2",
      38,
      68
    ],
    [
      "commute_long_2,4,3,2",
      38,
      76
    ],
    [
      "commute_long_2,4,3,2",
      39,
      14
    ],
    [
      "commute_long_2,4,3,2",
      39,
      18
    ],
    [
      "commute_long_2,4,3,2",
      39,
      20
    ],
    [
      "commute_long_2,4,3,2",
      39,
      24
    ],
    [
      "commute_long_2,4,3,2",
      39,
      32
    ],
    [
      "commute_long_2,4,3,2",
      39,
      40
    ],
    [
      "commute_long_2,4,3,2",
      39,
      50
    ],
    [
      "commute_long_2,4,3,2",
      39,
      54
    ],
    [
      "commute_long_2,4,3,2",
      39,
      56
    ],
    [
      "commute_long_2,4,3,2",
      39,
      60
    ],
    [
      "commute_long_2,4,3,2",
      39,
      68
    ],
    [
      "commute_long_2,4,3,2",
      39,
      76
    ],
    [
      "commute_long_2,4,3,2",
      40,
      8
    ],
    [
      "commute_long_2,4,3,2",
      40,
      28
    ],
    [
      "commute_long_2,4,3,2",
      40,
      35
    ],
    [
      "commute_long_2,4,3,2",
      40,
      37
    ],
    [
      "commute_long_2,4,3,2",
      40,
      38
    ],
    [
      "commute_long_2,4,3,2",
      40,
      39
    ],
    [
      "commute_long_2,4,3,2",
      40,
      44
    ],
    [
      "commute_long_2,4,3,2",
      40,
      64
    ],
    [
      "commute_long_2,4,3,2",
      40,
      71
    ],
    [
      "commute_long_2,4,3,2",
      40,
      73
    ],
    [
      "commute_long_2,4,3,2",
      40,
      74
    ],
    [
      "commute_long_2,4,3,2",
      40,
      75
    ],
    [
      "commute_long_2,4,3,2",
      41,
      9
    ],
    [
      "commute_long_2,4,3,2",
      41,
      13
    ],
    [
      "commute_long_2,4,3,2",
      41,
      15
    ],
    [
      "commute_long_2,4,3,2",
      41,
      19
    ],
    [
      "commute_long_2,4,3,2",
      41,
      29
    ],
    [
      "commute_long_2,4,3,2",
      41,
      41
    ],
    [
      "commute_long_2,4,3,2",
      41,
      45
    ],
    [
      "commute_long_2,4,3,2",
      41,
      49
    ],
    [
      "commute_long_2,4,3,2",
      41,
      51
    ],
    [
      "commute_long_2,4,3,2",
      41,
      55
    ],
    [
      "commute_long_2,4,3,2",
      41,
      65
    ],
    [
      "commute_long_2,4,3,2",
      41,
      77
    ],
    [
      "commute_long_2,4,3,2",
      43,
      3
    ],
    [
      "commute_long_2,4,3,2",
      44,
      14
    ],
    [
      "commute_long_2,4,3,2",
      44,
      18
    ],
    [
      "commute_long_2,4,3,2",
      44,
      20
    ],
    [
      "commute_long_2,4,3,2",
      44,
      24
    ],
    [
      "commute_long_2,4,3,2",
      44,
      32
    ],
    [
      "commute_long_2,4,3,2",
      44,
      40
    ],
    [
      "commute_long_2,4,3,2",
      44,
      50
    ],
    [
      "commute_long_2,4,3,2",
      44,
      54
    ],
    [
      "commute_long_2,4,3,2",
      44,
      56
    ],
    [
      "commute_long_2,4,3,2",
      44,
      60
    ],
    [
      "commute_long_2,4,3,2",
      44,
      68
    ],
    [
      "commute_long_2,4,3,2",
      44,
      76
    ],
    [
      "commute_long_2,4,3,2",
      45,
      41
    ],
    [
      "commute_long_2,4,3,2",
      45,
      77
    ],
    [
      "commute_long_2,4,3,2",
      46,
      3
    ],
    [
      "commute_long_2,4,3,2",
      49,
      41
    ],
    [
      "commute_long_2,4,3,2",
      49,
      77
    ],
    [
      "commute_long_2,4,3,2",
      50,
      8
    ],
    [
      "commute_long_2,4,3,2",
      50,
      28
    ],
    [
      "commute_long_2,4,3,2",
      50,
      35
    ],
    [
      "commute_long_2,4,3,2",
      50,
      37
    ],
    [
      "commute_long_2,4,3,2",
      50,
      38
    ],
    [
      "commute_long_2,4,3,2",
      50,
      39
    ],
    [
      "commute_long_2,4,3,2",
      50,
      44
    ],
    [
      "commute_long_2,4,3,2",
      50,
      64
    ],
    [
      "commute_long_2,4,3,2",
      50,
      71
    ],
    [
      "commute_long_2,4,3,2",
      50,
      73
    ],
    [
      "commute_long_2,4,3,2",
      50,
      74
    ],
    [
      "commute_long_2,4,3,2",
      50,
      75
    ],
    [
      "commute_long_2,4,3,2",
      51,
      41
    ],
    [
      "commute_long_2,4,3,2",
      51,
      77
    ],
    [
      "commute_long_2,4,3,2",
      54,
      8
    ],
    [
      "commute_long_2,4,3,2",
      54,
      28
    ],
    [
      "commute_long_2,4,3,2",
      54,
      35
    ],
    [
      "commute_long_2,4,3,2",
      54,
      37
    ],
    [
      "commute_long_2,4,3,2",
      54,
      38
    ],
    [
      "commute_long_2,4,3,2",
      54,
      39
    ],
    [
      "commute_long_2,4,3,2",
      54,
      44
    ],
    [
      "commute_long_2,4,3,2",
      54,
      64
    ],
    [
      "commute_long_2,4,3,2",
      54,
      71
    ],
    [
      "commute_long_2,4,3,2",
      54,
      73
    ],
    [
      "commute_long_2,4,3,2",
      54,
      74
    ],
    [
      "commute_long_2,4,3,2",
      54,
      75
    ],
    [
      "commute_long_2,4,3,2",
      55,
      41
    ],
    [
      "commute_long_2,4,3,2",
      55,
      77
    ],
    [
      "commute_long_2,4,3,2",
      56,
      8
    ],
    [
      "commute_long_2,4,3,2",
      56,
      28
    ],
    [
      "commute_long_2,4,3,2",
      56,
      35
    ],
    [
      "commute_long_2,4,3,2",
      56,
      37
    ],
    [
      "commute_long_2,4,3,2",
      56,
      38
    ],
    [
      "commute_long_2,4,3,2",
      56,
      39
    ],
    [
      "commute_long_2,4,3,2",
      56,
      44
    ],
    [
      "commute_long_2,4,3,2",
      56,
      64
    ],
    [
      "commute_long_2,4,3,2",
      56,
      71
    ],
    [
      "commute_long_2,4,3,2",
      56,
      73
    ],
    [
      "commute_long_2,4,3,2",
      56,
      74
    ],
    [
      "commute_long_2,4,3,2",
      56,
      75
    ],
    [
      "commute_long_2,4,3,2",
      58,
      31
    ],
    [
      "commute_long_2,4,3,2",
      58,
      33
    ],
    [
      "commute_long_2,4,3,2",
      58,
      34
    ],
    [
      "commute_long_2,4,3,2",
      58,
      36
    ],
    [
      "commute_long_2,4,3,2",
      58,
      67
    ],
    [
      "commute_long_2,4,3,2",
      58,
      69
    ],
    [
      "commute_long_2,4,3,2",
      58,
      70
    ],
    [
      "commute_long_2,4,3,2",
      58,
      72
    ],
    [
      "commute_long_2,4,3,2",
      60,
      8
    ],
    [
      "commute_long_2,4,3,2",
      60,
      28
    ],
    [
      "commute_long_2,4,3,2",
      60,
      35
    ],
    [
      "commute_long_2,4,3,2",
      60,
      37
    ],
    [
      "commute_long_2,4,3,2",
      60,
      38
    ],
    [
      "commute_long_2,4,3,2",
      60,
      39
    ],
    [
      "commute_long_2,4,3,2",
      60,
      44
    ],
    [
      "commute_long_2,4,3,2",
      60,
      64
    ],
    [
      "commute_long_2,4,3,2",
      60,
      71
    ],
    [
      "commute_long_2,4,3,2",
      60,
      73
    ],
    [
      "commute_long_2,4,3,2",
      60,
      74
    ],
    [
      "commute_long_2,4,3,2",
      60,
      75
    ],
    [
      "commute_long_2,4,3,2",
      62,
      31
    ],
    [
      "commute_long_2,4,3,2",
      62,
      33
    ],
    [
      "commute_long_2,4,3,2",
      62,
      34
    ],
    [
      "commute_long_2,4,3,2",
      62,
      36
    ],
    [
      "commute_long_2,4,3,2",
      62,
      67
    ],
    [
      "commute_long_2,4,3,2",
      62,
      69
    ],
    [
      "commute_long_2,4,3,2",
      62,
      70
    ],
    [
      "commute_long_2,4,3,2",
      62,
      72
    ],
    [
      "commute_long_2,4,3,2",
      63,
      31
    ],
    [
      "commute_long_2,4,3,2",
      63,
      33
    ],
    [
      "commute_long_2,4,3,2",
      63,
      34
    ],
    [
      "commute_long_2,4,3,2",
      63,
      36
    ],
    [
      "commute_long_2,4,3,2",
      63,
      67
    ],
    [
      "commute_long_2,4,3,2",
      63,
      69
    ],
    [
      "commute_long_2,4,3,2",
      63,
      70
    ],
    [
      "commute_long_2,4,3,2",
      63,
      72
    ],
    [
      "commute_long_2,4,3,2",
      64,
      14
    ],
    [
      "commute_long_2,4,3,2",
      64,
      18
    ],
    [
      "commute_long_2,4,3,2",
      64,
      20
    ],
    [
      "commute_long_2,4,3,2",
      64,
      24
    ],
    [
      "commute_long_2,4,3,2",
      64,
      32
    ],
    [
      "commute_long_2,4,3,2",
      64,
      40
    ],
    [
      "commute_long_2,4,3,2",
      64,
      50
    ],
    [
      "commute_long_2,4,3,2",
      64,
      54
    ],
    [
      "commute_long_2,4,3,2",
      64,
      56
    ],
    [
      "commute_long_2,4,3,2",
      64,
      60
    ],
    [
      "commute_long_2,4,3,2",
      64,
      68
    ],
    [
      "commute_long_2,4,3,2",
      64,
      76
    ],
    [
      "commute_long_2,4,3,2",
      65,
      41
    ],
    [
      "commute_long_2,4,3,2",
      65,
      77
    ],
    [
      "commute_long_2,4,3,2",
      66,
      31
    ],
    [
      "commute_long_2,4,3,2",
      66,
      33
    ],
    [
      "commute_long_2,4,3,2",
      66,
      34
    ],
    [
      "commute_long_2,4,3,2",
      66,
      36
    ],
    [
      "commute_long_2,4,3,2",
      66,
      67
    ],
    [
      "commute_long_2,4,3,2",
      66,
      69
    ],
    [
      "commute_long_2,4,3,2",
      66,
      70
    ],
    [
      "commute_long_2,4,3,2",
      66,
      72
    ],
    [
      "commute_long_2,4,3,2",
      67,
      22
    ],
    [
      "commute_long_2,4,3,2",
      67,
      26
    ],
    [
      "commute_long_2,4,3,2",
      67,
      27
    ],
    [
      "commute_long_2,4,3,2",
      67,
      30
    ],
    [
      "commute_long_2,4,3,2",
      67,
      58
    ],
    [
      "commute_long_2,4,3,2",
      67,
      62
    ],
    [
      "commute_long_2,4,3,2",
      67,
      63
    ],
    [
      "commute_long_2,4,3,2",
      67,
      66
    ],
    [
      "commute_long_2,4,3,2",
      68,
      8
    ],
    [
      "commute_long_2,4,3,2",
      68,
      28
    ],
    [
      "commute_long_2,4,3,2",
      68,
      35
    ],
    [
      "commute_long_2,4,3,2",
      68,
      37
    ],
    [
      "commute_long_2,4,3,2",
      68,
      38
    ],
    [
      "commute_long_2,4,3,2",
      68,
      39
    ],
    [
      "commute_long_2,4,3,2",
      68,
      44
    ],
    [
      "commute_long_2,4,3,2",
      68,
      64
    ],
    [
      "commute_long_2,4,3,2",
      68,
      71
    ],
    [
      "commute_long_2,4,3,2",
      68,
      73
    ],
    [
      "commute_long_2,4,3,2",
      68,
      74
    ],
    [
      "commute_long_2,4,3,2",
      68,
      75
    ],
    [
      "commute_long_2,4,3,2",
      69,
      22
    ],
    [
      "commute_long_2,4,3,2",
      69,
      26
    ],
    [
      "commute_long_2,4,3,2",
      69,
      27
    ],
    [
      "commute_long_2,4,3,2",
      69,
      30
    ],
    [
      "commute_long_2,4,3,2",
      69,
      58
    ],
    [
      "commute_long_2,4,3,2",
      69,
      62
    ],
    [
      "commute_long_2,4,3,2",
      69,
      63
    ],
    [
      "commute_long_2,4,3,2",
      69,
      66
    ],
    [
      "commute_long_2,4,3,2",
      70,
      22
    ],
    [
      "commute_long_2,4,3,2",
      70,
      26
    ],
    [
      "commute_long_2,4,3,2",
      70,
      27
    ],
    [
      "commute_long_2,4,3,2",
      70,
      30
    ],
    [
      "commute_long_2,4,3,2",
      70,
      58
    ],
    [
      "commute_long_2,4,3,2",
      70,
      62
    ],
    [
      "commute_long_2,4,3,2",
      70,
      63
    ],
    [
      "commute_long_2,4,3,2",
      70,
      66
    ],
    [
      "commute_long_2,4,3,2",
      71,
      14
    ],
    [
      "commute_long_2,4,3,2",
      71,
      18
    ],
    [
      "commute_long_2,4,3,2",
      71,
      20
    ],
    [
      "commute_long_2,4,3,2",
      71,
      24
    ],
    [
      "commute_long_2,4,3,2",
      71,
      32
    ],
    [
      "commute_long_2,4,3,2",
      71,
      40
    ],
    [
      "commute_long_2,4,3,2",
      71,
      50
    ],
    [
      "commute_long_2,4,3,2",
      71,
      54
    ],
    [
      "commute_long_2,4,3,2",
      71,
      56
    ],
    [
      "commute_long_2,4,3,2",
      71,
      60
    ],
    [
      "commute_long_2,4,3,2",
      71,
      68
    ],
    [
      "commute_long_2,4,3,2",
      71,
      76
    ],
    [
      "commute_long_2,4,3,2",
      72,
      22
    ],
    [
      "commute_long_2,4,3,2",
      72,
      26
    ],
    [
      "commute_long_2,4,3,2",
      72,
      27
    ],
    [
      "commute_long_2,4,3,2",
      72,
      30
    ],
    [
      "commute_long_2,4,3,2",
      72,
      58
    ],
    [
      "commute_long_2,4,3,2",
      72,
      62
    ],
    [
      "commute_long_2,4,3,2",
      72,
      63
    ],
    [
      "commute_long_2,4,3,2",
      72,
      66
    ],
    [
      "commute_long_2,4,3,2",
      73,
      14
    ],
    [
      "commute_long_2,4,3,2",
      73,
      18
    ],
    [
      "commute_long_2,4,3,2",
      73,
      20
    ],
    [
      "commute_long_2,4,3,2",
      73,
      24
    ],
    [
      "commute_long_2,4,3,2",
      73,
      32
    ],
    [
      "commute_long_2,4,3,2",
      73,
      40
    ],
    [
      "commute_long_2,4,3,2",
      73,
      50
    ],
    [
      "commute_long_2,4,3,2",
      73,
      54
    ],
    [
      "commute_long_2,4,3,2",
      73,
      56
    ],
    [
      "commute_long_2,4,3,2",
      73,
      60
    ],
    [
      "commute_long_2,4,3,2",
      73,
      68
    ],
    [
      "commute_long_2,4,3,2",
      73,
      76
    ],
    [
      "commute_long_2,4,3,2",
      74,
      14
    ],
    [
      "commute_long_2,4,3,2",
      74,
      18
    ],
    [
      "commute_long_2,4,3,2",
      74,
      20
    ],
    [
      "commute_long_2,4,3,2",
      74,
      24
    ],
    [
      "commute_long_2,4,3,2",
      74,
      32
    ],
    [
      "commute_long_2,4,3,2",
      74,
      40
    ],
    [
      "commute_long_2,4,3,2",
      74,
      50
    ],
    [
      "commute_long_2,4,3,2",
      74,
      54
    ],
    [
      "commute_long_2,4,3,2",
      74,
      56
    ],
    [
      "commute_long_2,4,3,2",
      74,
      60
    ],
    [
      "commute_long_2,4,3,2",
      74,
      68
    ],
    [
      "commute_long_2,4,3,2",
      74,
      76
    ],
    [
      "commute_long_2,4,3,2",
      75,
      14
    ],
    [
      "commute_long_2,4,3,2",
      75,
      18
    ],
    [
      "commute_long_2,4,3,2",
      75,
      20
    ],
    [
      "commute_long_2,4,3,2",
      75,
      24
    ],
    [
      "commute_long_2,4,3,2",
      75,
      32
    ],
    [
      "commute_long_2,4,3,2",
      75,
      40
    ],
    [
      "commute_long_2,4,3,2",
      75,
      50
    ],
    [
      "commute_long_2,4,3,2",
      75,
      54
    ],
    [
      "commute_long_2,4,3,2",
      75,
      56
    ],
    [
      "commute_long_2,4,3,2",
      75,
      60
    ],
    [
      "commute_long_2,4,3,2",
      75,
      68
    ],
    [
      "commute_long_2,4,3,2",
      75,
      76
    ],
    [
      "commute_long_2,4,3,2",
      76,
      8
    ],
    [
      "commute_long_2,4,3,2",
      76,
      28
    ],
    [
      "commute_long_2,4,3,2",
      76,
      35
    ],
    [
      "commute_long_2,4,3,2",
      76,
      37
    ],
    [
      "commute_long_2,4,3,2",
      76,
      38
    ],
    [
      "commute_long_2,4,3,2",
      76,
      39
    ],
    [
      "commute_long_2,4,3,2",
      76,
      44
    ],
    [
      "commute_long_2,4,3,2",
      76,
      64
    ],
    [
      "commute_long_2,4,3,2",
      76,
      71
    ],
    [
      "commute_long_2,4,3,2",
      76,
      73
    ],
    [
      "commute_long_2,4,3,2",
      76,
      74
    ],
    [
      "commute_long_2,4,3,2",
      76,
      75
    ],
    [
      "commute_long_2,4,3,2",
      77,
      9
    ],
    [
      "commute_long_2,4,3,2",
      77,
      13
    ],
    [
      "commute_long_2,4,3,2",
      77,
      15
    ],
    [
      "commute_long_2,4,3,2",
      77,
      19
    ],
    [
      "commute_long_2,4,3,2",
      77,
      29
    ],
    [
      "commute_long_2,4,3,2",
      77,
      41
    ],
    [
      "commute_long_2,4,3,2",
      77,
      45
    ],
    [
      "commute_long_2,4,3,2",
      77,
      49
    ],
    [
      "commute_long_2,4,3,2",
      77,
      51
    ],
    [
      "commute_long_2,4,3,2",
      77,
      55
    ],
    [
      "commute_long_2,4,3,2",
      77,
      65
    ],
    [
      "commute_long_2,4,3,2",
      77,
      77
    ],
    [
      "commute_long_2,2,1,1",
      0,
      0
    ],
    [
      "commute_long_2,2,1,1",
      0,
      1
    ],
    [
      "commute_long_2,2,1,1",
      0,
      2
    ],
    [
      "commute_long_2,2,1,1",
      0,
      3
    ],
    [
      "commute_long_2,2,1,1",
      0,
      4
    ],
    [
      "commute_long_2,2,1,1",
      0,
      5
    ],
    [
      "commute_long_2,2,1,1",
      0,
      7
    ],
    [
      "commute_long_2,2,1,1",
      0,
      10
    ],
    [
      "commute_long_2,2,1,1",
      0,
      43
    ],
    [
      "commute_long_2,2,1,1",
      0,
      46
    ],
    [
      "commute_long_2,2,1,1",
      1,
      0
    ],
    [
      "commute_long_2,2,1,1",
      1,
      1
    ],
    [
      "commute_long_2,2,1,1",
      1,
      2
    ],
    [
      "commute_long_2,2,1,1",
      1,
      3
    ],
    [
      "commute_long_2,2,1,1",
      1,
      4
    ],
    [
      "commute_long_2,2,1,1",
      1,
      5
    ],
    [
      "commute_long_2,2,1,1",
      1,
      7
    ],
    [
      "commute_long_2,2,1,1",
      1,
      10
    ],
    [
      "commute_long_2,2,1,1",
      1,
      43
    ],
    [
      "commute_long_2,2,1,1",
      1,
      46
    ],
    [
      "commute_long_2,2,1,1",
      2,
      0
    ],
    [
      "commute_long_2,2,1,1",
      2,
      1
    ],
    [
      "commute_long_2,2,1,1",
      2,
      2
    ],
    [
      "commute_long_2,2,1,1",
      2,
      3
    ],
    [
      "commute_long_2,2,1,1",
      2,
      4
    ],
    [
      "commute_long_2,2,1,1",
      2,
      5
    ],
    [
      "commute_long_2,2,1,1",
      2,
      7
    ],
    [
      "commute_long_2,2,1,1",
      2,
      10
    ],
    [
      "commute_long_2,2,1,1",
      2,
      43
    ],
    [
      "commute_long_2,2,1,1",
      2,
      46
    ],
    [
      "commute_long_2,2,1,1",
      3,
      0
    ],
    [
      "commute_long_2,2,1,1",
      3,
      1
    ],
    [
      "commute_long_2,2,1,1",
      3,
      2
    ],
    [
      "commute_long_2,2,1,1",
      3,
      3
    ],
    [
      "commute_long_2,2,1,1",
      3,
      4
    ],
    [
      "commute_long_2,2,1,1",
      3,
      5
    ],
    [
      "commute_long_2,2,1,1",
      3,
      7
    ],
    [
      "commute_long_2,2,1,1",
      3,
      10
    ],
    [
      "commute_long_2,2,1,1",
      3,
      43
    ],
    [
      "commute_long_2,2,1,1",
      3,
      46
    ],
    [
      "commute_long_2,2,1,1",
      4,
      0
    ],
    [
      "commute_long_2,2,1,1",
      4,
      1
    ],
    [
      "commute_long_2,2,1,1",
      4,
      2
    ],
    [
      "commute_long_2,2,1,1",
      4,
      3
    ],
    [
      "commute_long_2,2,1,1",
      4,
      4
    ],
    [
      "commute_long_2,2,1,1",
      4,
      5
    ],
    [
      "commute_long_2,2,1,1",
      4,
      7
    ],
    [
      "commute_long_2,2,1,1",
      4,
      10
    ],
    [
      "commute_long_2,2,1,1",
      4,
      43
    ],
    [
      "commute_long_2,2,1,1",
      4,
      46
    ],
    [
      "commute_long_2,2,1,1",
      5,
      0
    ],
    [
      "commute_long_2,2,1,1",
      5,
      1
    ],
    [
      "commute_long_2,2,1,1",
      5,
      2
    ],
    [
      "commute_long_2,2,1,1",
      5,
      3
    ],
    [
      "commute_long_2,2,1,1",
      5,
      4
    ],
    [
      "commute_long_2,2,1,1",
      5,
      5
    ],
    [
      "commute_long_2,2,1,1",
      5,
      7
    ],
    [
      "commute_long_2,2,1,1",
      5,
      10
    ],
    [
      "commute_long_2,2,1,1",
      5,
      43
    ],
    [
      "commute_long_2,2,1,1",
      5,
      46
    ],
    [
      "commute_long_2,2,1,1",
      6,
      22
    ],
    [
      "commute_long_2,2,1,1",
      6,
      26
    ],
    [
      "commute_long_2,2,1,1",
      6,
      27
    ],
    [
      "commute_long_2,2,1,1",
      6,
      30
    ],
    [
      "commute_long_2,2,1,1",
      6,
      58
    ],
    [
      "commute_long_2,2,1,1",
      6,
      62
    ],
    [
      "commute_long_2,2,1,1",
      6,
      63
    ],
    [
      "commute_long_2,2,1,1",
      6,
      66
    ],
    [
      "commute_long_2,2,1,1",
      7,
      0
    ],
    [
      "commute_long_2,2,1,1",
      7,
      2
    ],
    [
      "commute_long_2,2,1,1",
      7,
      3
    ],
    [
      "commute_long_2,2,1,1",
      7,
      5
    ],
    [
      "commute_long_2,2,1,1",
      8,
      9
    ],
    [
      "commute_long_2,2,1,1",
      8,
      13
    ],
    [
      "commute_long_2,2,1,1",
      8,
      15
    ],
    [
      "commute_long_2,2,1,1",
      8,
      19
    ],
    [
      "commute_long_2,2,1,1",
      8,
      29
    ],
    [
      "commute_long_2,2,1,1",
      8,
      41
    ],
    [
      "commute_long_2,2,1,1",
      8,
      45
    ],
    [
      "commute_long_2,2,1,1",
      8,
      49
    ],
    [
      "commute_long_2,2,1,1",
      8,
      51
    ],
    [
      "commute_long_2,2,1,1",
      8,
      55
    ],
    [
      "commute_long_2,2,1,1",
      8,
      65
    ],
    [
      "commute_long_2,2,1,1",
      8,
      77
    ],
    [
      "commute_long_2,2,1,1",
      9,
      8
    ],
    [
      "commute_long_2,2,1,1",
      9,
      28
    ],
    [
      "commute_long_2,2,1,1",
      9,
      35
    ],
    [
      "commute_long_2,2,1,1",
      9,
      37
    ],
    [
      "commute_long_2,2,1,1",
      9,
      38
    ],
    [
      "commute_long_2,2,1,1",
      9,
      39
    ],
    [
      "commute_long_2,2,1,1",
      9,
      44
    ],
    [
      "commute_long_2,2,1,1",
      9,
      64
    ],
    [
      "commute_long_2,2,1,1",
      9,
      71
    ],
    [
      "commute_long_2,2,1,1",
      9,
      73
    ],
    [
      "commute_long_2,2,1,1",
      9,
      74
    ],
    [
      "commute_long_2,2,1,1",
      9,
      75
    ],
    [
      "commute_long_2,2,1,1",
      10,
      0
    ],
    [
      "commute_long_2,2,1,1",
      10,
      2
    ],
    [
      "commute_long_2,2,1,1",
      10,
      3
    ],
    [
      "commute_long_2,2,1,1",
      10,
      5
    ],
    [
      "commute_long_2,2,1,1",
      11,
      22
    ],
    [
      "commute_long_2,2,1,1",
      11,
      26
    ],
    [
      "commute_long_2,2,1,1",
      11,
      27
    ],
    [
      "commute_long_2,2,1,1",
      11,
      30
    ],
    [
      "commute_long_2,2,1,1",
      11,
      58
    ],
    [
      "commute_long_2,2,1,1",
      11,
      62
    ],
    [
      "commute_long_2,2,1,1",
      11,
      63
    ],
    [
      "commute_long_2,2,1,1",
      11,
      66
    ],
    [
      "commute_long_2,2,1,1",
      12,
      22
    ],
    [
      "commute_long_2,2,1,1",
      12,
      26
    ],
    [
      "commute_long_2,2,1,1",
      12,
      27
    ],
    [
      "commute_long_2,2,1,1",
      12,
      30
    ],
    [
      "commute_long_2,2,1,1",
      12,
      58
    ],
    [
      "commute_long_2,2,1,1",
      12,
      62
    ],
    [
      "commute_long_2,2,1,1",
      12,
      63
    ],
    [
      "commute_long_2,2,1,1",
      12,
      66
    ],
    [
      "commute_long_2,2,1,1",
      13,
      8
    ],
    [
      "commute_long_2,2,1,1",
      13,
      28
    ],
    [
      "commute_long_2,2,1,1",
      13,
      35
    ],
    [
      "commute_long_2,2,1,1",
      13,
      37
    ],
    [
      "commute_long_2,2,1,1",
      13,
      38
    ],
    [
      "commute_long_2,2,1,1",
      13,
      39
    ],
    [
      "commute_long_2,2,1,1",
      13,
      44
    ],
    [
      "commute_long_2,2,1,1",
      13,
      64
    ],
    [
      "commute_long_2,2,1,1",
      13,
      71
    ],
    [
      "commute_long_2,2,1,1",
      13,
      73
    ],
    [
      "commute_long_2,2,1,1",
      13,
      74
    ],
    [
      "commute_long_2,2,1,1",
      13,
      75
    ],
    [
      "commute_long_2,2,1,1",
      14,
      32
    ],
    [
      "commute_long_2,2,1,1",
      14,
      68
    ],
    [
      "commute_long_2,2,1,1",
      15,
      8
    ],
    [
      "commute_long_2,2,1,1",
      15,
      28
    ],
    [
      "commute_long_2,2,1,1",
      15,
      35
    ],
    [
      "commute_long_2,2,1,1",
      15,
      37
    ],
    [
      "commute_long_2,2,1,1",
      15,
      38
    ],
    [
      "commute_long_2,2,1,1",
      15,
      39
    ],
    [
      "commute_long_2,2,1,1",
      15,
      44
    ],
    [
      "commute_long_2,2,1,1",
      15,
      64
    ],
    [
      "commute_long_2,2,1,1",
      15,
      71
    ],
    [
      "commute_long_2,2,1,1",
      15,
      73
    ],
    [
      "commute_long_2,2,1,1",
      15,
      74
    ],
    [
      "commute_long_2,2,1,1",
      15,
      75
    ],
    [
      "commute_long_2,2,1,1",
      16,
      22
    ],
    [
      "commute_long_2,2,1,1",
      16,
      26
    ],
    [
      "commute_long_2,2,1,1",
      16,
      27
    ],
    [
      "commute_long_2,2,1,1",
      16,
      30
    ],
    [
      "commute_long_2,2,1,1",
      16,
      58
    ],
    [
      "commute_long_2,2,1,1",
      16,
      62
    ],
    [
      "commute_long_2,2,1,1",
      16,
      63
    ],
    [
      "commute_long_2,2,1,1",
      16,
      66
    ],
    [
      "commute_long_2,2,1,1",
      18,
      32
    ],
    [
      "commute_long_2,2,1,1",
      18,
      68
    ],
    [
      "commute_long_2,2,1,1",
      19,
      8
    ],
    [
      "commute_long_2,2,1,1",
      19,
      28
    ],
    [
      "commute_long_2,2,1,1",
      19,
      35
    ],
    [
      "commute_long_2,2,1,1",
      19,
      37
    ],
    [
      "commute_long_2,2,1,1",
      19,
      38
    ],
    [
      "commute_long_2,2,1,1",
      19,
      39
    ],
    [
      "commute_long_2,2,1,1",
      19,
      44
    ],
    [
      "commute_long_2,2,1,1",
      19,
      64
    ],
    [
      "commute_long_2,2,1,1",
      19,
      71
    ],
    [
      "commute_long_2,2,1,1",
      19,
      73
    ],
    [
      "commute_long_2,2,1,1",
      19,
      74
    ],
    [
      "commute_long_2,2,1,1",
      19,
      75
    ],
    [
      "commute_long_2,2,1,1",
      20,
      32
    ],
    [
      "commute_long_2,2,1,1",
      20,
      68
    ],
    [
      "commute_long_2,2,1,1",
      22,
      6
    ],
    [
      "commute_long_2,2,1,1",
      22,
      11
    ],
    [
      "commute_long_2,2,1,1",
      22,
      12
    ],
    [
      "commute_long_2,2,1,1",
      22,
      16
    ],
    [
      "commute_long_2,2,1,1",
      22,
      42
    ],
    [
      "commute_long_2,2,1,1",
      22,
      47
    ],
    [
      "commute_long_2,2,1,1",
      22,
      48
    ],
    [
      "commute_long_2,2,1,1",
      22,
      52
    ],
    [
      "commute_long_2,2,1,1",
      24,
      32
    ],
    [
      "commute_long_2,2,1,1",
      24,
      68
    ],
    [
      "commute_long_2,2,1,1",
      26,
      6
    ],
    [
      "commute_long_2,2,1,1",
      26,
      11
    ],
    [
      "commute_long_2,2,1,1",
      26,
      12
    ],
    [
      "commute_long_2,2,1,1",
      26,
      16
    ],
    [
      "commute_long_2,2,1,1",
      26,
      42
    ],
    [
      "commute_long_2,2,1,1",
      26,
      47
    ],
    [
      "commute_long_2,2,1,1",
      26,
      48
    ],
    [
      "commute_long_2,2,1,1",
      26,
      52
    ],
    [
      "commute_long_2,2,1,1",
      27,
      6
    ],
    [
      "commute_long_2,2,1,1",
      27,
      11
    ],
    [
      "commute_long_2,2,1,1",
      27,
      12
    ],
    [
      "commute_long_2,2,1,1",
      27,
      16
    ],
    [
      "commute_long_2,2,1,1",
      27,
      42
    ],
    [
      "commute_long_2,2,1,1",
      27,
      47
    ],
    [
      "commute_long_2,2,1,1",
      27,
      48
    ],
    [
      "commute_long_2,2,1,1",
      27,
      52
    ],
    [
      "commute_long_2,2,1,1",
      28,
      9
    ],
    [
      "commute_long_2,2,1,1",
      28,
      13
    ],
    [
      "commute_long_2,2,1,1",
      28,
      15
    ],
    [
      "commute_long_2,2,1,1",
      28,
      19
    ],
    [
      "commute_long_2,2,1,1",
      28,
      29
    ],
    [
      "commute_long_2,2,1,1",
      28,
      41
    ],
    [
      "commute_long_2,2,1,1",
      28,
      45
    ],
    [
      "commute_long_2,2,1,1",
      28,
      49
    ],
    [
      "commute_long_2,2,1,1",
      28,
      51
    ],
    [
      "commute_long_2,2,1,1",
      28,
      55
    ],
    [
      "commute_long_2,2,1,1",
      28,
      65
    ],
    [
      "commute_long_2,2,1,1",
      28,
      77
    ],
    [
      "commute_long_2,2,1,1",
      29,
      8
    ],
    [
      "commute_long_2,2,1,1",
      29,
      28
    ],
    [
      "commute_long_2,2,1,1",
      29,
      35
    ],
    [
      "commute_long_2,2,1,1",
      29,
      37
    ],
    [
      "commute_long_2,2,1,1",
      29,
      38
    ],
    [
      "commute_long_2,2,1,1",
      29,
      39
    ],
    [
      "commute_long_2,2,1,1",
      29,
      44
    ],
    [
      "commute_long_2,2,1,1",
      29,
      64
    ],
    [
      "commute_long_2,2,1,1",
      29,
      71
    ],
    [
      "commute_long_2,2,1,1",
      29,
      73
    ],
    [
      "commute_long_2,2,1,1",
      29,
      74
    ],
    [
      "commute_long_2,2,1,1",
      29,
      75
    ],
    [
      "commute_long_2,2,1,1",
      30,
      6
    ],
    [
      "commute_long_2,2,1,1",
      30,
      11
    ],
    [
      "commute_long_2,2,1,1",
      30,
      12
    ],
    [
      "commute_long_2,2,1,1",
      30,
      16
    ],
    [
      "commute_long_2,2,1,1",
      30,
      42
    ],
    [
      "commute_long_2,2,1,1",
      30,
      47
    ],
    [
      "commute_long_2,2,1,1",
      30,
      48
    ],
    [
      "commute_long_2,2,1,1",
      30,
      52
    ],
    [
      "commute_long_2,2,1,1",
      32,
      14
    ],
    [
      "commute_long_2,2,1,1",
      32,
      18
    ],
    [
      "commute_long_2,2,1,1",
      32,
      20
    ],
    [
      "commute_long_2,2,1,1",
      32,
      24
    ],
    [
      "commute_long_2,2,1,1",
      32,
      32
    ],
    [
      "commute_long_2,2,1,1",
      32,
      40
    ],
    [
      "commute_long_2,2,1,1",
      32,
      50
    ],
    [
      "commute_long_2,2,1,1",
      32,
      54
    ],
    [
      "commute_long_2,2,1,1",
      32,
      56
    ],
    [
      "commute_long_2,2,1,1",
      32,
      60
    ],
    [
      "commute_long_2,2,1,1",
      32,
      68
    ],
    [
      "commute_long_2,2,1,1",
      32,
      76
    ],
    [
      "commute_long_2,2,1,1",
      35,
      9
    ],
    [
      "commute_long_2,2,1,1",
      35,
      13
    ],
    [
      "commute_long_2,2,1,1",
      35,
      15
    ],
    [
      "commute_long_2,2,1,1",
      35,
      19
    ],
    [
      "commute_long_2,2,1,1",
      35,
      29
    ],
    [
      "commute_long_2,2,1,1",
      35,
      41
    ],
    [
      "commute_long_2,2,1,1",
      35,
      45
    ],
    [
      "commute_long_2,2,1,1",
      35,
      49
    ],
    [
      "commute_long_2,2,1,1",
      35,
      51
    ],
    [
      "commute_long_2,2,1,1",
      35,
      55
    ],
    [
      "commute_long_2,2,1,1",
      35,
      65
    ],
    [
      "commute_long_2,2,1,1",
      35,
      77
    ],
    [
      "commute_long_2,2,1,1",
      37,
      9
    ],
    [
      "commute_long_2,2,1,1",
      37,
      13
    ],
    [
      "commute_long_2,2,1,1",
      37,
      15
    ],
    [
      "commute_long_2,2,1,1",
      37,
      19
    ],
    [
      "commute_long_2,2,1,1",
      37,
      29
    ],
    [
      "commute_long_2,2,1,1",
      37,
      41
    ],
    [
      "commute_long_2,2,1,1",
      37,
      45
    ],
    [
      "commute_long_2,2,1,1",
      37,
      49
    ],
    [
      "commute_long_2,2,1,1",
      37,
      51
    ],
    [
      "commute_long_2,2,1,1",
      37,
      55
    ],
    [
      "commute_long_2,2,1,1",
      37,
      65
    ],
    [
      "commute_long_2,2,1,1",
      37,
      77
    ],
    [
      "commute_long_2,2,1,1",
      38,
      9
    ],
    [
      "commute_long_2,2,1,1",
      38,
      13
    ],
    [
      "commute_long_2,2,1,1",
      38,
      15
    ],
    [
      "commute_long_2,2,1,1",
      38,
      19
    ],
    [
      "commute_long_2,2,1,1",
      38,
      29
    ],
    [
      "commute_long_2,2,1,1",
      38,
      41
    ],
    [
      "commute_long_2,2,1,1",
      38,
      45
    ],
    [
      "commute_long_2,2,1,1",
      38,
      49
    ],
    [
      "commute_long_2,2,1,1",
      38,
      51
    ],
    [
      "commute_long_2,2,1,1",
      38,
      55
    ],
    [
      "commute_long_2,2,1,1",
      38,
      65
    ],
    [
      "commute_long_2,2,1,1",
      38,
      77
    ],
    [
      "commute_long_2,2,1,1",
      39,
      9
    ],
    [
      "commute_long_2,2,1,1",
      39,
      13
    ],
    [
      "commute_long_2,2,1,1",
      39,
      15
    ],
    [
      "commute_long_2,2,1,1",
      39,
      19
    ],
    [
      "commute_long_2,2,1,1",
      39,
      29
    ],
    [
      "commute_long_2,2,1,1",
      39,
      41
    ],
    [
      "commute_long_2,2,1,1",
      39,
      45
    ],
    [
      "commute_long_2,2,1,1",
      39,
      49
    ],
    [
      "commute_long_2,2,1,1",
      39,
      51
    ],
    [
      "commute_long_2,2,1,1",
      39,
      55
    ],
    [
      "commute_long_2,2,1,1",
      39,
      65
    ],
    [
      "commute_long_2,2,1,1",
      39,
      77
    ],
    [
      "commute_long_2,2,1,1",
      40,
      32
    ],
    [
      "commute_long_2,2,1,1",
      40,
      68
    ],
    [
      "commute_long_2,2,1,1",
      41,
      8
    ],
    [
      "commute_long_2,2,1,1",
      41,
      28
    ],
    [
      "commute_long_2,2,1,1",
      41,
      35
    ],
    [
      "commute_long_2,2,1,1",
      41,
      37
    ],
    [
      "commute_long_2,2,1,1",
      41,
      38
    ],
    [
      "commute_long_2,2,1,1",
      41,
      39
    ],
    [
      "commute_long_2,2,1,1",
      41,
      44
    ],
    [
      "commute_long_2,2,1,1",
      41,
      64
    ],
    [
      "commute_long_2,2,1,1",
      41,
      71
    ],
    [
      "commute_long_2,2,1,1",
      41,
      73
    ],
    [
      "commute_long_2,2,1,1",
      41,
      74
    ],
    [
      "commute_long_2,2,1,1",
      41,
      75
    ],
    [
      "commute_long_2,2,1,1",
      42,
      22
    ],
    [
      "commute_long_2,2,1,1",
      42,
      26
    ],
    [
      "commute_long_2,2,1,1",
      42,
      27
    ],
    [
      "commute_long_2,2,1,1",
      42,
      30
    ],
    [
      "commute_long_2,2,1,1",
      42,
      58
    ],
    [
      "commute_long_2,2,1,1",
      42,
      62
    ],
    [
      "commute_long_2,2,1,1",
      42,
      63
    ],
    [
      "commute_long_2,2,1,1",
      42,
      66
    ],
    [
      "commute_long_2,2,1,1",
      43,
      0
    ],
    [
      "commute_long_2,2,1,1",
      43,
      2
    ],
    [
      "commute_long_2,2,1,1",
      43,
      3
    ],
    [
      "commute_long_2,2,1,1",
      43,
      5
    ],
    [
      "commute_long_2,2,1,1",
      44,
      9
    ],
    [
      "commute_long_2,2,1,1",
      44,
      13
    ],
    [
      "commute_long_2,2,1,1",
      44,
      15
    ],
    [
      "commute_long_2,2,1,1",
      44,
      19
    ],
    [
      "commute_long_2,2,1,1",
      44,
      29
    ],
    [
      "commute_long_2,2,1,1",
      44,
      41
    ],
    [
      "commute_long_2,2,1,1",
      44,
      45
    ],
    [
      "commute_long_2,2,1,1",
      44,
      49
    ],
    [
      "commute_long_2,2,1,1",
      44,
      51
    ],
    [
      "commute_long_2,2,1,1",
      44,
      55
    ],
    [
      "commute_long_2,2,1,1",
      44,
      65
    ],
    [
      "commute_long_2,2,1,1",
      44,
      77
    ],
    [
      "commute_long_2,2,1,1",
      45,
      8
    ],
    [
      "commute_long_2,2,1,1",
      45,
      28
    ],
    [
      "commute_long_2,2,1,1",
      45,
      35
    ],
    [
      "commute_long_2,2,1,1",
      45,
      37
    ],
    [
      "commute_long_2,2,1,1",
      45,
      38
    ],
    [
      "commute_long_2,2,1,1",
      45,
      39
    ],
    [
      "commute_long_2,2,1,1",
      45,
      44
    ],
    [
      "commute_long_2,2,1,1",
      45,
      64
    ],
    [
      "commute_long_2,2,1,1",
      45,
      71
    ],
    [
      "commute_long_2,2,1,1",
      45,
      73
    ],
    [
      "commute_long_2,2,1,1",
      45,
      74
    ],
    [
      "commute_long_2,2,1,1",
      45,
      75
    ],
    [
      "commute_long_2,2,1,1",
      46,
      0
    ],
    [
      "commute_long_2,2,1,1",
      46,
      2
    ],
    [
      "commute_long_2,2,1,1",
      46,
      3
    ],
    [
      "commute_long_2,2,1,1",
      46,
      5
    ],
    [
      "commute_long_2,2,1,1",
      47,
      22
    ],
    [
      "commute_long_2,2,1,1",
      47,
      26
    ],
    [
      "commute_long_2,2,1,1",
      47,
      27
    ],
    [
      "commute_long_2,2,1,1",
      47,
      30
    ],
    [
      "commute_long_2,2,1,1",
      47,
      58
    ],
    [
      "commute_long_2,2,1,1",
      47,
      62
    ],
    [
      "commute_long_2,2,1,1",
      47,
      63
    ],
    [
      "commute_long_2,2,1,1",
      47,
      66
    ],
    [
      "commute_long_2,2,1,1",
      48,
      22
    ],
    [
      "commute_long_2,2,1,1",
      48,
      26
    ],
    [
      "commute_long_2,2,1,1",
      48,
      27
    ],
    [
      "commute_long_2,2,1,1",
      48,
      30
    ],
    [
      "commute_long_2,2,1,1",
      48,
      58
    ],
    [
      "commute_long_2,2,1,1",
      48,
      62
    ],
    [
      "commute_long_2,2,1,1",
      48,
      63
    ],
    [
      "commute_long_2,2,1,1",
      48,
      66
    ],
    [
      "commute_long_2,2,1,1",
      49,
      8
    ],
    [
      "commute_long_2,2,1,1",
      49,
      28
    ],
    [
      "commute_long_2,2,1,1",
      49,
      35
    ],
    [
      "commute_long_2,2,1,1",
      49,
      37
    ],
    [
      "commute_long_2,2,1,1",
      49,
      38
    ],
    [
      "commute_long_2,2,1,1",
      49,
      39
    ],
    [
      "commute_long_2,2,1,1",
      49,
      44
    ],
    [
      "commute_long_2,2,1,1",
      49,
      64
    ],
    [
      "commute_long_2,2,1,1",
      49,
      71
    ],
    [
      "commute_long_2,2,1,1",
      49,
      73
    ],
    [
      "commute_long_2,2,1,1",
      49,
      74
    ],
    [
      "commute_long_2,2,1,1",
      49,
      75
    ],
    [
      "commute_long_2,2,1,1",
      50,
      32
    ],
    [
      "commute_long_2,2,1,1",
      50,
      68
    ],
    [
      "commute_long_2,2,1,1",
      51,
      8
    ],
    [
      "commute_long_2,2,1,1",
      51,
      28
    ],
    [
      "commute_long_2,2,1,1",
      51,
      35
    ],
    [
      "commute_long_2,2,1,1",
      51,
      37
    ],
    [
      "commute_long_2,2,1,1",
      51,
      38
    ],
    [
      "commute_long_2,2,1,1",
      51,
      39
    ],
    [
      "commute_long_2,2,1,1",
      51,
      44
    ],
    [
      "commute_long_2,2,1,1",
      51,
      64
    ],
    [
      "commute_long_2,2,1,1",
      51,
      71
    ],
    [
      "commute_long_2,2,1,1",
      51,
      73
    ],
    [
      "commute_long_2,2,1,1",
      51,
      74
    ],
    [
      "commute_long_2,2,1,1",
      51,
      75
    ],
    [
      "commute_long_2,2,1,1",
      52,
      22
    ],
    [
      "commute_long_2,2,1,1",
      52,
      26
    ],
    [
      "commute_long_2,2,1,1",
      52,
      27
    ],
    [
      "commute_long_2,2,1,1",
      52,
      30
    ],
    [
      "commute_long_2,2,1,1",
      52,
      58
    ],
    [
      "commute_long_2,2,1,1",
      52,
      62
    ],
    [
      "commute_long_2,2,1,1",
      52,
      63
    ],
    [
      "commute_long_2,2,1,1",
      52,
      66
    ],
    [
      "commute_long_2,2,1,1",
      54,
      32
    ],
    [
      "commute_long_2,2,1,1",
      54,
      68
    ],
    [
      "commute_long_2,2,1,1",
      55,
      8
    ],
    [
      "commute_long_2,2,1,1",
      55,
      28
    ],
    [
      "commute_long_2,2,1,1",
      55,
      35
    ],
    [
      "commute_long_2,2,1,1",
      55,
      37
    ],
    [
      "commute_long_2,2,1,1",
      55,
      38
    ],
    [
      "commute_long_2,2,1,1",
      55,
      39
    ],
    [
      "commute_long_2,2,1,1",
      55,
      44
    ],
    [
      "commute_long_2,2,1,1",
      55,
      64
    ],
    [
      "commute_long_2,2,1,1",
      55,
      71
    ],
    [
      "commute_long_2,2,1,1",
      55,
      73
    ],
    [
      "commute_long_2,2,1,1",
      55,
      74
    ],
    [
      "commute_long_2,2,1,1",
      55,
      75
    ],
    [
      "commute_long_2,2,1,1",
      56,
      32
    ],
    [
      "commute_long_2,2,1,1",
      56,
      68
    ],
    [
      "commute_long_2,2,1,1",
      58,
      6
    ],
    [
      "commute_long_2,2,1,1",
      58,
      11
    ],
    [
      "commute_long_2,2,1,1",
      58,
      12
    ],
    [
      "commute_long_2,2,1,1",
      58,
      16
    ],
    [
      "commute_long_2,2,1,1",
      58,
      42
    ],
    [
      "commute_long_2,2,1,1",
      58,
      47
    ],
    [
      "commute_long_2,2,1,1",
      58,
      48
    ],
    [
      "commute_long_2,2,1,1",
      58,
      52
    ],
    [
      "commute_long_2,2,1,1",
      60,
      32
    ],
    [
      "commute_long_2,2,1,1",
      60,
      68
    ],
    [
      "commute_long_2,2,1,1",
      62,
      6
    ],
    [
      "commute_long_2,2,1,1",
      62,
      11
    ],
    [
      "commute_long_2,2,1,1",
      62,
      12
    ],
    [
      "commute_long_2,2,1,1",
      62,
      16
    ],
    [
      "commute_long_2,2,1,1",
      62,
      42
    ],
    [
      "commute_long_2,2,1,1",
      62,
      47
    ],
    [
      "commute_long_2,2,1,1",
      62,
      48
    ],
    [
      "commute_long_2,2,1,1",
      62,
      52
    ],
    [
      "commute_long_2,2,1,1",
      63,
      6
    ],
    [
      "commute_long_2,2,1,1",
      63,
      11
    ],
    [
      "commute_long_2,2,1,1",
      63,
      12
    ],
    [
      "commute_long_2,2,1,1",
      63,
      16
    ],
    [
      "commute_long_2,2,1,1",
      63,
      42
    ],
    [
      "commute_long_2,2,1,1",
      63,
      47
    ],
    [
      "commute_long_2,2,1,1",
      63,
      48
    ],
    [
      "commute_long_2,2,1,1",
      63,
      52
    ],
    [
      "commute_long_2,2,1,1",
      64,
      9
    ],
    [
      "commute_long_2,2,1,1",
      64,
      13
    ],
    [
      "commute_long_2,2,1,1",
      64,
      15
    ],
    [
      "commute_long_2,2,1,1",
      64,
      19
    ],
    [
      "commute_long_2,2,1,1",
      64,
      29
    ],
    [
      "commute_long_2,2,1,1",
      64,
      41
    ],
    [
      "commute_long_2,2,1,1",
      64,
      45
    ],
    [
      "commute_long_2,2,1,1",
      64,
      49
    ],
    [
      "commute_long_2,2,1,1",
      64,
      51
    ],
    [
      "commute_long_2,2,1,1",
      64,
      55
    ],
    [
      "commute_long_2,2,1,1",
      64,
      65
    ],
    [
      "commute_long_2,2,1,1",
      64,
      77
    ],
    [
      "commute_long_2,2,1,1",
      65,
      8
    ],
    [
      "commute_long_2,2,1,1",
      65,
      28
    ],
    [
      "commute_long_2,2,1,1",
      65,
      35
    ],
    [
      "commute_long_2,2,1,1",
      65,
      37
    ],
    [
      "commute_long_2,2,1,1",
      65,
      38
    ],
    [
      "commute_long_2,2,1,1",
      65,
      39
    ],
    [
      "commute_long_2,2,1,1",
      65,
      44
    ],
    [
      "commute_long_2,2,1,1",
      65,
      64
    ],
    [
      "commute_long_2,2,1,1",
      65,
      71
    ],
    [
      "commute_long_2,2,1,1",
      65,
      73
    ],
    [
      "commute_long_2,2,1,1",
      65,
      74
    ],
    [
      "commute_long_2,2,1,1",
      65,
      75
    ],
    [
      "commute_long_2,2,1,1",
      66,
      6
    ],
    [
      "commute_long_2,2,1,1",
      66,
      11
    ],
    [
      "commute_long_2,2,1,1",
      66,
      12
    ],
    [
      "commute_long_2,2,1,1",
      66,
      16
    ],
    [
      "commute_long_2,2,1,1",
      66,
      42
    ],
    [
      "commute_long_2,2,1,1",
      66,
      47
    ],
    [
      "commute_long_2,2,1,1",
      66,
      48
    ],
    [
      "commute_long_2,2,1,1",
      66,
      52
    ],
    [
      "commute_long_2,2,1,1",
      68,
      14
    ],
    [
      "commute_long_2,2,1,1",
      68,
      18
    ],
    [
      "commute_long_2,2,1,1",
      68,
      20
    ],
    [
      "commute_long_2,2,1,1",
      68,
      24
    ],
    [
      "commute_long_2,2,1,1",
      68,
      32
    ],
    [
      "commute_long_2,2,1,1",
      68,
      40
    ],
    [
      "commute_long_2,2,1,1",
      68,
      50
    ],
    [
      "commute_long_2,2,1,1",
      68,
      54
    ],
    [
      "commute_long_2,2,1,1",
      68,
      56
    ],
    [
      "commute_long_2,2,1,1",
      68,
      60
    ],
    [
      "commute_long_2,2,1,1",
      68,
      68
    ],
    [
      "commute_long_2,2,1,1",
      68,
      76
    ],
    [
      "commute_long_2,2,1,1",
      71,
      9
    ],
    [
      "commute_long_2,2,1,1",
      71,
      13
    ],
    [
      "commute_long_2,2,1,1",
      71,
      15
    ],
    [
      "commute_long_2,2,1,1",
      71,
      19
    ],
    [
      "commute_long_2,2,1,1",
      71,
      29
    ],
    [
      "commute_long_2,2,1,1",
      71,
      41
    ],
    [
      "commute_long_2,2,1,1",
      71,
      45
    ],
    [
      "commute_long_2,2,1,1",
      71,
      49
    ],
    [
      "commute_long_2,2,1,1",
      71,
      51
    ],
    [
      "commute_long_2,2,1,1",
      71,
      55
    ],
    [
      "commute_long_2,2,1,1",
      71,
      65
    ],
    [
      "commute_long_2,2,1,1",
      71,
      77
    ],
    [
      "commute_long_2,2,1,1",
      73,
      9
    ],
    [
      "commute_long_2,2,1,1",
      73,
      13
    ],
    [
      "commute_long_2,2,1,1",
      73,
      15
    ],
    [
      "commute_long_2,2,1,1",
      73,
      19
    ],
    [
      "commute_long_2,2,1,1",
      73,
      29
    ],
    [
      "commute_long_2,2,1,1",
      73,
      41
    ],
    [
      "commute_long_2,2,1,1",
      73,
      45
    ],
    [
      "commute_long_2,2,1,1",
      73,
      49
    ],
    [
      "commute_long_2,2,1,1",
      73,
      51
    ],
    [
      "commute_long_2,2,1,1",
      73,
      55
    ],
    [
      "commute_long_2,2,1,1",
      73,
      65
    ],
    [
      "commute_long_2,2,1,1",
      73,
      77
    ],
    [
      "commute_long_2,2,1,1",
      74,
      9
    ],
    [
      "commute_long_2,2,1,1",
      74,
      13
    ],
    [
      "commute_long_2,2,1,1",
      74,
      15
    ],
    [
      "commute_long_2,2,1,1",
      74,
      19
    ],
    [
      "commute_long_2,2,1,1",
      74,
      29
    ],
    [
      "commute_long_2,2,1,1",
      74,
      41
    ],
    [
      "commute_long_2,2,1,1",
      74,
      45
    ],
    [
      "commute_long_2,2,1,1",
      74,
      49
    ],
    [
      "commute_long_2,2,1,1",
      74,
      51
    ],
    [
      "commute_long_2,2,1,1",
      74,
      55
    ],
    [
      "commute_long_2,2,1,1",
      74,
      65
    ],
    [
      "commute_long_2,2,1,1",
      74,
      77
    ],
    [
      "commute_long_2,2,1,1",
      75,
      9
    ],
    [
      "commute_long_2,2,1,1",
      75,
      13
    ],
    [
      "commute_long_2,2,1,1",
      75,
      15
    ],
    [
      "commute_long_2,2,1,1",
      75,
      19
    ],
    [
      "commute_long_2,2,1,1",
      75,
      29
    ],
    [
      "commute_long_2,2,1,1",
      75,
      41
    ],
    [
      "commute_long_2,2,1,1",
      75,
      45
    ],
    [
      "commute_long_2,2,1,1",
      75,
      49
    ],
    [
      "commute_long_2,2,1,1",
      75,
      51
    ],
    [
      "commute_long_2,2,1,1",
      75,
      55
    ],
    [
      "commute_long_2,2,1,1",
      75,
      65
    ],
    [
      "commute_long_2,2,1,1",
      75,
      77
    ],
    [
      "commute_long_2,2,1,1",
      76,
      32
    ],
    [
      "commute_long_2,2,1,1",
      76,
      68
    ],
    [
      "commute_long_2,2,1,1",
      77,
      8
    ],
    [
      "commute_long_2,2,1,1",
      77,
      28
    ],
    [
      "commute_long_2,2,1,1",
      77,
      35
    ],
    [
      "commute_long_2,2,1,1",
      77,
      37
    ],
    [
      "commute_long_2,2,1,1",
      77,
      38
    ],
    [
      "commute_long_2,2,1,1",
      77,
      39
    ],
    [
      "commute_long_2,2,1,1",
      77,
      44
    ],
    [
      "commute_long_2,2,1,1",
      77,
      64
    ],
    [
      "commute_long_2,2,1,1",
      77,
      71
    ],
    [
      "commute_long_2,2,1,1",
      77,
      73
    ],
    [
      "commute_long_2,2,1,1",
      77,
      74
    ],
    [
      "commute_long_2,2,1,1",
      77,
      75
    ],
    [
      "commute_long_2,4,3,1",
      0,
      0
    ],
    [
      "commute_long_2,4,3,1",
      0,
      1
    ],
    [
      "commute_long_2,4,3,1",
      0,
      2
    ],
    [
      "commute_long_2,4,3,1",
      0,
      3
    ],
    [
      "commute_long_2,4,3,1",
      0,
      4
    ],
    [
      "commute_long_2,4,3,1",
      0,
      5
    ],
    [
      "commute_long_2,4,3,1",
      0,
      7
    ],
    [
      "commute_long_2,4,3,1",
      0,
      10
    ],
    [
      "commute_long_2,4,3,1",
      0,
      43
    ],
    [
      "commute_long_2,4,3,1",
      0,
      46
    ],
    [
      "commute_long_2,4,3,1",
      1,
      0
    ],
    [
      "commute_long_2,4,3,1",
      1,
      1
    ],
    [
      "commute_long_2,4,3,1",
      1,
      2
    ],
    [
      "commute_long_2,4,3,1",
      1,
      3
    ],
    [
      "commute_long_2,4,3,1",
      1,
      4
    ],
    [
      "commute_long_2,4,3,1",
      1,
      5
    ],
    [
      "commute_long_2,4,3,1",
      1,
      7
    ],
    [
      "commute_long_2,4,3,1",
      1,
      10
    ],
    [
      "commute_long_2,4,3,1",
      1,
      43
    ],
    [
      "commute_long_2,4,3,1",
      1,
      46
    ],
    [
      "commute_long_2,4,3,1",
      2,
      0
    ],
    [
      "commute_long_2,4,3,1",
      2,
      1
    ],
    [
      "commute_long_2,4,3,1",
      2,
      2
    ],
    [
      "commute_long_2,4,3,1",
      2,
      3
    ],
    [
      "commute_long_2,4,3,1",
      2,
      4
    ],
    [
      "commute_long_2,4,3,1",
      2,
      5
    ],
    [
      "commute_long_2,4,3,1",
      2,
      7
    ],
    [
      "commute_long_2,4,3,1",
      2,
      10
    ],
    [
      "commute_long_2,4,3,1",
      2,
      43
    ],
    [
      "commute_long_2,4,3,1",
      2,
      46
    ],
    [
      "commute_long_2,4,3,1",
      3,
      0
    ],
    [
      "commute_long_2,4,3,1",
      3,
      1
    ],
    [
      "commute_long_2,4,3,1",
      3,
      2
    ],
    [
      "commute_long_2,4,3,1",
      3,
      3
    ],
    [
      "commute_long_2,4,3,1",
      3,
      4
    ],
    [
      "commute_long_2,4,3,1",
      3,
      5
    ],
    [
      "commute_long_2,4,3,1",
      3,
      7
    ],
    [
      "commute_long_2,4,3,1",
      3,
      10
    ],
    [
      "commute_long_2,4,3,1",
      3,
      43
    ],
    [
      "commute_long_2,4,3,1",
      3,
      46
    ],
    [
      "commute_long_2,4,3,1",
      4,
      0
    ],
    [
      "commute_long_2,4,3,1",
      4,
      1
    ],
    [
      "commute_long_2,4,3,1",
      4,
      2
    ],
    [
      "commute_long_2,4,3,1",
      4,
      3
    ],
    [
      "commute_long_2,4,3,1",
      4,
      4
    ],
    [
      "commute_long_2,4,3,1",
      4,
      5
    ],
    [
      "commute_long_2,4,3,1",
      4,
      7
    ],
    [
      "commute_long_2,4,3,1",
      4,
      10
    ],
    [
      "commute_long_2,4,3,1",
      4,
      43
    ],
    [
      "commute_long_2,4,3,1",
      4,
      46
    ],
    [
      "commute_long_2,4,3,1",
      5,
      0
    ],
    [
      "commute_long_2,4,3,1",
      5,
      1
    ],
    [
      "commute_long_2,4,3,1",
      5,
      2
    ],
    [
      "commute_long_2,4,3,1",
      5,
      3
    ],
    [
      "commute_long_2,4,3,1",
      5,
      4
    ],
    [
      "commute_long_2,4,3,1",
      5,
      5
    ],
    [
      "commute_long_2,4,3,1",
      5,
      7
    ],
    [
      "commute_long_2,4,3,1",
      5,
      10
    ],
    [
      "commute_long_2,4,3,1",
      5,
      43
    ],
    [
      "commute_long_2,4,3,1",
      5,
      46
    ],
    [
      "commute_long_2,4,3,1",
      7,
      2
    ],
    [
      "commute_long_2,4,3,1",
      7,
      3
    ],
    [
      "commute_long_2,4,3,1",
      8,
      9
    ],
    [
      "commute_long_2,4,3,1",
      8,
      13
    ],
    [
      "commute_long_2,4,3,1",
      8,
      15
    ],
    [
      "commute_long_2,4,3,1",
      8,
      19
    ],
    [
      "commute_long_2,4,3,1",
      8,
      29
    ],
    [
      "commute_long_2,4,3,1",
      8,
      41
    ],
    [
      "commute_long_2,4,3,1",
      8,
      45
    ],
    [
      "commute_long_2,4,3,1",
      8,
      49
    ],
    [
      "commute_long_2,4,3,1",
      8,
      51
    ],
    [
      "commute_long_2,4,3,1",
      8,
      55
    ],
    [
      "commute_long_2,4,3,1",
      8,
      65
    ],
    [
      "commute_long_2,4,3,1",
      8,
      77
    ],
    [
      "commute_long_2,4,3,1",
      9,
      8
    ],
    [
      "commute_long_2,4,3,1",
      9,
      28
    ],
    [
      "commute_long_2,4,3,1",
      9,
      35
    ],
    [
      "commute_long_2,4,3,1",
      9,
      37
    ],
    [
      "commute_long_2,4,3,1",
      9,
      38
    ],
    [
      "commute_long_2,4,3,1",
      9,
      39
    ],
    [
      "commute_long_2,4,3,1",
      9,
      44
    ],
    [
      "commute_long_2,4,3,1",
      9,
      64
    ],
    [
      "commute_long_2,4,3,1",
      9,
      71
    ],
    [
      "commute_long_2,4,3,1",
      9,
      73
    ],
    [
      "commute_long_2,4,3,1",
      9,
      74
    ],
    [
      "commute_long_2,4,3,1",
      9,
      75
    ],
    [
      "commute_long_2,4,3,1",
      10,
      2
    ],
    [
      "commute_long_2,4,3,1",
      10,
      3
    ],
    [
      "commute_long_2,4,3,1",
      13,
      8
    ],
    [
      "commute_long_2,4,3,1",
      13,
      28
    ],
    [
      "commute_long_2,4,3,1",
      13,
      35
    ],
    [
      "commute_long_2,4,3,1",
      13,
      37
    ],
    [
      "commute_long_2,4,3,1",
      13,
      38
    ],
    [
      "commute_long_2,4,3,1",
      13,
      39
    ],
    [
      "commute_long_2,4,3,1",
      13,
      44
    ],
    [
      "commute_long_2,4,3,1",
      13,
      64
    ],
    [
      "commute_long_2,4,3,1",
      13,
      71
    ],
    [
      "commute_long_2,4,3,1",
      13,
      73
    ],
    [
      "commute_long_2,4,3,1",
      13,
      74
    ],
    [
      "commute_long_2,4,3,1",
      13,
      75
    ],
    [
      "commute_long_2,4,3,1",
      14,
      40
    ],
    [
      "commute_long_2,4,3,1",
      14,
      76
    ],
    [
      "commute_long_2,4,3,1",
      15,
      8
    ],
    [
      "commute_long_2,4,3,1",
      15,
      28
    ],
    [
      "commute_long_2,4,3,1",
      15,
      35
    ],
    [
      "commute_long_2,4,3,1",
      15,
      37
    ],
    [
      "commute_long_2,4,3,1",
      15,
      38
    ],
    [
      "commute_long_2,4,3,1",
      15,
      39
    ],
    [
      "commute_long_2,4,3,1",
      15,
      44
    ],
    [
      "commute_long_2,4,3,1",
      15,
      64
    ],
    [
      "commute_long_2,4,3,1",
      15,
      71
    ],
    [
      "commute_long_2,4,3,1",
      15,
      73
    ],
    [
      "commute_long_2,4,3,1",
      15,
      74
    ],
    [
      "commute_long_2,4,3,1",
      15,
      75
    ],
    [
      "commute_long_2,4,3,1",
      17,
      31
    ],
    [
      "commute_long_2,4,3,1",
      17,
      33
    ],
    [
      "commute_long_2,4,3,1",
      17,
      34
    ],
    [
      "commute_long_2,4,3,1",
      17,
      36
    ],
    [
      "commute_long_2,4,3,1",
      17,
      67
    ],
    [
      "commute_long_2,4,3,1",
      17,
      69
    ],
    [
      "commute_long_2,4,3,1",
      17,
      70
    ],
    [
      "commute_long_2,4,3,1",
      17,
      72
    ],
    [
      "commute_long_2,4,3,1",
      18,
      40
    ],
    [
      "commute_long_2,4,3,1",
      18,
      76
    ],
    [
      "commute_long_2,4,3,1",
      19,
      8
    ],
    [
      "commute_long_2,4,3,1",
      19,
      28
    ],
    [
      "commute_long_2,4,3,1",
      19,
      35
    ],
    [
      "commute_long_2,4,3,1",
      19,
      37
    ],
    [
      "commute_long_2,4,3,1",
      19,
      38
    ],
    [
      "commute_long_2,4,3,1",
      19,
      39
    ],
    [
      "commute_long_2,4,3,1",
      19,
      44
    ],
    [
      "commute_long_2,4,3,1",
      19,
      64
    ],
    [
      "commute_long_2,4,3,1",
      19,
      71
    ],
    [
      "commute_long_2,4,3,1",
      19,
      73
    ],
    [
      "commute_long_2,4,3,1",
      19,
      74
    ],
    [
      "commute_long_2,4,3,1",
      19,
      75
    ],
    [
      "commute_long_2,4,3,1",
      20,
      40
    ],
    [
      "commute_long_2,4,3,1",
      20,
      76
    ],
    [
      "commute_long_2,4,3,1",
      21,
      31
    ],
    [
      "commute_long_2,4,3,1",
      21,
      33
    ],
    [
      "commute_long_2,4,3,1",
      21,
      34
    ],
    [
      "commute_long_2,4,3,1",
      21,
      36
    ],
    [
      "commute_long_2,4,3,1",
      21,
      67
    ],
    [
      "commute_long_2,4,3,1",
      21,
      69
    ],
    [
      "commute_long_2,4,3,1",
      21,
      70
    ],
    [
      "commute_long_2,4,3,1",
      21,
      72
    ],
    [
      "commute_long_2,4,3,1",
      23,
      31
    ],
    [
      "commute_long_2,4,3,1",
      23,
      33
    ],
    [
      "commute_long_2,4,3,1",
      23,
      34
    ],
    [
      "commute_long_2,4,3,1",
      23,
      36
    ],
    [
      "commute_long_2,4,3,1",
      23,
      67
    ],
    [
      "commute_long_2,4,3,1",
      23,
      69
    ],
    [
      "commute_long_2,4,3,1",
      23,
      70
    ],
    [
      "commute_long_2,4,3,1",
      23,
      72
    ],
    [
      "commute_long_2,4,3,1",
      24,
      40
    ],
    [
      "commute_long_2,4,3,1",
      24,
      76
    ],
    [
      "commute_long_2,4,3,1",
      25,
      31
    ],
    [
      "commute_long_2,4,3,1",
      25,
      33
    ],
    [
      "commute_long_2,4,3,1",
      25,
      34
    ],
    [
      "commute_long_2,4,3,1",
      25,
      36
    ],
    [
      "commute_long_2,4,3,1",
      25,
      67
    ],
    [
      "commute_long_2,4,3,1",
      25,
      69
    ],
    [
      "commute_long_2,4,3,1",
      25,
      70
    ],
    [
      "commute_long_2,4,3,1",
      25,
      72
    ],
    [
      "commute_long_2,4,3,1",
      28,
      9
    ],
    [
      "commute_long_2,4,3,1",
      28,
      13
    ],
    [
      "commute_long_2,4,3,1",
      28,
      15
    ],
    [
      "commute_long_2,4,3,1",
      28,
      19
    ],
    [
      "commute_long_2,4,3,1",
      28,
      29
    ],
    [
      "commute_long_2,4,3,1",
      28,
      41
    ],
    [
      "commute_long_2,4,3,1",
      28,
      45
    ],
    [
      "commute_long_2,4,3,1",
      28,
      49
    ],
    [
      "commute_long_2,4,3,1",
      28,
      51
    ],
    [
      "commute_long_2,4,3,1",
      28,
      55
    ],
    [
      "commute_long_2,4,3,1",
      28,
      65
    ],
    [
      "commute_long_2,4,3,1",
      28,
      77
    ],
    [
      "commute_long_2,4,3,1",
      29,
      8
    ],
    [
      "commute_long_2,4,3,1",
      29,
      28
    ],
    [
      "commute_long_2,4,3,1",
      29,
      35
    ],
    [
      "commute_long_2,4,3,1",
      29,
      37
    ],
    [
      "commute_long_2,4,3,1",
      29,
      38
    ],
    [
      "commute_long_2,4,3,1",
      29,
      39
    ],
    [
      "commute_long_2,4,3,1",
      29,
      44
    ],
    [
      "commute_long_2,4,3,1",
      29,
      64
    ],
    [
      "commute_long_2,4,3,1",
      29,
      71
    ],
    [
      "commute_long_2,4,3,1",
      29,
      73
    ],
    [
      "commute_long_2,4,3,1",
      29,
      74
    ],
    [
      "commute_long_2,4,3,1",
      29,
      75
    ],
    [
      "commute_long_2,4,3,1",
      31,
      17
    ],
    [
      "commute_long_2,4,3,1",
      31,
      21
    ],
    [
      "commute_long_2,4,3,1",
      31,
      23
    ],
    [
      "commute_long_2,4,3,1",
      31,
      25
    ],
    [
      "commute_long_2,4,3,1",
      31,
      53
    ],
    [
      "commute_long_2,4,3,1",
      31,
      57
    ],
    [
      "commute_long_2,4,3,1",
      31,
      59
    ],
    [
      "commute_long_2,4,3,1",
      31,
      61
    ],
    [
      "commute_long_2,4,3,1",
      32,
      40
    ],
    [
      "commute_long_2,4,3,1",
      32,
      76
    ],
    [
      "commute_long_2,4,3,1",
      33,
      17
    ],
    [
      "commute_long_2,4,3,1",
      33,
      21
    ],
    [
      "commute_long_2,4,3,1",
      33,
      23
    ],
    [
      "commute_long_2,4,3,1",
      33,
      25
    ],
    [
      "commute_long_2,4,3,1",
      33,
      53
    ],
    [
      "commute_long_2,4,3,1",
      33,
      57
    ],
    [
      "commute_long_2,4,3,1",
      33,
      59
    ],
    [
      "commute_long_2,4,3,1",
      33,
      61
    ],
    [
      "commute_long_2,4,3,1",
      34,
      17
    ],
    [
      "commute_long_2,4,3,1",
      34,
      21
    ],
    [
      "commute_long_2,4,3,1",
      34,
      23
    ],
    [
      "commute_long_2,4,3,1",
      34,
      25
    ],
    [
      "commute_long_2,4,3,1",
      34,
      53
    ],
    [
      "commute_long_2,4,3,1",
      34,
      57
    ],
    [
      "commute_long_2,4,3,1",
      34,
      59
    ],
    [
      "commute_long_2,4,3,1",
      34,
      61
    ],
    [
      "commute_long_2,4,3,1",
      35,
      9
    ],
    [
      "commute_long_2,4,3,1",
      35,
      13
    ],
    [
      "commute_long_2,4,3,1",
      35,
      15
    ],
    [
      "commute_long_2,4,3,1",
      35,
      19
    ],
    [
      "commute_long_2,4,3,1",
      35,
      29
    ],
    [
      "commute_long_2,4,3,1",
      35,
      41
    ],
    [
      "commute_long_2,4,3,1",
      35,
      45
    ],
    [
      "commute_long_2,4,3,1",
      35,
      49
    ],
    [
      "commute_long_2,4,3,1",
      35,
      51
    ],
    [
      "commute_long_2,4,3,1",
      35,
      55
    ],
    [
      "commute_long_2,4,3,1",
      35,
      65
    ],
    [
      "commute_long_2,4,3,1",
      35,
      77
    ],
    [
      "commute_long_2,4,3,1",
      36,
      17
    ],
    [
      "commute_long_2,4,3,1",
      36,
      21
    ],
    [
      "commute_long_2,4,3,1",
      36,
      23
    ],
    [
      "commute_long_2,4,3,1",
      36,
      25
    ],
    [
      "commute_long_2,4,3,1",
      36,
      53
    ],
    [
      "commute_long_2,4,3,1",
      36,
      57
    ],
    [
      "commute_long_2,4,3,1",
      36,
      59
    ],
    [
      "commute_long_2,4,3,1",
      36,
      61
    ],
    [
      "commute_long_2,4,3,1",
      37,
      9
    ],
    [
      "commute_long_2,4,3,1",
      37,
      13
    ],
    [
      "commute_long_2,4,3,1",
      37,
      15
    ],
    [
      "commute_long_2,4,3,1",
      37,
      19
    ],
    [
      "commute_long_2,4,3,1",
      37,
      29
    ],
    [
      "commute_long_2,4,3,1",
      37,
      41
    ],
    [
      "commute_long_2,4,3,1",
      37,
      45
    ],
    [
      "commute_long_2,4,3,1",
      37,
      49
    ],
    [
      "commute_long_2,4,3,1",
      37,
      51
    ],
    [
      "commute_long_2,4,3,1",
      37,
      55
    ],
    [
      "commute_long_2,4,3,1",
      37,
      65
    ],
    [
      "commute_long_2,4,3,1",
      37,
      77
    ],
    [
      "commute_long_2,4,3,1",
      38,
      9
    ],
    [
      "commute_long_2,4,3,1",
      38,
      13
    ],
    [
      "commute_long_2,4,3,1",
      38,
      15
    ],
    [
      "commute_long_2,4,3,1",
      38,
      19
    ],
    [
      "commute_long_2,4,3,1",
      38,
      29
    ],
    [
      "commute_long_2,4,3,1",
      38,
      41
    ],
    [
      "commute_long_2,4,3,1",
      38,
      45
    ],
    [
      "commute_long_2,4,3,1",
      38,
      49
    ],
    [
      "commute_long_2,4,3,1",
      38,
      51
    ],
    [
      "commute_long_2,4,3,1",
      38,
      55
    ],
    [
      "commute_long_2,4,3,1",
      38,
      65
    ],
    [
      "commute_long_2,4,3,1",
      38,
      77
    ],
    [
      "commute_long_2,4,3,1",
      39,
      9
    ],
    [
      "commute_long_2,4,3,1",
      39,
      13
    ],
    [
      "commute_long_2,4,3,1",
      39,
      15
    ],
    [
      "commute_long_2,4,3,1",
      39,
      19
    ],
    [
      "commute_long_2,4,3,1",
      39,
      29
    ],
    [
      "commute_long_2,4,3,1",
      39,
      41
    ],
    [
      "commute_long_2,4,3,1",
      39,
      45
    ],
    [
      "commute_long_2,4,3,1",
      39,
      49
    ],
    [
      "commute_long_2,4,3,1",
      39,
      51
    ],
    [
      "commute_long_2,4,3,1",
      39,
      55
    ],
    [
      "commute_long_2,4,3,1",
      39,
      65
    ],
    [
      "commute_long_2,4,3,1",
      39,
      77
    ],
    [
      "commute_long_2,4,3,1",
      40,
      14
    ],
    [
      "commute_long_2,4,3,1",
      40,
      18
    ],
    [
      "commute_long_2,4,3,1",
      40,
      20
    ],
    [
      "commute_long_2,4,3,1",
      40,
      24
    ],
    [
      "commute_long_2,4,3,1",
      40,
      32
    ],
    [
      "commute_long_2,4,3,1",
      40,
      40
    ],
    [
      "commute_long_2,4,3,1",
      40,
      50
    ],
    [
      "commute_long_2,4,3,1",
      40,
      54
    ],
    [
      "commute_long_2,4,3,1",
      40,
      56
    ],
    [
      "commute_long_2,4,3,1",
      40,
      60
    ],
    [
      "commute_long_2,4,3,1",
      40,
      68
    ],
    [
      "commute_long_2,4,3,1",
      40,
      76
    ],
    [
      "commute_long_2,4,3,1",
      41,
      8
    ],
    [
      "commute_long_2,4,3,1",
      41,
      28
    ],
    [
      "commute_long_2,4,3,1",
      41,
      35
    ],
    [
      "commute_long_2,4,3,1",
      41,
      37
    ],
    [
      "commute_long_2,4,3,1",
      41,
      38
    ],
    [
      "commute_long_2,4,3,1",
      41,
      39
    ],
    [
      "commute_long_2,4,3,1",
      41,
      44
    ],
    [
      "commute_long_2,4,3,1",
      41,
      64
    ],
    [
      "commute_long_2,4,3,1",
      41,
      71
    ],
    [
      "commute_long_2,4,3,1",
      41,
      73
    ],
    [
      "commute_long_2,4,3,1",
      41,
      74
    ],
    [
      "commute_long_2,4,3,1",
      41,
      75
    ],
    [
      "commute_long_2,4,3,1",
      43,
      2
    ],
    [
      "commute_long_2,4,3,1",
      43,
      3
    ],
    [
      "commute_long_2,4,3,1",
      44,
      9
    ],
    [
      "commute_long_2,4,3,1",
      44,
      13
    ],
    [
      "commute_long_2,4,3,1",
      44,
      15
    ],
    [
      "commute_long_2,4,3,1",
      44,
      19
    ],
    [
      "commute_long_2,4,3,1",
      44,
      29
    ],
    [
      "commute_long_2,4,3,1",
      44,
      41
    ],
    [
      "commute_long_2,4,3,1",
      44,
      45
    ],
    [
      "commute_long_2,4,3,1",
      44,
      49
    ],
    [
      "commute_long_2,4,3,1",
      44,
      51
    ],
    [
      "commute_long_2,4,3,1",
      44,
      55
    ],
    [
      "commute_long_2,4,3,1",
      44,
      65
    ],
    [
      "commute_long_2,4,3,1",
      44,
      77
    ],
    [
      "commute_long_2,4,3,1",
      45,
      8
    ],
    [
      "commute_long_2,4,3,1",
      45,
      28
    ],
    [
      "commute_long_2,4,3,1",
      45,
      35
    ],
    [
      "commute_long_2,4,3,1",
      45,
      37
    ],
    [
      "commute_long_2,4,3,1",
      45,
      38
    ],
    [
      "commute_long_2,4,3,1",
      45,
      39
    ],
    [
      "commute_long_2,4,3,1",
      45,
      44
    ],
    [
      "commute_long_2,4,3,1",
      45,
      64
    ],
    [
      "commute_long_2,4,3,1",
      45,
      71
    ],
    [
      "commute_long_2,4,3,1",
      45,
      73
    ],
    [
      "commute_long_2,4,3,1",
      45,
      74
    ],
    [
      "commute_long_2,4,3,1",
      45,
      75
    ],
    [
      "commute_long_2,4,3,1",
      46,
      2
    ],
    [
      "commute_long_2,4,3,1",
      46,
      3
    ],
    [
      "commute_long_2,4,3,1",
      49,
      8
    ],
    [
      "commute_long_2,4,3,1",
      49,
      28
    ],
    [
      "commute_long_2,4,3,1",
      49,
      35
    ],
    [
      "commute_long_2,4,3,1",
      49,
      37
    ],
    [
      "commute_long_2,4,3,1",
      49,
      38
    ],
    [
      "commute_long_2,4,3,1",
      49,
      39
    ],
    [
      "commute_long_2,4,3,1",
      49,
      44
    ],
    [
      "commute_long_2,4,3,1",
      49,
      64
    ],
    [
      "commute_long_2,4,3,1",
      49,
      71
    ],
    [
      "commute_long_2,4,3,1",
      49,
      73
    ],
    [
      "commute_long_2,4,3,1",
      49,
      74
    ],
    [
      "commute_long_2,4,3,1",
      49,
      75
    ],
    [
      "commute_long_2,4,3,1",
      50,
      40
    ],
    [
      "commute_long_2,4,3,1",
      50,
      76
    ],
    [
      "commute_long_2,4,3,1",
      51,
      8
    ],
    [
      "commute_long_2,4,3,1",
      51,
      28
    ],
    [
      "commute_long_2,4,3,1",
      51,
      35
    ],
    [
      "commute_long_2,4,3,1",
      51,
      37
    ],
    [
      "commute_long_2,4,3,1",
      51,
      38
    ],
    [
      "commute_long_2,4,3,1",
      51,
      39
    ],
    [
      "commute_long_2,4,3,1",
      51,
      44
    ],
    [
      "commute_long_2,4,3,1",
      51,
      64
    ],
    [
      "commute_long_2,4,3,1",
      51,
      71
    ],
    [
      "commute_long_2,4,3,1",
      51,
      73
    ],
    [
      "commute_long_2,4,3,1",
      51,
      74
    ],
    [
      "commute_long_2,4,3,1",
      51,
      75
    ],
    [
      "commute_long_2,4,3,1",
      53,
      31
    ],
    [
      "commute_long_2,4,3,1",
      53,
      33
    ],
    [
      "commute_long_2,4,3,1",
      53,
      34
    ],
    [
      "commute_long_2,4,3,1",
      53,
      36
    ],
    [
      "commute_long_2,4,3,1",
      53,
      67
    ],
    [
      "commute_long_2,4,3,1",
      53,
      69
    ],
    [
      "commute_long_2,4,3,1",
      53,
      70
    ],
    [
      "commute_long_2,4,3,1",
      53,
      72
    ],
    [
      "commute_long_2,4,3,1",
      54,
      40
    ],
    [
      "commute_long_2,4,3,1",
      54,
      76
    ],
    [
      "commute_long_2,4,3,1",
      55,
      8
    ],
    [
      "commute_long_2,4,3,1",
      55,
      28
    ],
    [
      "commute_long_2,4,3,1",
      55,
      35
    ],
    [
      "commute_long_2,4,3,1",
      55,
      37
    ],
    [
      "commute_long_2,4,3,1",
      55,
      38
    ],
    [
      "commute_long_2,4,3,1",
      55,
      39
    ],
    [
      "commute_long_2,4,3,1",
      55,
      44
    ],
    [
      "commute_long_2,4,3,1",
      55,
      64
    ],
    [
      "commute_long_2,4,3,1",
      55,
      71
    ],
    [
      "commute_long_2,4,3,1",
      55,
      73
    ],
    [
      "commute_long_2,4,3,1",
      55,
      74
    ],
    [
      "commute_long_2,4,3,1",
      55,
      75
    ],
    [
      "commute_long_2,4,3,1",
      56,
      40
    ],
    [
      "commute_long_2,4,3,1",
      56,
      76
    ],
    [
      "commute_long_2,4,3,1",
      57,
      31
    ],
    [
      "commute_long_2,4,3,1",
      57,
      33
    ],
    [
      "commute_long_2,4,3,1",
      57,
      34
    ],
    [
      "commute_long_2,4,3,1",
      57,
      36
    ],
    [
      "commute_long_2,4,3,1",
      57,
      67
    ],
    [
      "commute_long_2,4,3,1",
      57,
      69
    ],
    [
      "commute_long_2,4,3,1",
      57,
      70
    ],
    [
      "commute_long_2,4,3,1",
      57,
      72
    ],
    [
      "commute_long_2,4,3,1",
      59,
      31
    ],
    [
      "commute_long_2,4,3,1",
      59,
      33
    ],
    [
      "commute_long_2,4,3,1",
      59,
      34
    ],
    [
      "commute_long_2,4,3,1",
      59,
      36
    ],
    [
      "commute_long_2,4,3,1",
      59,
      67
    ],
    [
      "commute_long_2,4,3,1",
      59,
      69
    ],
    [
      "commute_long_2,4,3,1",
      59,
      70
    ],
    [
      "commute_long_2,4,3,1",
      59,
      72
    ],
    [
      "commute_long_2,4,3,1",
      60,
      40
    ],
    [
      "commute_long_2,4,3,1",
      60,
      76
    ],
    [
      "commute_long_2,4,3,1",
      61,
      31
    ],
    [
      "commute_long_2,4,3,1",
      61,
      33
    ],
    [
      "commute_long_2,4,3,1",
      61,
      34
    ],
    [
      "commute_long_2,4,3,1",
      61,
      36
    ],
    [
      "commute_long_2,4,3,1",
      61,
      67
    ],
    [
      "commute_long_2,4,3,1",
      61,
      69
    ],
    [
      "commute_long_2,4,3,1",
      61,
      70
    ],
    [
      "commute_long_2,4,3,1",
      61,
      72
    ],
    [
      "commute_long_2,4,3,1",
      64,
      9
    ],
    [
      "commute_long_2,4,3,1",
      64,
      13
    ],
    [
      "commute_long_2,4,3,1",
      64,
      15
    ],
    [
      "commute_long_2,4,3,1",
      64,
      19
    ],
    [
      "commute_long_2,4,3,1",
      64,
      29
    ],
    [
      "commute_long_2,4,3,1",
      64,
      41
    ],
    [
      "commute_long_2,4,3,1",
      64,
      45
    ],
    [
      "commute_long_2,4,3,1",
      64,
      49
    ],
    [
      "commute_long_2,4,3,1",
      64,
      51
    ],
    [
      "commute_long_2,4,3,1",
      64,
      55
    ],
    [
      "commute_long_2,4,3,1",
      64,
      65
    ],
    [
      "commute_long_2,4,3,1",
      64,
      77
    ],
    [
      "commute_long_2,4,3,1",
      65,
      8
    ],
    [
      "commute_long_2,4,3,1",
      65,
      28
    ],
    [
      "commute_long_2,4,3,1",
      65,
      35
    ],
    [
      "commute_long_2,4,3,1",
      65,
      37
    ],
    [
      "commute_long_2,4,3,1",
      65,
      38
    ],
    [
      "commute_long_2,4,3,1",
      65,
      39
    ],
    [
      "commute_long_2,4,3,1",
      65,
      44
    ],
    [
      "commute_long_2,4,3,1",
      65,
      64
    ],
    [
      "commute_long_2,4,3,1",
      65,
      71
    ],
    [
      "commute_long_2,4,3,1",
      65,
      73
    ],
    [
      "commute_long_2,4,3,1",
      65,
      74
    ],
    [
      "commute_long_2,4,3,1",
      65,
      75
    ],
    [
      "commute_long_2,4,3,1",
      67,
      17
    ],
    [
      "commute_long_2,4,3,1",
      67,
      21
    ],
    [
      "commute_long_2,4,3,1",
      67,
      23
    ],
    [
      "commute_long_2,4,3,1",
      67,
      25
    ],
    [
      "commute_long_2,4,3,1",
      67,
      53
    ],
    [
      "commute_long_2,4,3,1",
      67,
      57
    ],
    [
      "commute_long_2,4,3,1",
      67,
      59
    ],
    [
      "commute_long_2,4,3,1",
      67,
      61
    ],
    [
      "commute_long_2,4,3,1",
      68,
      40
    ],
    [
      "commute_long_2,4,3,1",
      68,
      76
    ],
    [
      "commute_long_2,4,3,1",
      69,
      17
    ],
    [
      "commute_long_2,4,3,1",
      69,
      21
    ],
    [
      "commute_long_2,4,3,1",
      69,
      23
    ],
    [
      "commute_long_2,4,3,1",
      69,
      25
    ],
    [
      "commute_long_2,4,3,1",
      69,
      53
    ],
    [
      "commute_long_2,4,3,1",
      69,
      57
    ],
    [
      "commute_long_2,4,3,1",
      69,
      59
    ],
    [
      "commute_long_2,4,3,1",
      69,
      61
    ],
    [
      "commute_long_2,4,3,1",
      70,
      17
    ],
    [
      "commute_long_2,4,3,1",
      70,
      21
    ],
    [
      "commute_long_2,4,3,1",
      70,
      23
    ],
    [
      "commute_long_2,4,3,1",
      70,
      25
    ],
    [
      "commute_long_2,4,3,1",
      70,
      53
    ],
    [
      "commute_long_2,4,3,1",
      70,
      57
    ],
    [
      "commute_long_2,4,3,1",
      70,
      59
    ],
    [
      "commute_long_2,4,3,1",
      70,
      61
    ],
    [
      "commute_long_2,4,3,1",
      71,
      9
    ],
    [
      "commute_long_2,4,3,1",
      71,
      13
    ],
    [
      "commute_long_2,4,3,1",
      71,
      15
    ],
    [
      "commute_long_2,4,3,1",
      71,
      19
    ],
    [
      "commute_long_2,4,3,1",
      71,
      29
    ],
    [
      "commute_long_2,4,3,1",
      71,
      41
    ],
    [
      "commute_long_2,4,3,1",
      71,
      45
    ],
    [
      "commute_long_2,4,3,1",
      71,
      49
    ],
    [
      "commute_long_2,4,3,1",
      71,
      51
    ],
    [
      "commute_long_2,4,3,1",
      71,
      55
    ],
    [
      "commute_long_2,4,3,1",
      71,
      65
    ],
    [
      "commute_long_2,4,3,1",
      71,
      77
    ],
    [
      "commute_long_2,4,3,1",
      72,
      17
    ],
    [
      "commute_long_2,4,3,1",
      72,
      21
    ],
    [
      "commute_long_2,4,3,1",
      72,
      23
    ],
    [
      "commute_long_2,4,3,1",
      72,
      25
    ],
    [
      "commute_long_2,4,3,1",
      72,
      53
    ],
    [
      "commute_long_2,4,3,1",
      72,
      57
    ],
    [
      "commute_long_2,4,3,1",
      72,
      59
    ],
    [
      "commute_long_2,4,3,1",
      72,
      61
    ],
    [
      "commute_long_2,4,3,1",
      73,
      9
    ],
    [
      "commute_long_2,4,3,1",
      73,
      13
    ],
    [
      "commute_long_2,4,3,1",
      73,
      15
    ],
    [
      "commute_long_2,4,3,1",
      73,
      19
    ],
    [
      "commute_long_2,4,3,1",
      73,
      29
    ],
    [
      "commute_long_2,4,3,1",
      73,
      41
    ],
    [
      "commute_long_2,4,3,1",
      73,
      45
    ],
    [
      "commute_long_2,4,3,1",
      73,
      49
    ],
    [
      "commute_long_2,4,3,1",
      73,
      51
    ],
    [
      "commute_long_2,4,3,1",
      73,
      55
    ],
    [
      "commute_long_2,4,3,1",
      73,
      65
    ],
    [
      "commute_long_2,4,3,1",
      73,
      77
    ],
    [
      "commute_long_2,4,3,1",
      74,
      9
    ],
    [
      "commute_long_2,4,3,1",
      74,
      13
    ],
    [
      "commute_long_2,4,3,1",
      74,
      15
    ],
    [
      "commute_long_2,4,3,1",
      74,
      19
    ],
    [
      "commute_long_2,4,3,1",
      74,
      29
    ],
    [
      "commute_long_2,4,3,1",
      74,
      41
    ],
    [
      "commute_long_2,4,3,1",
      74,
      45
    ],
    [
      "commute_long_2,4,3,1",
      74,
      49
    ],
    [
      "commute_long_2,4,3,1",
      74,
      51
    ],
    [
      "commute_long_2,4,3,1",
      74,
      55
    ],
    [
      "commute_long_2,4,3,1",
      74,
      65
    ],
    [
      "commute_long_2,4,3,1",
      74,
      77
    ],
    [
      "commute_long_2,4,3,1",
      75,
      9
    ],
    [
      "commute_long_2,4,3,1",
      75,
      13
    ],
    [
      "commute_long_2,4,3,1",
      75,
      15
    ],
    [
      "commute_long_2,4,3,1",
      75,
      19
    ],
    [
      "commute_long_2,4,3,1",
      75,
      29
    ],
    [
      "commute_long_2,4,3,1",
      75,
      41
    ],
    [
      "commute_long_2,4,3,1",
      75,
      45
    ],
    [
      "commute_long_2,4,3,1",
      75,
      49
    ],
    [
      "commute_long_2,4,3,1",
      75,
      51
    ],
    [
      "commute_long_2,4,3,1",
      75,
      55
    ],
    [
      "commute_long_2,4,3,1",
      75,
      65
    ],
    [
      "commute_long_2,4,3,1",
      75,
      77
    ],
    [
      "commute_long_2,4,3,1",
      76,
      14
    ],
    [
      "commute_long_2,4,3,1",
      76,
      18
    ],
    [
      "commute_long_2,4,3,1",
      76,
      20
    ],
    [
      "commute_long_2,4,3,1",
      76,
      24
    ],
    [
      "commute_long_2,4,3,1",
      76,
      32
    ],
    [
      "commute_long_2,4,3,1",
      76,
      40
    ],
    [
      "commute_long_2,4,3,1",
      76,
      50
    ],
    [
      "commute_long_2,4,3,1",
      76,
      54
    ],
    [
      "commute_long_2,4,3,1",
      76,
      56
    ],
    [
      "commute_long_2,4,3,1",
      76,
      60
    ],
    [
      "commute_long_2,4,3,1",
      76,
      68
    ],
    [
      "commute_long_2,4,3,1",
      76,
      76
    ],
    [
      "commute_long_2,4,3,1",
      77,
      8
    ],
    [
      "commute_long_2,4,3,1",
      77,
      28
    ],
    [
      "commute_long_2,4,3,1",
      77,
      35
    ],
    [
      "commute_long_2,4,3,1",
      77,
      37
    ],
    [
      "commute_long_2,4,3,1",
      77,
      38
    ],
    [
      "commute_long_2,4,3,1",
      77,
      39
    ],
    [
      "commute_long_2,4,3,1",
      77,
      44
    ],
    [
      "commute_long_2,4,3,1",
      77,
      64
    ],
    [
      "commute_long_2,4,3,1",
      77,
      71
    ],
    [
      "commute_long_2,4,3,1",
      77,
      73
    ],
    [
      "commute_long_2,4,3,1",
      77,
      74
    ],
    [
      "commute_long_2,4,3,1",
      77,
      75
    ],
    [
      "commute_long_0,0,0,1",
      0,
      2
    ],
    [
      "commute_long_0,0,0,1",
      0,
      3
    ],
    [
      "commute_long_0,0,0,1",
      1,
      2
    ],
    [
      "commute_long_0,0,0,1",
      1,
      3
    ],
    [
      "commute_long_0,0,0,1",
      2,
      2
    ],
    [
      "commute_long_0,0,0,1",
      2,
      3
    ],
    [
      "commute_long_0,0,0,1",
      3,
      0
    ],
    [
      "commute_long_0,0,0,1",
      3,
      1
    ],
    [
      "commute_long_0,0,0,1",
      3,
      2
    ],
    [
      "commute_long_0,0,0,1",
      3,
      3
    ],
    [
      "commute_long_0,0,0,1",
      3,
      4
    ],
    [
      "commute_long_0,0,0,1",
      3,
      5
    ],
    [
      "commute_long_0,0,0,1",
      3,
      7
    ],
    [
      "commute_long_0,0,0,1",
      3,
      10
    ],
    [
      "commute_long_0,0,0,1",
      3,
      43
    ],
    [
      "commute_long_0,0,0,1",
      3,
      46
    ],
    [
      "commute_long_0,0,0,1",
      4,
      2
    ],
    [
      "commute_long_0,0,0,1",
      4,
      3
    ],
    [
      "commute_long_0,0,0,1",
      5,
      2
    ],
    [
      "commute_long_0,0,0,1",
      5,
      3
    ],
    [
      "commute_long_0,0,0,1",
      7,
      2
    ],
    [
      "commute_long_0,0,0,1",
      7,
      3
    ],
    [
      "commute_long_0,0,0,1",
      8,
      8
    ],
    [
      "commute_long_0,0,0,1",
      8,
      28
    ],
    [
      "commute_long_0,0,0,1",
      8,
      35
    ],
    [
      "commute_long_0,0,0,1",
      8,
      37
    ],
    [
      "commute_long_0,0,0,1",
      8,
      38
    ],
    [
      "commute_long_0,0,0,1",
      8,
      39
    ],
    [
      "commute_long_0,0,0,1",
      8,
      44
    ],
    [
      "commute_long_0,0,0,1",
      8,
      64
    ],
    [
      "commute_long_0,0,0,1",
      8,
      71
    ],
    [
      "commute_long_0,0,0,1",
      8,
      73
    ],
    [
      "commute_long_0,0,0,1",
      8,
      74
    ],
    [
      "commute_long_0,0,0,1",
      8,
      75
    ],
    [
      "commute_long_0,0,0,1",
      9,
      14
    ],
    [
      "commute_long_0,0,0,1",
      9,
      18
    ],
    [
      "commute_long_0,0,0,1",
      9,
      20
    ],
    [
      "commute_long_0,0,0,1",
      9,
      24
    ],
    [
      "commute_long_0,0,0,1",
      9,
      32
    ],
    [
      "commute_long_0,0,0,1",
      9,
      40
    ],
    [
      "commute_long_0,0,0,1",
      9,
      50
    ],
    [
      "commute_long_0,0,0,1",
      9,
      54
    ],
    [
      "commute_long_0,0,0,1",
      9,
      56
    ],
    [
      "commute_long_0,0,0,1",
      9,
      60
    ],
    [
      "commute_long_0,0,0,1",
      9,
      68
    ],
    [
      "commute_long_0,0,0,1",
      9,
      76
    ],
    [
      "commute_long_0,0,0,1",
      10,
      2
    ],
    [
      "commute_long_0,0,0,1",
      10,
      3
    ],
    [
      "commute_long_0,0,0,1",
      13,
      14
    ],
    [
      "commute_long_0,0,0,1",
      13,
      18
    ],
    [
      "commute_long_0,0,0,1",
      13,
      20
    ],
    [
      "commute_long_0,0,0,1",
      13,
      24
    ],
    [
      "commute_long_0,0,0,1",
      13,
      32
    ],
    [
      "commute_long_0,0,0,1",
      13,
      40
    ],
    [
      "commute_long_0,0,0,1",
      13,
      50
    ],
    [
      "commute_long_0,0,0,1",
      13,
      54
    ],
    [
      "commute_long_0,0,0,1",
      13,
      56
    ],
    [
      "commute_long_0,0,0,1",
      13,
      60
    ],
    [
      "commute_long_0,0,0,1",
      13,
      68
    ],
    [
      "commute_long_0,0,0,1",
      13,
      76
    ],
    [
      "commute_long_0,0,0,1",
      14,
      9
    ],
    [
      "commute_long_0,0,0,1",
      14,
      13
    ],
    [
      "commute_long_0,0,0,1",
      14,
      15
    ],
    [
      "commute_long_0,0,0,1",
      14,
      19
    ],
    [
      "commute_long_0,0,0,1",
      14,
      29
    ],
    [
      "commute_long_0,0,0,1",
      14,
      41
    ],
    [
      "commute_long_0,0,0,1",
      14,
      45
    ],
    [
      "commute_long_0,0,0,1",
      14,
      49
    ],
    [
      "commute_long_0,0,0,1",
      14,
      51
    ],
    [
      "commute_long_0,0,0,1",
      14,
      55
    ],
    [
      "commute_long_0,0,0,1",
      14,
      65
    ],
    [
      "commute_long_0,0,0,1",
      14,
      77
    ],
    [
      "commute_long_0,0,0,1",
      15,
      14
    ],
    [
      "commute_long_0,0,0,1",
      15,
      18
    ],
    [
      "commute_long_0,0,0,1",
      15,
      20
    ],
    [
      "commute_long_0,0,0,1",
      15,
      24
    ],
    [
      "commute_long_0,0,0,1",
      15,
      32
    ],
    [
      "commute_long_0,0,0,1",
      15,
      40
    ],
    [
      "commute_long_0,0,0,1",
      15,
      50
    ],
    [
      "commute_long_0,0,0,1",
      15,
      54
    ],
    [
      "commute_long_0,0,0,1",
      15,
      56
    ],
    [
      "commute_long_0,0,0,1",
      15,
      60
    ],
    [
      "commute_long_0,0,0,1",
      15,
      68
    ],
    [
      "commute_long_0,0,0,1",
      15,
      76
    ],
    [
      "commute_long_0,0,0,1",
      17,
      22
    ],
    [
      "commute_long_0,0,0,1",
      17,
      26
    ],
    [
      "commute_long_0,0,0,1",
      17,
      27
    ],
    [
      "commute_long_0,0,0,1",
      17,
      30
    ],
    [
      "commute_long_0,0,0,1",
      17,
      58
    ],
    [
      "commute_long_0,0,0,1",
      17,
      62
    ],
    [
      "commute_long_0,0,0,1",
      17,
      63
    ],
    [
      "commute_long_0,0,0,1",
      17,
      66
    ],
    [
      "commute_long_0,0,0,1",
      18,
      9
    ],
    [
      "commute_long_0,0,0,1",
      18,
      13
    ],
    [
      "commute_long_0,0,0,1",
      18,
      15
    ],
    [
      "commute_long_0,0,0,1",
      18,
      19
    ],
    [
      "commute_long_0,0,0,1",
      18,
      29
    ],
    [
      "commute_long_0,0,0,1",
      18,
      41
    ],
    [
      "commute_long_0,0,0,1",
      18,
      45
    ],
    [
      "commute_long_0,0,0,1",
      18,
      49
    ],
    [
      "commute_long_0,0,0,1",
      18,
      51
    ],
    [
      "commute_long_0,0,0,1",
      18,
      55
    ],
    [
      "commute_long_0,0,0,1",
      18,
      65
    ],
    [
      "commute_long_0,0,0,1",
      18,
      77
    ],
    [
      "commute_long_0,0,0,1",
      19,
      14
    ],
    [
      "commute_long_0,0,0,1",
      19,
      18
    ],
    [
      "commute_long_0,0,0,1",
      19,
      20
    ],
    [
      "commute_long_0,0,0,1",
      19,
      24
    ],
    [
      "commute_long_0,0,0,1",
      19,
      32
    ],
    [
      "commute_long_0,0,0,1",
      19,
      40
    ],
    [
      "commute_long_0,0,0,1",
      19,
      50
    ],
    [
      "commute_long_0,0,0,1",
      19,
      54
    ],
    [
      "commute_long_0,0,0,1",
      19,
      56
    ],
    [
      "commute_long_0,0,0,1",
      19,
      60
    ],
    [
      "commute_long_0,0,0,1",
      19,
      68
    ],
    [
      "commute_long_0,0,0,1",
      19,
      76
    ],
    [
      "commute_long_0,0,0,1",
      20,
      9
    ],
    [
      "commute_long_0,0,0,1",
      20,
      13
    ],
    [
      "commute_long_0,0,0,1",
      20,
      15
    ],
    [
      "commute_long_0,0,0,1",
      20,
      19
    ],
    [
      "commute_long_0,0,0,1",
      20,
      29
    ],
    [
      "commute_long_0,0,0,1",
      20,
      41
    ],
    [
      "commute_long_0,0,0,1",
      20,
      45
    ],
    [
      "commute_long_0,0,0,1",
      20,
      49
    ],
    [
      "commute_long_0,0,0,1",
      20,
      51
    ],
    [
      "commute_long_0,0,0,1",
      20,
      55
    ],
    [
      "commute_long_0,0,0,1",
      20,
      65
    ],
    [
      "commute_long_0,0,0,1",
      20,
      77
    ],
    [
      "commute_long_0,0,0,1",
      21,
      22
    ],
    [
      "commute_long_0,0,0,1",
      21,
      26
    ],
    [
      "commute_long_0,0,0,1",
      21,
      27
    ],
    [
      "commute_long_0,0,0,1",
      21,
      30
    ],
    [
      "commute_long_0,0,0,1",
      21,
      58
    ],
    [
      "commute_long_0,0,0,1",
      21,
      62
    ],
    [
      "commute_long_0,0,0,1",
      21,
      63
    ],
    [
      "commute_long_0,0,0,1",
      21,
      66
    ],
    [
      "commute_long_0,0,0,1",
      22,
      17
    ],
    [
      "commute_long_0,0,0,1",
      22,
      21
    ],
    [
      "commute_long_0,0,0,1",
      22,
      23
    ],
    [
      "commute_long_0,0,0,1",
      22,
      25
    ],
    [
      "commute_long_0,0,0,1",
      22,
      53
    ],
    [
      "commute_long_0,0,0,1",
      22,
      57
    ],
    [
      "commute_long_0,0,0,1",
      22,
      59
    ],
    [
      "commute_long_0,0,0,1",
      22,
      61
    ],
    [
      "commute_long_0,0,0,1",
      23,
      22
    ],
    [
      "commute_long_0,0,0,1",
      23,
      26
    ],
    [
      "commute_long_0,0,0,1",
      23,
      27
    ],
    [
      "commute_long_0,0,0,1",
      23,
      30
    ],
    [
      "commute_long_0,0,0,1",
      23,
      58
    ],
    [
      "commute_long_0,0,0,1",
      23,
      62
    ],
    [
      "commute_long_0,0,0,1",
      23,
      63
    ],
    [
      "commute_long_0,0,0,1",
      23,
      66
    ],
    [
      "commute_long_0,0,0,1",
      24,
      9
    ],
    [
      "commute_long_0,0,0,1",
      24,
      13
    ],
    [
      "commute_long_0,0,0,1",
      24,
      15
    ],
    [
      "commute_long_0,0,0,1",
      24,
      19
    ],
    [
      "commute_long_0,0,0,1",
      24,
      29
    ],
    [
      "commute_long_0,0,0,1",
      24,
      41
    ],
    [
      "commute_long_0,0,0,1",
      24,
      45
    ],
    [
      "commute_long_0,0,0,1",
      24,
      49
    ],
    [
      "commute_long_0,0,0,1",
      24,
      51
    ],
    [
      "commute_long_0,0,0,1",
      24,
      55
    ],
    [
      "commute_long_0,0,0,1",
      24,
      65
    ],
    [
      "commute_long_0,0,0,1",
      24,
      77
    ],
    [
      "commute_long_0,0,0,1",
      25,
      22
    ],
    [
      "commute_long_0,0,0,1",
      25,
      26
    ],
    [
      "commute_long_0,0,0,1",
      25,
      27
    ],
    [
      "commute_long_0,0,0,1",
      25,
      30
    ],
    [
      "commute_long_0,0,0,1",
      25,
      58
    ],
    [
      "commute_long_0,0,0,1",
      25,
      62
    ],
    [
      "commute_long_0,0,0,1",
      25,
      63
    ],
    [
      "commute_long_0,0,0,1",
      25,
      66
    ],
    [
      "commute_long_0,0,0,1",
      26,
      17
    ],
    [
      "commute_long_0,0,0,1",
      26,
      21
    ],
    [
      "commute_long_0,0,0,1",
      26,
      23
    ],
    [
      "commute_long_0,0,0,1",
      26,
      25
    ],
    [
      "commute_long_0,0,0,1",
      26,
      53
    ],
    [
      "commute_long_0,0,0,1",
      26,
      57
    ],
    [
      "commute_long_0,0,0,1",
      26,
      59
    ],
    [
      "commute_long_0,0,0,1",
      26,
      61
    ],
    [
      "commute_long_0,0,0,1",
      27,
      17
    ],
    [
      "commute_long_0,0,0,1",
      27,
      21
    ],
    [
      "commute_long_0,0,0,1",
      27,
      23
    ],
    [
      "commute_long_0,0,0,1",
      27,
      25
    ],
    [
      "commute_long_0,0,0,1",
      27,
      53
    ],
    [
      "commute_long_0,0,0,1",
      27,
      57
    ],
    [
      "commute_long_0,0,0,1",
      27,
      59
    ],
    [
      "commute_long_0,0,0,1",
      27,
      61
    ],
    [
      "commute_long_0,0,0,1",
      28,
      8
    ],
    [
      "commute_long_0,0,0,1",
      28,
      44
    ],
    [
      "commute_long_0,0,0,1",
      29,
      14
    ],
    [
      "commute_long_0,0,0,1",
      29,
      18
    ],
    [
      "commute_long_0,0,0,1",
      29,
      20
    ],
    [
      "commute_long_0,0,0,1",
      29,
      24
    ],
    [
      "commute_long_0,0,0,1",
      29,
      32
    ],
    [
      "commute_long_0,0,0,1",
      29,
      40
    ],
    [
      "commute_long_0,0,0,1",
      29,
      50
    ],
    [
      "commute_long_0,0,0,1",
      29,
      54
    ],
    [
      "commute_long_0,0,0,1",
      29,
      56
    ],
    [
      "commute_long_0,0,0,1",
      29,
      60
    ],
    [
      "commute_long_0,0,0,1",
      29,
      68
    ],
    [
      "commute_long_0,0,0,1",
      29,
      76
    ],
    [
      "commute_long_0,0,0,1",
      30,
      17
    ],
    [
      "commute_long_0,0,0,1",
      30,
      21
    ],
    [
      "commute_long_0,0,0,1",
      30,
      23
    ],
    [
      "commute_long_0,0,0,1",
      30,
      25
    ],
    [
      "commute_long_0,0,0,1",
      30,
      53
    ],
    [
      "commute_long_0,0,0,1",
      30,
      57
    ],
    [
      "commute_long_0,0,0,1",
      30,
      59
    ],
    [
      "commute_long_0,0,0,1",
      30,
      61
    ],
    [
      "commute_long_0,0,0,1",
      32,
      9
    ],
    [
      "commute_long_0,0,0,1",
      32,
      13
    ],
    [
      "commute_long_0,0,0,1",
      32,
      15
    ],
    [
      "commute_long_0,0,0,1",
      32,
      19
    ],
    [
      "commute_long_0,0,0,1",
      32,
      29
    ],
    [
      "commute_long_0,0,0,1",
      32,
      41
    ],
    [
      "commute_long_0,0,0,1",
      32,
      45
    ],
    [
      "commute_long_0,0,0,1",
      32,
      49
    ],
    [
      "commute_long_0,0,0,1",
      32,
      51
    ],
    [
      "commute_long_0,0,0,1",
      32,
      55
    ],
    [
      "commute_long_0,0,0,1",
      32,
      65
    ],
    [
      "commute_long_0,0,0,1",
      32,
      77
    ],
    [
      "commute_long_0,0,0,1",
      35,
      8
    ],
    [
      "commute_long_0,0,0,1",
      35,
      44
    ],
    [
      "commute_long_0,0,0,1",
      37,
      8
    ],
    [
      "commute_long_0,0,0,1",
      37,
      44
    ],
    [
      "commute_long_0,0,0,1",
      38,
      8
    ],
    [
      "commute_long_0,0,0,1",
      38,
      44
    ],
    [
      "commute_long_0,0,0,1",
      39,
      8
    ],
    [
      "commute_long_0,0,0,1",
      39,
      44
    ],
    [
      "commute_long_0,0,0,1",
      40,
      9
    ],
    [
      "commute_long_0,0,0,1",
      40,
      13
    ],
    [
      "commute_long_0,0,0,1",
      40,
      15
    ],
    [
      "commute_long_0,0,0,1",
      40,
      19
    ],
    [
      "commute_long_0,0,0,1",
      40,
      29
    ],
    [
      "commute_long_0,0,0,1",
      40,
      41
    ],
    [
      "commute_long_0,0,0,1",
      40,
      45
    ],
    [
      "commute_long_0,0,0,1",
      40,
      49
    ],
    [
      "commute_long_0,0,0,1",
      40,
      51
    ],
    [
      "commute_long_0,0,0,1",
      40,
      55
    ],
    [
      "commute_long_0,0,0,1",
      40,
      65
    ],
    [
      "commute_long_0,0,0,1",
      40,
      77
    ],
    [
      "commute_long_0,0,0,1",
      41,
      14
    ],
    [
      "commute_long_0,0,0,1",
      41,
      18
    ],
    [
      "commute_long_0,0,0,1",
      41,
      20
    ],
    [
      "commute_long_0,0,0,1",
      41,
      24
    ],
    [
      "commute_long_0,0,0,1",
      41,
      32
    ],
    [
      "commute_long_0,0,0,1",
      41,
      40
    ],
    [
      "commute_long_0,0,0,1",
      41,
      50
    ],
    [
      "commute_long_0,0,0,1",
      41,
      54
    ],
    [
      "commute_long_0,0,0,1",
      41,
      56
    ],
    [
      "commute_long_0,0,0,1",
      41,
      60
    ],
    [
      "commute_long_0,0,0,1",
      41,
      68
    ],
    [
      "commute_long_0,0,0,1",
      41,
      76
    ],
    [
      "commute_long_0,0,0,1",
      43,
      2
    ],
    [
      "commute_long_0,0,0,1",
      43,
      3
    ],
    [
      "commute_long_0,0,0,1",
      44,
      8
    ],
    [
      "commute_long_0,0,0,1",
      44,
      28
    ],
    [
      "commute_long_0,0,0,1",
      44,
      35
    ],
    [
      "commute_long_0,0,0,1",
      44,
      37
    ],
    [
      "commute_long_0,0,0,1",
      44,
      38
    ],
    [
      "commute_long_0,0,0,1",
      44,
      39
    ],
    [
      "commute_long_0,0,0,1",
      44,
      44
    ],
    [
      "commute_long_0,0,0,1",
      44,
      64
    ],
    [
      "commute_long_0,0,0,1",
      44,
      71
    ],
    [
      "commute_long_0,0,0,1",
      44,
      73
    ],
    [
      "commute_long_0,0,0,1",
      44,
      74
    ],
    [
      "commute_long_0,0,0,1",
      44,
      75
    ],
    [
      "commute_long_0,0,0,1",
      45,
      14
    ],
    [
      "commute_long_0,0,0,1",
      45,
      18
    ],
    [
      "commute_long_0,0,0,1",
      45,
      20
    ],
    [
      "commute_long_0,0,0,1",
      45,
      24
    ],
    [
      "commute_long_0,0,0,1",
      45,
      32
    ],
    [
      "commute_long_0,0,0,1",
      45,
      40
    ],
    [
      "commute_long_0,0,0,1",
      45,
      50
    ],
    [
      "commute_long_0,0,0,1",
      45,
      54
    ],
    [
      "commute_long_0,0,0,1",
      45,
      56
    ],
    [
      "commute_long_0,0,0,1",
      45,
      60
    ],
    [
      "commute_long_0,0,0,1",
      45,
      68
    ],
    [
      "commute_long_0,0,0,1",
      45,
      76
    ],
    [
      "commute_long_0,0,0,1",
      46,
      2
    ],
    [
      "commute_long_0,0,0,1",
      46,
      3
    ],
    [
      "commute_long_0,0,0,1",
      49,
      14
    ],
    [
      "commute_long_0,0,0,1",
      49,
      18
    ],
    [
      "commute_long_0,0,0,1",
      49,
      20
    ],
    [
      "commute_long_0,0,0,1",
      49,
      24
    ],
    [
      "commute_long_0,0,0,1",
      49,
      32
    ],
    [
      "commute_long_0,0,0,1",
      49,
      40
    ],
    [
      "commute_long_0,0,0,1",
      49,
      50
    ],
    [
      "commute_long_0,0,0,1",
      49,
      54
    ],
    [
      "commute_long_0,0,0,1",
      49,
      56
    ],
    [
      "commute_long_0,0,0,1",
      49,
      60
    ],
    [
      "commute_long_0,0,0,1",
      49,
      68
    ],
    [
      "commute_long_0,0,0,1",
      49,
      76
    ],
    [
      "commute_long_0,0,0,1",
      50,
      9
    ],
    [
      "commute_long_0,0,0,1",
      50,
      13
    ],
    [
      "commute_long_0,0,0,1",
      50,
      15
    ],
    [
      "commute_long_0,0,0,1",
      50,
      19
    ],
    [
      "commute_long_0,0,0,1",
      50,
      29
    ],
    [
      "commute_long_0,0,0,1",
      50,
      41
    ],
    [
      "commute_long_0,0,0,1",
      50,
      45
    ],
    [
      "commute_long_0,0,0,1",
      50,
      49
    ],
    [
      "commute_long_0,0,0,1",
      50,
      51
    ],
    [
      "commute_long_0,0,0,1",
      50,
      55
    ],
    [
      "commute_long_0,0,0,1",
      50,
      65
    ],
    [
      "commute_long_0,0,0,1",
      50,
      77
    ],
    [
      "commute_long_0,0,0,1",
      51,
      14
    ],
    [
      "commute_long_0,0,0,1",
      51,
      18
    ],
    [
      "commute_long_0,0,0,1",
      51,
      20
    ],
    [
      "commute_long_0,0,0,1",
      51,
      24
    ],
    [
      "commute_long_0,0,0,1",
      51,
      32
    ],
    [
      "commute_long_0,0,0,1",
      51,
      40
    ],
    [
      "commute_long_0,0,0,1",
      51,
      50
    ],
    [
      "commute_long_0,0,0,1",
      51,
      54
    ],
    [
      "commute_long_0,0,0,1",
      51,
      56
    ],
    [
      "commute_long_0,0,0,1",
      51,
      60
    ],
    [
      "commute_long_0,0,0,1",
      51,
      68
    ],
    [
      "commute_long_0,0,0,1",
      51,
      76
    ],
    [
      "commute_long_0,0,0,1",
      53,
      22
    ],
    [
      "commute_long_0,0,0,1",
      53,
      26
    ],
    [
      "commute_long_0,0,0,1",
      53,
      27
    ],
    [
      "commute_long_0,0,0,1",
      53,
      30
    ],
    [
      "commute_long_0,0,0,1",
      53,
      58
    ],
    [
      "commute_long_0,0,0,1",
      53,
      62
    ],
    [
      "commute_long_0,0,0,1",
      53,
      63
    ],
    [
      "commute_long_0,0,0,1",
      53,
      66
    ],
    [
      "commute_long_0,0,0,1",
      54,
      9
    ],
    [
      "commute_long_0,0,0,1",
      54,
      13
    ],
    [
      "commute_long_0,0,0,1",
      54,
      15
    ],
    [
      "commute_long_0,0,0,1",
      54,
      19
    ],
    [
      "commute_long_0,0,0,1",
      54,
      29
    ],
    [
      "commute_long_0,0,0,1",
      54,
      41
    ],
    [
      "commute_long_0,0,0,1",
      54,
      45
    ],
    [
      "commute_long_0,0,0,1",
      54,
      49
    ],
    [
      "commute_long_0,0,0,1",
      54,
      51
    ],
    [
      "commute_long_0,0,0,1",
      54,
      55
    ],
    [
      "commute_long_0,0,0,1",
      54,
      65
    ],
    [
      "commute_long_0,0,0,1",
      54,
      77
    ],
    [
      "commute_long_0,0,0,1",
      55,
      14
    ],
    [
      "commute_long_0,0,0,1",
      55,
      18
    ],
    [
      "commute_long_0,0,0,1",
      55,
      20
    ],
    [
      "commute_long_0,0,0,1",
      55,
      24
    ],
    [
      "commute_long_0,0,0,1",
      55,
      32
    ],
    [
      "commute_long_0,0,0,1",
      55,
      40
    ],
    [
      "commute_long_0,0,0,1",
      55,
      50
    ],
    [
      "commute_long_0,0,0,1",
      55,
      54
    ],
    [
      "commute_long_0,0,0,1",
      55,
      56
    ],
    [
      "commute_long_0,0,0,1",
      55,
      60
    ],
    [
      "commute_long_0,0,0,1",
      55,
      68
    ],
    [
      "commute_long_0,0,0,1",
      55,
      76
    ],
    [
      "commute_long_0,0,0,1",
      56,
      9
    ],
    [
      "commute_long_0,0,0,1",
      56,
      13
    ],
    [
      "commute_long_0,0,0,1",
      56,
      15
    ],
    [
      "commute_long_0,0,0,1",
      56,
      19
    ],
    [
      "commute_long_0,0,0,1",
      56,
      29
    ],
    [
      "commute_long_0,0,0,1",
      56,
      41
    ],
    [
      "commute_long_0,0,0,1",
      56,
      45
    ],
    [
      "commute_long_0,0,0,1",
      56,
      49
    ],
    [
      "commute_long_0,0,0,1",
      56,
      51
    ],
    [
      "commute_long_0,0,0,1",
      56,
      55
    ],
    [
      "commute_long_0,0,0,1",
      56,
      65
    ],
    [
      "commute_long_0,0,0,1",
      56,
      77
    ],
    [
      "commute_long_0,0,0,1",
      57,
      22
    ],
    [
      "commute_long_0,0,0,1",
      57,
      26
    ],
    [
      "commute_long_0,0,0,1",
      57,
      27
    ],
    [
      "commute_long_0,0,0,1",
      57,
      30
    ],
    [
      "commute_long_0,0,0,1",
      57,
      58
    ],
    [
      "commute_long_0,0,0,1",
      57,
      62
    ],
    [
      "commute_long_0,0,0,1",
      57,
      63
    ],
    [
      "commute_long_0,0,0,1",
      57,
      66
    ],
    [
      "commute_long_0,0,0,1",
      58,
      17
    ],
    [
      "commute_long_0,0,0,1",
      58,
      21
    ],
    [
      "commute_long_0,0,0,1",
      58,
      23
    ],
    [
      "commute_long_0,0,0,1",
      58,
      25
    ],
    [
      "commute_long_0,0,0,1",
      58,
      53
    ],
    [
      "commute_long_0,0,0,1",
      58,
      57
    ],
    [
      "commute_long_0,0,0,1",
      58,
      59
    ],
    [
      "commute_long_0,0,0,1",
      58,
      61
    ],
    [
      "commute_long_0,0,0,1",
      59,
      22
    ],
    [
      "commute_long_0,0,0,1",
      59,
      26
    ],
    [
      "commute_long_0,0,0,1",
      59,
      27
    ],
    [
      "commute_long_0,0,0,1",
      59,
      30
    ],
    [
      "commute_long_0,0,0,1",
      59,
      58
    ],
    [
      "commute_long_0,0,0,1",
      59,
      62
    ],
    [
      "commute_long_0,0,0,1",
      59,
      63
    ],
    [
      "commute_long_0,0,0,1",
      59,
      66
    ],
    [
      "commute_long_0,0,0,1",
      60,
      9
    ],
    [
      "commute_long_0,0,0,1",
      60,
      13
    ],
    [
      "commute_long_0,0,0,1",
      60,
      15
    ],
    [
      "commute_long_0,0,0,1",
      60,
      19
    ],
    [
      "commute_long_0,0,0,1",
      60,
      29
    ],
    [
      "commute_long_0,0,0,1",
      60,
      41
    ],
    [
      "commute_long_0,0,0,1",
      60,
      45
    ],
    [
      "commute_long_0,0,0,1",
      60,
      49
    ],
    [
      "commute_long_0,0,0,1",
      60,
      51
    ],
    [
      "commute_long_0,0,0,1",
      60,
      55
    ],
    [
      "commute_long_0,0,0,1",
      60,
      65
    ],
    [
      "commute_long_0,0,0,1",
      60,
      77
    ],
    [
      "commute_long_0,0,0,1",
      61,
      22
    ],
    [
      "commute_long_0,0,0,1",
      61,
      26
    ],
    [
      "commute_long_0,0,0,1",
      61,
      27
    ],
    [
      "commute_long_0,0,0,1",
      61,
      30
    ],
    [
      "commute_long_0,0,0,1",
      61,
      58
    ],
    [
      "commute_long_0,0,0,1",
      61,
      62
    ],
    [
      "commute_long_0,0,0,1",
      61,
      63
    ],
    [
      "commute_long_0,0,0,1",
      61,
      66
    ],
    [
      "commute_long_0,0,0,1",
      62,
      17
    ],
    [
      "commute_long_0,0,0,1",
      62,
      21
    ],
    [
      "commute_long_0,0,0,1",
      62,
      23
    ],
    [
      "commute_long_0,0,0,1",
      62,
      25
    ],
    [
      "commute_long_0,0,0,1",
      62,
      53
    ],
    [
      "commute_long_0,0,0,1",
      62,
      57
    ],
    [
      "commute_long_0,0,0,1",
      62,
      59
    ],
    [
      "commute_long_0,0,0,1",
      62,
      61
    ],
    [
      "commute_long_0,0,0,1",
      63,
      17
    ],
    [
      "commute_long_0,0,0,1",
      63,
      21
    ],
    [
      "commute_long_0,0,0,1",
      63,
      23
    ],
    [
      "commute_long_0,0,0,1",
      63,
      25
    ],
    [
      "commute_long_0,0,0,1",
      63,
      53
    ],
    [
      "commute_long_0,0,0,1",
      63,
      57
    ],
    [
      "commute_long_0,0,0,1",
      63,
      59
    ],
    [
      "commute_long_0,0,0,1",
      63,
      61
    ],
    [
      "commute_long_0,0,0,1",
      64,
      8
    ],
    [
      "commute_long_0,0,0,1",
      64,
      44
    ],
    [
      "commute_long_0,0,0,1",
      65,
      14
    ],
    [
      "commute_long_0,0,0,1",
      65,
      18
    ],
    [
      "commute_long_0,0,0,1",
      65,
      20
    ],
    [
      "commute_long_0,0,0,1",
      65,
      24
    ],
    [
      "commute_long_0,0,0,1",
      65,
      32
    ],
    [
      "commute_long_0,0,0,1",
      65,
      40
    ],
    [
      "commute_long_0,0,0,1",
      65,
      50
    ],
    [
      "commute_long_0,0,0,1",
      65,
      54
    ],
    [
      "commute_long_0,0,0,1",
      65,
      56
    ],
    [
      "commute_long_0,0,0,1",
      65,
      60
    ],
    [
      "commute_long_0,0,0,1",
      65,
      68
    ],
    [
      "commute_long_0,0,0,1",
      65,
      76
    ],
    [
      "commute_long_0,0,0,1",
      66,
      17
    ],
    [
      "commute_long_0,0,0,1",
      66,
      21
    ],
    [
      "commute_long_0,0,0,1",
      66,
      23
    ],
    [
      "commute_long_0,0,0,1",
      66,
      25
    ],
    [
      "commute_long_0,0,0,1",
      66,
      53
    ],
    [
      "commute_long_0,0,0,1",
      66,
      57
    ],
    [
      "commute_long_0,0,0,1",
      66,
      59
    ],
    [
      "commute_long_0,0,0,1",
      66,
      61
    ],
    [
      "commute_long_0,0,0,1",
      68,
      9
    ],
    [
      "commute_long_0,0,0,1",
      68,
      13
    ],
    [
      "commute_long_0,0,0,1",
      68,
      15
    ],
    [
      "commute_long_0,0,0,1",
      68,
      19
    ],
    [
      "commute_long_0,0,0,1",
      68,
      29
    ],
    [
      "commute_long_0,0,0,1",
      68,
      41
    ],
    [
      "commute_long_0,0,0,1",
      68,
      45
    ],
    [
      "commute_long_0,0,0,1",
      68,
      49
    ],
    [
      "commute_long_0,0,0,1",
      68,
      51
    ],
    [
      "commute_long_0,0,0,1",
      68,
      55
    ],
    [
      "commute_long_0,0,0,1",
      68,
      65
    ],
    [
      "commute_long_0,0,0,1",
      68,
      77
    ],
    [
      "commute_long_0,0,0,1",
      71,
      8
    ],
    [
      "commute_long_0,0,0,1",
      71,
      44
    ],
    [
      "commute_long_0,0,0,1",
      73,
      8
    ],
    [
      "commute_long_0,0,0,1",
      73,
      44
    ],
    [
      "commute_long_0,0,0,1",
      74,
      8
    ],
    [
      "commute_long_0,0,0,1",
      74,
      44
    ],
    [
      "commute_long_0,0,0,1",
      75,
      8
    ],
    [
      "commute_long_0,0,0,1",
      75,
      44
    ],
    [
      "commute_long_0,0,0,1",
      76,
      9
    ],
    [
      "commute_long_0,0,0,1",
      76,
      13
    ],
    [
      "commute_long_0,0,0,1",
      76,
      15
    ],
    [
      "commute_long_0,0,0,1",
      76,
      19
    ],
    [
      "commute_long_0,0,0,1",
      76,
      29
    ],
    [
      "commute_long_0,0,0,1",
      76,
      41
    ],
    [
      "commute_long_0,0,0,1",
      76,
      45
    ],
    [
      "commute_long_0,0,0,1",
      76,
      49
    ],
    [
      "commute_long_0,0,0,1",
      76,
      51
    ],
    [
      "commute_long_0,0,0,1",
      76,
      55
    ],
    [
      "commute_long_0,0,0,1",
      76,
      65
    ],
    [
      "commute_long_0,0,0,1",
      76,
      77
    ],
    [
      "commute_long_0,0,0,1",
      77,
      14
    ],
    [
      "commute_long_0,0,0,1",
      77,
      18
    ],
    [
      "commute_long_0,0,0,1",
      77,
      20
    ],
    [
      "commute_long_0,0,0,1",
      77,
      24
    ],
    [
      "commute_long_0,0,0,1",
      77,
      32
    ],
    [
      "commute_long_0,0,0,1",
      77,
      40
    ],
    [
      "commute_long_0,0,0,1",
      77,
      50
    ],
    [
      "commute_long_0,0,0,1",
      77,
      54
    ],
    [
      "commute_long_0,0,0,1",
      77,
      56
    ],
    [
      "commute_long_0,0,0,1",
      77,
      60
    ],
    [
      "commute_long_0,0,0,1",
      77,
      68
    ],
    [
      "commute_long_0,0,0,1",
      77,
      76
    ],
    [
      "commute_long_0,2,2,1",
      0,
      0
    ],
    [
      "commute_long_0,2,2,1",
      0,
      2
    ],
    [
      "commute_long_0,2,2,1",
      0,
      5
    ],
    [
      "commute_long_0,2,2,1",
      1,
      0
    ],
    [
      "commute_long_0,2,2,1",
      1,
      1
    ],
    [
      "commute_long_0,2,2,1",
      1,
      2
    ],
    [
      "commute_long_0,2,2,1",
      1,
      3
    ],
    [
      "commute_long_0,2,2,1",
      1,
      4
    ],
    [
      "commute_long_0,2,2,1",
      1,
      5
    ],
    [
      "commute_long_0,2,2,1",
      1,
      7
    ],
    [
      "commute_long_0,2,2,1",
      1,
      10
    ],
    [
      "commute_long_0,2,2,1",
      1,
      43
    ],
    [
      "commute_long_0,2,2,1",
      1,
      46
    ],
    [
      "commute_long_0,2,2,1",
      2,
      0
    ],
    [
      "commute_long_0,2,2,1",
      2,
      1
    ],
    [
      "commute_long_0,2,2,1",
      2,
      2
    ],
    [
      "commute_long_0,2,2,1",
      2,
      3
    ],
    [
      "commute_long_0,2,2,1",
      2,
      4
    ],
    [
      "commute_long_0,2,2,1",
      2,
      5
    ],
    [
      "commute_long_0,2,2,1",
      2,
      7
    ],
    [
      "commute_long_0,2,2,1",
      2,
      10
    ],
    [
      "commute_long_0,2,2,1",
      2,
      43
    ],
    [
      "commute_long_0,2,2,1",
      2,
      46
    ],
    [
      "commute_long_0,2,2,1",
      3,
      0
    ],
    [
      "commute_long_0,2,2,1",
      3,
      1
    ],
    [
      "commute_long_0,2,2,1",
      3,
      2
    ],
    [
      "commute_long_0,2,2,1",
      3,
      3
    ],
    [
      "commute_long_0,2,2,1",
      3,
      4
    ],
    [
      "commute_long_0,2,2,1",
      3,
      5
    ],
    [
      "commute_long_0,2,2,1",
      3,
      7
    ],
    [
      "commute_long_0,2,2,1",
      3,
      10
    ],
    [
      "commute_long_0,2,2,1",
      3,
      43
    ],
    [
      "commute_long_0,2,2,1",
      3,
      46
    ],
    [
      "commute_long_0,2,2,1",
      4,
      0
    ],
    [
      "commute_long_0,2,2,1",
      4,
      1
    ],
    [
      "commute_long_0,2,2,1",
      4,
      2
    ],
    [
      "commute_long_0,2,2,1",
      4,
      3
    ],
    [
      "commute_long_0,2,2,1",
      4,
      4
    ],
    [
      "commute_long_0,2,2,1",
      4,
      5
    ],
    [
      "commute_long_0,2,2,1",
      4,
      7
    ],
    [
      "commute_long_0,2,2,1",
      4,
      10
    ],
    [
      "commute_long_0,2,2,1",
      4,
      43
    ],
    [
      "commute_long_0,2,2,1",
      4,
      46
    ],
    [
      "commute_long_0,2,2,1",
      5,
      0
    ],
    [
      "commute_long_0,2,2,1",
      5,
      2
    ],
    [
      "commute_long_0,2,2,1",
      5,
      5
    ],
    [
      "commute_long_0,2,2,1",
      6,
      31
    ],
    [
      "commute_long_0,2,2,1",
      6,
      33
    ],
    [
      "commute_long_0,2,2,1",
      6,
      34
    ],
    [
      "commute_long_0,2,2,1",
      6,
      36
    ],
    [
      "commute_long_0,2,2,1",
      6,
      67
    ],
    [
      "commute_long_0,2,2,1",
      6,
      69
    ],
    [
      "commute_long_0,2,2,1",
      6,
      70
    ],
    [
      "commute_long_0,2,2,1",
      6,
      72
    ],
    [
      "commute_long_0,2,2,1",
      7,
      0
    ],
    [
      "commute_long_0,2,2,1",
      7,
      2
    ],
    [
      "commute_long_0,2,2,1",
      7,
      5
    ],
    [
      "commute_long_0,2,2,1",
      8,
      28
    ],
    [
      "commute_long_0,2,2,1",
      8,
      64
    ],
    [
      "commute_long_0,2,2,1",
      9,
      14
    ],
    [
      "commute_long_0,2,2,1",
      9,
      18
    ],
    [
      "commute_long_0,2,2,1",
      9,
      20
    ],
    [
      "commute_long_0,2,2,1",
      9,
      24
    ],
    [
      "commute_long_0,2,2,1",
      9,
      32
    ],
    [
      "commute_long_0,2,2,1",
      9,
      40
    ],
    [
      "commute_long_0,2,2,1",
      9,
      50
    ],
    [
      "commute_long_0,2,2,1",
      9,
      54
    ],
    [
      "commute_long_0,2,2,1",
      9,
      56
    ],
    [
      "commute_long_0,2,2,1",
      9,
      60
    ],
    [
      "commute_long_0,2,2,1",
      9,
      68
    ],
    [
      "commute_long_0,2,2,1",
      9,
      76
    ],
    [
      "commute_long_0,2,2,1",
      10,
      0
    ],
    [
      "commute_long_0,2,2,1",
      10,
      2
    ],
    [
      "commute_long_0,2,2,1",
      10,
      5
    ],
    [
      "commute_long_0,2,2,1",
      11,
      31
    ],
    [
      "commute_long_0,2,2,1",
      11,
      33
    ],
    [
      "commute_long_0,2,2,1",
      11,
      34
    ],
    [
      "commute_long_0,2,2,1",
      11,
      36
    ],
    [
      "commute_long_0,2,2,1",
      11,
      67
    ],
    [
      "commute_long_0,2,2,1",
      11,
      69
    ],
    [
      "commute_long_0,2,2,1",
      11,
      70
    ],
    [
      "commute_long_0,2,2,1",
      11,
      72
    ],
    [
      "commute_long_0,2,2,1",
      12,
      31
    ],
    [
      "commute_long_0,2,2,1",
      12,
      33
    ],
    [
      "commute_long_0,2,2,1",
      12,
      34
    ],
    [
      "commute_long_0,2,2,1",
      12,
      36
    ],
    [
      "commute_long_0,2,2,1",
      12,
      67
    ],
    [
      "commute_long_0,2,2,1",
      12,
      69
    ],
    [
      "commute_long_0,2,2,1",
      12,
      70
    ],
    [
      "commute_long_0,2,2,1",
      12,
      72
    ],
    [
      "commute_long_0,2,2,1",
      13,
      14
    ],
    [
      "commute_long_0,2,2,1",
      13,
      18
    ],
    [
      "commute_long_0,2,2,1",
      13,
      20
    ],
    [
      "commute_long_0,2,2,1",
      13,
      24
    ],
    [
      "commute_long_0,2,2,1",
      13,
      32
    ],
    [
      "commute_long_0,2,2,1",
      13,
      40
    ],
    [
      "commute_long_0,2,2,1",
      13,
      50
    ],
    [
      "commute_long_0,2,2,1",
      13,
      54
    ],
    [
      "commute_long_0,2,2,1",
      13,
      56
    ],
    [
      "commute_long_0,2,2,1",
      13,
      60
    ],
    [
      "commute_long_0,2,2,1",
      13,
      68
    ],
    [
      "commute_long_0,2,2,1",
      13,
      76
    ],
    [
      "commute_long_0,2,2,1",
      14,
      9
    ],
    [
      "commute_long_0,2,2,1",
      14,
      13
    ],
    [
      "commute_long_0,2,2,1",
      14,
      15
    ],
    [
      "commute_long_0,2,2,1",
      14,
      19
    ],
    [
      "commute_long_0,2,2,1",
      14,
      29
    ],
    [
      "commute_long_0,2,2,1",
      14,
      41
    ],
    [
      "commute_long_0,2,2,1",
      14,
      45
    ],
    [
      "commute_long_0,2,2,1",
      14,
      49
    ],
    [
      "commute_long_0,2,2,1",
      14,
      51
    ],
    [
      "commute_long_0,2,2,1",
      14,
      55
    ],
    [
      "commute_long_0,2,2,1",
      14,
      65
    ],
    [
      "commute_long_0,2,2,1",
      14,
      77
    ],
    [
      "commute_long_0,2,2,1",
      15,
      14
    ],
    [
      "commute_long_0,2,2,1",
      15,
      18
    ],
    [
      "commute_long_0,2,2,1",
      15,
      20
    ],
    [
      "commute_long_0,2,2,1",
      15,
      24
    ],
    [
      "commute_long_0,2,2,1",
      15,
      32
    ],
    [
      "commute_long_0,2,2,1",
      15,
      40
    ],
    [
      "commute_long_0,2,2,1",
      15,
      50
    ],
    [
      "commute_long_0,2,2,1",
      15,
      54
    ],
    [
      "commute_long_0,2,2,1",
      15,
      56
    ],
    [
      "commute_long_0,2,2,1",
      15,
      60
    ],
    [
      "commute_long_0,2,2,1",
      15,
      68
    ],
    [
      "commute_long_0,2,2,1",
      15,
      76
    ],
    [
      "commute_long_0,2,2,1",
      16,
      31
    ],
    [
      "commute_long_0,2,2,1",
      16,
      33
    ],
    [
      "commute_long_0,2,2,1",
      16,
      34
    ],
    [
      "commute_long_0,2,2,1",
      16,
      36
    ],
    [
      "commute_long_0,2,2,1",
      16,
      67
    ],
    [
      "commute_long_0,2,2,1",
      16,
      69
    ],
    [
      "commute_long_0,2,2,1",
      16,
      70
    ],
    [
      "commute_long_0,2,2,1",
      16,
      72
    ],
    [
      "commute_long_0,2,2,1",
      18,
      9
    ],
    [
      "commute_long_0,2,2,1",
      18,
      13
    ],
    [
      "commute_long_0,2,2,1",
      18,
      15
    ],
    [
      "commute_long_0,2,2,1",
      18,
      19
    ],
    [
      "commute_long_0,2,2,1",
      18,
      29
    ],
    [
      "commute_long_0,2,2,1",
      18,
      41
    ],
    [
      "commute_long_0,2,2,1",
      18,
      45
    ],
    [
      "commute_long_0,2,2,1",
      18,
      49
    ],
    [
      "commute_long_0,2,2,1",
      18,
      51
    ],
    [
      "commute_long_0,2,2,1",
      18,
      55
    ],
    [
      "commute_long_0,2,2,1",
      18,
      65
    ],
    [
      "commute_long_0,2,2,1",
      18,
      77
    ],
    [
      "commute_long_0,2,2,1",
      19,
      14
    ],
    [
      "commute_long_0,2,2,1",
      19,
      18
    ],
    [
      "commute_long_0,2,2,1",
      19,
      20
    ],
    [
      "commute_long_0,2,2,1",
      19,
      24
    ],
    [
      "commute_long_0,2,2,1",
      19,
      32
    ],
    [
      "commute_long_0,2,2,1",
      19,
      40
    ],
    [
      "commute_long_0,2,2,1",
      19,
      50
    ],
    [
      "commute_long_0,2,2,1",
      19,
      54
    ],
    [
      "commute_long_0,2,2,1",
      19,
      56
    ],
    [
      "commute_long_0,2,2,1",
      19,
      60
    ],
    [
      "commute_long_0,2,2,1",
      19,
      68
    ],
    [
      "commute_long_0,2,2,1",
      19,
      76
    ],
    [
      "commute_long_0,2,2,1",
      20,
      9
    ],
    [
      "commute_long_0,2,2,1",
      20,
      13
    ],
    [
      "commute_long_0,2,2,1",
      20,
      15
    ],
    [
      "commute_long_0,2,2,1",
      20,
      19
    ],
    [
      "commute_long_0,2,2,1",
      20,
      29
    ],
    [
      "commute_long_0,2,2,1",
      20,
      41
    ],
    [
      "commute_long_0,2,2,1",
      20,
      45
    ],
    [
      "commute_long_0,2,2,1",
      20,
      49
    ],
    [
      "commute_long_0,2,2,1",
      20,
      51
    ],
    [
      "commute_long_0,2,2,1",
      20,
      55
    ],
    [
      "commute_long_0,2,2,1",
      20,
      65
    ],
    [
      "commute_long_0,2,2,1",
      20,
      77
    ],
    [
      "commute_long_0,2,2,1",
      24,
      9
    ],
    [
      "commute_long_0,2,2,1",
      24,
      13
    ],
    [
      "commute_long_0,2,2,1",
      24,
      15
    ],
    [
      "commute_long_0,2,2,1",
      24,
      19
    ],
    [
      "commute_long_0,2,2,1",
      24,
      29
    ],
    [
      "commute_long_0,2,2,1",
      24,
      41
    ],
    [
      "commute_long_0,2,2,1",
      24,
      45
    ],
    [
      "commute_long_0,2,2,1",
      24,
      49
    ],
    [
      "commute_long_0,2,2,1",
      24,
      51
    ],
    [
      "commute_long_0,2,2,1",
      24,
      55
    ],
    [
      "commute_long_0,2,2,1",
      24,
      65
    ],
    [
      "commute_long_0,2,2,1",
      24,
      77
    ],
    [
      "commute_long_0,2,2,1",
      28,
      8
    ],
    [
      "commute_long_0,2,2,1",
      28,
      28
    ],
    [
      "commute_long_0,2,2,1",
      28,
      35
    ],
    [
      "commute_long_0,2,2,1",
      28,
      37
    ],
    [
      "commute_long_0,2,2,1",
      28,
      38
    ],
    [
      "commute_long_0,2,2,1",
      28,
      39
    ],
    [
      "commute_long_0,2,2,1",
      28,
      44
    ],
    [
      "commute_long_0,2,2,1",
      28,
      64
    ],
    [
      "commute_long_0,2,2,1",
      28,
      71
    ],
    [
      "commute_long_0,2,2,1",
      28,
      73
    ],
    [
      "commute_long_0,2,2,1",
      28,
      74
    ],
    [
      "commute_long_0,2,2,1",
      28,
      75
    ],
    [
      "commute_long_0,2,2,1",
      29,
      14
    ],
    [
      "commute_long_0,2,2,1",
      29,
      18
    ],
    [
      "commute_long_0,2,2,1",
      29,
      20
    ],
    [
      "commute_long_0,2,2,1",
      29,
      24
    ],
    [
      "commute_long_0,2,2,1",
      29,
      32
    ],
    [
      "commute_long_0,2,2,1",
      29,
      40
    ],
    [
      "commute_long_0,2,2,1",
      29,
      50
    ],
    [
      "commute_long_0,2,2,1",
      29,
      54
    ],
    [
      "commute_long_0,2,2,1",
      29,
      56
    ],
    [
      "commute_long_0,2,2,1",
      29,
      60
    ],
    [
      "commute_long_0,2,2,1",
      29,
      68
    ],
    [
      "commute_long_0,2,2,1",
      29,
      76
    ],
    [
      "commute_long_0,2,2,1",
      31,
      6
    ],
    [
      "commute_long_0,2,2,1",
      31,
      11
    ],
    [
      "commute_long_0,2,2,1",
      31,
      12
    ],
    [
      "commute_long_0,2,2,1",
      31,
      16
    ],
    [
      "commute_long_0,2,2,1",
      31,
      42
    ],
    [
      "commute_long_0,2,2,1",
      31,
      47
    ],
    [
      "commute_long_0,2,2,1",
      31,
      48
    ],
    [
      "commute_long_0,2,2,1",
      31,
      52
    ],
    [
      "commute_long_0,2,2,1",
      32,
      9
    ],
    [
      "commute_long_0,2,2,1",
      32,
      13
    ],
    [
      "commute_long_0,2,2,1",
      32,
      15
    ],
    [
      "commute_long_0,2,2,1",
      32,
      19
    ],
    [
      "commute_long_0,2,2,1",
      32,
      29
    ],
    [
      "commute_long_0,2,2,1",
      32,
      41
    ],
    [
      "commute_long_0,2,2,1",
      32,
      45
    ],
    [
      "commute_long_0,2,2,1",
      32,
      49
    ],
    [
      "commute_long_0,2,2,1",
      32,
      51
    ],
    [
      "commute_long_0,2,2,1",
      32,
      55
    ],
    [
      "commute_long_0,2,2,1",
      32,
      65
    ],
    [
      "commute_long_0,2,2,1",
      32,
      77
    ],
    [
      "commute_long_0,2,2,1",
      33,
      6
    ],
    [
      "commute_long_0,2,2,1",
      33,
      11
    ],
    [
      "commute_long_0,2,2,1",
      33,
      12
    ],
    [
      "commute_long_0,2,2,1",
      33,
      16
    ],
    [
      "commute_long_0,2,2,1",
      33,
      42
    ],
    [
      "commute_long_0,2,2,1",
      33,
      47
    ],
    [
      "commute_long_0,2,2,1",
      33,
      48
    ],
    [
      "commute_long_0,2,2,1",
      33,
      52
    ],
    [
      "commute_long_0,2,2,1",
      34,
      6
    ],
    [
      "commute_long_0,2,2,1",
      34,
      11
    ],
    [
      "commute_long_0,2,2,1",
      34,
      12
    ],
    [
      "commute_long_0,2,2,1",
      34,
      16
    ],
    [
      "commute_long_0,2,2,1",
      34,
      42
    ],
    [
      "commute_long_0,2,2,1",
      34,
      47
    ],
    [
      "commute_long_0,2,2,1",
      34,
      48
    ],
    [
      "commute_long_0,2,2,1",
      34,
      52
    ],
    [
      "commute_long_0,2,2,1",
      35,
      28
    ],
    [
      "commute_long_0,2,2,1",
      35,
      64
    ],
    [
      "commute_long_0,2,2,1",
      36,
      6
    ],
    [
      "commute_long_0,2,2,1",
      36,
      11
    ],
    [
      "commute_long_0,2,2,1",
      36,
      12
    ],
    [
      "commute_long_0,2,2,1",
      36,
      16
    ],
    [
      "commute_long_0,2,2,1",
      36,
      42
    ],
    [
      "commute_long_0,2,2,1",
      36,
      47
    ],
    [
      "commute_long_0,2,2,1",
      36,
      48
    ],
    [
      "commute_long_0,2,2,1",
      36,
      52
    ],
    [
      "commute_long_0,2,2,1",
      37,
      28
    ],
    [
      "commute_long_0,2,2,1",
      37,
      64
    ],
    [
      "commute_long_0,2,2,1",
      38,
      28
    ],
    [
      "commute_long_0,2,2,1",
      38,
      64
    ],
    [
      "commute_long_0,2,2,1",
      39,
      28
    ],
    [
      "commute_long_0,2,2,1",
      39,
      64
    ],
    [
      "commute_long_0,2,2,1",
      40,
      9
    ],
    [
      "commute_long_0,2,2,1",
      40,
      13
    ],
    [
      "commute_long_0,2,2,1",
      40,
      15
    ],
    [
      "commute_long_0,2,2,1",
      40,
      19
    ],
    [
      "commute_long_0,2,2,1",
      40,
      29
    ],
    [
      "commute_long_0,2,2,1",
      40,
      41
    ],
    [
      "commute_long_0,2,2,1",
      40,
      45
    ],
    [
      "commute_long_0,2,2,1",
      40,
      49
    ],
    [
      "commute_long_0,2,2,1",
      40,
      51
    ],
    [
      "commute_long_0,2,2,1",
      40,
      55
    ],
    [
      "commute_long_0,2,2,1",
      40,
      65
    ],
    [
      "commute_long_0,2,2,1",
      40,
      77
    ],
    [
      "commute_long_0,2,2,1",
      41,
      14
    ],
    [
      "commute_long_0,2,2,1",
      41,
      18
    ],
    [
      "commute_long_0,2,2,1",
      41,
      20
    ],
    [
      "commute_long_0,2,2,1",
      41,
      24
    ],
    [
      "commute_long_0,2,2,1",
      41,
      32
    ],
    [
      "commute_long_0,2,2,1",
      41,
      40
    ],
    [
      "commute_long_0,2,2,1",
      41,
      50
    ],
    [
      "commute_long_0,2,2,1",
      41,
      54
    ],
    [
      "commute_long_0,2,2,1",
      41,
      56
    ],
    [
      "commute_long_0,2,2,1",
      41,
      60
    ],
    [
      "commute_long_0,2,2,1",
      41,
      68
    ],
    [
      "commute_long_0,2,2,1",
      41,
      76
    ],
    [
      "commute_long_0,2,2,1",
      42,
      31
    ],
    [
      "commute_long_0,2,2,1",
      42,
      33
    ],
    [
      "commute_long_0,2,2,1",
      42,
      34
    ],
    [
      "commute_long_0,2,2,1",
      42,
      36
    ],
    [
      "commute_long_0,2,2,1",
      42,
      67
    ],
    [
      "commute_long_0,2,2,1",
      42,
      69
    ],
    [
      "commute_long_0,2,2,1",
      42,
      70
    ],
    [
      "commute_long_0,2,2,1",
      42,
      72
    ],
    [
      "commute_long_0,2,2,1",
      43,
      0
    ],
    [
      "commute_long_0,2,2,1",
      43,
      2
    ],
    [
      "commute_long_0,2,2,1",
      43,
      5
    ],
    [
      "commute_long_0,2,2,1",
      44,
      28
    ],
    [
      "commute_long_0,2,2,1",
      44,
      64
    ],
    [
      "commute_long_0,2,2,1",
      45,
      14
    ],
    [
      "commute_long_0,2,2,1",
      45,
      18
    ],
    [
      "commute_long_0,2,2,1",
      45,
      20
    ],
    [
      "commute_long_0,2,2,1",
      45,
      24
    ],
    [
      "commute_long_0,2,2,1",
      45,
      32
    ],
    [
      "commute_long_0,2,2,1",
      45,
      40
    ],
    [
      "commute_long_0,2,2,1",
      45,
      50
    ],
    [
      "commute_long_0,2,2,1",
      45,
      54
    ],
    [
      "commute_long_0,2,2,1",
      45,
      56
    ],
    [
      "commute_long_0,2,2,1",
      45,
      60
    ],
    [
      "commute_long_0,2,2,1",
      45,
      68
    ],
    [
      "commute_long_0,2,2,1",
      45,
      76
    ],
    [
      "commute_long_0,2,2,1",
      46,
      0
    ],
    [
      "commute_long_0,2,2,1",
      46,
      2
    ],
    [
      "commute_long_0,2,2,1",
      46,
      5
    ],
    [
      "commute_long_0,2,2,1",
      47,
      31
    ],
    [
      "commute_long_0,2,2,1",
      47,
      33
    ],
    [
      "commute_long_0,2,2,1",
      47,
      34
    ],
    [
      "commute_long_0,2,2,1",
      47,
      36
    ],
    [
      "commute_long_0,2,2,1",
      47,
      67
    ],
    [
      "commute_long_0,2,2,1",
      47,
      69
    ],
    [
      "commute_long_0,2,2,1",
      47,
      70
    ],
    [
      "commute_long_0,2,2,1",
      47,
      72
    ],
    [
      "commute_long_0,2,2,1",
      48,
      31
    ],
    [
      "commute_long_0,2,2,1",
      48,
      33
    ],
    [
      "commute_long_0,2,2,1",
      48,
      34
    ],
    [
      "commute_long_0,2,2,1",
      48,
      36
    ],
    [
      "commute_long_0,2,2,1",
      48,
      67
    ],
    [
      "commute_long_0,2,2,1",
      48,
      69
    ],
    [
      "commute_long_0,2,2,1",
      48,
      70
    ],
    [
      "commute_long_0,2,2,1",
      48,
      72
    ],
    [
      "commute_long_0,2,2,1",
      49,
      14
    ],
    [
      "commute_long_0,2,2,1",
      49,
      18
    ],
    [
      "commute_long_0,2,2,1",
      49,
      20
    ],
    [
      "commute_long_0,2,2,1",
      49,
      24
    ],
    [
      "commute_long_0,2,2,1",
      49,
      32
    ],
    [
      "commute_long_0,2,2,1",
      49,
      40
    ],
    [
      "commute_long_0,2,2,1",
      49,
      50
    ],
    [
      "commute_long_0,2,2,1",
      49,
      54
    ],
    [
      "commute_long_0,2,2,1",
      49,
      56
    ],
    [
      "commute_long_0,2,2,1",
      49,
      60
    ],
    [
      "commute_long_0,2,2,1",
      49,
      68
    ],
    [
      "commute_long_0,2,2,1",
      49,
      76
    ],
    [
      "commute_long_0,2,2,1",
      50,
      9
    ],
    [
      "commute_long_0,2,2,1",
      50,
      13
    ],
    [
      "commute_long_0,2,2,1",
      50,
      15
    ],
    [
      "commute_long_0,2,2,1",
      50,
      19
    ],
    [
      "commute_long_0,2,2,1",
      50,
      29
    ],
    [
      "commute_long_0,2,2,1",
      50,
      41
    ],
    [
      "commute_long_0,2,2,1",
      50,
      45
    ],
    [
      "commute_long_0,2,2,1",
      50,
      49
    ],
    [
      "commute_long_0,2,2,1",
      50,
      51
    ],
    [
      "commute_long_0,2,2,1",
      50,
      55
    ],
    [
      "commute_long_0,2,2,1",
      50,
      65
    ],
    [
      "commute_long_0,2,2,1",
      50,
      77
    ],
    [
      "commute_long_0,2,2,1",
      51,
      14
    ],
    [
      "commute_long_0,2,2,1",
      51,
      18
    ],
    [
      "commute_long_0,2,2,1",
      51,
      20
    ],
    [
      "commute_long_0,2,2,1",
      51,
      24
    ],
    [
      "commute_long_0,2,2,1",
      51,
      32
    ],
    [
      "commute_long_0,2,2,1",
      51,
      40
    ],
    [
      "commute_long_0,2,2,1",
      51,
      50
    ],
    [
      "commute_long_0,2,2,1",
      51,
      54
    ],
    [
      "commute_long_0,2,2,1",
      51,
      56
    ],
    [
      "commute_long_0,2,2,1",
      51,
      60
    ],
    [
      "commute_long_0,2,2,1",
      51,
      68
    ],
    [
      "commute_long_0,2,2,1",
      51,
      76
    ],
    [
      "commute_long_0,2,2,1",
      52,
      31
    ],
    [
      "commute_long_0,2,2,1",
      52,
      33
    ],
    [
      "commute_long_0,2,2,1",
      52,
      34
    ],
    [
      "commute_long_0,2,2,1",
      52,
      36
    ],
    [
      "commute_long_0,2,2,1",
      52,
      67
    ],
    [
      "commute_long_0,2,2,1",
      52,
      69
    ],
    [
      "commute_long_0,2,2,1",
      52,
      70
    ],
    [
      "commute_long_0,2,2,1",
      52,
      72
    ],
    [
      "commute_long_0,2,2,1",
      54,
      9
    ],
    [
      "commute_long_0,2,2,1",
      54,
      13
    ],
    [
      "commute_long_0,2,2,1",
      54,
      15
    ],
    [
      "commute_long_0,2,2,1",
      54,
      19
    ],
    [
      "commute_long_0,2,2,1",
      54,
      29
    ],
    [
      "commute_long_0,2,2,1",
      54,
      41
    ],
    [
      "commute_long_0,2,2,1",
      54,
      45
    ],
    [
      "commute_long_0,2,2,1",
      54,
      49
    ],
    [
      "commute_long_0,2,2,1",
      54,
      51
    ],
    [
      "commute_long_0,2,2,1",
      54,
      55
    ],
    [
      "commute_long_0,2,2,1",
      54,
      65
    ],
    [
      "commute_long_0,2,2,1",
      54,
      77
    ],
    [
      "commute_long_0,2,2,1",
      55,
      14
    ],
    [
      "commute_long_0,2,2,1",
      55,
      18
    ],
    [
      "commute_long_0,2,2,1",
      55,
      20
    ],
    [
      "commute_long_0,2,2,1",
      55,
      24
    ],
    [
      "commute_long_0,2,2,1",
      55,
      32
    ],
    [
      "commute_long_0,2,2,1",
      55,
      40
    ],
    [
      "commute_long_0,2,2,1",
      55,
      50
    ],
    [
      "commute_long_0,2,2,1",
      55,
      54
    ],
    [
      "commute_long_0,2,2,1",
      55,
      56
    ],
    [
      "commute_long_0,2,2,1",
      55,
      60
    ],
    [
      "commute_long_0,2,2,1",
      55,
      68
    ],
    [
      "commute_long_0,2,2,1",
      55,
      76
    ],
    [
      "commute_long_0,2,2,1",
      56,
      9
    ],
    [
      "commute_long_0,2,2,1",
      56,
      13
    ],
    [
      "commute_long_0,2,2,1",
      56,
      15
    ],
    [
      "commute_long_0,2,2,1",
      56,
      19
    ],
    [
      "commute_long_0,2,2,1",
      56,
      29
    ],
    [
      "commute_long_0,2,2,1",
      56,
      41
    ],
    [
      "commute_long_0,2,2,1",
      56,
      45
    ],
    [
      "commute_long_0,2,2,1",
      56,
      49
    ],
    [
      "commute_long_0,2,2,1",
      56,
      51
    ],
    [
      "commute_long_0,2,2,1",
      56,
      55
    ],
    [
      "commute_long_0,2,2,1",
      56,
      65
    ],
    [
      "commute_long_0,2,2,1",
      56,
      77
    ],
    [
      "commute_long_0,2,2,1",
      60,
      9
    ],
    [
      "commute_long_0,2,2,1",
      60,
      13
    ],
    [
      "commute_long_0,2,2,1",
      60,
      15
    ],
    [
      "commute_long_0,2,2,1",
      60,
      19
    ],
    [
      "commute_long_0,2,2,1",
      60,
      29
    ],
    [
      "commute_long_0,2,2,1",
      60,
      41
    ],
    [
      "commute_long_0,2,2,1",
      60,
      45
    ],
    [
      "commute_long_0,2,2,1",
      60,
      49
    ],
    [
      "commute_long_0,2,2,1",
      60,
      51
    ],
    [
      "commute_long_0,2,2,1",
      60,
      55
    ],
    [
      "commute_long_0,2,2,1",
      60,
      65
    ],
    [
      "commute_long_0,2,2,1",
      60,
      77
    ],
    [
      "commute_long_0,2,2,1",
      64,
      8
    ],
    [
      "commute_long_0,2,2,1",
      64,
      28
    ],
    [
      "commute_long_0,2,2,1",
      64,
      35
    ],
    [
      "commute_long_0,2,2,1",
      64,
      37
    ],
    [
      "commute_long_0,2,2,1",
      64,
      38
    ],
    [
      "commute_long_0,2,2,1",
      64,
      39
    ],
    [
      "commute_long_0,2,2,1",
      64,
      44
    ],
    [
      "commute_long_0,2,2,1",
      64,
      64
    ],
    [
      "commute_long_0,2,2,1",
      64,
      71
    ],
    [
      "commute_long_0,2,2,1",
      64,
      73
    ],
    [
      "commute_long_0,2,2,1",
      64,
      74
    ],
    [
      "commute_long_0,2,2,1",
      64,
      75
    ],
    [
      "commute_long_0,2,2,1",
      65,
      14
    ],
    [
      "commute_long_0,2,2,1",
      65,
      18
    ],
    [
      "commute_long_0,2,2,1",
      65,
      20
    ],
    [
      "commute_long_0,2,2,1",
      65,
      24
    ],
    [
      "commute_long_0,2,2,1",
      65,
      32
    ],
    [
      "commute_long_0,2,2,1",
      65,
      40
    ],
    [
      "commute_long_0,2,2,1",
      65,
      50
    ],
    [
      "commute_long_0,2,2,1",
      65,
      54
    ],
    [
      "commute_long_0,2,2,1",
      65,
      56
    ],
    [
      "commute_long_0,2,2,1",
      65,
      60
    ],
    [
      "commute_long_0,2,2,1",
      65,
      68
    ],
    [
      "commute_long_0,2,2,1",
      65,
      76
    ],
    [
      "commute_long_0,2,2,1",
      67,
      6
    ],
    [
      "commute_long_0,2,2,1",
      67,
      11
    ],
    [
      "commute_long_0,2,2,1",
      67,
      12
    ],
    [
      "commute_long_0,2,2,1",
      67,
      16
    ],
    [
      "commute_long_0,2,2,1",
      67,
      42
    ],
    [
      "commute_long_0,2,2,1",
      67,
      47
    ],
    [
      "commute_long_0,2,2,1",
      67,
      48
    ],
    [
      "commute_long_0,2,2,1",
      67,
      52
    ],
    [
      "commute_long_0,2,2,1",
      68,
      9
    ],
    [
      "commute_long_0,2,2,1",
      68,
      13
    ],
    [
      "commute_long_0,2,2,1",
      68,
      15
    ],
    [
      "commute_long_0,2,2,1",
      68,
      19
    ],
    [
      "commute_long_0,2,2,1",
      68,
      29
    ],
    [
      "commute_long_0,2,2,1",
      68,
      41
    ],
    [
      "commute_long_0,2,2,1",
      68,
      45
    ],
    [
      "commute_long_0,2,2,1",
      68,
      49
    ],
    [
      "commute_long_0,2,2,1",
      68,
      51
    ],
    [
      "commute_long_0,2,2,1",
      68,
      55
    ],
    [
      "commute_long_0,2,2,1",
      68,
      65
    ],
    [
      "commute_long_0,2,2,1",
      68,
      77
    ],
    [
      "commute_long_0,2,2,1",
      69,
      6
    ],
    [
      "commute_long_0,2,2,1",
      69,
      11
    ],
    [
      "commute_long_0,2,2,1",
      69,
      12
    ],
    [
      "commute_long_0,2,2,1",
      69,
      16
    ],
    [
      "commute_long_0,2,2,1",
      69,
      42
    ],
    [
      "commute_long_0,2,2,1",
      69,
      47
    ],
    [
      "commute_long_0,2,2,1",
      69,
      48
    ],
    [
      "commute_long_0,2,2,1",
      69,
      52
    ],
    [
      "commute_long_0,2,2,1",
      70,
      6
    ],
    [
      "commute_long_0,2,2,1",
      70,
      11
    ],
    [
      "commute_long_0,2,2,1",
      70,
      12
    ],
    [
      "commute_long_0,2,2,1",
      70,
      16
    ],
    [
      "commute_long_0,2,2,1",
      70,
      42
    ],
    [
      "commute_long_0,2,2,1",
      70,
      47
    ],
    [
      "commute_long_0,2,2,1",
      70,
      48
    ],
    [
      "commute_long_0,2,2,1",
      70,
      52
    ],
    [
      "commute_long_0,2,2,1",
      71,
      28
    ],
    [
      "commute_long_0,2,2,1",
      71,
      64
    ],
    [
      "commute_long_0,2,2,1",
      72,
      6
    ],
    [
      "commute_long_0,2,2,1",
      72,
      11
    ],
    [
      "commute_long_0,2,2,1",
      72,
      12
    ],
    [
      "commute_long_0,2,2,1",
      72,
      16
    ],
    [
      "commute_long_0,2,2,1",
      72,
      42
    ],
    [
      "commute_long_0,2,2,1",
      72,
      47
    ],
    [
      "commute_long_0,2,2,1",
      72,
      48
    ],
    [
      "commute_long_0,2,2,1",
      72,
      52
    ],
    [
      "commute_long_0,2,2,1",
      73,
      28
    ],
    [
      "commute_long_0,2,2,1",
      73,
      64
    ],
    [
      "commute_long_0,2,2,1",
      74,
      28
    ],
    [
      "commute_long_0,2,2,1",
      74,
      64
    ],
    [
      "commute_long_0,2,2,1",
      75,
      28
    ],
    [
      "commute_long_0,2,2,1",
      75,
      64
    ],
    [
      "commute_long_0,2,2,1",
      76,
      9
    ],
    [
      "commute_long_0,2,2,1",
      76,
      13
    ],
    [
      "commute_long_0,2,2,1",
      76,
      15
    ],
    [
      "commute_long_0,2,2,1",
      76,
      19
    ],
    [
      "commute_long_0,2,2,1",
      76,
      29
    ],
    [
      "commute_long_0,2,2,1",
      76,
      41
    ],
    [
      "commute_long_0,2,2,1",
      76,
      45
    ],
    [
      "commute_long_0,2,2,1",
      76,
      49
    ],
    [
      "commute_long_0,2,2,1",
      76,
      51
    ],
    [
      "commute_long_0,2,2,1",
      76,
      55
    ],
    [
      "commute_long_0,2,2,1",
      76,
      65
    ],
    [
      "commute_long_0,2,2,1",
      76,
      77
    ],
    [
      "commute_long_0,2,2,1",
      77,
      14
    ],
    [
      "commute_long_0,2,2,1",
      77,
      18
    ],
    [
      "commute_long_0,2,2,1",
      77,
      20
    ],
    [
      "commute_long_0,2,2,1",
      77,
      24
    ],
    [
      "commute_long_0,2,2,1",
      77,
      32
    ],
    [
      "commute_long_0,2,2,1",
      77,
      40
    ],
    [
      "commute_long_0,2,2,1",
      77,
      50
    ],
    [
      "commute_long_0,2,2,1",
      77,
      54
    ],
    [
      "commute_long_0,2,2,1",
      77,
      56
    ],
    [
      "commute_long_0,2,2,1",
      77,
      60
    ],
    [
      "commute_long_0,2,2,1",
      77,
      68
    ],
    [
      "commute_long_0,2,2,1",
      77,
      76
    ],
    [
      "X_we1_X-we1",
      0,
      0
    ],
    [
      "X_we1_X-we1",
      0,
      1
    ],
    [
      "X_we1_X-we1",
      0,
      2
    ],
    [
      "X_we1_X-we1",
      0,
      3
    ],
    [
      "X_we1_X-we1",
      0,
      4
    ],
    [
      "X_we1_X-we1",
      0,
      5
    ],
    [
      "X_we1_X-we1",
      0,
      7
    ],
    [
      "X_we1_X-we1",
      0,
      10
    ],
    [
      "X_we1_X-we1",
      0,
      43
    ],
    [
      "X_we1_X-we1",
      0,
      46
    ],
    [
      "X_we1_X-we1",
      1,
      0
    ],
    [
      "X_we1_X-we1",
      1,
      1
    ],
    [
      "X_we1_X-we1",
      1,
      2
    ],
    [
      "X_we1_X-we1",
      1,
      3
    ],
    [
      "X_we1_X-we1",
      1,
      4
    ],
    [
      "X_we1_X-we1",
      1,
      5
    ],
    [
      "X_we1_X-we1",
      1,
      7
    ],
    [
      "X_we1_X-we1",
      1,
      10
    ],
    [
      "X_we1_X-we1",
      1,
      43
    ],
    [
      "X_we1_X-we1",
      1,
      46
    ],
    [
      "X_we1_X-we1",
      2,
      0
    ],
    [
      "X_we1_X-we1",
      2,
      1
    ],
    [
      "X_we1_X-we1",
      2,
      2
    ],
    [
      "X_we1_X-we1",
      2,
      3
    ],
    [
      "X_we1_X-we1",
      2,
      4
    ],
    [
      "X_we1_X-we1",
      2,
      5
    ],
    [
      "X_we1_X-we1",
      2,
      7
    ],
    [
      "X_we1_X-we1",
      2,
      10
    ],
    [
      "X_we1_X-we1",
      2,
      43
    ],
    [
      "X_we1_X-we1",
      2,
      46
    ],
    [
      "X_we1_X-we1",
      3,
      0
    ],
    [
      "X_we1_X-we1",
      3,
      1
    ],
    [
      "X_we1_X-we1",
      3,
      2
    ],
    [
      "X_we1_X-we1",
      3,
      3
    ],
    [
      "X_we1_X-we1",
      3,
      4
    ],
    [
      "X_we1_X-we1",
      3,
      5
    ],
    [
      "X_we1_X-we1",
      3,
      7
    ],
    [
      "X_we1_X-we1",
      3,
      10
    ],
    [
      "X_we1_X-we1",
      3,
      43
    ],
    [
      "X_we1_X-we1",
      3,
      46
    ],
    [
      "X_we1_X-we1",
      4,
      0
    ],
    [
      "X_we1_X-we1",
      4,
      1
    ],
    [
      "X_we1_X-we1",
      4,
      2
    ],
    [
      "X_we1_X-we1",
      4,
      3
    ],
    [
      "X_we1_X-we1",
      4,
      4
    ],
    [
      "X_we1_X-we1",
      4,
      5
    ],
    [
      "X_we1_X-we1",
      4,
      7
    ],
    [
      "X_we1_X-we1",
      4,
      10
    ],
    [
      "X_we1_X-we1",
      4,
      43
    ],
    [
      "X_we1_X-we1",
      4,
      46
    ],
    [
      "X_we1_X-we1",
      5,
      0
    ],
    [
      "X_we1_X-we1",
      5,
      1
    ],
    [
      "X_we1_X-we1",
      5,
      2
    ],
    [
      "X_we1_X-we1",
      5,
      3
    ],
    [
      "X_we1_X-we1",
      5,
      4
    ],
    [
      "X_we1_X-we1",
      5,
      5
    ],
    [
      "X_we1_X-we1",
      5,
      7
    ],
    [
      "X_we1_X-we1",
      5,
      10
    ],
    [
      "X_we1_X-we1",
      5,
      43
    ],
    [
      "X_we1_X-we1",
      5,
      46
    ],
    [
      "X_we1_X-we1",
      6,
      31
    ],
    [
      "X_we1_X-we1",
      6,
      33
    ],
    [
      "X_we1_X-we1",
      6,
      34
    ],
    [
      "X_we1_X-we1",
      6,
      36
    ],
    [
      "X_we1_X-we1",
      6,
      67
    ],
    [
      "X_we1_X-we1",
      6,
      69
    ],
    [
      "X_we1_X-we1",
      6,
      70
    ],
    [
      "X_we1_X-we1",
      6,
      72
    ],
    [
      "X_we1_X-we1",
      7,
      0
    ],
    [
      "X_we1_X-we1",
      7,
      1
    ],
    [
      "X_we1_X-we1",
      7,
      2
    ],
    [
      "X_we1_X-we1",
      7,
      3
    ],
    [
      "X_we1_X-we1",
      7,
      4
    ],
    [
      "X_we1_X-we1",
      7,
      5
    ],
    [
      "X_we1_X-we1",
      7,
      7
    ],
    [
      "X_we1_X-we1",
      7,
      10
    ],
    [
      "X_we1_X-we1",
      7,
      43
    ],
    [
      "X_we1_X-we1",
      7,
      46
    ],
    [
      "X_we1_X-we1",
      8,
      8
    ],
    [
      "X_we1_X-we1",
      8,
      28
    ],
    [
      "X_we1_X-we1",
      8,
      35
    ],
    [
      "X_we1_X-we1",
      8,
      37
    ],
    [
      "X_we1_X-we1",
      8,
      38
    ],
    [
      "X_we1_X-we1",
      8,
      39
    ],
    [
      "X_we1_X-we1",
      8,
      44
    ],
    [
      "X_we1_X-we1",
      8,
      64
    ],
    [
      "X_we1_X-we1",
      8,
      71
    ],
    [
      "X_we1_X-we1",
      8,
      73
    ],
    [
      "X_we1_X-we1",
      8,
      74
    ],
    [
      "X_we1_X-we1",
      8,
      75
    ],
    [
      "X_we1_X-we1",
      9,
      9
    ],
    [
      "X_we1_X-we1",
      9,
      13
    ],
    [
      "X_we1_X-we1",
      9,
      15
    ],
    [
      "X_we1_X-we1",
      9,
      19
    ],
    [
      "X_we1_X-we1",
      9,
      29
    ],
    [
      "X_we1_X-we1",
      9,
      41
    ],
    [
      "X_we1_X-we1",
      9,
      45
    ],
    [
      "X_we1_X-we1",
      9,
      49
    ],
    [
      "X_we1_X-we1",
      9,
      51
    ],
    [
      "X_we1_X-we1",
      9,
      55
    ],
    [
      "X_we1_X-we1",
      9,
      65
    ],
    [
      "X_we1_X-we1",
      9,
      77
    ],
    [
      "X_we1_X-we1",
      10,
      0
    ],
    [
      "X_we1_X-we1",
      10,
      1
    ],
    [
      "X_we1_X-we1",
      10,
      2
    ],
    [
      "X_we1_X-we1",
      10,
      3
    ],
    [
      "X_we1_X-we1",
      10,
      4
    ],
    [
      "X_we1_X-we1",
      10,
      5
    ],
    [
      "X_we1_X-we1",
      10,
      7
    ],
    [
      "X_we1_X-we1",
      10,
      10
    ],
    [
      "X_we1_X-we1",
      10,
      43
    ],
    [
      "X_we1_X-we1",
      10,
      46
    ],
    [
      "X_we1_X-we1",
      11,
      31
    ],
    [
      "X_we1_X-we1",
      11,
      33
    ],
    [
      "X_we1_X-we1",
      11,
      34
    ],
    [
      "X_we1_X-we1",
      11,
      36
    ],
    [
      "X_we1_X-we1",
      11,
      67
    ],
    [
      "X_we1_X-we1",
      11,
      69
    ],
    [
      "X_we1_X-we1",
      11,
      70
    ],
    [
      "X_we1_X-we1",
      11,
      72
    ],
    [
      "X_we1_X-we1",
      12,
      31
    ],
    [
      "X_we1_X-we1",
      12,
      33
    ],
    [
      "X_we1_X-we1",
      12,
      34
    ],
    [
      "X_we1_X-we1",
      12,
      36
    ],
    [
      "X_we1_X-we1",
      12,
      67
    ],
    [
      "X_we1_X-we1",
      12,
      69
    ],
    [
      "X_we1_X-we1",
      12,
      70
    ],
    [
      "X_we1_X-we1",
      12,
      72
    ],
    [
      "X_we1_X-we1",
      13,
      9
    ],
    [
      "X_we1_X-we1",
      13,
      13
    ],
    [
      "X_we1_X-we1",
      13,
      15
    ],
    [
      "X_we1_X-we1",
      13,
      19
    ],
    [
      "X_we1_X-we1",
      13,
      29
    ],
    [
      "X_we1_X-we1",
      13,
      41
    ],
    [
      "X_we1_X-we1",
      13,
      45
    ],
    [
      "X_we1_X-we1",
      13,
      49
    ],
    [
      "X_we1_X-we1",
      13,
      51
    ],
    [
      "X_we1_X-we1",
      13,
      55
    ],
    [
      "X_we1_X-we1",
      13,
      65
    ],
    [
      "X_we1_X-we1",
      13,
      77
    ],
    [
      "X_we1_X-we1",
      14,
      14
    ],
    [
      "X_we1_X-we1",
      14,
      18
    ],
    [
      "X_we1_X-we1",
      14,
      20
    ],
    [
      "X_we1_X-we1",
      14,
      24
    ],
    [
      "X_we1_X-we1",
      14,
      32
    ],
    [
      "X_we1_X-we1",
      14,
      40
    ],
    [
      "X_we1_X-we1",
      14,
      50
    ],
    [
      "X_we1_X-we1",
      14,
      54
    ],
    [
      "X_we1_X-we1",
      14,
      56
    ],
    [
      "X_we1_X-we1",
      14,
      60
    ],
    [
      "X_we1_X-we1",
      14,
      68
    ],
    [
      "X_we1_X-we1",
      14,
      76
    ],
    [
      "X_we1_X-we1",
      15,
      9
    ],
    [
      "X_we1_X-we1",
      15,
      13
    ],
    [
      "X_we1_X-we1",
      15,
      15
    ],
    [
      "X_we1_X-we1",
      15,
      19
    ],
    [
      "X_we1_X-we1",
      15,
      29
    ],
    [
      "X_we1_X-we1",
      15,
      41
    ],
    [
      "X_we1_X-we1",
      15,
      45
    ],
    [
      "X_we1_X-we1",
      15,
      49
    ],
    [
      "X_we1_X-we1",
      15,
      51
    ],
    [
      "X_we1_X-we1",
      15,
      55
    ],
    [
      "X_we1_X-we1",
      15,
      65
    ],
    [
      "X_we1_X-we1",
      15,
      77
    ],
    [
      "X_we1_X-we1",
      16,
      31
    ],
    [
      "X_we1_X-we1",
      16,
      33
    ],
    [
      "X_we1_X-we1",
      16,
      34
    ],
    [
      "X_we1_X-we1",
      16,
      36
    ],
    [
      "X_we1_X-we1",
      16,
      67
    ],
    [
      "X_we1_X-we1",
      16,
      69
    ],
    [
      "X_we1_X-we1",
      16,
      70
    ],
    [
      "X_we1_X-we1",
      16,
      72
    ],
    [
      "X_we1_X-we1",
      17,
      22
    ],
    [
      "X_we1_X-we1",
      17,
      26
    ],
    [
      "X_we1_X-we1",
      17,
      27
    ],
    [
      "X_we1_X-we1",
      17,
      30
    ],
    [
      "X_we1_X-we1",
      17,
      58
    ],
    [
      "X_we1_X-we1",
      17,
      62
    ],
    [
      "X_we1_X-we1",
      17,
      63
    ],
    [
      "X_we1_X-we1",
      17,
      66
    ],
    [
      "X_we1_X-we1",
      18,
      14
    ],
    [
      "X_we1_X-we1",
      18,
      18
    ],
    [
      "X_we1_X-we1",
      18,
      20
    ],
    [
      "X_we1_X-we1",
      18,
      24
    ],
    [
      "X_we1_X-we1",
      18,
      32
    ],
    [
      "X_we1_X-we1",
      18,
      40
    ],
    [
      "X_we1_X-we1",
      18,
      50
    ],
    [
      "X_we1_X-we1",
      18,
      54
    ],
    [
      "X_we1_X-we1",
      18,
      56
    ],
    [
      "X_we1_X-we1",
      18,
      60
    ],
    [
      "X_we1_X-we1",
      18,
      68
    ],
    [
      "X_we1_X-we1",
      18,
      76
    ],
    [
      "X_we1_X-we1",
      19,
      9
    ],
    [
      "X_we1_X-we1",
      19,
      13
    ],
    [
      "X_we1_X-we1",
      19,
      15
    ],
    [
      "X_we1_X-we1",
      19,
      19
    ],
    [
      "X_we1_X-we1",
      19,
      29
    ],
    [
      "X_we1_X-we1",
      19,
      41
    ],
    [
      "X_we1_X-we1",
      19,
      45
    ],
    [
      "X_we1_X-we1",
      19,
      49
    ],
    [
      "X_we1_X-we1",
      19,
      51
    ],
    [
      "X_we1_X-we1",
      19,
      55
    ],
    [
      "X_we1_X-we1",
      19,
      65
    ],
    [
      "X_we1_X-we1",
      19,
      77
    ],
    [
      "X_we1_X-we1",
      20,
      14
    ],
    [
      "X_we1_X-we1",
      20,
      18
    ],
    [
      "X_we1_X-we1",
      20,
      20
    ],
    [
      "X_we1_X-we1",
      20,
      24
    ],
    [
      "X_we1_X-we1",
      20,
      32
    ],
    [
      "X_we1_X-we1",
      20,
      40
    ],
    [
      "X_we1_X-we1",
      20,
      50
    ],
    [
      "X_we1_X-we1",
      20,
      54
    ],
    [
      "X_we1_X-we1",
      20,
      56
    ],
    [
      "X_we1_X-we1",
      20,
      60
    ],
    [
      "X_we1_X-we1",
      20,
      68
    ],
    [
      "X_we1_X-we1",
      20,
      76
    ],
    [
      "X_we1_X-we1",
      21,
      22
    ],
    [
      "X_we1_X-we1",
      21,
      26
    ],
    [
      "X_we1_X-we1",
      21,
      27
    ],
    [
      "X_we1_X-we1",
      21,
      30
    ],
    [
      "X_we1_X-we1",
      21,
      58
    ],
    [
      "X_we1_X-we1",
      21,
      62
    ],
    [
      "X_we1_X-we1",
      21,
      63
    ],
    [
      "X_we1_X-we1",
      21,
      66
    ],
    [
      "X_we1_X-we1",
      22,
      17
    ],
    [
      "X_we1_X-we1",
      22,
      21
    ],
    [
      "X_we1_X-we1",
      22,
      23
    ],
    [
      "X_we1_X-we1",
      22,
      25
    ],
    [
      "X_we1_X-we1",
      22,
      53
    ],
    [
      "X_we1_X-we1",
      22,
      57
    ],
    [
      "X_we1_X-we1",
      22,
      59
    ],
    [
      "X_we1_X-we1",
      22,
      61
    ],
    [
      "X_we1_X-we1",
      23,
      22
    ],
    [
      "X_we1_X-we1",
      23,
      26
    ],
    [
      "X_we1_X-we1",
      23,
      27
    ],
    [
      "X_we1_X-we1",
      23,
      30
    ],
    [
      "X_we1_X-we1",
      23,
      58
    ],
    [
      "X_we1_X-we1",
      23,
      62
    ],
    [
      "X_we1_X-we1",
      23,
      63
    ],
    [
      "X_we1_X-we1",
      23,
      66
    ],
    [
      "X_we1_X-we1",
      24,
      14
    ],
    [
      "X_we1_X-we1",
      24,
      18
    ],
    [
      "X_we1_X-we1",
      24,
      20
    ],
    [
      "X_we1_X-we1",
      24,
      24
    ],
    [
      "X_we1_X-we1",
      24,
      32
    ],
    [
      "X_we1_X-we1",
      24,
      40
    ],
    [
      "X_we1_X-we1",
      24,
      50
    ],
    [
      "X_we1_X-we1",
      24,
      54
    ],
    [
      "X_we1_X-we1",
      24,
      56
    ],
    [
      "X_we1_X-we1",
      24,
      60
    ],
    [
      "X_we1_X-we1",
      24,
      68
    ],
    [
      "X_we1_X-we1",
      24,
      76
    ],
    [
      "X_we1_X-we1",
      25,
      22
    ],
    [
      "X_we1_X-we1",
      25,
      26
    ],
    [
      "X_we1_X-we1",
      25,
      27
    ],
    [
      "X_we1_X-we1",
      25,
      30
    ],
    [
      "X_we1_X-we1",
      25,
      58
    ],
    [
      "X_we1_X-we1",
      25,
      62
    ],
    [
      "X_we1_X-we1",
      25,
      63
    ],
    [
      "X_we1_X-we1",
      25,
      66
    ],
    [
      "X_we1_X-we1",
      26,
      17
    ],
    [
      "X_we1_X-we1",
      26,
      21
    ],
    [
      "X_we1_X-we1",
      26,
      23
    ],
    [
      "X_we1_X-we1",
      26,
      25
    ],
    [
      "X_we1_X-we1",
      26,
      53
    ],
    [
      "X_we1_X-we1",
      26,
      57
    ],
    [
      "X_we1_X-we1",
      26,
      59
    ],
    [
      "X_we1_X-we1",
      26,
      61
    ],
    [
      "X_we1_X-we1",
      27,
      17
    ],
    [
      "X_we1_X-we1",
      27,
      21
    ],
    [
      "X_we1_X-we1",
      27,
      23
    ],
    [
      "X_we1_X-we1",
      27,
      25
    ],
    [
      "X_we1_X-we1",
      27,
      53
    ],
    [
      "X_we1_X-we1",
      27,
      57
    ],
    [
      "X_we1_X-we1",
      27,
      59
    ],
    [
      "X_we1_X-we1",
      27,
      61
    ],
    [
      "X_we1_X-we1",
      28,
      8
    ],
    [
      "X_we1_X-we1",
      28,
      28
    ],
    [
      "X_we1_X-we1",
      28,
      35
    ],
    [
      "X_we1_X-we1",
      28,
      37
    ],
    [
      "X_we1_X-we1",
      28,
      38
    ],
    [
      "X_we1_X-we1",
      28,
      39
    ],
    [
      "X_we1_X-we1",
      28,
      44
    ],
    [
      "X_we1_X-we1",
      28,
      64
    ],
    [
      "X_we1_X-we1",
      28,
      71
    ],
    [
      "X_we1_X-we1",
      28,
      73
    ],
    [
      "X_we1_X-we1",
      28,
      74
    ],
    [
      "X_we1_X-we1",
      28,
      75
    ],
    [
      "X_we1_X-we1",
      29,
      9
    ],
    [
      "X_we1_X-we1",
      29,
      13
    ],
    [
      "X_we1_X-we1",
      29,
      15
    ],
    [
      "X_we1_X-we1",
      29,
      19
    ],
    [
      "X_we1_X-we1",
      29,
      29
    ],
    [
      "X_we1_X-we1",
      29,
      41
    ],
    [
      "X_we1_X-we1",
      29,
      45
    ],
    [
      "X_we1_X-we1",
      29,
      49
    ],
    [
      "X_we1_X-we1",
      29,
      51
    ],
    [
      "X_we1_X-we1",
      29,
      55
    ],
    [
      "X_we1_X-we1",
      29,
      65
    ],
    [
      "X_we1_X-we1",
      29,
      77
    ],
    [
      "X_we1_X-we1",
      30,
      17
    ],
    [
      "X_we1_X-we1",
      30,
      21
    ],
    [
      "X_we1_X-we1",
      30,
      23
    ],
    [
      "X_we1_X-we1",
      30,
      25
    ],
    [
      "X_we1_X-we1",
      30,
      53
    ],
    [
      "X_we1_X-we1",
      30,
      57
    ],
    [
      "X_we1_X-we1",
      30,
      59
    ],
    [
      "X_we1_X-we1",
      30,
      61
    ],
    [
      "X_we1_X-we1",
      31,
      6
    ],
    [
      "X_we1_X-we1",
      31,
      11
    ],
    [
      "X_we1_X-we1",
      31,
      12
    ],
    [
      "X_we1_X-we1",
      31,
      16
    ],
    [
      "X_we1_X-we1",
      31,
      42
    ],
    [
      "X_we1_X-we1",
      31,
      47
    ],
    [
      "X_we1_X-we1",
      31,
      48
    ],
    [
      "X_we1_X-we1",
      31,
      52
    ],
    [
      "X_we1_X-we1",
      32,
      14
    ],
    [
      "X_we1_X-we1",
      32,
      18
    ],
    [
      "X_we1_X-we1",
      32,
      20
    ],
    [
      "X_we1_X-we1",
      32,
      24
    ],
    [
      "X_we1_X-we1",
      32,
      32
    ],
    [
      "X_we1_X-we1",
      32,
      40
    ],
    [
      "X_we1_X-we1",
      32,
      50
    ],
    [
      "X_we1_X-we1",
      32,
      54
    ],
    [
      "X_we1_X-we1",
      32,
      56
    ],
    [
      "X_we1_X-we1",
      32,
      60
    ],
    [
      "X_we1_X-we1",
      32,
      68
    ],
    [
      "X_we1_X-we1",
      32,
      76
    ],
    [
      "X_we1_X-we1",
      33,
      6
    ],
    [
      "X_we1_X-we1",
      33,
      11
    ],
    [
      "X_we1_X-we1",
      33,
      12
    ],
    [
      "X_we1_X-we1",
      33,
      16
    ],
    [
      "X_we1_X-we1",
      33,
      42
    ],
    [
      "X_we1_X-we1",
      33,
      47
    ],
    [
      "X_we1_X-we1",
      33,
      48
    ],
    [
      "X_we1_X-we1",
      33,
      52
    ],
    [
      "X_we1_X-we1",
      34,
      6
    ],
    [
      "X_we1_X-we1",
      34,
      11
    ],
    [
      "X_we1_X-we1",
      34,
      12
    ],
    [
      "X_we1_X-we1",
      34,
      16
    ],
    [
      "X_we1_X-we1",
      34,
      42
    ],
    [
      "X_we1_X-we1",
      34,
      47
    ],
    [
      "X_we1_X-we1",
      34,
      48
    ],
    [
      "X_we1_X-we1",
      34,
      52
    ],
    [
      "X_we1_X-we1",
      35,
      8
    ],
    [
      "X_we1_X-we1",
      35,
      28
    ],
    [
      "X_we1_X-we1",
      35,
      35
    ],
    [
      "X_we1_X-we1",
      35,
      37
    ],
    [
      "X_we1_X-we1",
      35,
      38
    ],
    [
      "X_we1_X-we1",
      35,
      39
    ],
    [
      "X_we1_X-we1",
      35,
      44
    ],
    [
      "X_we1_X-we1",
      35,
      64
    ],
    [
      "X_we1_X-we1",
      35,
      71
    ],
    [
      "X_we1_X-we1",
      35,
      73
    ],
    [
      "X_we1_X-we1",
      35,
      74
    ],
    [
      "X_we1_X-we1",
      35,
      75
    ],
    [
      "X_we1_X-we1",
      36,
      6
    ],
    [
      "X_we1_X-we1",
      36,
      11
    ],
    [
      "X_we1_X-we1",
      36,
      12
    ],
    [
      "X_we1_X-we1",
      36,
      16
    ],
    [
      "X_we1_X-we1",
      36,
      42
    ],
    [
      "X_we1_X-we1",
      36,
      47
    ],
    [
      "X_we1_X-we1",
      36,
      48
    ],
    [
      "X_we1_X-we1",
      36,
      52
    ],
    [
      "X_we1_X-we1",
      37,
      8
    ],
    [
      "X_we1_X-we1",
      37,
      28
    ],
    [
      "X_we1_X-we1",
      37,
      35
    ],
    [
      "X_we1_X-we1",
      37,
      37
    ],
    [
      "X_we1_X-we1",
      37,
      38
    ],
    [
      "X_we1_X-we1",
      37,
      39
    ],
    [
      "X_we1_X-we1",
      37,
      44
    ],
    [
      "X_we1_X-we1",
      37,
      64
    ],
    [
      "X_we1_X-we1",
      37,
      71
    ],
    [
      "X_we1_X-we1",
      37,
      73
    ],
    [
      "X_we1_X-we1",
      37,
      74
    ],
    [
      "X_we1_X-we1",
      37,
      75
    ],
    [
      "X_we1_X-we1",
      38,
      8
    ],
    [
      "X_we1_X-we1",
      38,
      28
    ],
    [
      "X_we1_X-we1",
      38,
      35
    ],
    [
      "X_we1_X-we1",
      38,
      37
    ],
    [
      "X_we1_X-we1",
      38,
      38
    ],
    [
      "X_we1_X-we1",
      38,
      39
    ],
    [
      "X_we1_X-we1",
      38,
      44
    ],
    [
      "X_we1_X-we1",
      38,
      64
    ],
    [
      "X_we1_X-we1",
      38,
      71
    ],
    [
      "X_we1_X-we1",
      38,
      73
    ],
    [
      "X_we1_X-we1",
      38,
      74
    ],
    [
      "X_we1_X-we1",
      38,
      75
    ],
    [
      "X_we1_X-we1",
      39,
      8
    ],
    [
      "X_we1_X-we1",
      39,
      28
    ],
    [
      "X_we1_X-we1",
      39,
      35
    ],
    [
      "X_we1_X-we1",
      39,
      37
    ],
    [
      "X_we1_X-we1",
      39,
      38
    ],
    [
      "X_we1_X-we1",
      39,
      39
    ],
    [
      "X_we1_X-we1",
      39,
      44
    ],
    [
      "X_we1_X-we1",
      39,
      64
    ],
    [
      "X_we1_X-we1",
      39,
      71
    ],
    [
      "X_we1_X-we1",
      39,
      73
    ],
    [
      "X_we1_X-we1",
      39,
      74
    ],
    [
      "X_we1_X-we1",
      39,
      75
    ],
    [
      "X_we1_X-we1",
      40,
      14
    ],
    [
      "X_we1_X-we1",
      40,
      18
    ],
    [
      "X_we1_X-we1",
      40,
      20
    ],
    [
      "X_we1_X-we1",
      40,
      24
    ],
    [
      "X_we1_X-we1",
      40,
      32
    ],
    [
      "X_we1_X-we1",
      40,
      40
    ],
    [
      "X_we1_X-we1",
      40,
      50
    ],
    [
      "X_we1_X-we1",
      40,
      54
    ],
    [
      "X_we1_X-we1",
      40,
      56
    ],
    [
      "X_we1_X-we1",
      40,
      60
    ],
    [
      "X_we1_X-we1",
      40,
      68
    ],
    [
      "X_we1_X-we1",
      40,
      76
    ],
    [
      "X_we1_X-we1",
      41,
      9
    ],
    [
      "X_we1_X-we1",
      41,
      13
    ],
    [
      "X_we1_X-we1",
      41,
      15
    ],
    [
      "X_we1_X-we1",
      41,
      19
    ],
    [
      "X_we1_X-we1",
      41,
      29
    ],
    [
      "X_we1_X-we1",
      41,
      41
    ],
    [
      "X_we1_X-we1",
      41,
      45
    ],
    [
      "X_we1_X-we1",
      41,
      49
    ],
    [
      "X_we1_X-we1",
      41,
      51
    ],
    [
      "X_we1_X-we1",
      41,
      55
    ],
    [
      "X_we1_X-we1",
      41,
      65
    ],
    [
      "X_we1_X-we1",
      41,
      77
    ],
    [
      "X_we1_X-we1",
      42,
      31
    ],
    [
      "X_we1_X-we1",
      42,
      33
    ],
    [
      "X_we1_X-we1",
      42,
      34
    ],
    [
      "X_we1_X-we1",
      42,
      36
    ],
    [
      "X_we1_X-we1",
      42,
      67
    ],
    [
      "X_we1_X-we1",
      42,
      69
    ],
    [
      "X_we1_X-we1",
      42,
      70
    ],
    [
      "X_we1_X-we1",
      42,
      72
    ],
    [
      "X_we1_X-we1",
      43,
      0
    ],
    [
      "X_we1_X-we1",
      43,
      1
    ],
    [
      "X_we1_X-we1",
      43,
      2
    ],
    [
      "X_we1_X-we1",
      43,
      3
    ],
    [
      "X_we1_X-we1",
      43,
      4
    ],
    [
      "X_we1_X-we1",
      43,
      5
    ],
    [
      "X_we1_X-we1",
      43,
      7
    ],
    [
      "X_we1_X-we1",
      43,
      10
    ],
    [
      "X_we1_X-we1",
      43,
      43
    ],
    [
      "X_we1_X-we1",
      43,
      46
    ],
    [
      "X_we1_X-we1",
      44,
      8
    ],
    [
      "X_we1_X-we1",
      44,
      28
    ],
    [
      "X_we1_X-we1",
      44,
      35
    ],
    [
      "X_we1_X-we1",
      44,
      37
    ],
    [
      "X_we1_X-we1",
      44,
      38
    ],
    [
      "X_we1_X-we1",
      44,
      39
    ],
    [
      "X_we1_X-we1",
      44,
      44
    ],
    [
      "X_we1_X-we1",
      44,
      64
    ],
    [
      "X_we1_X-we1",
      44,
      71
    ],
    [
      "X_we1_X-we1",
      44,
      73
    ],
    [
      "X_we1_X-we1",
      44,
      74
    ],
    [
      "X_we1_X-we1",
      44,
      75
    ],
    [
      "X_we1_X-we1",
      45,
      9
    ],
    [
      "X_we1_X-we1",
      45,
      13
    ],
    [
      "X_we1_X-we1",
      45,
      15
    ],
    [
      "X_we1_X-we1",
      45,
      19
    ],
    [
      "X_we1_X-we1",
      45,
      29
    ],
    [
      "X_we1_X-we1",
      45,
      41
    ],
    [
      "X_we1_X-we1",
      45,
      45
    ],
    [
      "X_we1_X-we1",
      45,
      49
    ],
    [
      "X_we1_X-we1",
      45,
      51
    ],
    [
      "X_we1_X-we1",
      45,
      55
    ],
    [
      "X_we1_X-we1",
      45,
      65
    ],
    [
      "X_we1_X-we1",
      45,
      77
    ],
    [
      "X_we1_X-we1",
      46,
      0
    ],
    [
      "X_we1_X-we1",
      46,
      1
    ],
    [
      "X_we1_X-we1",
      46,
      2
    ],
    [
      "X_we1_X-we1",
      46,
      3
    ],
    [
      "X_we1_X-we1",
      46,
      4
    ],
    [
      "X_we1_X-we1",
      46,
      5
    ],
    [
      "X_we1_X-we1",
      46,
      7
    ],
    [
      "X_we1_X-we1",
      46,
      10
    ],
    [
      "X_we1_X-we1",
      46,
      43
    ],
    [
      "X_we1_X-we1",
      46,
      46
    ],
    [
      "X_we1_X-we1",
      47,
      31
    ],
    [
      "X_we1_X-we1",
      47,
      33
    ],
    [
      "X_we1_X-we1",
      47,
      34
    ],
    [
      "X_we1_X-we1",
      47,
      36
    ],
    [
      "X_we1_X-we1",
      47,
      67
    ],
    [
      "X_we1_X-we1",
      47,
      69
    ],
    [
      "X_we1_X-we1",
      47,
      70
    ],
    [
      "X_we1_X-we1",
      47,
      72
    ],
    [
      "X_we1_X-we1",
      48,
      31
    ],
    [
      "X_we1_X-we1",
      48,
      33
    ],
    [
      "X_we1_X-we1",
      48,
      34
    ],
    [
      "X_we1_X-we1",
      48,
      36
    ],
    [
      "X_we1_X-we1",
      48,
      67
    ],
    [
      "X_we1_X-we1",
      48,
      69
    ],
    [
      "X_we1_X-we1",
      48,
      70
    ],
    [
      "X_we1_X-we1",
      48,
      72
    ],
    [
      "X_we1_X-we1",
      49,
      9
    ],
    [
      "X_we1_X-we1",
      49,
      13
    ],
    [
      "X_we1_X-we1",
      49,
      15
    ],
    [
      "X_we1_X-we1",
      49,
      19
    ],
    [
      "X_we1_X-we1",
      49,
      29
    ],
    [
      "X_we1_X-we1",
      49,
      41
    ],
    [
      "X_we1_X-we1",
      49,
      45
    ],
    [
      "X_we1_X-we1",
      49,
      49
    ],
    [
      "X_we1_X-we1",
      49,
      51
    ],
    [
      "X_we1_X-we1",
      49,
      55
    ],
    [
      "X_we1_X-we1",
      49,
      65
    ],
    [
      "X_we1_X-we1",
      49,
      77
    ],
    [
      "X_we1_X-we1",
      50,
      14
    ],
    [
      "X_we1_X-we1",
      50,
      18
    ],
    [
      "X_we1_X-we1",
      50,
      20
    ],
    [
      "X_we1_X-we1",
      50,
      24
    ],
    [
      "X_we1_X-we1",
      50,
      32
    ],
    [
      "X_we1_X-we1",
      50,
      40
    ],
    [
      "X_we1_X-we1",
      50,
      50
    ],
    [
      "X_we1_X-we1",
      50,
      54
    ],
    [
      "X_we1_X-we1",
      50,
      56
    ],
    [
      "X_we1_X-we1",
      50,
      60
    ],
    [
      "X_we1_X-we1",
      50,
      68
    ],
    [
      "X_we1_X-we1",
      50,
      76
    ],
    [
      "X_we1_X-we1",
      51,
      9
    ],
    [
      "X_we1_X-we1",
      51,
      13
    ],
    [
      "X_we1_X-we1",
      51,
      15
    ],
    [
      "X_we1_X-we1",
      51,
      19
    ],
    [
      "X_we1_X-we1",
      51,
      29
    ],
    [
      "X_we1_X-we1",
      51,
      41
    ],
    [
      "X_we1_X-we1",
      51,
      45
    ],
    [
      "X_we1_X-we1",
      51,
      49
    ],
    [
      "X_we1_X-we1",
      51,
      51
    ],
    [
      "X_we1_X-we1",
      51,
      55
    ],
    [
      "X_we1_X-we1",
      51,
      65
    ],
    [
      "X_we1_X-we1",
      51,
      77
    ],
    [
      "X_we1_X-we1",
      52,
      31
    ],
    [
      "X_we1_X-we1",
      52,
      33
    ],
    [
      "X_we1_X-we1",
      52,
      34
    ],
    [
      "X_we1_X-we1",
      52,
      36
    ],
    [
      "X_we1_X-we1",
      52,
      67
    ],
    [
      "X_we1_X-we1",
      52,
      69
    ],
    [
      "X_we1_X-we1",
      52,
      70
    ],
    [
      "X_we1_X-we1",
      52,
      72
    ],
    [
      "X_we1_X-we1",
      53,
      22
    ],
    [
      "X_we1_X-we1",
      53,
      26
    ],
    [
      "X_we1_X-we1",
      53,
      27
    ],
    [
      "X_we1_X-we1",
      53,
      30
    ],
    [
      "X_we1_X-we1",
      53,
      58
    ],
    [
      "X_we1_X-we1",
      53,
      62
    ],
    [
      "X_we1_X-we1",
      53,
      63
    ],
    [
      "X_we1_X-we1",
      53,
      66
    ],
    [
      "X_we1_X-we1",
      54,
      14
    ],
    [
      "X_we1_X-we1",
      54,
      18
    ],
    [
      "X_we1_X-we1",
      54,
      20
    ],
    [
      "X_we1_X-we1",
      54,
      24
    ],
    [
      "X_we1_X-we1",
      54,
      32
    ],
    [
      "X_we1_X-we1",
      54,
      40
    ],
    [
      "X_we1_X-we1",
      54,
      50
    ],
    [
      "X_we1_X-we1",
      54,
      54
    ],
    [
      "X_we1_X-we1",
      54,
      56
    ],
    [
      "X_we1_X-we1",
      54,
      60
    ],
    [
      "X_we1_X-we1",
      54,
      68
    ],
    [
      "X_we1_X-we1",
      54,
      76
    ],
    [
      "X_we1_X-we1",
      55,
      9
    ],
    [
      "X_we1_X-we1",
      55,
      13
    ],
    [
      "X_we1_X-we1",
      55,
      15
    ],
    [
      "X_we1_X-we1",
      55,
      19
    ],
    [
      "X_we1_X-we1",
      55,
      29
    ],
    [
      "X_we1_X-we1",
      55,
      41
    ],
    [
      "X_we1_X-we1",
      55,
      45
    ],
    [
      "X_we1_X-we1",
      55,
      49
    ],
    [
      "X_we1_X-we1",
      55,
      51
    ],
    [
      "X_we1_X-we1",
      55,
      55
    ],
    [
      "X_we1_X-we1",
      55,
      65
    ],
    [
      "X_we1_X-we1",
      55,
      77
    ],
    [
      "X_we1_X-we1",
      56,
      14
    ],
    [
      "X_we1_X-we1",
      56,
      18
    ],
    [
      "X_we1_X-we1",
      56,
      20
    ],
    [
      "X_we1_X-we1",
      56,
      24
    ],
    [
      "X_we1_X-we1",
      56,
      32
    ],
    [
      "X_we1_X-we1",
      56,
      40
    ],
    [
      "X_we1_X-we1",
      56,
      50
    ],
    [
      "X_we1_X-we1",
      56,
      54
    ],
    [
      "X_we1_X-we1",
      56,
      56
    ],
    [
      "X_we1_X-we1",
      56,
      60
    ],
    [
      "X_we1_X-we1",
      56,
      68
    ],
    [
      "X_we1_X-we1",
      56,
      76
    ],
    [
      "X_we1_X-we1",
      57,
      22
    ],
    [
      "X_we1_X-we1",
      57,
      26
    ],
    [
      "X_we1_X-we1",
      57,
      27
    ],
    [
      "X_we1_X-we1",
      57,
      30
    ],
    [
      "X_we1_X-we1",
      57,
      58
    ],
    [
      "X_we1_X-we1",
      57,
      62
    ],
    [
      "X_we1_X-we1",
      57,
      63
    ],
    [
      "X_we1_X-we1",
      57,
      66
    ],
    [
      "X_we1_X-we1",
      58,
      17
    ],
    [
      "X_we1_X-we1",
      58,
      21
    ],
    [
      "X_we1_X-we1",
      58,
      23
    ],
    [
      "X_we1_X-we1",
      58,
      25
    ],
    [
      "X_we1_X-we1",
      58,
      53
    ],
    [
      "X_we1_X-we1",
      58,
      57
    ],
    [
      "X_we1_X-we1",
      58,
      59
    ],
    [
      "X_we1_X-we1",
      58,
      61
    ],
    [
      "X_we1_X-we1",
      59,
      22
    ],
    [
      "X_we1_X-we1",
      59,
      26
    ],
    [
      "X_we1_X-we1",
      59,
      27
    ],
    [
      "X_we1_X-we1",
      59,
      30
    ],
    [
      "X_we1_X-we1",
      59,
      58
    ],
    [
      "X_we1_X-we1",
      59,
      62
    ],
    [
      "X_we1_X-we1",
      59,
      63
    ],
    [
      "X_we1_X-we1",
      59,
      66
    ],
    [
      "X_we1_X-we1",
      60,
      14
    ],
    [
      "X_we1_X-we1",
      60,
      18
    ],
    [
      "X_we1_X-we1",
      60,
      20
    ],
    [
      "X_we1_X-we1",
      60,
      24
    ],
    [
      "X_we1_X-we1",
      60,
      32
    ],
    [
      "X_we1_X-we1",
      60,
      40
    ],
    [
      "X_we1_X-we1",
      60,
      50
    ],
    [
      "X_we1_X-we1",
      60,
      54
    ],
    [
      "X_we1_X-we1",
      60,
      56
    ],
    [
      "X_we1_X-we1",
      60,
      60
    ],
    [
      "X_we1_X-we1",
      60,
      68
    ],
    [
      "X_we1_X-we1",
      60,
      76
    ],
    [
      "X_we1_X-we1",
      61,
      22
    ],
    [
      "X_we1_X-we1",
      61,
      26
    ],
    [
      "X_we1_X-we1",
      61,
      27
    ],
    [
      "X_we1_X-we1",
      61,
      30
    ],
    [
      "X_we1_X-we1",
      61,
      58
    ],
    [
      "X_we1_X-we1",
      61,
      62
    ],
    [
      "X_we1_X-we1",
      61,
      63
    ],
    [
      "X_we1_X-we1",
      61,
      66
    ],
    [
      "X_we1_X-we1",
      62,
      17
    ],
    [
      "X_we1_X-we1",
      62,
      21
    ],
    [
      "X_we1_X-we1",
      62,
      23
    ],
    [
      "X_we1_X-we1",
      62,
      25
    ],
    [
      "X_we1_X-we1",
      62,
      53
    ],
    [
      "X_we1_X-we1",
      62,
      57
    ],
    [
      "X_we1_X-we1",
      62,
      59
    ],
    [
      "X_we1_X-we1",
      62,
      61
    ],
    [
      "X_we1_X-we1",
      63,
      17
    ],
    [
      "X_we1_X-we1",
      63,
      21
    ],
    [
      "X_we1_X-we1",
      63,
      23
    ],
    [
      "X_we1_X-we1",
      63,
      25
    ],
    [
      "X_we1_X-we1",
      63,
      53
    ],
    [
      "X_we1_X-we1",
      63,
      57
    ],
    [
      "X_we1_X-we1",
      63,
      59
    ],
    [
      "X_we1_X-we1",
      63,
      61
    ],
    [
      "X_we1_X-we1",
      64,
      8
    ],
    [
      "X_we1_X-we1",
      64,
      28
    ],
    [
      "X_we1_X-we1",
      64,
      35
    ],
    [
      "X_we1_X-we1",
      64,
      37
    ],
    [
      "X_we1_X-we1",
      64,
      38
    ],
    [
      "X_we1_X-we1",
      64,
      39
    ],
    [
      "X_we1_X-we1",
      64,
      44
    ],
    [
      "X_we1_X-we1",
      64,
      64
    ],
    [
      "X_we1_X-we1",
      64,
      71
    ],
    [
      "X_we1_X-we1",
      64,
      73
    ],
    [
      "X_we1_X-we1",
      64,
      74
    ],
    [
      "X_we1_X-we1",
      64,
      75
    ],
    [
      "X_we1_X-we1",
      65,
      9
    ],
    [
      "X_we1_X-we1",
      65,
      13
    ],
    [
      "X_we1_X-we1",
      65,
      15
    ],
    [
      "X_we1_X-we1",
      65,
      19
    ],
    [
      "X_we1_X-we1",
      65,
      29
    ],
    [
      "X_we1_X-we1",
      65,
      41
    ],
    [
      "X_we1_X-we1",
      65,
      45
    ],
    [
      "X_we1_X-we1",
      65,
      49
    ],
    [
      "X_we1_X-we1",
      65,
      51
    ],
    [
      "X_we1_X-we1",
      65,
      55
    ],
    [
      "X_we1_X-we1",
      65,
      65
    ],
    [
      "X_we1_X-we1",
      65,
      77
    ],
    [
      "X_we1_X-we1",
      66,
      17
    ],
    [
      "X_we1_X-we1",
      66,
      21
    ],
    [
      "X_we1_X-we1",
      66,
      23
    ],
    [
      "X_we1_X-we1",
      66,
      25
    ],
    [
      "X_we1_X-we1",
      66,
      53
    ],
    [
      "X_we1_X-we1",
      66,
      57
    ],
    [
      "X_we1_X-we1",
      66,
      59
    ],
    [
      "X_we1_X-we1",
      66,
      61
    ],
    [
      "X_we1_X-we1",
      67,
      6
    ],
    [
      "X_we1_X-we1",
      67,
      11
    ],
    [
      "X_we1_X-we1",
      67,
      12
    ],
    [
      "X_we1_X-we1",
      67,
      16
    ],
    [
      "X_we1_X-we1",
      67,
      42
    ],
    [
      "X_we1_X-we1",
      67,
      47
    ],
    [
      "X_we1_X-we1",
      67,
      48
    ],
    [
      "X_we1_X-we1",
      67,
      52
    ],
    [
      "X_we1_X-we1",
      68,
      14
    ],
    [
      "X_we1_X-we1",
      68,
      18
    ],
    [
      "X_we1_X-we1",
      68,
      20
    ],
    [
      "X_we1_X-we1",
      68,
      24
    ],
    [
      "X_we1_X-we1",
      68,
      32
    ],
    [
      "X_we1_X-we1",
      68,
      40
    ],
    [
      "X_we1_X-we1",
      68,
      50
    ],
    [
      "X_we1_X-we1",
      68,
      54
    ],
    [
      "X_we1_X-we1",
      68,
      56
    ],
    [
      "X_we1_X-we1",
      68,
      60
    ],
    [
      "X_we1_X-we1",
      68,
      68
    ],
    [
      "X_we1_X-we1",
      68,
      76
    ],
    [
      "X_we1_X-we1",
      69,
      6
    ],
    [
      "X_we1_X-we1",
      69,
      11
    ],
    [
      "X_we1_X-we1",
      69,
      12
    ],
    [
      "X_we1_X-we1",
      69,
      16
    ],
    [
      "X_we1_X-we1",
      69,
      42
    ],
    [
      "X_we1_X-we1",
      69,
      47
    ],
    [
      "X_we1_X-we1",
      69,
      48
    ],
    [
      "X_we1_X-we1",
      69,
      52
    ],
    [
      "X_we1_X-we1",
      70,
      6
    ],
    [
      "X_we1_X-we1",
      70,
      11
    ],
    [
      "X_we1_X-we1",
      70,
      12
    ],
    [
      "X_we1_X-we1",
      70,
      16
    ],
    [
      "X_we1_X-we1",
      70,
      42
    ],
    [
      "X_we1_X-we1",
      70,
      47
    ],
    [
      "X_we1_X-we1",
      70,
      48
    ],
    [
      "X_we1_X-we1",
      70,
      52
    ],
    [
      "X_we1_X-we1",
      71,
      8
    ],
    [
      "X_we1_X-we1",
      71,
      28
    ],
    [
      "X_we1_X-we1",
      71,
      35
    ],
    [
      "X_we1_X-we1",
      71,
      37
    ],
    [
      "X_we1_X-we1",
      71,
      38
    ],
    [
      "X_we1_X-we1",
      71,
      39
    ],
    [
      "X_we1_X-we1",
      71,
      44
    ],
    [
      "X_we1_X-we1",
      71,
      64
    ],
    [
      "X_we1_X-we1",
      71,
      71
    ],
    [
      "X_we1_X-we1",
      71,
      73
    ],
    [
      "X_we1_X-we1",
      71,
      74
    ],
    [
      "X_we1_X-we1",
      71,
      75
    ],
    [
      "X_we1_X-we1",
      72,
      6
    ],
    [
      "X_we1_X-we1",
      72,
      11
    ],
    [
      "X_we1_X-we1",
      72,
      12
    ],
    [
      "X_we1_X-we1",
      72,
      16
    ],
    [
      "X_we1_X-we1",
      72,
      42
    ],
    [
      "X_we1_X-we1",
      72,
      47
    ],
    [
      "X_we1_X-we1",
      72,
      48
    ],
    [
      "X_we1_X-we1",
      72,
      52
    ],
    [
      "X_we1_X-we1",
      73,
      8
    ],
    [
      "X_we1_X-we1",
      73,
      28
    ],
    [
      "X_we1_X-we1",
      73,
      35
    ],
    [
      "X_we1_X-we1",
      73,
      37
    ],
    [
      "X_we1_X-we1",
      73,
      38
    ],
    [
      "X_we1_X-we1",
      73,
      39
    ],
    [
      "X_we1_X-we1",
      73,
      44
    ],
    [
      "X_we1_X-we1",
      73,
      64
    ],
    [
      "X_we1_X-we1",
      73,
      71
    ],
    [
      "X_we1_X-we1",
      73,
      73
    ],
    [
      "X_we1_X-we1",
      73,
      74
    ],
    [
      "X_we1_X-we1",
      73,
      75
    ],
    [
      "X_we1_X-we1",
      74,
      8
    ],
    [
      "X_we1_X-we1",
      74,
      28
    ],
    [
      "X_we1_X-we1",
      74,
      35
    ],
    [
      "X_we1_X-we1",
      74,
      37
    ],
    [
      "X_we1_X-we1",
      74,
      38
    ],
    [
      "X_we1_X-we1",
      74,
      39
    ],
    [
      "X_we1_X-we1",
      74,
      44
    ],
    [
      "X_we1_X-we1",
      74,
      64
    ],
    [
      "X_we1_X-we1",
      74,
      71
    ],
    [
      "X_we1_X-we1",
      74,
      73
    ],
    [
      "X_we1_X-we1",
      74,
      74
    ],
    [
      "X_we1_X-we1",
      74,
      75
    ],
    [
      "X_we1_X-we1",
      75,
      8
    ],
    [
      "X_we1_X-we1",
      75,
      28
    ],
    [
      "X_we1_X-we1",
      75,
      35
    ],
    [
      "X_we1_X-we1",
      75,
      37
    ],
    [
      "X_we1_X-we1",
      75,
      38
    ],
    [
      "X_we1_X-we1",
      75,
      39
    ],
    [
      "X_we1_X-we1",
      75,
      44
    ],
    [
      "X_we1_X-we1",
      75,
      64
    ],
    [
      "X_we1_X-we1",
      75,
      71
    ],
    [
      "X_we1_X-we1",
      75,
      73
    ],
    [
      "X_we1_X-we1",
      75,
      74
    ],
    [
      "X_we1_X-we1",
      75,
      75
    ],
    [
      "X_we1_X-we1",
      76,
      14
    ],
    [
      "X_we1_X-we1",
      76,
      18
    ],
    [
      "X_we1_X-we1",
      76,
      20
    ],
    [
      "X_we1_X-we1",
      76,
      24
    ],
    [
      "X_we1_X-we1",
      76,
      32
    ],
    [
      "X_we1_X-we1",
      76,
      40
    ],
    [
      "X_we1_X-we1",
      76,
      50
    ],
    [
      "X_we1_X-we1",
      76,
      54
    ],
    [
      "X_we1_X-we1",
      76,
      56
    ],
    [
      "X_we1_X-we1",
      76,
      60
    ],
    [
      "X_we1_X-we1",
      76,
      68
    ],
    [
      "X_we1_X-we1",
      76,
      76
    ],
    [
      "X_we1_X-we1",
      77,
      9
    ],
    [
      "X_we1_X-we1",
      77,
      13
    ],
    [
      "X_we1_X-we1",
      77,
      15
    ],
    [
      "X_we1_X-we1",
      77,
      19
    ],
    [
      "X_we1_X-we1",
      77,
      29
    ],
    [
      "X_we1_X-we1",
      77,
      41
    ],
    [
      "X_we1_X-we1",
      77,
      45
    ],
    [
      "X_we1_X-we1",
      77,
      49
    ],
    [
      "X_we1_X-we1",
      77,
      51
    ],
    [
      "X_we1_X-we1",
      77,
      55
    ],
    [
      "X_we1_X-we1",
      77,
      65
    ],
    [
      "X_we1_X-we1",
      77,
      77
    ],
    [
      "X_we2_X-we2",
      0,
      0
    ],
    [
      "X_we2_X-we2",
      0,
      1
    ],
    [
      "X_we2_X-we2",
      0,
      2
    ],
    [
      "X_we2_X-we2",
      0,
      3
    ],
    [
      "X_we2_X-we2",
      0,
      4
    ],
    [
      "X_we2_X-we2",
      0,
      5
    ],
    [
      "X_we2_X-we2",
      0,
      7
    ],
    [
      "X_we2_X-we2",
      0,
      10
    ],
    [
      "X_we2_X-we2",
      0,
      43
    ],
    [
      "X_we2_X-we2",
      0,
      46
    ],
    [
      "X_we2_X-we2",
      1,
      0
    ],
    [
      "X_we2_X-we2",
      1,
      1
    ],
    [
      "X_we2_X-we2",
      1,
      2
    ],
    [
      "X_we2_X-we2",
      1,
      3
    ],
    [
      "X_we2_X-we2",
      1,
      4
    ],
    [
      "X_we2_X-we2",
      1,
      5
    ],
    [
      "X_we2_X-we2",
      1,
      7
    ],
    [
      "X_we2_X-we2",
      1,
      10
    ],
    [
      "X_we2_X-we2",
      1,
      43
    ],
    [
      "X_we2_X-we2",
      1,
      46
    ],
    [
      "X_we2_X-we2",
      2,
      0
    ],
    [
      "X_we2_X-we2",
      2,
      1
    ],
    [
      "X_we2_X-we2",
      2,
      2
    ],
    [
      "X_we2_X-we2",
      2,
      3
    ],
    [
      "X_we2_X-we2",
      2,
      4
    ],
    [
      "X_we2_X-we2",
      2,
      5
    ],
    [
      "X_we2_X-we2",
      2,
      7
    ],
    [
      "X_we2_X-we2",
      2,
      10
    ],
    [
      "X_we2_X-we2",
      2,
      43
    ],
    [
      "X_we2_X-we2",
      2,
      46
    ],
    [
      "X_we2_X-we2",
      3,
      0
    ],
    [
      "X_we2_X-we2",
      3,
      1
    ],
    [
      "X_we2_X-we2",
      3,
      2
    ],
    [
      "X_we2_X-we2",
      3,
      3
    ],
    [
      "X_we2_X-we2",
      3,
      4
    ],
    [
      "X_we2_X-we2",
      3,
      5
    ],
    [
      "X_we2_X-we2",
      3,
      7
    ],
    [
      "X_we2_X-we2",
      3,
      10
    ],
    [
      "X_we2_X-we2",
      3,
      43
    ],
    [
      "X_we2_X-we2",
      3,
      46
    ],
    [
      "X_we2_X-we2",
      4,
      0
    ],
    [
      "X_we2_X-we2",
      4,
      1
    ],
    [
      "X_we2_X-we2",
      4,
      2
    ],
    [
      "X_we2_X-we2",
      4,
      3
    ],
    [
      "X_we2_X-we2",
      4,
      4
    ],
    [
      "X_we2_X-we2",
      4,
      5
    ],
    [
      "X_we2_X-we2",
      4,
      7
    ],
    [
      "X_we2_X-we2",
      4,
      10
    ],
    [
      "X_we2_X-we2",
      4,
      43
    ],
    [
      "X_we2_X-we2",
      4,
      46
    ],
    [
      "X_we2_X-we2",
      5,
      0
    ],
    [
      "X_we2_X-we2",
      5,
      1
    ],
    [
      "X_we2_X-we2",
      5,
      2
    ],
    [
      "X_we2_X-we2",
      5,
      3
    ],
    [
      "X_we2_X-we2",
      5,
      4
    ],
    [
      "X_we2_X-we2",
      5,
      5
    ],
    [
      "X_we2_X-we2",
      5,
      7
    ],
    [
      "X_we2_X-we2",
      5,
      10
    ],
    [
      "X_we2_X-we2",
      5,
      43
    ],
    [
      "X_we2_X-we2",
      5,
      46
    ],
    [
      "X_we2_X-we2",
      6,
      22
    ],
    [
      "X_we2_X-we2",
      6,
      26
    ],
    [
      "X_we2_X-we2",
      6,
      27
    ],
    [
      "X_we2_X-we2",
      6,
      30
    ],
    [
      "X_we2_X-we2",
      6,
      58
    ],
    [
      "X_we2_X-we2",
      6,
      62
    ],
    [
      "X_we2_X-we2",
      6,
      63
    ],
    [
      "X_we2_X-we2",
      6,
      66
    ],
    [
      "X_we2_X-we2",
      7,
      0
    ],
    [
      "X_we2_X-we2",
      7,
      1
    ],
    [
      "X_we2_X-we2",
      7,
      2
    ],
    [
      "X_we2_X-we2",
      7,
      3
    ],
    [
      "X_we2_X-we2",
      7,
      4
    ],
    [
      "X_we2_X-we2",
      7,
      5
    ],
    [
      "X_we2_X-we2",
      7,
      7
    ],
    [
      "X_we2_X-we2",
      7,
      10
    ],
    [
      "X_we2_X-we2",
      7,
      43
    ],
    [
      "X_we2_X-we2",
      7,
      46
    ],
    [
      "X_we2_X-we2",
      8,
      8
    ],
    [
      "X_we2_X-we2",
      8,
      28
    ],
    [
      "X_we2_X-we2",
      8,
      35
    ],
    [
      "X_we2_X-we2",
      8,
      37
    ],
    [
      "X_we2_X-we2",
      8,
      38
    ],
    [
      "X_we2_X-we2",
      8,
      39
    ],
    [
      "X_we2_X-we2",
      8,
      44
    ],
    [
      "X_we2_X-we2",
      8,
      64
    ],
    [
      "X_we2_X-we2",
      8,
      71
    ],
    [
      "X_we2_X-we2",
      8,
      73
    ],
    [
      "X_we2_X-we2",
      8,
      74
    ],
    [
      "X_we2_X-we2",
      8,
      75
    ],
    [
      "X_we2_X-we2",
      9,
      9
    ],
    [
      "X_we2_X-we2",
      9,
      13
    ],
    [
      "X_we2_X-we2",
      9,
      15
    ],
    [
      "X_we2_X-we2",
      9,
      19
    ],
    [
      "X_we2_X-we2",
      9,
      29
    ],
    [
      "X_we2_X-we2",
      9,
      41
    ],
    [
      "X_we2_X-we2",
      9,
      45
    ],
    [
      "X_we2_X-we2",
      9,
      49
    ],
    [
      "X_we2_X-we2",
      9,
      51
    ],
    [
      "X_we2_X-we2",
      9,
      55
    ],
    [
      "X_we2_X-we2",
      9,
      65
    ],
    [
      "X_we2_X-we2",
      9,
      77
    ],
    [
      "X_we2_X-we2",
      10,
      0
    ],
    [
      "X_we2_X-we2",
      10,
      1
    ],
    [
      "X_we2_X-we2",
      10,
      2
    ],
    [
      "X_we2_X-we2",
      10,
      3
    ],
    [
      "X_we2_X-we2",
      10,
      4
    ],
    [
      "X_we2_X-we2",
      10,
      5
    ],
    [
      "X_we2_X-we2",
      10,
      7
    ],
    [
      "X_we2_X-we2",
      10,
      10
    ],
    [
      "X_we2_X-we2",
      10,
      43
    ],
    [
      "X_we2_X-we2",
      10,
      46
    ],
    [
      "X_we2_X-we2",
      11,
      22
    ],
    [
      "X_we2_X-we2",
      11,
      26
    ],
    [
      "X_we2_X-we2",
      11,
      27
    ],
    [
      "X_we2_X-we2",
      11,
      30
    ],
    [
      "X_we2_X-we2",
      11,
      58
    ],
    [
      "X_we2_X-we2",
      11,
      62
    ],
    [
      "X_we2_X-we2",
      11,
      63
    ],
    [
      "X_we2_X-we2",
      11,
      66
    ],
    [
      "X_we2_X-we2",
      12,
      22
    ],
    [
      "X_we2_X-we2",
      12,
      26
    ],
    [
      "X_we2_X-we2",
      12,
      27
    ],
    [
      "X_we2_X-we2",
      12,
      30
    ],
    [
      "X_we2_X-we2",
      12,
      58
    ],
    [
      "X_we2_X-we2",
      12,
      62
    ],
    [
      "X_we2_X-we2",
      12,
      63
    ],
    [
      "X_we2_X-we2",
      12,
      66
    ],
    [
      "X_we2_X-we2",
      13,
      9
    ],
    [
      "X_we2_X-we2",
      13,
      13
    ],
    [
      "X_we2_X-we2",
      13,
      15
    ],
    [
      "X_we2_X-we2",
      13,
      19
    ],
    [
      "X_we2_X-we2",
      13,
      29
    ],
    [
      "X_we2_X-we2",
      13,
      41
    ],
    [
      "X_we2_X-we2",
      13,
      45
    ],
    [
      "X_we2_X-we2",
      13,
      49
    ],
    [
      "X_we2_X-we2",
      13,
      51
    ],
    [
      "X_we2_X-we2",
      13,
      55
    ],
    [
      "X_we2_X-we2",
      13,
      65
    ],
    [
      "X_we2_X-we2",
      13,
      77
    ],
    [
      "X_we2_X-we2",
      14,
      14
    ],
    [
      "X_we2_X-we2",
      14,
      18
    ],
    [
      "X_we2_X-we2",
      14,
      20
    ],
    [
      "X_we2_X-we2",
      14,
      24
    ],
    [
      "X_we2_X-we2",
      14,
      32
    ],
    [
      "X_we2_X-we2",
      14,
      40
    ],
    [
      "X_we2_X-we2",
      14,
      50
    ],
    [
      "X_we2_X-we2",
      14,
      54
    ],
    [
      "X_we2_X-we2",
      14,
      56
    ],
    [
      "X_we2_X-we2",
      14,
      60
    ],
    [
      "X_we2_X-we2",
      14,
      68
    ],
    [
      "X_we2_X-we2",
      14,
      76
    ],
    [
      "X_we2_X-we2",
      15,
      9
    ],
    [
      "X_we2_X-we2",
      15,
      13
    ],
    [
      "X_we2_X-we2",
      15,
      15
    ],
    [
      "X_we2_X-we2",
      15,
      19
    ],
    [
      "X_we2_X-we2",
      15,
      29
    ],
    [
      "X_we2_X-we2",
      15,
      41
    ],
    [
      "X_we2_X-we2",
      15,
      45
    ],
    [
      "X_we2_X-we2",
      15,
      49
    ],
    [
      "X_we2_X-we2",
      15,
      51
    ],
    [
      "X_we2_X-we2",
      15,
      55
    ],
    [
      "X_we2_X-we2",
      15,
      65
    ],
    [
      "X_we2_X-we2",
      15,
      77
    ],
    [
      "X_we2_X-we2",
      16,
      22
    ],
    [
      "X_we2_X-we2",
      16,
      26
    ],
    [
      "X_we2_X-we2",
      16,
      27
    ],
    [
      "X_we2_X-we2",
      16,
      30
    ],
    [
      "X_we2_X-we2",
      16,
      58
    ],
    [
      "X_we2_X-we2",
      16,
      62
    ],
    [
      "X_we2_X-we2",
      16,
      63
    ],
    [
      "X_we2_X-we2",
      16,
      66
    ],
    [
      "X_we2_X-we2",
      17,
      31
    ],
    [
      "X_we2_X-we2",
      17,
      33
    ],
    [
      "X_we2_X-we2",
      17,
      34
    ],
    [
      "X_we2_X-we2",
      17,
      36
    ],
    [
      "X_we2_X-we2",
      17,
      67
    ],
    [
      "X_we2_X-we2",
      17,
      69
    ],
    [
      "X_we2_X-we2",
      17,
      70
    ],
    [
      "X_we2_X-we2",
      17,
      72
    ],
    [
      "X_we2_X-we2",
      18,
      14
    ],
    [
      "X_we2_X-we2",
      18,
      18
    ],
    [
      "X_we2_X-we2",
      18,
      20
    ],
    [
      "X_we2_X-we2",
      18,
      24
    ],
    [
      "X_we2_X-we2",
      18,
      32
    ],
    [
      "X_we2_X-we2",
      18,
      40
    ],
    [
      "X_we2_X-we2",
      18,
      50
    ],
    [
      "X_we2_X-we2",
      18,
      54
    ],
    [
      "X_we2_X-we2",
      18,
      56
    ],
    [
      "X_we2_X-we2",
      18,
      60
    ],
    [
      "X_we2_X-we2",
      18,
      68
    ],
    [
      "X_we2_X-we2",
      18,
      76
    ],
    [
      "X_we2_X-we2",
      19,
      9
    ],
    [
      "X_we2_X-we2",
      19,
      13
    ],
    [
      "X_we2_X-we2",
      19,
      15
    ],
    [
      "X_we2_X-we2",
      19,
      19
    ],
    [
      "X_we2_X-we2",
      19,
      29
    ],
    [
      "X_we2_X-we2",
      19,
      41
    ],
    [
      "X_we2_X-we2",
      19,
      45
    ],
    [
      "X_we2_X-we2",
      19,
      49
    ],
    [
      "X_we2_X-we2",
      19,
      51
    ],
    [
      "X_we2_X-we2",
      19,
      55
    ],
    [
      "X_we2_X-we2",
      19,
      65
    ],
    [
      "X_we2_X-we2",
      19,
      77
    ],
    [
      "X_we2_X-we2",
      20,
      14
    ],
    [
      "X_we2_X-we2",
      20,
      18
    ],
    [
      "X_we2_X-we2",
      20,
      20
    ],
    [
      "X_we2_X-we2",
      20,
      24
    ],
    [
      "X_we2_X-we2",
      20,
      32
    ],
    [
      "X_we2_X-we2",
      20,
      40
    ],
    [
      "X_we2_X-we2",
      20,
      50
    ],
    [
      "X_we2_X-we2",
      20,
      54
    ],
    [
      "X_we2_X-we2",
      20,
      56
    ],
    [
      "X_we2_X-we2",
      20,
      60
    ],
    [
      "X_we2_X-we2",
      20,
      68
    ],
    [
      "X_we2_X-we2",
      20,
      76
    ],
    [
      "X_we2_X-we2",
      21,
      31
    ],
    [
      "X_we2_X-we2",
      21,
      33
    ],
    [
      "X_we2_X-we2",
      21,
      34
    ],
    [
      "X_we2_X-we2",
      21,
      36
    ],
    [
      "X_we2_X-we2",
      21,
      67
    ],
    [
      "X_we2_X-we2",
      21,
      69
    ],
    [
      "X_we2_X-we2",
      21,
      70
    ],
    [
      "X_we2_X-we2",
      21,
      72
    ],
    [
      "X_we2_X-we2",
      22,
      6
    ],
    [
      "X_we2_X-we2",
      22,
      11
    ],
    [
      "X_we2_X-we2",
      22,
      12
    ],
    [
      "X_we2_X-we2",
      22,
      16
    ],
    [
      "X_we2_X-we2",
      22,
      42
    ],
    [
      "X_we2_X-we2",
      22,
      47
    ],
    [
      "X_we2_X-we2",
      22,
      48
    ],
    [
      "X_we2_X-we2",
      22,
      52
    ],
    [
      "X_we2_X-we2",
      23,
      31
    ],
    [
      "X_we2_X-we2",
      23,
      33
    ],
    [
      "X_we2_X-we2",
      23,
      34
    ],
    [
      "X_we2_X-we2",
      23,
      36
    ],
    [
      "X_we2_X-we2",
      23,
      67
    ],
    [
      "X_we2_X-we2",
      23,
      69
    ],
    [
      "X_we2_X-we2",
      23,
      70
    ],
    [
      "X_we2_X-we2",
      23,
      72
    ],
    [
      "X_we2_X-we2",
      24,
      14
    ],
    [
      "X_we2_X-we2",
      24,
      18
    ],
    [
      "X_we2_X-we2",
      24,
      20
    ],
    [
      "X_we2_X-we2",
      24,
      24
    ],
    [
      "X_we2_X-we2",
      24,
      32
    ],
    [
      "X_we2_X-we2",
      24,
      40
    ],
    [
      "X_we2_X-we2",
      24,
      50
    ],
    [
      "X_we2_X-we2",
      24,
      54
    ],
    [
      "X_we2_X-we2",
      24,
      56
    ],
    [
      "X_we2_X-we2",
      24,
      60
    ],
    [
      "X_we2_X-we2",
      24,
      68
    ],
    [
      "X_we2_X-we2",
      24,
      76
    ],
    [
      "X_we2_X-we2",
      25,
      31
    ],
    [
      "X_we2_X-we2",
      25,
      33
    ],
    [
      "X_we2_X-we2",
      25,
      34
    ],
    [
      "X_we2_X-we2",
      25,
      36
    ],
    [
      "X_we2_X-we2",
      25,
      67
    ],
    [
      "X_we2_X-we2",
      25,
      69
    ],
    [
      "X_we2_X-we2",
      25,
      70
    ],
    [
      "X_we2_X-we2",
      25,
      72
    ],
    [
      "X_we2_X-we2",
      26,
      6
    ],
    [
      "X_we2_X-we2",
      26,
      11
    ],
    [
      "X_we2_X-we2",
      26,
      12
    ],
    [
      "X_we2_X-we2",
      26,
      16
    ],
    [
      "X_we2_X-we2",
      26,
      42
    ],
    [
      "X_we2_X-we2",
      26,
      47
    ],
    [
      "X_we2_X-we2",
      26,
      48
    ],
    [
      "X_we2_X-we2",
      26,
      52
    ],
    [
      "X_we2_X-we2",
      27,
      6
    ],
    [
      "X_we2_X-we2",
      27,
      11
    ],
    [
      "X_we2_X-we2",
      27,
      12
    ],
    [
      "X_we2_X-we2",
      27,
      16
    ],
    [
      "X_we2_X-we2",
      27,
      42
    ],
    [
      "X_we2_X-we2",
      27,
      47
    ],
    [
      "X_we2_X-we2",
      27,
      48
    ],
    [
      "X_we2_X-we2",
      27,
      52
    ],
    [
      "X_we2_X-we2",
      28,
      8
    ],
    [
      "X_we2_X-we2",
      28,
      28
    ],
    [
      "X_we2_X-we2",
      28,
      35
    ],
    [
      "X_we2_X-we2",
      28,
      37
    ],
    [
      "X_we2_X-we2",
      28,
      38
    ],
    [
      "X_we2_X-we2",
      28,
      39
    ],
    [
      "X_we2_X-we2",
      28,
      44
    ],
    [
      "X_we2_X-we2",
      28,
      64
    ],
    [
      "X_we2_X-we2",
      28,
      71
    ],
    [
      "X_we2_X-we2",
      28,
      73
    ],
    [
      "X_we2_X-we2",
      28,
      74
    ],
    [
      "X_we2_X-we2",
      28,
      75
    ],
    [
      "X_we2_X-we2",
      29,
      9
    ],
    [
      "X_we2_X-we2",
      29,
      13
    ],
    [
      "X_we2_X-we2",
      29,
      15
    ],
    [
      "X_we2_X-we2",
      29,
      19
    ],
    [
      "X_we2_X-we2",
      29,
      29
    ],
    [
      "X_we2_X-we2",
      29,
      41
    ],
    [
      "X_we2_X-we2",
      29,
      45
    ],
    [
      "X_we2_X-we2",
      29,
      49
    ],
    [
      "X_we2_X-we2",
      29,
      51
    ],
    [
      "X_we2_X-we2",
      29,
      55
    ],
    [
      "X_we2_X-we2",
      29,
      65
    ],
    [
      "X_we2_X-we2",
      29,
      77
    ],
    [
      "X_we2_X-we2",
      30,
      6
    ],
    [
      "X_we2_X-we2",
      30,
      11
    ],
    [
      "X_we2_X-we2",
      30,
      12
    ],
    [
      "X_we2_X-we2",
      30,
      16
    ],
    [
      "X_we2_X-we2",
      30,
      42
    ],
    [
      "X_we2_X-we2",
      30,
      47
    ],
    [
      "X_we2_X-we2",
      30,
      48
    ],
    [
      "X_we2_X-we2",
      30,
      52
    ],
    [
      "X_we2_X-we2",
      31,
      17
    ],
    [
      "X_we2_X-we2",
      31,
      21
    ],
    [
      "X_we2_X-we2",
      31,
      23
    ],
    [
      "X_we2_X-we2",
      31,
      25
    ],
    [
      "X_we2_X-we2",
      31,
      53
    ],
    [
      "X_we2_X-we2",
      31,
      57
    ],
    [
      "X_we2_X-we2",
      31,
      59
    ],
    [
      "X_we2_X-we2",
      31,
      61
    ],
    [
      "X_we2_X-we2",
      32,
      14
    ],
    [
      "X_we2_X-we2",
      32,
      18
    ],
    [
      "X_we2_X-we2",
      32,
      20
    ],
    [
      "X_we2_X-we2",
      32,
      24
    ],
    [
      "X_we2_X-we2",
      32,
      32
    ],
    [
      "X_we2_X-we2",
      32,
      40
    ],
    [
      "X_we2_X-we2",
      32,
      50
    ],
    [
      "X_we2_X-we2",
      32,
      54
    ],
    [
      "X_we2_X-we2",
      32,
      56
    ],
    [
      "X_we2_X-we2",
      32,
      60
    ],
    [
      "X_we2_X-we2",
      32,
      68
    ],
    [
      "X_we2_X-we2",
      32,
      76
    ],
    [
      "X_we2_X-we2",
      33,
      17
    ],
    [
      "X_we2_X-we2",
      33,
      21
    ],
    [
      "X_we2_X-we2",
      33,
      23
    ],
    [
      "X_we2_X-we2",
      33,
      25
    ],
    [
      "X_we2_X-we2",
      33,
      53
    ],
    [
      "X_we2_X-we2",
      33,
      57
    ],
    [
      "X_we2_X-we2",
      33,
      59
    ],
    [
      "X_we2_X-we2",
      33,
      61
    ],
    [
      "X_we2_X-we2",
      34,
      17
    ],
    [
      "X_we2_X-we2",
      34,
      21
    ],
    [
      "X_we2_X-we2",
      34,
      23
    ],
    [
      "X_we2_X-we2",
      34,
      25
    ],
    [
      "X_we2_X-we2",
      34,
      53
    ],
    [
      "X_we2_X-we2",
      34,
      57
    ],
    [
      "X_we2_X-we2",
      34,
      59
    ],
    [
      "X_we2_X-we2",
      34,
      61
    ],
    [
      "X_we2_X-we2",
      35,
      8
    ],
    [
      "X_we2_X-we2",
      35,
      28
    ],
    [
      "X_we2_X-we2",
      35,
      35
    ],
    [
      "X_we2_X-we2",
      35,
      37
    ],
    [
      "X_we2_X-we2",
      35,
      38
    ],
    [
      "X_we2_X-we2",
      35,
      39
    ],
    [
      "X_we2_X-we2",
      35,
      44
    ],
    [
      "X_we2_X-we2",
      35,
      64
    ],
    [
      "X_we2_X-we2",
      35,
      71
    ],
    [
      "X_we2_X-we2",
      35,
      73
    ],
    [
      "X_we2_X-we2",
      35,
      74
    ],
    [
      "X_we2_X-we2",
      35,
      75
    ],
    [
      "X_we2_X-we2",
      36,
      17
    ],
    [
      "X_we2_X-we2",
      36,
      21
    ],
    [
      "X_we2_X-we2",
      36,
      23
    ],
    [
      "X_we2_X-we2",
      36,
      25
    ],
    [
      "X_we2_X-we2",
      36,
      53
    ],
    [
      "X_we2_X-we2",
      36,
      57
    ],
    [
      "X_we2_X-we2",
      36,
      59
    ],
    [
      "X_we2_X-we2",
      36,
      61
    ],
    [
      "X_we2_X-we2",
      37,
      8
    ],
    [
      "X_we2_X-we2",
      37,
      28
    ],
    [
      "X_we2_X-we2",
      37,
      35
    ],
    [
      "X_we2_X-we2",
      37,
      37
    ],
    [
      "X_we2_X-we2",
      37,
      38
    ],
    [
      "X_we2_X-we2",
      37,
      39
    ],
    [
      "X_we2_X-we2",
      37,
      44
    ],
    [
      "X_we2_X-we2",
      37,
      64
    ],
    [
      "X_we2_X-we2",
      37,
      71
    ],
    [
      "X_we2_X-we2",
      37,
      73
    ],
    [
      "X_we2_X-we2",
      37,
      74
    ],
    [
      "X_we2_X-we2",
      37,
      75
    ],
    [
      "X_we2_X-we2",
      38,
      8
    ],
    [
      "X_we2_X-we2",
      38,
      28
    ],
    [
      "X_we2_X-we2",
      38,
      35
    ],
    [
      "X_we2_X-we2",
      38,
      37
    ],
    [
      "X_we2_X-we2",
      38,
      38
    ],
    [
      "X_we2_X-we2",
      38,
      39
    ],
    [
      "X_we2_X-we2",
      38,
      44
    ],
    [
      "X_we2_X-we2",
      38,
      64
    ],
    [
      "X_we2_X-we2",
      38,
      71
    ],
    [
      "X_we2_X-we2",
      38,
      73
    ],
    [
      "X_we2_X-we2",
      38,
      74
    ],
    [
      "X_we2_X-we2",
      38,
      75
    ],
    [
      "X_we2_X-we2",
      39,
      8
    ],
    [
      "X_we2_X-we2",
      39,
      28
    ],
    [
      "X_we2_X-we2",
      39,
      35
    ],
    [
      "X_we2_X-we2",
      39,
      37
    ],
    [
      "X_we2_X-we2",
      39,
      38
    ],
    [
      "X_we2_X-we2",
      39,
      39
    ],
    [
      "X_we2_X-we2",
      39,
      44
    ],
    [
      "X_we2_X-we2",
      39,
      64
    ],
    [
      "X_we2_X-we2",
      39,
      71
    ],
    [
      "X_we2_X-we2",
      39,
      73
    ],
    [
      "X_we2_X-we2",
      39,
      74
    ],
    [
      "X_we2_X-we2",
      39,
      75
    ],
    [
      "X_we2_X-we2",
      40,
      14
    ],
    [
      "X_we2_X-we2",
      40,
      18
    ],
    [
      "X_we2_X-we2",
      40,
      20
    ],
    [
      "X_we2_X-we2",
      40,
      24
    ],
    [
      "X_we2_X-we2",
      40,
      32
    ],
    [
      "X_we2_X-we2",
      40,
      40
    ],
    [
      "X_we2_X-we2",
      40,
      50
    ],
    [
      "X_we2_X-we2",
      40,
      54
    ],
    [
      "X_we2_X-we2",
      40,
      56
    ],
    [
      "X_we2_X-we2",
      40,
      60
    ],
    [
      "X_we2_X-we2",
      40,
      68
    ],
    [
      "X_we2_X-we2",
      40,
      76
    ],
    [
      "X_we2_X-we2",
      41,
      9
    ],
    [
      "X_we2_X-we2",
      41,
      13
    ],
    [
      "X_we2_X-we2",
      41,
      15
    ],
    [
      "X_we2_X-we2",
      41,
      19
    ],
    [
      "X_we2_X-we2",
      41,
      29
    ],
    [
      "X_we2_X-we2",
      41,
      41
    ],
    [
      "X_we2_X-we2",
      41,
      45
    ],
    [
      "X_we2_X-we2",
      41,
      49
    ],
    [
      "X_we2_X-we2",
      41,
      51
    ],
    [
      "X_we2_X-we2",
      41,
      55
    ],
    [
      "X_we2_X-we2",
      41,
      65
    ],
    [
      "X_we2_X-we2",
      41,
      77
    ],
    [
      "X_we2_X-we2",
      42,
      22
    ],
    [
      "X_we2_X-we2",
      42,
      26
    ],
    [
      "X_we2_X-we2",
      42,
      27
    ],
    [
      "X_we2_X-we2",
      42,
      30
    ],
    [
      "X_we2_X-we2",
      42,
      58
    ],
    [
      "X_we2_X-we2",
      42,
      62
    ],
    [
      "X_we2_X-we2",
      42,
      63
    ],
    [
      "X_we2_X-we2",
      42,
      66
    ],
    [
      "X_we2_X-we2",
      43,
      0
    ],
    [
      "X_we2_X-we2",
      43,
      1
    ],
    [
      "X_we2_X-we2",
      43,
      2
    ],
    [
      "X_we2_X-we2",
      43,
      3
    ],
    [
      "X_we2_X-we2",
      43,
      4
    ],
    [
      "X_we2_X-we2",
      43,
      5
    ],
    [
      "X_we2_X-we2",
      43,
      7
    ],
    [
      "X_we2_X-we2",
      43,
      10
    ],
    [
      "X_we2_X-we2",
      43,
      43
    ],
    [
      "X_we2_X-we2",
      43,
      46
    ],
    [
      "X_we2_X-we2",
      44,
      8
    ],
    [
      "X_we2_X-we2",
      44,
      28
    ],
    [
      "X_we2_X-we2",
      44,
      35
    ],
    [
      "X_we2_X-we2",
      44,
      37
    ],
    [
      "X_we2_X-we2",
      44,
      38
    ],
    [
      "X_we2_X-we2",
      44,
      39
    ],
    [
      "X_we2_X-we2",
      44,
      44
    ],
    [
      "X_we2_X-we2",
      44,
      64
    ],
    [
      "X_we2_X-we2",
      44,
      71
    ],
    [
      "X_we2_X-we2",
      44,
      73
    ],
    [
      "X_we2_X-we2",
      44,
      74
    ],
    [
      "X_we2_X-we2",
      44,
      75
    ],
    [
      "X_we2_X-we2",
      45,
      9
    ],
    [
      "X_we2_X-we2",
      45,
      13
    ],
    [
      "X_we2_X-we2",
      45,
      15
    ],
    [
      "X_we2_X-we2",
      45,
      19
    ],
    [
      "X_we2_X-we2",
      45,
      29
    ],
    [
      "X_we2_X-we2",
      45,
      41
    ],
    [
      "X_we2_X-we2",
      45,
      45
    ],
    [
      "X_we2_X-we2",
      45,
      49
    ],
    [
      "X_we2_X-we2",
      45,
      51
    ],
    [
      "X_we2_X-we2",
      45,
      55
    ],
    [
      "X_we2_X-we2",
      45,
      65
    ],
    [
      "X_we2_X-we2",
      45,
      77
    ],
    [
      "X_we2_X-we2",
      46,
      0
    ],
    [
      "X_we2_X-we2",
      46,
      1
    ],
    [
      "X_we2_X-we2",
      46,
      2
    ],
    [
      "X_we2_X-we2",
      46,
      3
    ],
    [
      "X_we2_X-we2",
      46,
      4
    ],
    [
      "X_we2_X-we2",
      46,
      5
    ],
    [
      "X_we2_X-we2",
      46,
      7
    ],
    [
      "X_we2_X-we2",
      46,
      10
    ],
    [
      "X_we2_X-we2",
      46,
      43
    ],
    [
      "X_we2_X-we2",
      46,
      46
    ],
    [
      "X_we2_X-we2",
      47,
      22
    ],
    [
      "X_we2_X-we2",
      47,
      26
    ],
    [
      "X_we2_X-we2",
      47,
      27
    ],
    [
      "X_we2_X-we2",
      47,
      30
    ],
    [
      "X_we2_X-we2",
      47,
      58
    ],
    [
      "X_we2_X-we2",
      47,
      62
    ],
    [
      "X_we2_X-we2",
      47,
      63
    ],
    [
      "X_we2_X-we2",
      47,
      66
    ],
    [
      "X_we2_X-we2",
      48,
      22
    ],
    [
      "X_we2_X-we2",
      48,
      26
    ],
    [
      "X_we2_X-we2",
      48,
      27
    ],
    [
      "X_we2_X-we2",
      48,
      30
    ],
    [
      "X_we2_X-we2",
      48,
      58
    ],
    [
      "X_we2_X-we2",
      48,
      62
    ],
    [
      "X_we2_X-we2",
      48,
      63
    ],
    [
      "X_we2_X-we2",
      48,
      66
    ],
    [
      "X_we2_X-we2",
      49,
      9
    ],
    [
      "X_we2_X-we2",
      49,
      13
    ],
    [
      "X_we2_X-we2",
      49,
      15
    ],
    [
      "X_we2_X-we2",
      49,
      19
    ],
    [
      "X_we2_X-we2",
      49,
      29
    ],
    [
      "X_we2_X-we2",
      49,
      41
    ],
    [
      "X_we2_X-we2",
      49,
      45
    ],
    [
      "X_we2_X-we2",
      49,
      49
    ],
    [
      "X_we2_X-we2",
      49,
      51
    ],
    [
      "X_we2_X-we2",
      49,
      55
    ],
    [
      "X_we2_X-we2",
      49,
      65
    ],
    [
      "X_we2_X-we2",
      49,
      77
    ],
    [
      "X_we2_X-we2",
      50,
      14
    ],
    [
      "X_we2_X-we2",
      50,
      18
    ],
    [
      "X_we2_X-we2",
      50,
      20
    ],
    [
      "X_we2_X-we2",
      50,
      24
    ],
    [
      "X_we2_X-we2",
      50,
      32
    ],
    [
      "X_we2_X-we2",
      50,
      40
    ],
    [
      "X_we2_X-we2",
      50,
      50
    ],
    [
      "X_we2_X-we2",
      50,
      54
    ],
    [
      "X_we2_X-we2",
      50,
      56
    ],
    [
      "X_we2_X-we2",
      50,
      60
    ],
    [
      "X_we2_X-we2",
      50,
      68
    ],
    [
      "X_we2_X-we2",
      50,
      76
    ],
    [
      "X_we2_X-we2",
      51,
      9
    ],
    [
      "X_we2_X-we2",
      51,
      13
    ],
    [
      "X_we2_X-we2",
      51,
      15
    ],
    [
      "X_we2_X-we2",
      51,
      19
    ],
    [
      "X_we2_X-we2",
      51,
      29
    ],
    [
      "X_we2_X-we2",
      51,
      41
    ],
    [
      "X_we2_X-we2",
      51,
      45
    ],
    [
      "X_we2_X-we2",
      51,
      49
    ],
    [
      "X_we2_X-we2",
      51,
      51
    ],
    [
      "X_we2_X-we2",
      51,
      55
    ],
    [
      "X_we2_X-we2",
      51,
      65
    ],
    [
      "X_we2_X-we2",
      51,
      77
    ],
    [
      "X_we2_X-we2",
      52,
      22
    ],
    [
      "X_we2_X-we2",
      52,
      26
    ],
    [
      "X_we2_X-we2",
      52,
      27
    ],
    [
      "X_we2_X-we2",
      52,
      30
    ],
    [
      "X_we2_X-we2",
      52,
      58
    ],
    [
      "X_we2_X-we2",
      52,
      62
    ],
    [
      "X_we2_X-we2",
      52,
      63
    ],
    [
      "X_we2_X-we2",
      52,
      66
    ],
    [
      "X_we2_X-we2",
      53,
      31
    ],
    [
      "X_we2_X-we2",
      53,
      33
    ],
    [
      "X_we2_X-we2",
      53,
      34
    ],
    [
      "X_we2_X-we2",
      53,
      36
    ],
    [
      "X_we2_X-we2",
      53,
      67
    ],
    [
      "X_we2_X-we2",
      53,
      69
    ],
    [
      "X_we2_X-we2",
      53,
      70
    ],
    [
      "X_we2_X-we2",
      53,
      72
    ],
    [
      "X_we2_X-we2",
      54,
      14
    ],
    [
      "X_we2_X-we2",
      54,
      18
    ],
    [
      "X_we2_X-we2",
      54,
      20
    ],
    [
      "X_we2_X-we2",
      54,
      24
    ],
    [
      "X_we2_X-we2",
      54,
      32
    ],
    [
      "X_we2_X-we2",
      54,
      40
    ],
    [
      "X_we2_X-we2",
      54,
      50
    ],
    [
      "X_we2_X-we2",
      54,
      54
    ],
    [
      "X_we2_X-we2",
      54,
      56
    ],
    [
      "X_we2_X-we2",
      54,
      60
    ],
    [
      "X_we2_X-we2",
      54,
      68
    ],
    [
      "X_we2_X-we2",
      54,
      76
    ],
    [
      "X_we2_X-we2",
      55,
      9
    ],
    [
      "X_we2_X-we2",
      55,
      13
    ],
    [
      "X_we2_X-we2",
      55,
      15
    ],
    [
      "X_we2_X-we2",
      55,
      19
    ],
    [
      "X_we2_X-we2",
      55,
      29
    ],
    [
      "X_we2_X-we2",
      55,
      41
    ],
    [
      "X_we2_X-we2",
      55,
      45
    ],
    [
      "X_we2_X-we2",
      55,
      49
    ],
    [
      "X_we2_X-we2",
      55,
      51
    ],
    [
      "X_we2_X-we2",
      55,
      55
    ],
    [
      "X_we2_X-we2",
      55,
      65
    ],
    [
      "X_we2_X-we2",
      55,
      77
    ],
    [
      "X_we2_X-we2",
      56,
      14
    ],
    [
      "X_we2_X-we2",
      56,
      18
    ],
    [
      "X_we2_X-we2",
      56,
      20
    ],
    [
      "X_we2_X-we2",
      56,
      24
    ],
    [
      "X_we2_X-we2",
      56,
      32
    ],
    [
      "X_we2_X-we2",
      56,
      40
    ],
    [
      "X_we2_X-we2",
      56,
      50
    ],
    [
      "X_we2_X-we2",
      56,
      54
    ],
    [
      "X_we2_X-we2",
      56,
      56
    ],
    [
      "X_we2_X-we2",
      56,
      60
    ],
    [
      "X_we2_X-we2",
      56,
      68
    ],
    [
      "X_we2_X-we2",
      56,
      76
    ],
    [
      "X_we2_X-we2",
      57,
      31
    ],
    [
      "X_we2_X-we2",
      57,
      33
    ],
    [
      "X_we2_X-we2",
      57,
      34
    ],
    [
      "X_we2_X-we2",
      57,
      36
    ],
    [
      "X_we2_X-we2",
      57,
      67
    ],
    [
      "X_we2_X-we2",
      57,
      69
    ],
    [
      "X_we2_X-we2",
      57,
      70
    ],
    [
      "X_we2_X-we2",
      57,
      72
    ],
    [
      "X_we2_X-we2",
      58,
      6
    ],
    [
      "X_we2_X-we2",
      58,
      11
    ],
    [
      "X_we2_X-we2",
      58,
      12
    ],
    [
      "X_we2_X-we2",
      58,
      16
    ],
    [
      "X_we2_X-we2",
      58,
      42
    ],
    [
      "X_we2_X-we2",
      58,
      47
    ],
    [
      "X_we2_X-we2",
      58,
      48
    ],
    [
      "X_we2_X-we2",
      58,
      52
    ],
    [
      "X_we2_X-we2",
      59,
      31
    ],
    [
      "X_we2_X-we2",
      59,
      33
    ],
    [
      "X_we2_X-we2",
      59,
      34
    ],
    [
      "X_we2_X-we2",
      59,
      36
    ],
    [
      "X_we2_X-we2",
      59,
      67
    ],
    [
      "X_we2_X-we2",
      59,
      69
    ],
    [
      "X_we2_X-we2",
      59,
      70
    ],
    [
      "X_we2_X-we2",
      59,
      72
    ],
    [
      "X_we2_X-we2",
      60,
      14
    ],
    [
      "X_we2_X-we2",
      60,
      18
    ],
    [
      "X_we2_X-we2",
      60,
      20
    ],
    [
      "X_we2_X-we2",
      60,
      24
    ],
    [
      "X_we2_X-we2",
      60,
      32
    ],
    [
      "X_we2_X-we2",
      60,
      40
    ],
    [
      "X_we2_X-we2",
      60,
      50
    ],
    [
      "X_we2_X-we2",
      60,
      54
    ],
    [
      "X_we2_X-we2",
      60,
      56
    ],
    [
      "X_we2_X-we2",
      60,
      60
    ],
    [
      "X_we2_X-we2",
      60,
      68
    ],
    [
      "X_we2_X-we2",
      60,
      76
    ],
    [
      "X_we2_X-we2",
      61,
      31
    ],
    [
      "X_we2_X-we2",
      61,
      33
    ],
    [
      "X_we2_X-we2",
      61,
      34
    ],
    [
      "X_we2_X-we2",
      61,
      36
    ],
    [
      "X_we2_X-we2",
      61,
      67
    ],
    [
      "X_we2_X-we2",
      61,
      69
    ],
    [
      "X_we2_X-we2",
      61,
      70
    ],
    [
      "X_we2_X-we2",
      61,
      72
    ],
    [
      "X_we2_X-we2",
      62,
      6
    ],
    [
      "X_we2_X-we2",
      62,
      11
    ],
    [
      "X_we2_X-we2",
      62,
      12
    ],
    [
      "X_we2_X-we2",
      62,
      16
    ],
    [
      "X_we2_X-we2",
      62,
      42
    ],
    [
      "X_we2_X-we2",
      62,
      47
    ],
    [
      "X_we2_X-we2",
      62,
      48
    ],
    [
      "X_we2_X-we2",
      62,
      52
    ],
    [
      "X_we2_X-we2",
      63,
      6
    ],
    [
      "X_we2_X-we2",
      63,
      11
    ],
    [
      "X_we2_X-we2",
      63,
      12
    ],
    [
      "X_we2_X-we2",
      63,
      16
    ],
    [
      "X_we2_X-we2",
      63,
      42
    ],
    [
      "X_we2_X-we2",
      63,
      47
    ],
    [
      "X_we2_X-we2",
      63,
      48
    ],
    [
      "X_we2_X-we2",
      63,
      52
    ],
    [
      "X_we2_X-we2",
      64,
      8
    ],
    [
      "X_we2_X-we2",
      64,
      28
    ],
    [
      "X_we2_X-we2",
      64,
      35
    ],
    [
      "X_we2_X-we2",
      64,
      37
    ],
    [
      "X_we2_X-we2",
      64,
      38
    ],
    [
      "X_we2_X-we2",
      64,
      39
    ],
    [
      "X_we2_X-we2",
      64,
      44
    ],
    [
      "X_we2_X-we2",
      64,
      64
    ],
    [
      "X_we2_X-we2",
      64,
      71
    ],
    [
      "X_we2_X-we2",
      64,
      73
    ],
    [
      "X_we2_X-we2",
      64,
      74
    ],
    [
      "X_we2_X-we2",
      64,
      75
    ],
    [
      "X_we2_X-we2",
      65,
      9
    ],
    [
      "X_we2_X-we2",
      65,
      13
    ],
    [
      "X_we2_X-we2",
      65,
      15
    ],
    [
      "X_we2_X-we2",
      65,
      19
    ],
    [
      "X_we2_X-we2",
      65,
      29
    ],
    [
      "X_we2_X-we2",
      65,
      41
    ],
    [
      "X_we2_X-we2",
      65,
      45
    ],
    [
      "X_we2_X-we2",
      65,
      49
    ],
    [
      "X_we2_X-we2",
      65,
      51
    ],
    [
      "X_we2_X-we2",
      65,
      55
    ],
    [
      "X_we2_X-we2",
      65,
      65
    ],
    [
      "X_we2_X-we2",
      65,
      77
    ],
    [
      "X_we2_X-we2",
      66,
      6
    ],
    [
      "X_we2_X-we2",
      66,
      11
    ],
    [
      "X_we2_X-we2",
      66,
      12
    ],
    [
      "X_we2_X-we2",
      66,
      16
    ],
    [
      "X_we2_X-we2",
      66,
      42
    ],
    [
      "X_we2_X-we2",
      66,
      47
    ],
    [
      "X_we2_X-we2",
      66,
      48
    ],
    [
      "X_we2_X-we2",
      66,
      52
    ],
    [
      "X_we2_X-we2",
      67,
      17
    ],
    [
      "X_we2_X-we2",
      67,
      21
    ],
    [
      "X_we2_X-we2",
      67,
      23
    ],
    [
      "X_we2_X-we2",
      67,
      25
    ],
    [
      "X_we2_X-we2",
      67,
      53
    ],
    [
      "X_we2_X-we2",
      67,
      57
    ],
    [
      "X_we2_X-we2",
      67,
      59
    ],
    [
      "X_we2_X-we2",
      67,
      61
    ],
    [
      "X_we2_X-we2",
      68,
      14
    ],
    [
      "X_we2_X-we2",
      68,
      18
    ],
    [
      "X_we2_X-we2",
      68,
      20
    ],
    [
      "X_we2_X-we2",
      68,
      24
    ],
    [
      "X_we2_X-we2",
      68,
      32
    ],
    [
      "X_we2_X-we2",
      68,
      40
    ],
    [
      "X_we2_X-we2",
      68,
      50
    ],
    [
      "X_we2_X-we2",
      68,
      54
    ],
    [
      "X_we2_X-we2",
      68,
      56
    ],
    [
      "X_we2_X-we2",
      68,
      60
    ],
    [
      "X_we2_X-we2",
      68,
      68
    ],
    [
      "X_we2_X-we2",
      68,
      76
    ],
    [
      "X_we2_X-we2",
      69,
      17
    ],
    [
      "X_we2_X-we2",
      69,
      21
    ],
    [
      "X_we2_X-we2",
      69,
      23
    ],
    [
      "X_we2_X-we2",
      69,
      25
    ],
    [
      "X_we2_X-we2",
      69,
      53
    ],
    [
      "X_we2_X-we2",
      69,
      57
    ],
    [
      "X_we2_X-we2",
      69,
      59
    ],
    [
      "X_we2_X-we2",
      69,
      61
    ],
    [
      "X_we2_X-we2",
      70,
      17
    ],
    [
      "X_we2_X-we2",
      70,
      21
    ],
    [
      "X_we2_X-we2",
      70,
      23
    ],
    [
      "X_we2_X-we2",
      70,
      25
    ],
    [
      "X_we2_X-we2",
      70,
      53
    ],
    [
      "X_we2_X-we2",
      70,
      57
    ],
    [
      "X_we2_X-we2",
      70,
      59
    ],
    [
      "X_we2_X-we2",
      70,
      61
    ],
    [
      "X_we2_X-we2",
      71,
      8
    ],
    [
      "X_we2_X-we2",
      71,
      28
    ],
    [
      "X_we2_X-we2",
      71,
      35
    ],
    [
      "X_we2_X-we2",
      71,
      37
    ],
    [
      "X_we2_X-we2",
      71,
      38
    ],
    [
      "X_we2_X-we2",
      71,
      39
    ],
    [
      "X_we2_X-we2",
      71,
      44
    ],
    [
      "X_we2_X-we2",
      71,
      64
    ],
    [
      "X_we2_X-we2",
      71,
      71
    ],
    [
      "X_we2_X-we2",
      71,
      73
    ],
    [
      "X_we2_X-we2",
      71,
      74
    ],
    [
      "X_we2_X-we2",
      71,
      75
    ],
    [
      "X_we2_X-we2",
      72,
      17
    ],
    [
      "X_we2_X-we2",
      72,
      21
    ],
    [
      "X_we2_X-we2",
      72,
      23
    ],
    [
      "X_we2_X-we2",
      72,
      25
    ],
    [
      "X_we2_X-we2",
      72,
      53
    ],
    [
      "X_we2_X-we2",
      72,
      57
    ],
    [
      "X_we2_X-we2",
      72,
      59
    ],
    [
      "X_we2_X-we2",
      72,
      61
    ],
    [
      "X_we2_X-we2",
      73,
      8
    ],
    [
      "X_we2_X-we2",
      73,
      28
    ],
    [
      "X_we2_X-we2",
      73,
      35
    ],
    [
      "X_we2_X-we2",
      73,
      37
    ],
    [
      "X_we2_X-we2",
      73,
      38
    ],
    [
      "X_we2_X-we2",
      73,
      39
    ],
    [
      "X_we2_X-we2",
      73,
      44
    ],
    [
      "X_we2_X-we2",
      73,
      64
    ],
    [
      "X_we2_X-we2",
      73,
      71
    ],
    [
      "X_we2_X-we2",
      73,
      73
    ],
    [
      "X_we2_X-we2",
      73,
      74
    ],
    [
      "X_we2_X-we2",
      73,
      75
    ],
    [
      "X_we2_X-we2",
      74,
      8
    ],
    [
      "X_we2_X-we2",
      74,
      28
    ],
    [
      "X_we2_X-we2",
      74,
      35
    ],
    [
      "X_we2_X-we2",
      74,
      37
    ],
    [
      "X_we2_X-we2",
      74,
      38
    ],
    [
      "X_we2_X-we2",
      74,
      39
    ],
    [
      "X_we2_X-we2",
      74,
      44
    ],
    [
      "X_we2_X-we2",
      74,
      64
    ],
    [
      "X_we2_X-we2",
      74,
      71
    ],
    [
      "X_we2_X-we2",
      74,
      73
    ],
    [
      "X_we2_X-we2",
      74,
      74
    ],
    [
      "X_we2_X-we2",
      74,
      75
    ],
    [
      "X_we2_X-we2",
      75,
      8
    ],
    [
      "X_we2_X-we2",
      75,
      28
    ],
    [
      "X_we2_X-we2",
      75,
      35
    ],
    [
      "X_we2_X-we2",
      75,
      37
    ],
    [
      "X_we2_X-we2",
      75,
      38
    ],
    [
      "X_we2_X-we2",
      75,
      39
    ],
    [
      "X_we2_X-we2",
      75,
      44
    ],
    [
      "X_we2_X-we2",
      75,
      64
    ],
    [
      "X_we2_X-we2",
      75,
      71
    ],
    [
      "X_we2_X-we2",
      75,
      73
    ],
    [
      "X_we2_X-we2",
      75,
      74
    ],
    [
      "X_we2_X-we2",
      75,
      75
    ],
    [
      "X_we2_X-we2",
      76,
      14
    ],
    [
      "X_we2_X-we2",
      76,
      18
    ],
    [
      "X_we2_X-we2",
      76,
      20
    ],
    [
      "X_we2_X-we2",
      76,
      24
    ],
    [
      "X_we2_X-we2",
      76,
      32
    ],
    [
      "X_we2_X-we2",
      76,
      40
    ],
    [
      "X_we2_X-we2",
      76,
      50
    ],
    [
      "X_we2_X-we2",
      76,
      54
    ],
    [
      "X_we2_X-we2",
      76,
      56
    ],
    [
      "X_we2_X-we2",
      76,
      60
    ],
    [
      "X_we2_X-we2",
      76,
      68
    ],
    [
      "X_we2_X-we2",
      76,
      76
    ],
    [
      "X_we2_X-we2",
      77,
      9
    ],
    [
      "X_we2_X-we2",
      77,
      13
    ],
    [
      "X_we2_X-we2",
      77,
      15
    ],
    [
      "X_we2_X-we2",
      77,
      19
    ],
    [
      "X_we2_X-we2",
      77,
      29
    ],
    [
      "X_we2_X-we2",
      77,
      41
    ],
    [
      "X_we2_X-we2",
      77,
      45
    ],
    [
      "X_we2_X-we2",
      77,
      49
    ],
    [
      "X_we2_X-we2",
      77,
      51
    ],
    [
      "X_we2_X-we2",
      77,
      55
    ],
    [
      "X_we2_X-we2",
      77,
      65
    ],
    [
      "X_we2_X-we2",
      77,
      77
    ],
    [
      "X_we3_X-we3",
      0,
      0
    ],
    [
      "X_we3_X-we3",
      0,
      1
    ],
    [
      "X_we3_X-we3",
      0,
      2
    ],
    [
      "X_we3_X-we3",
      0,
      3
    ],
    [
      "X_we3_X-we3",
      0,
      4
    ],
    [
      "X_we3_X-we3",
      0,
      5
    ],
    [
      "X_we3_X-we3",
      0,
      7
    ],
    [
      "X_we3_X-we3",
      0,
      10
    ],
    [
      "X_we3_X-we3",
      0,
      43
    ],
    [
      "X_we3_X-we3",
      0,
      46
    ],
    [
      "X_we3_X-we3",
      1,
      0
    ],
    [
      "X_we3_X-we3",
      1,
      1
    ],
    [
      "X_we3_X-we3",
      1,
      2
    ],
    [
      "X_we3_X-we3",
      1,
      3
    ],
    [
      "X_we3_X-we3",
      1,
      4
    ],
    [
      "X_we3_X-we3",
      1,
      5
    ],
    [
      "X_we3_X-we3",
      1,
      7
    ],
    [
      "X_we3_X-we3",
      1,
      10
    ],
    [
      "X_we3_X-we3",
      1,
      43
    ],
    [
      "X_we3_X-we3",
      1,
      46
    ],
    [
      "X_we3_X-we3",
      2,
      0
    ],
    [
      "X_we3_X-we3",
      2,
      1
    ],
    [
      "X_we3_X-we3",
      2,
      2
    ],
    [
      "X_we3_X-we3",
      2,
      3
    ],
    [
      "X_we3_X-we3",
      2,
      4
    ],
    [
      "X_we3_X-we3",
      2,
      5
    ],
    [
      "X_we3_X-we3",
      2,
      7
    ],
    [
      "X_we3_X-we3",
      2,
      10
    ],
    [
      "X_we3_X-we3",
      2,
      43
    ],
    [
      "X_we3_X-we3",
      2,
      46
    ],
    [
      "X_we3_X-we3",
      3,
      0
    ],
    [
      "X_we3_X-we3",
      3,
      1
    ],
    [
      "X_we3_X-we3",
      3,
      2
    ],
    [
      "X_we3_X-we3",
      3,
      3
    ],
    [
      "X_we3_X-we3",
      3,
      4
    ],
    [
      "X_we3_X-we3",
      3,
      5
    ],
    [
      "X_we3_X-we3",
      3,
      7
    ],
    [
      "X_we3_X-we3",
      3,
      10
    ],
    [
      "X_we3_X-we3",
      3,
      43
    ],
    [
      "X_we3_X-we3",
      3,
      46
    ],
    [
      "X_we3_X-we3",
      4,
      0
    ],
    [
      "X_we3_X-we3",
      4,
      1
    ],
    [
      "X_we3_X-we3",
      4,
      2
    ],
    [
      "X_we3_X-we3",
      4,
      3
    ],
    [
      "X_we3_X-we3",
      4,
      4
    ],
    [
      "X_we3_X-we3",
      4,
      5
    ],
    [
      "X_we3_X-we3",
      4,
      7
    ],
    [
      "X_we3_X-we3",
      4,
      10
    ],
    [
      "X_we3_X-we3",
      4,
      43
    ],
    [
      "X_we3_X-we3",
      4,
      46
    ],
    [
      "X_we3_X-we3",
      5,
      0
    ],
    [
      "X_we3_X-we3",
      5,
      1
    ],
    [
      "X_we3_X-we3",
      5,
      2
    ],
    [
      "X_we3_X-we3",
      5,
      3
    ],
    [
      "X_we3_X-we3",
      5,
      4
    ],
    [
      "X_we3_X-we3",
      5,
      5
    ],
    [
      "X_we3_X-we3",
      5,
      7
    ],
    [
      "X_we3_X-we3",
      5,
      10
    ],
    [
      "X_we3_X-we3",
      5,
      43
    ],
    [
      "X_we3_X-we3",
      5,
      46
    ],
    [
      "X_we3_X-we3",
      6,
      17
    ],
    [
      "X_we3_X-we3",
      6,
      21
    ],
    [
      "X_we3_X-we3",
      6,
      23
    ],
    [
      "X_we3_X-we3",
      6,
      25
    ],
    [
      "X_we3_X-we3",
      6,
      53
    ],
    [
      "X_we3_X-we3",
      6,
      57
    ],
    [
      "X_we3_X-we3",
      6,
      59
    ],
    [
      "X_we3_X-we3",
      6,
      61
    ],
    [
      "X_we3_X-we3",
      7,
      0
    ],
    [
      "X_we3_X-we3",
      7,
      1
    ],
    [
      "X_we3_X-we3",
      7,
      2
    ],
    [
      "X_we3_X-we3",
      7,
      3
    ],
    [
      "X_we3_X-we3",
      7,
      4
    ],
    [
      "X_we3_X-we3",
      7,
      5
    ],
    [
      "X_we3_X-we3",
      7,
      7
    ],
    [
      "X_we3_X-we3",
      7,
      10
    ],
    [
      "X_we3_X-we3",
      7,
      43
    ],
    [
      "X_we3_X-we3",
      7,
      46
    ],
    [
      "X_we3_X-we3",
      8,
      8
    ],
    [
      "X_we3_X-we3",
      8,
      28
    ],
    [
      "X_we3_X-we3",
      8,
      35
    ],
    [
      "X_we3_X-we3",
      8,
      37
    ],
    [
      "X_we3_X-we3",
      8,
      38
    ],
    [
      "X_we3_X-we3",
      8,
      39
    ],
    [
      "X_we3_X-we3",
      8,
      44
    ],
    [
      "X_we3_X-we3",
      8,
      64
    ],
    [
      "X_we3_X-we3",
      8,
      71
    ],
    [
      "X_we3_X-we3",
      8,
      73
    ],
    [
      "X_we3_X-we3",
      8,
      74
    ],
    [
      "X_we3_X-we3",
      8,
      75
    ],
    [
      "X_we3_X-we3",
      9,
      9
    ],
    [
      "X_we3_X-we3",
      9,
      13
    ],
    [
      "X_we3_X-we3",
      9,
      15
    ],
    [
      "X_we3_X-we3",
      9,
      19
    ],
    [
      "X_we3_X-we3",
      9,
      29
    ],
    [
      "X_we3_X-we3",
      9,
      41
    ],
    [
      "X_we3_X-we3",
      9,
      45
    ],
    [
      "X_we3_X-we3",
      9,
      49
    ],
    [
      "X_we3_X-we3",
      9,
      51
    ],
    [
      "X_we3_X-we3",
      9,
      55
    ],
    [
      "X_we3_X-we3",
      9,
      65
    ],
    [
      "X_we3_X-we3",
      9,
      77
    ],
    [
      "X_we3_X-we3",
      10,
      0
    ],
    [
      "X_we3_X-we3",
      10,
      1
    ],
    [
      "X_we3_X-we3",
      10,
      2
    ],
    [
      "X_we3_X-we3",
      10,
      3
    ],
    [
      "X_we3_X-we3",
      10,
      4
    ],
    [
      "X_we3_X-we3",
      10,
      5
    ],
    [
      "X_we3_X-we3",
      10,
      7
    ],
    [
      "X_we3_X-we3",
      10,
      10
    ],
    [
      "X_we3_X-we3",
      10,
      43
    ],
    [
      "X_we3_X-we3",
      10,
      46
    ],
    [
      "X_we3_X-we3",
      11,
      17
    ],
    [
      "X_we3_X-we3",
      11,
      21
    ],
    [
      "X_we3_X-we3",
      11,
      23
    ],
    [
      "X_we3_X-we3",
      11,
      25
    ],
    [
      "X_we3_X-we3",
      11,
      53
    ],
    [
      "X_we3_X-we3",
      11,
      57
    ],
    [
      "X_we3_X-we3",
      11,
      59
    ],
    [
      "X_we3_X-we3",
      11,
      61
    ],
    [
      "X_we3_X-we3",
      12,
      17
    ],
    [
      "X_we3_X-we3",
      12,
      21
    ],
    [
      "X_we3_X-we3",
      12,
      23
    ],
    [
      "X_we3_X-we3",
      12,
      25
    ],
    [
      "X_we3_X-we3",
      12,
      53
    ],
    [
      "X_we3_X-we3",
      12,
      57
    ],
    [
      "X_we3_X-we3",
      12,
      59
    ],
    [
      "X_we3_X-we3",
      12,
      61
    ],
    [
      "X_we3_X-we3",
      13,
      9
    ],
    [
      "X_we3_X-we3",
      13,
      13
    ],
    [
      "X_we3_X-we3",
      13,
      15
    ],
    [
      "X_we3_X-we3",
      13,
      19
    ],
    [
      "X_we3_X-we3",
      13,
      29
    ],
    [
      "X_we3_X-we3",
      13,
      41
    ],
    [
      "X_we3_X-we3",
      13,
      45
    ],
    [
      "X_we3_X-we3",
      13,
      49
    ],
    [
      "X_we3_X-we3",
      13,
      51
    ],
    [
      "X_we3_X-we3",
      13,
      55
    ],
    [
      "X_we3_X-we3",
      13,
      65
    ],
    [
      "X_we3_X-we3",
      13,
      77
    ],
    [
      "X_we3_X-we3",
      14,
      14
    ],
    [
      "X_we3_X-we3",
      14,
      18
    ],
    [
      "X_we3_X-we3",
      14,
      20
    ],
    [
      "X_we3_X-we3",
      14,
      24
    ],
    [
      "X_we3_X-we3",
      14,
      32
    ],
    [
      "X_we3_X-we3",
      14,
      40
    ],
    [
      "X_we3_X-we3",
      14,
      50
    ],
    [
      "X_we3_X-we3",
      14,
      54
    ],
    [
      "X_we3_X-we3",
      14,
      56
    ],
    [
      "X_we3_X-we3",
      14,
      60
    ],
    [
      "X_we3_X-we3",
      14,
      68
    ],
    [
      "X_we3_X-we3",
      14,
      76
    ],
    [
      "X_we3_X-we3",
      15,
      9
    ],
    [
      "X_we3_X-we3",
      15,
      13
    ],
    [
      "X_we3_X-we3",
      15,
      15
    ],
    [
      "X_we3_X-we3",
      15,
      19
    ],
    [
      "X_we3_X-we3",
      15,
      29
    ],
    [
      "X_we3_X-we3",
      15,
      41
    ],
    [
      "X_we3_X-we3",
      15,
      45
    ],
    [
      "X_we3_X-we3",
      15,
      49
    ],
    [
      "X_we3_X-we3",
      15,
      51
    ],
    [
      "X_we3_X-we3",
      15,
      55
    ],
    [
      "X_we3_X-we3",
      15,
      65
    ],
    [
      "X_we3_X-we3",
      15,
      77
    ],
    [
      "X_we3_X-we3",
      16,
      17
    ],
    [
      "X_we3_X-we3",
      16,
      21
    ],
    [
      "X_we3_X-we3",
      16,
      23
    ],
    [
      "X_we3_X-we3",
      16,
      25
    ],
    [
      "X_we3_X-we3",
      16,
      53
    ],
    [
      "X_we3_X-we3",
      16,
      57
    ],
    [
      "X_we3_X-we3",
      16,
      59
    ],
    [
      "X_we3_X-we3",
      16,
      61
    ],
    [
      "X_we3_X-we3",
      17,
      6
    ],
    [
      "X_we3_X-we3",
      17,
      11
    ],
    [
      "X_we3_X-we3",
      17,
      12
    ],
    [
      "X_we3_X-we3",
      17,
      16
    ],
    [
      "X_we3_X-we3",
      17,
      42
    ],
    [
      "X_we3_X-we3",
      17,
      47
    ],
    [
      "X_we3_X-we3",
      17,
      48
    ],
    [
      "X_we3_X-we3",
      17,
      52
    ],
    [
      "X_we3_X-we3",
      18,
      14
    ],
    [
      "X_we3_X-we3",
      18,
      18
    ],
    [
      "X_we3_X-we3",
      18,
      20
    ],
    [
      "X_we3_X-we3",
      18,
      24
    ],
    [
      "X_we3_X-we3",
      18,
      32
    ],
    [
      "X_we3_X-we3",
      18,
      40
    ],
    [
      "X_we3_X-we3",
      18,
      50
    ],
    [
      "X_we3_X-we3",
      18,
      54
    ],
    [
      "X_we3_X-we3",
      18,
      56
    ],
    [
      "X_we3_X-we3",
      18,
      60
    ],
    [
      "X_we3_X-we3",
      18,
      68
    ],
    [
      "X_we3_X-we3",
      18,
      76
    ],
    [
      "X_we3_X-we3",
      19,
      9
    ],
    [
      "X_we3_X-we3",
      19,
      13
    ],
    [
      "X_we3_X-we3",
      19,
      15
    ],
    [
      "X_we3_X-we3",
      19,
      19
    ],
    [
      "X_we3_X-we3",
      19,
      29
    ],
    [
      "X_we3_X-we3",
      19,
      41
    ],
    [
      "X_we3_X-we3",
      19,
      45
    ],
    [
      "X_we3_X-we3",
      19,
      49
    ],
    [
      "X_we3_X-we3",
      19,
      51
    ],
    [
      "X_we3_X-we3",
      19,
      55
    ],
    [
      "X_we3_X-we3",
      19,
      65
    ],
    [
      "X_we3_X-we3",
      19,
      77
    ],
    [
      "X_we3_X-we3",
      20,
      14
    ],
    [
      "X_we3_X-we3",
      20,
      18
    ],
    [
      "X_we3_X-we3",
      20,
      20
    ],
    [
      "X_we3_X-we3",
      20,
      24
    ],
    [
      "X_we3_X-we3",
      20,
      32
    ],
    [
      "X_we3_X-we3",
      20,
      40
    ],
    [
      "X_we3_X-we3",
      20,
      50
    ],
    [
      "X_we3_X-we3",
      20,
      54
    ],
    [
      "X_we3_X-we3",
      20,
      56
    ],
    [
      "X_we3_X-we3",
      20,
      60
    ],
    [
      "X_we3_X-we3",
      20,
      68
    ],
    [
      "X_we3_X-we3",
      20,
      76
    ],
    [
      "X_we3_X-we3",
      21,
      6
    ],
    [
      "X_we3_X-we3",
      21,
      11
    ],
    [
      "X_we3_X-we3",
      21,
      12
    ],
    [
      "X_we3_X-we3",
      21,
      16
    ],
    [
      "X_we3_X-we3",
      21,
      42
    ],
    [
      "X_we3_X-we3",
      21,
      47
    ],
    [
      "X_we3_X-we3",
      21,
      48
    ],
    [
      "X_we3_X-we3",
      21,
      52
    ],
    [
      "X_we3_X-we3",
      22,
      31
    ],
    [
      "X_we3_X-we3",
      22,
      33
    ],
    [
      "X_we3_X-we3",
      22,
      34
    ],
    [
      "X_we3_X-we3",
      22,
      36
    ],
    [
      "X_we3_X-we3",
      22,
      67
    ],
    [
      "X_we3_X-we3",
      22,
      69
    ],
    [
      "X_we3_X-we3",
      22,
      70
    ],
    [
      "X_we3_X-we3",
      22,
      72
    ],
    [
      "X_we3_X-we3",
      23,
      6
    ],
    [
      "X_we3_X-we3",
      23,
      11
    ],
    [
      "X_we3_X-we3",
      23,
      12
    ],
    [
      "X_we3_X-we3",
      23,
      16
    ],
    [
      "X_we3_X-we3",
      23,
      42
    ],
    [
      "X_we3_X-we3",
      23,
      47
    ],
    [
      "X_we3_X-we3",
      23,
      48
    ],
    [
      "X_we3_X-we3",
      23,
      52
    ],
    [
      "X_we3_X-we3",
      24,
      14
    ],
    [
      "X_we3_X-we3",
      24,
      18
    ],
    [
      "X_we3_X-we3",
      24,
      20
    ],
    [
      "X_we3_X-we3",
      24,
      24
    ],
    [
      "X_we3_X-we3",
      24,
      32
    ],
    [
      "X_we3_X-we3",
      24,
      40
    ],
    [
      "X_we3_X-we3",
      24,
      50
    ],
    [
      "X_we3_X-we3",
      24,
      54
    ],
    [
      "X_we3_X-we3",
      24,
      56
    ],
    [
      "X_we3_X-we3",
      24,
      60
    ],
    [
      "X_we3_X-we3",
      24,
      68
    ],
    [
      "X_we3_X-we3",
      24,
      76
    ],
    [
      "X_we3_X-we3",
      25,
      6
    ],
    [
      "X_we3_X-we3",
      25,
      11
    ],
    [
      "X_we3_X-we3",
      25,
      12
    ],
    [
      "X_we3_X-we3",
      25,
      16
    ],
    [
      "X_we3_X-we3",
      25,
      42
    ],
    [
      "X_we3_X-we3",
      25,
      47
    ],
    [
      "X_we3_X-we3",
      25,
      48
    ],
    [
      "X_we3_X-we3",
      25,
      52
    ],
    [
      "X_we3_X-we3",
      26,
      31
    ],
    [
      "X_we3_X-we3",
      26,
      33
    ],
    [
      "X_we3_X-we3",
      26,
      34
    ],
    [
      "X_we3_X-we3",
      26,
      36
    ],
    [
      "X_we3_X-we3",
      26,
      67
    ],
    [
      "X_we3_X-we3",
      26,
      69
    ],
    [
      "X_we3_X-we3",
      26,
      70
    ],
    [
      "X_we3_X-we3",
      26,
      72
    ],
    [
      "X_we3_X-we3",
      27,
      31
    ],
    [
      "X_we3_X-we3",
      27,
      33
    ],
    [
      "X_we3_X-we3",
      27,
      34
    ],
    [
      "X_we3_X-we3",
      27,
      36
    ],
    [
      "X_we3_X-we3",
      27,
      67
    ],
    [
      "X_we3_X-we3",
      27,
      69
    ],
    [
      "X_we3_X-we3",
      27,
      70
    ],
    [
      "X_we3_X-we3",
      27,
      72
    ],
    [
      "X_we3_X-we3",
      28,
      8
    ],
    [
      "X_we3_X-we3",
      28,
      28
    ],
    [
      "X_we3_X-we3",
      28,
      35
    ],
    [
      "X_we3_X-we3",
      28,
      37
    ],
    [
      "X_we3_X-we3",
      28,
      38
    ],
    [
      "X_we3_X-we3",
      28,
      39
    ],
    [
      "X_we3_X-we3",
      28,
      44
    ],
    [
      "X_we3_X-we3",
      28,
      64
    ],
    [
      "X_we3_X-we3",
      28,
      71
    ],
    [
      "X_we3_X-we3",
      28,
      73
    ],
    [
      "X_we3_X-we3",
      28,
      74
    ],
    [
      "X_we3_X-we3",
      28,
      75
    ],
    [
      "X_we3_X-we3",
      29,
      9
    ],
    [
      "X_we3_X-we3",
      29,
      13
    ],
    [
      "X_we3_X-we3",
      29,
      15
    ],
    [
      "X_we3_X-we3",
      29,
      19
    ],
    [
      "X_we3_X-we3",
      29,
      29
    ],
    [
      "X_we3_X-we3",
      29,
      41
    ],
    [
      "X_we3_X-we3",
      29,
      45
    ],
    [
      "X_we3_X-we3",
      29,
      49
    ],
    [
      "X_we3_X-we3",
      29,
      51
    ],
    [
      "X_we3_X-we3",
      29,
      55
    ],
    [
      "X_we3_X-we3",
      29,
      65
    ],
    [
      "X_we3_X-we3",
      29,
      77
    ],
    [
      "X_we3_X-we3",
      30,
      31
    ],
    [
      "X_we3_X-we3",
      30,
      33
    ],
    [
      "X_we3_X-we3",
      30,
      34
    ],
    [
      "X_we3_X-we3",
      30,
      36
    ],
    [
      "X_we3_X-we3",
      30,
      67
    ],
    [
      "X_we3_X-we3",
      30,
      69
    ],
    [
      "X_we3_X-we3",
      30,
      70
    ],
    [
      "X_we3_X-we3",
      30,
      72
    ],
    [
      "X_we3_X-we3",
      31,
      22
    ],
    [
      "X_we3_X-we3",
      31,
      26
    ],
    [
      "X_we3_X-we3",
      31,
      27
    ],
    [
      "X_we3_X-we3",
      31,
      30
    ],
    [
      "X_we3_X-we3",
      31,
      58
    ],
    [
      "X_we3_X-we3",
      31,
      62
    ],
    [
      "X_we3_X-we3",
      31,
      63
    ],
    [
      "X_we3_X-we3",
      31,
      66
    ],
    [
      "X_we3_X-we3",
      32,
      14
    ],
    [
      "X_we3_X-we3",
      32,
      18
    ],
    [
      "X_we3_X-we3",
      32,
      20
    ],
    [
      "X_we3_X-we3",
      32,
      24
    ],
    [
      "X_we3_X-we3",
      32,
      32
    ],
    [
      "X_we3_X-we3",
      32,
      40
    ],
    [
      "X_we3_X-we3",
      32,
      50
    ],
    [
      "X_we3_X-we3",
      32,
      54
    ],
    [
      "X_we3_X-we3",
      32,
      56
    ],
    [
      "X_we3_X-we3",
      32,
      60
    ],
    [
      "X_we3_X-we3",
      32,
      68
    ],
    [
      "X_we3_X-we3",
      32,
      76
    ],
    [
      "X_we3_X-we3",
      33,
      22
    ],
    [
      "X_we3_X-we3",
      33,
      26
    ],
    [
      "X_we3_X-we3",
      33,
      27
    ],
    [
      "X_we3_X-we3",
      33,
      30
    ],
    [
      "X_we3_X-we3",
      33,
      58
    ],
    [
      "X_we3_X-we3",
      33,
      62
    ],
    [
      "X_we3_X-we3",
      33,
      63
    ],
    [
      "X_we3_X-we3",
      33,
      66
    ],
    [
      "X_we3_X-we3",
      34,
      22
    ],
    [
      "X_we3_X-we3",
      34,
      26
    ],
    [
      "X_we3_X-we3",
      34,
      27
    ],
    [
      "X_we3_X-we3",
      34,
      30
    ],
    [
      "X_we3_X-we3",
      34,
      58
    ],
    [
      "X_we3_X-we3",
      34,
      62
    ],
    [
      "X_we3_X-we3",
      34,
      63
    ],
    [
      "X_we3_X-we3",
      34,
      66
    ],
    [
      "X_we3_X-we3",
      35,
      8
    ],
    [
      "X_we3_X-we3",
      35,
      28
    ],
    [
      "X_we3_X-we3",
      35,
      35
    ],
    [
      "X_we3_X-we3",
      35,
      37
    ],
    [
      "X_we3_X-we3",
      35,
      38
    ],
    [
      "X_we3_X-we3",
      35,
      39
    ],
    [
      "X_we3_X-we3",
      35,
      44
    ],
    [
      "X_we3_X-we3",
      35,
      64
    ],
    [
      "X_we3_X-we3",
      35,
      71
    ],
    [
      "X_we3_X-we3",
      35,
      73
    ],
    [
      "X_we3_X-we3",
      35,
      74
    ],
    [
      "X_we3_X-we3",
      35,
      75
    ],
    [
      "X_we3_X-we3",
      36,
      22
    ],
    [
      "X_we3_X-we3",
      36,
      26
    ],
    [
      "X_we3_X-we3",
      36,
      27
    ],
    [
      "X_we3_X-we3",
      36,
      30
    ],
    [
      "X_we3_X-we3",
      36,
      58
    ],
    [
      "X_we3_X-we3",
      36,
      62
    ],
    [
      "X_we3_X-we3",
      36,
      63
    ],
    [
      "X_we3_X-we3",
      36,
      66
    ],
    [
      "X_we3_X-we3",
      37,
      8
    ],
    [
      "X_we3_X-we3",
      37,
      28
    ],
    [
      "X_we3_X-we3",
      37,
      35
    ],
    [
      "X_we3_X-we3",
      37,
      37
    ],
    [
      "X_we3_X-we3",
      37,
      38
    ],
    [
      "X_we3_X-we3",
      37,
      39
    ],
    [
      "X_we3_X-we3",
      37,
      44
    ],
    [
      "X_we3_X-we3",
      37,
      64
    ],
    [
      "X_we3_X-we3",
      37,
      71
    ],
    [
      "X_we3_X-we3",
      37,
      73
    ],
    [
      "X_we3_X-we3",
      37,
      74
    ],
    [
      "X_we3_X-we3",
      37,
      75
    ],
    [
      "X_we3_X-we3",
      38,
      8
    ],
    [
      "X_we3_X-we3",
      38,
      28
    ],
    [
      "X_we3_X-we3",
      38,
      35
    ],
    [
      "X_we3_X-we3",
      38,
      37
    ],
    [
      "X_we3_X-we3",
      38,
      38
    ],
    [
      "X_we3_X-we3",
      38,
      39
    ],
    [
      "X_we3_X-we3",
      38,
      44
    ],
    [
      "X_we3_X-we3",
      38,
      64
    ],
    [
      "X_we3_X-we3",
      38,
      71
    ],
    [
      "X_we3_X-we3",
      38,
      73
    ],
    [
      "X_we3_X-we3",
      38,
      74
    ],
    [
      "X_we3_X-we3",
      38,
      75
    ],
    [
      "X_we3_X-we3",
      39,
      8
    ],
    [
      "X_we3_X-we3",
      39,
      28
    ],
    [
      "X_we3_X-we3",
      39,
      35
    ],
    [
      "X_we3_X-we3",
      39,
      37
    ],
    [
      "X_we3_X-we3",
      39,
      38
    ],
    [
      "X_we3_X-we3",
      39,
      39
    ],
    [
      "X_we3_X-we3",
      39,
      44
    ],
    [
      "X_we3_X-we3",
      39,
      64
    ],
    [
      "X_we3_X-we3",
      39,
      71
    ],
    [
      "X_we3_X-we3",
      39,
      73
    ],
    [
      "X_we3_X-we3",
      39,
      74
    ],
    [
      "X_we3_X-we3",
      39,
      75
    ],
    [
      "X_we3_X-we3",
      40,
      14
    ],
    [
      "X_we3_X-we3",
      40,
      18
    ],
    [
      "X_we3_X-we3",
      40,
      20
    ],
    [
      "X_we3_X-we3",
      40,
      24
    ],
    [
      "X_we3_X-we3",
      40,
      32
    ],
    [
      "X_we3_X-we3",
      40,
      40
    ],
    [
      "X_we3_X-we3",
      40,
      50
    ],
    [
      "X_we3_X-we3",
      40,
      54
    ],
    [
      "X_we3_X-we3",
      40,
      56
    ],
    [
      "X_we3_X-we3",
      40,
      60
    ],
    [
      "X_we3_X-we3",
      40,
      68
    ],
    [
      "X_we3_X-we3",
      40,
      76
    ],
    [
      "X_we3_X-we3",
      41,
      9
    ],
    [
      "X_we3_X-we3",
      41,
      13
    ],
    [
      "X_we3_X-we3",
      41,
      15
    ],
    [
      "X_we3_X-we3",
      41,
      19
    ],
    [
      "X_we3_X-we3",
      41,
      29
    ],
    [
      "X_we3_X-we3",
      41,
      41
    ],
    [
      "X_we3_X-we3",
      41,
      45
    ],
    [
      "X_we3_X-we3",
      41,
      49
    ],
    [
      "X_we3_X-we3",
      41,
      51
    ],
    [
      "X_we3_X-we3",
      41,
      55
    ],
    [
      "X_we3_X-we3",
      41,
      65
    ],
    [
      "X_we3_X-we3",
      41,
      77
    ],
    [
      "X_we3_X-we3",
      42,
      17
    ],
    [
      "X_we3_X-we3",
      42,
      21
    ],
    [
      "X_we3_X-we3",
      42,
      23
    ],
    [
      "X_we3_X-we3",
      42,
      25
    ],
    [
      "X_we3_X-we3",
      42,
      53
    ],
    [
      "X_we3_X-we3",
      42,
      57
    ],
    [
      "X_we3_X-we3",
      42,
      59
    ],
    [
      "X_we3_X-we3",
      42,
      61
    ],
    [
      "X_we3_X-we3",
      43,
      0
    ],
    [
      "X_we3_X-we3",
      43,
      1
    ],
    [
      "X_we3_X-we3",
      43,
      2
    ],
    [
      "X_we3_X-we3",
      43,
      3
    ],
    [
      "X_we3_X-we3",
      43,
      4
    ],
    [
      "X_we3_X-we3",
      43,
      5
    ],
    [
      "X_we3_X-we3",
      43,
      7
    ],
    [
      "X_we3_X-we3",
      43,
      10
    ],
    [
      "X_we3_X-we3",
      43,
      43
    ],
    [
      "X_we3_X-we3",
      43,
      46
    ],
    [
      "X_we3_X-we3",
      44,
      8
    ],
    [
      "X_we3_X-we3",
      44,
      28
    ],
    [
      "X_we3_X-we3",
      44,
      35
    ],
    [
      "X_we3_X-we3",
      44,
      37
    ],
    [
      "X_we3_X-we3",
      44,
      38
    ],
    [
      "X_we3_X-we3",
      44,
      39
    ],
    [
      "X_we3_X-we3",
      44,
      44
    ],
    [
      "X_we3_X-we3",
      44,
      64
    ],
    [
      "X_we3_X-we3",
      44,
      71
    ],
    [
      "X_we3_X-we3",
      44,
      73
    ],
    [
      "X_we3_X-we3",
      44,
      74
    ],
    [
      "X_we3_X-we3",
      44,
      75
    ],
    [
      "X_we3_X-we3",
      45,
      9
    ],
    [
      "X_we3_X-we3",
      45,
      13
    ],
    [
      "X_we3_X-we3",
      45,
      15
    ],
    [
      "X_we3_X-we3",
      45,
      19
    ],
    [
      "X_we3_X-we3",
      45,
      29
    ],
    [
      "X_we3_X-we3",
      45,
      41
    ],
    [
      "X_we3_X-we3",
      45,
      45
    ],
    [
      "X_we3_X-we3",
      45,
      49
    ],
    [
      "X_we3_X-we3",
      45,
      51
    ],
    [
      "X_we3_X-we3",
      45,
      55
    ],
    [
      "X_we3_X-we3",
      45,
      65
    ],
    [
      "X_we3_X-we3",
      45,
      77
    ],
    [
      "X_we3_X-we3",
      46,
      0
    ],
    [
      "X_we3_X-we3",
      46,
      1
    ],
    [
      "X_we3_X-we3",
      46,
      2
    ],
    [
      "X_we3_X-we3",
      46,
      3
    ],
    [
      "X_we3_X-we3",
      46,
      4
    ],
    [
      "X_we3_X-we3",
      46,
      5
    ],
    [
      "X_we3_X-we3",
      46,
      7
    ],
    [
      "X_we3_X-we3",
      46,
      10
    ],
    [
      "X_we3_X-we3",
      46,
      43
    ],
    [
      "X_we3_X-we3",
      46,
      46
    ],
    [
      "X_we3_X-we3",
      47,
      17
    ],
    [
      "X_we3_X-we3",
      47,
      21
    ],
    [
      "X_we3_X-we3",
      47,
      23
    ],
    [
      "X_we3_X-we3",
      47,
      25
    ],
    [
      "X_we3_X-we3",
      47,
      53
    ],
    [
      "X_we3_X-we3",
      47,
      57
    ],
    [
      "X_we3_X-we3",
      47,
      59
    ],
    [
      "X_we3_X-we3",
      47,
      61
    ],
    [
      "X_we3_X-we3",
      48,
      17
    ],
    [
      "X_we3_X-we3",
      48,
      21
    ],
    [
      "X_we3_X-we3",
      48,
      23
    ],
    [
      "X_we3_X-we3",
      48,
      25
    ],
    [
      "X_we3_X-we3",
      48,
      53
    ],
    [
      "X_we3_X-we3",
      48,
      57
    ],
    [
      "X_we3_X-we3",
      48,
      59
    ],
    [
      "X_we3_X-we3",
      48,
      61
    ],
    [
      "X_we3_X-we3",
      49,
      9
    ],
    [
      "X_we3_X-we3",
      49,
      13
    ],
    [
      "X_we3_X-we3",
      49,
      15
    ],
    [
      "X_we3_X-we3",
      49,
      19
    ],
    [
      "X_we3_X-we3",
      49,
      29
    ],
    [
      "X_we3_X-we3",
      49,
      41
    ],
    [
      "X_we3_X-we3",
      49,
      45
    ],
    [
      "X_we3_X-we3",
      49,
      49
    ],
    [
      "X_we3_X-we3",
      49,
      51
    ],
    [
      "X_we3_X-we3",
      49,
      55
    ],
    [
      "X_we3_X-we3",
      49,
      65
    ],
    [
      "X_we3_X-we3",
      49,
      77
    ],
    [
      "X_we3_X-we3",
      50,
      14
    ],
    [
      "X_we3_X-we3",
      50,
      18
    ],
    [
      "X_we3_X-we3",
      50,
      20
    ],
    [
      "X_we3_X-we3",
      50,
      24
    ],
    [
      "X_we3_X-we3",
      50,
      32
    ],
    [
      "X_we3_X-we3",
      50,
      40
    ],
    [
      "X_we3_X-we3",
      50,
      50
    ],
    [
      "X_we3_X-we3",
      50,
      54
    ],
    [
      "X_we3_X-we3",
      50,
      56
    ],
    [
      "X_we3_X-we3",
      50,
      60
    ],
    [
      "X_we3_X-we3",
      50,
      68
    ],
    [
      "X_we3_X-we3",
      50,
      76
    ],
    [
      "X_we3_X-we3",
      51,
      9
    ],
    [
      "X_we3_X-we3",
      51,
      13
    ],
    [
      "X_we3_X-we3",
      51,
      15
    ],
    [
      "X_we3_X-we3",
      51,
      19
    ],
    [
      "X_we3_X-we3",
      51,
      29
    ],
    [
      "X_we3_X-we3",
      51,
      41
    ],
    [
      "X_we3_X-we3",
      51,
      45
    ],
    [
      "X_we3_X-we3",
      51,
      49
    ],
    [
      "X_we3_X-we3",
      51,
      51
    ],
    [
      "X_we3_X-we3",
      51,
      55
    ],
    [
      "X_we3_X-we3",
      51,
      65
    ],
    [
      "X_we3_X-we3",
      51,
      77
    ],
    [
      "X_we3_X-we3",
      52,
      17
    ],
    [
      "X_we3_X-we3",
      52,
      21
    ],
    [
      "X_we3_X-we3",
      52,
      23
    ],
    [
      "X_we3_X-we3",
      52,
      25
    ],
    [
      "X_we3_X-we3",
      52,
      53
    ],
    [
      "X_we3_X-we3",
      52,
      57
    ],
    [
      "X_we3_X-we3",
      52,
      59
    ],
    [
      "X_we3_X-we3",
      52,
      61
    ],
    [
      "X_we3_X-we3",
      53,
      6
    ],
    [
      "X_we3_X-we3",
      53,
      11
    ],
    [
      "X_we3_X-we3",
      53,
      12
    ],
    [
      "X_we3_X-we3",
      53,
      16
    ],
    [
      "X_we3_X-we3",
      53,
      42
    ],
    [
      "X_we3_X-we3",
      53,
      47
    ],
    [
      "X_we3_X-we3",
      53,
      48
    ],
    [
      "X_we3_X-we3",
      53,
      52
    ],
    [
      "X_we3_X-we3",
      54,
      14
    ],
    [
      "X_we3_X-we3",
      54,
      18
    ],
    [
      "X_we3_X-we3",
      54,
      20
    ],
    [
      "X_we3_X-we3",
      54,
      24
    ],
    [
      "X_we3_X-we3",
      54,
      32
    ],
    [
      "X_we3_X-we3",
      54,
      40
    ],
    [
      "X_we3_X-we3",
      54,
      50
    ],
    [
      "X_we3_X-we3",
      54,
      54
    ],
    [
      "X_we3_X-we3",
      54,
      56
    ],
    [
      "X_we3_X-we3",
      54,
      60
    ],
    [
      "X_we3_X-we3",
      54,
      68
    ],
    [
      "X_we3_X-we3",
      54,
      76
    ],
    [
      "X_we3_X-we3",
      55,
      9
    ],
    [
      "X_we3_X-we3",
      55,
      13
    ],
    [
      "X_we3_X-we3",
      55,
      15
    ],
    [
      "X_we3_X-we3",
      55,
      19
    ],
    [
      "X_we3_X-we3",
      55,
      29
    ],
    [
      "X_we3_X-we3",
      55,
      41
    ],
    [
      "X_we3_X-we3",
      55,
      45
    ],
    [
      "X_we3_X-we3",
      55,
      49
    ],
    [
      "X_we3_X-we3",
      55,
      51
    ],
    [
      "X_we3_X-we3",
      55,
      55
    ],
    [
      "X_we3_X-we3",
      55,
      65
    ],
    [
      "X_we3_X-we3",
      55,
      77
    ],
    [
      "X_we3_X-we3",
      56,
      14
    ],
    [
      "X_we3_X-we3",
      56,
      18
    ],
    [
      "X_we3_X-we3",
      56,
      20
    ],
    [
      "X_we3_X-we3",
      56,
      24
    ],
    [
      "X_we3_X-we3",
      56,
      32
    ],
    [
      "X_we3_X-we3",
      56,
      40
    ],
    [
      "X_we3_X-we3",
      56,
      50
    ],
    [
      "X_we3_X-we3",
      56,
      54
    ],
    [
      "X_we3_X-we3",
      56,
      56
    ],
    [
      "X_we3_X-we3",
      56,
      60
    ],
    [
      "X_we3_X-we3",
      56,
      68
    ],
    [
      "X_we3_X-we3",
      56,
      76
    ],
    [
      "X_we3_X-we3",
      57,
      6
    ],
    [
      "X_we3_X-we3",
      57,
      11
    ],
    [
      "X_we3_X-we3",
      57,
      12
    ],
    [
      "X_we3_X-we3",
      57,
      16
    ],
    [
      "X_we3_X-we3",
      57,
      42
    ],
    [
      "X_we3_X-we3",
      57,
      47
    ],
    [
      "X_we3_X-we3",
      57,
      48
    ],
    [
      "X_we3_X-we3",
      57,
      52
    ],
    [
      "X_we3_X-we3",
      58,
      31
    ],
    [
      "X_we3_X-we3",
      58,
      33
    ],
    [
      "X_we3_X-we3",
      58,
      34
    ],
    [
      "X_we3_X-we3",
      58,
      36
    ],
    [
      "X_we3_X-we3",
      58,
      67
    ],
    [
      "X_we3_X-we3",
      58,
      69
    ],
    [
      "X_we3_X-we3",
      58,
      70
    ],
    [
      "X_we3_X-we3",
      58,
      72
    ],
    [
      "X_we3_X-we3",
      59,
      6
    ],
    [
      "X_we3_X-we3",
      59,
      11
    ],
    [
      "X_we3_X-we3",
      59,
      12
    ],
    [
      "X_we3_X-we3",
      59,
      16
    ],
    [
      "X_we3_X-we3",
      59,
      42
    ],
    [
      "X_we3_X-we3",
      59,
      47
    ],
    [
      "X_we3_X-we3",
      59,
      48
    ],
    [
      "X_we3_X-we3",
      59,
      52
    ],
    [
      "X_we3_X-we3",
      60,
      14
    ],
    [
      "X_we3_X-we3",
      60,
      18
    ],
    [
      "X_we3_X-we3",
      60,
      20
    ],
    [
      "X_we3_X-we3",
      60,
      24
    ],
    [
      "X_we3_X-we3",
      60,
      32
    ],
    [
      "X_we3_X-we3",
      60,
      40
    ],
    [
      "X_we3_X-we3",
      60,
      50
    ],
    [
      "X_we3_X-we3",
      60,
      54
    ],
    [
      "X_we3_X-we3",
      60,
      56
    ],
    [
      "X_we3_X-we3",
      60,
      60
    ],
    [
      "X_we3_X-we3",
      60,
      68
    ],
    [
      "X_we3_X-we3",
      60,
      76
    ],
    [
      "X_we3_X-we3",
      61,
      6
    ],
    [
      "X_we3_X-we3",
      61,
      11
    ],
    [
      "X_we3_X-we3",
      61,
      12
    ],
    [
      "X_we3_X-we3",
      61,
      16
    ],
    [
      "X_we3_X-we3",
      61,
      42
    ],
    [
      "X_we3_X-we3",
      61,
      47
    ],
    [
      "X_we3_X-we3",
      61,
      48
    ],
    [
      "X_we3_X-we3",
      61,
      52
    ],
    [
      "X_we3_X-we3",
      62,
      31
    ],
    [
      "X_we3_X-we3",
      62,
      33
    ],
    [
      "X_we3_X-we3",
      62,
      34
    ],
    [
      "X_we3_X-we3",
      62,
      36
    ],
    [
      "X_we3_X-we3",
      62,
      67
    ],
    [
      "X_we3_X-we3",
      62,
      69
    ],
    [
      "X_we3_X-we3",
      62,
      70
    ],
    [
      "X_we3_X-we3",
      62,
      72
    ],
    [
      "X_we3_X-we3",
      63,
      31
    ],
    [
      "X_we3_X-we3",
      63,
      33
    ],
    [
      "X_we3_X-we3",
      63,
      34
    ],
    [
      "X_we3_X-we3",
      63,
      36
    ],
    [
      "X_we3_X-we3",
      63,
      67
    ],
    [
      "X_we3_X-we3",
      63,
      69
    ],
    [
      "X_we3_X-we3",
      63,
      70
    ],
    [
      "X_we3_X-we3",
      63,
      72
    ],
    [
      "X_we3_X-we3",
      64,
      8
    ],
    [
      "X_we3_X-we3",
      64,
      28
    ],
    [
      "X_we3_X-we3",
      64,
      35
    ],
    [
      "X_we3_X-we3",
      64,
      37
    ],
    [
      "X_we3_X-we3",
      64,
      38
    ],
    [
      "X_we3_X-we3",
      64,
      39
    ],
    [
      "X_we3_X-we3",
      64,
      44
    ],
    [
      "X_we3_X-we3",
      64,
      64
    ],
    [
      "X_we3_X-we3",
      64,
      71
    ],
    [
      "X_we3_X-we3",
      64,
      73
    ],
    [
      "X_we3_X-we3",
      64,
      74
    ],
    [
      "X_we3_X-we3",
      64,
      75
    ],
    [
      "X_we3_X-we3",
      65,
      9
    ],
    [
      "X_we3_X-we3",
      65,
      13
    ],
    [
      "X_we3_X-we3",
      65,
      15
    ],
    [
      "X_we3_X-we3",
      65,
      19
    ],
    [
      "X_we3_X-we3",
      65,
      29
    ],
    [
      "X_we3_X-we3",
      65,
      41
    ],
    [
      "X_we3_X-we3",
      65,
      45
    ],
    [
      "X_we3_X-we3",
      65,
      49
    ],
    [
      "X_we3_X-we3",
      65,
      51
    ],
    [
      "X_we3_X-we3",
      65,
      55
    ],
    [
      "X_we3_X-we3",
      65,
      65
    ],
    [
      "X_we3_X-we3",
      65,
      77
    ],
    [
      "X_we3_X-we3",
      66,
      31
    ],
    [
      "X_we3_X-we3",
      66,
      33
    ],
    [
      "X_we3_X-we3",
      66,
      34
    ],
    [
      "X_we3_X-we3",
      66,
      36
    ],
    [
      "X_we3_X-we3",
      66,
      67
    ],
    [
      "X_we3_X-we3",
      66,
      69
    ],
    [
      "X_we3_X-we3",
      66,
      70
    ],
    [
      "X_we3_X-we3",
      66,
      72
    ],
    [
      "X_we3_X-we3",
      67,
      22
    ],
    [
      "X_we3_X-we3",
      67,
      26
    ],
    [
      "X_we3_X-we3",
      67,
      27
    ],
    [
      "X_we3_X-we3",
      67,
      30
    ],
    [
      "X_we3_X-we3",
      67,
      58
    ],
    [
      "X_we3_X-we3",
      67,
      62
    ],
    [
      "X_we3_X-we3",
      67,
      63
    ],
    [
      "X_we3_X-we3",
      67,
      66
    ],
    [
      "X_we3_X-we3",
      68,
      14
    ],
    [
      "X_we3_X-we3",
      68,
      18
    ],
    [
      "X_we3_X-we3",
      68,
      20
    ],
    [
      "X_we3_X-we3",
      68,
      24
    ],
    [
      "X_we3_X-we3",
      68,
      32
    ],
    [
      "X_we3_X-we3",
      68,
      40
    ],
    [
      "X_we3_X-we3",
      68,
      50
    ],
    [
      "X_we3_X-we3",
      68,
      54
    ],
    [
      "X_we3_X-we3",
      68,
      56
    ],
    [
      "X_we3_X-we3",
      68,
      60
    ],
    [
      "X_we3_X-we3",
      68,
      68
    ],
    [
      "X_we3_X-we3",
      68,
      76
    ],
    [
      "X_we3_X-we3",
      69,
      22
    ],
    [
      "X_we3_X-we3",
      69,
      26
    ],
    [
      "X_we3_X-we3",
      69,
      27
    ],
    [
      "X_we3_X-we3",
      69,
      30
    ],
    [
      "X_we3_X-we3",
      69,
      58
    ],
    [
      "X_we3_X-we3",
      69,
      62
    ],
    [
      "X_we3_X-we3",
      69,
      63
    ],
    [
      "X_we3_X-we3",
      69,
      66
    ],
    [
      "X_we3_X-we3",
      70,
      22
    ],
    [
      "X_we3_X-we3",
      70,
      26
    ],
    [
      "X_we3_X-we3",
      70,
      27
    ],
    [
      "X_we3_X-we3",
      70,
      30
    ],
    [
      "X_we3_X-we3",
      70,
      58
    ],
    [
      "X_we3_X-we3",
      70,
      62
    ],
    [
      "X_we3_X-we3",
      70,
      63
    ],
    [
      "X_we3_X-we3",
      70,
      66
    ],
    [
      "X_we3_X-we3",
      71,
      8
    ],
    [
      "X_we3_X-we3",
      71,
      28
    ],
    [
      "X_we3_X-we3",
      71,
      35
    ],
    [
      "X_we3_X-we3",
      71,
      37
    ],
    [
      "X_we3_X-we3",
      71,
      38
    ],
    [
      "X_we3_X-we3",
      71,
      39
    ],
    [
      "X_we3_X-we3",
      71,
      44
    ],
    [
      "X_we3_X-we3",
      71,
      64
    ],
    [
      "X_we3_X-we3",
      71,
      71
    ],
    [
      "X_we3_X-we3",
      71,
      73
    ],
    [
      "X_we3_X-we3",
      71,
      74
    ],
    [
      "X_we3_X-we3",
      71,
      75
    ],
    [
      "X_we3_X-we3",
      72,
      22
    ],
    [
      "X_we3_X-we3",
      72,
      26
    ],
    [
      "X_we3_X-we3",
      72,
      27
    ],
    [
      "X_we3_X-we3",
      72,
      30
    ],
    [
      "X_we3_X-we3",
      72,
      58
    ],
    [
      "X_we3_X-we3",
      72,
      62
    ],
    [
      "X_we3_X-we3",
      72,
      63
    ],
    [
      "X_we3_X-we3",
      72,
      66
    ],
    [
      "X_we3_X-we3",
      73,
      8
    ],
    [
      "X_we3_X-we3",
      73,
      28
    ],
    [
      "X_we3_X-we3",
      73,
      35
    ],
    [
      "X_we3_X-we3",
      73,
      37
    ],
    [
      "X_we3_X-we3",
      73,
      38
    ],
    [
      "X_we3_X-we3",
      73,
      39
    ],
    [
      "X_we3_X-we3",
      73,
      44
    ],
    [
      "X_we3_X-we3",
      73,
      64
    ],
    [
      "X_we3_X-we3",
      73,
      71
    ],
    [
      "X_we3_X-we3",
      73,
      73
    ],
    [
      "X_we3_X-we3",
      73,
      74
    ],
    [
      "X_we3_X-we3",
      73,
      75
    ],
    [
      "X_we3_X-we3",
      74,
      8
    ],
    [
      "X_we3_X-we3",
      74,
      28
    ],
    [
      "X_we3_X-we3",
      74,
      35
    ],
    [
      "X_we3_X-we3",
      74,
      37
    ],
    [
      "X_we3_X-we3",
      74,
      38
    ],
    [
      "X_we3_X-we3",
      74,
      39
    ],
    [
      "X_we3_X-we3",
      74,
      44
    ],
    [
      "X_we3_X-we3",
      74,
      64
    ],
    [
      "X_we3_X-we3",
      74,
      71
    ],
    [
      "X_we3_X-we3",
      74,
      73
    ],
    [
      "X_we3_X-we3",
      74,
      74
    ],
    [
      "X_we3_X-we3",
      74,
      75
    ],
    [
      "X_we3_X-we3",
      75,
      8
    ],
    [
      "X_we3_X-we3",
      75,
      28
    ],
    [
      "X_we3_X-we3",
      75,
      35
    ],
    [
      "X_we3_X-we3",
      75,
      37
    ],
    [
      "X_we3_X-we3",
      75,
      38
    ],
    [
      "X_we3_X-we3",
      75,
      39
    ],
    [
      "X_we3_X-we3",
      75,
      44
    ],
    [
      "X_we3_X-we3",
      75,
      64
    ],
    [
      "X_we3_X-we3",
      75,
      71
    ],
    [
      "X_we3_X-we3",
      75,
      73
    ],
    [
      "X_we3_X-we3",
      75,
      74
    ],
    [
      "X_we3_X-we3",
      75,
      75
    ],
    [
      "X_we3_X-we3",
      76,
      14
    ],
    [
      "X_we3_X-we3",
      76,
      18
    ],
    [
      "X_we3_X-we3",
      76,
      20
    ],
    [
      "X_we3_X-we3",
      76,
      24
    ],
    [
      "X_we3_X-we3",
      76,
      32
    ],
    [
      "X_we3_X-we3",
      76,
      40
    ],
    [
      "X_we3_X-we3",
      76,
      50
    ],
    [
      "X_we3_X-we3",
      76,
      54
    ],
    [
      "X_we3_X-we3",
      76,
      56
    ],
    [
      "X_we3_X-we3",
      76,
      60
    ],
    [
      "X_we3_X-we3",
      76,
      68
    ],
    [
      "X_we3_X-we3",
      76,
      76
    ],
    [
      "X_we3_X-we3",
      77,
      9
    ],
    [
      "X_we3_X-we3",
      77,
      13
    ],
    [
      "X_we3_X-we3",
      77,
      15
    ],
    [
      "X_we3_X-we3",
      77,
      19
    ],
    [
      "X_we3_X-we3",
      77,
      29
    ],
    [
      "X_we3_X-we3",
      77,
      41
    ],
    [
      "X_we3_X-we3",
      77,
      45
    ],
    [
      "X_we3_X-we3",
      77,
      49
    ],
    [
      "X_we3_X-we3",
      77,
      51
    ],
    [
      "X_we3_X-we3",
      77,
      55
    ],
    [
      "X_we3_X-we3",
      77,
      65
    ],
    [
      "X_we3_X-we3",
      77,
      77
    ],
    [
      "rank_one",
      0,
      0
    ],
    [
      "rank_one",
      0,
      1
    ],
    [
      "rank_one",
      0,
      2
    ],
    [
      "rank_one",
      0,
      3
    ],
    [
      "rank_one",
      0,
      4
    ],
    [
      "rank_one",
      0,
      5
    ],
    [
      "rank_one",
      0,
      7
    ],
    [
      "rank_one",
      0,
      10
    ],
    [
      "rank_one",
      0,
      43
    ],
    [
      "rank_one",
      0,
      46
    ],
    [
      "rank_one",
      1,
      0
    ],
    [
      "rank_one",
      1,
      1
    ],
    [
      "rank_one",
      1,
      2
    ],
    [
      "rank_one",
      1,
      3
    ],
    [
      "rank_one",
      1,
      4
    ],
    [
      "rank_one",
      1,
      5
    ],
    [
      "rank_one",
      1,
      7
    ],
    [
      "rank_one",
      1,
      10
    ],
    [
      "rank_one",
      1,
      43
    ],
    [
      "rank_one",
      1,
      46
    ],
    [
      "rank_one",
      2,
      0
    ],
    [
      "rank_one",
      2,
      1
    ],
    [
      "rank_one",
      2,
      2
    ],
    [
      "rank_one",
      2,
      3
    ],
    [
      "rank_one",
      2,
      4
    ],
    [
      "rank_one",
      2,
      5
    ],
    [
      "rank_one",
      2,
      7
    ],
    [
      "rank_one",
      2,
      10
    ],
    [
      "rank_one",
      2,
      43
    ],
    [
      "rank_one",
      2,
      46
    ],
    [
      "rank_one",
      3,
      0
    ],
    [
      "rank_one",
      3,
      1
    ],
    [
      "rank_one",
      3,
      2
    ],
    [
      "rank_one",
      3,
      3
    ],
    [
      "rank_one",
      3,
      4
    ],
    [
      "rank_one",
      3,
      5
    ],
    [
      "rank_one",
      3,
      7
    ],
    [
      "rank_one",
      3,
      10
    ],
    [
      "rank_one",
      3,
      43
    ],
    [
      "rank_one",
      3,
      46
    ],
    [
      "rank_one",
      4,
      0
    ],
    [
      "rank_one",
      4,
      1
    ],
    [
      "rank_one",
      4,
      2
    ],
    [
      "rank_one",
      4,
      3
    ],
    [
      "rank_one",
      4,
      4
    ],
    [
      "rank_one",
      4,
      5
    ],
    [
      "rank_one",
      4,
      7
    ],
    [
      "rank_one",
      4,
      10
    ],
    [
      "rank_one",
      4,
      43
    ],
    [
      "rank_one",
      4,
      46
    ],
    [
      "rank_one",
      5,
      0
    ],
    [
      "rank_one",
      5,
      1
    ],
    [
      "rank_one",
      5,
      2
    ],
    [
      "rank_one",
      5,
      3
    ],
    [
      "rank_one",
      5,
      4
    ],
    [
      "rank_one",
      5,
      5
    ],
    [
      "rank_one",
      5,
      7
    ],
    [
      "rank_one",
      5,
      10
    ],
    [
      "rank_one",
      5,
      43
    ],
    [
      "rank_one",
      5,
      46
    ],
    [
      "rank_one",
      6,
      6
    ],
    [
      "rank_one",
      6,
      11
    ],
    [
      "rank_one",
      6,
      12
    ],
    [
      "rank_one",
      6,
      16
    ],
    [
      "rank_one",
      6,
      42
    ],
    [
      "rank_one",
      6,
      47
    ],
    [
      "rank_one",
      6,
      48
    ],
    [
      "rank_one",
      6,
      52
    ],
    [
      "rank_one",
      7,
      0
    ],
    [
      "rank_one",
      7,
      1
    ],
    [
      "rank_one",
      7,
      2
    ],
    [
      "rank_one",
      7,
      3
    ],
    [
      "rank_one",
      7,
      4
    ],
    [
      "rank_one",
      7,
      5
    ],
    [
      "rank_one",
      7,
      7
    ],
    [
      "rank_one",
      7,
      10
    ],
    [
      "rank_one",
      7,
      43
    ],
    [
      "rank_one",
      7,
      46
    ],
    [
      "rank_one",
      8,
      8
    ],
    [
      "rank_one",
      8,
      28
    ],
    [
      "rank_one",
      8,
      35
    ],
    [
      "rank_one",
      8,
      37
    ],
    [
      "rank_one",
      8,
      38
    ],
    [
      "rank_one",
      8,
      39
    ],
    [
      "rank_one",
      8,
      44
    ],
    [
      "rank_one",
      8,
      64
    ],
    [
      "rank_one",
      8,
      71
    ],
    [
      "rank_one",
      8,
      73
    ],
    [
      "rank_one",
      8,
      74
    ],
    [
      "rank_one",
      8,
      75
    ],
    [
      "rank_one",
      9,
      9
    ],
    [
      "rank_one",
      9,
      13
    ],
    [
      "rank_one",
      9,
      15
    ],
    [
      "rank_one",
      9,
      19
    ],
    [
      "rank_one",
      9,
      29
    ],
    [
      "rank_one",
      9,
      41
    ],
    [
      "rank_one",
      9,
      45
    ],
    [
      "rank_one",
      9,
      49
    ],
    [
      "rank_one",
      9,
      51
    ],
    [
      "rank_one",
      9,
      55
    ],
    [
      "rank_one",
      9,
      65
    ],
    [
      "rank_one",
      9,
      77
    ],
    [
      "rank_one",
      10,
      0
    ],
    [
      "rank_one",
      10,
      1
    ],
    [
      "rank_one",
      10,
      2
    ],
    [
      "rank_one",
      10,
      3
    ],
    [
      "rank_one",
      10,
      4
    ],
    [
      "rank_one",
      10,
      5
    ],
    [
      "rank_one",
      10,
      7
    ],
    [
      "rank_one",
      10,
      10
    ],
    [
      "rank_one",
      10,
      43
    ],
    [
      "rank_one",
      10,
      46
    ],
    [
      "rank_one",
      11,
      6
    ],
    [
      "rank_one",
      11,
      11
    ],
    [
      "rank_one",
      11,
      12
    ],
    [
      "rank_one",
      11,
      16
    ],
    [
      "rank_one",
      11,
      42
    ],
    [
      "rank_one",
      11,
      47
    ],
    [
      "rank_one",
      11,
      48
    ],
    [
      "rank_one",
      11,
      52
    ],
    [
      "rank_one",
      12,
      6
    ],
    [
      "rank_one",
      12,
      11
    ],
    [
      "rank_one",
      12,
      12
    ],
    [
      "rank_one",
      12,
      16
    ],
    [
      "rank_one",
      12,
      42
    ],
    [
      "rank_one",
      12,
      47
    ],
    [
      "rank_one",
      12,
      48
    ],
    [
      "rank_one",
      12,
      52
    ],
    [
      "rank_one",
      13,
      9
    ],
    [
      "rank_one",
      13,
      13
    ],
    [
      "rank_one",
      13,
      15
    ],
    [
      "rank_one",
      13,
      19
    ],
    [
      "rank_one",
      13,
      29
    ],
    [
      "rank_one",
      13,
      41
    ],
    [
      "rank_one",
      13,
      45
    ],
    [
      "rank_one",
      13,
      49
    ],
    [
      "rank_one",
      13,
      51
    ],
    [
      "rank_one",
      13,
      55
    ],
    [
      "rank_one",
      13,
      65
    ],
    [
      "rank_one",
      13,
      77
    ],
    [
      "rank_one",
      14,
      14
    ],
    [
      "rank_one",
      14,
      18
    ],
    [
      "rank_one",
      14,
      20
    ],
    [
      "rank_one",
      14,
      24
    ],
    [
      "rank_one",
      14,
      32
    ],
    [
      "rank_one",
      14,
      40
    ],
    [
      "rank_one",
      14,
      50
    ],
    [
      "rank_one",
      14,
      54
    ],
    [
      "rank_one",
      14,
      56
    ],
    [
      "rank_one",
      14,
      60
    ],
    [
      "rank_one",
      14,
      68
    ],
    [
      "rank_one",
      14,
      76
    ],
    [
      "rank_one",
      15,
      9
    ],
    [
      "rank_one",
      15,
      13
    ],
    [
      "rank_one",
      15,
      15
    ],
    [
      "rank_one",
      15,
      19
    ],
    [
      "rank_one",
      15,
      29
    ],
    [
      "rank_one",
      15,
      41
    ],
    [
      "rank_one",
      15,
      45
    ],
    [
      "rank_one",
      15,
      49
    ],
    [
      "rank_one",
      15,
      51
    ],
    [
      "rank_one",
      15,
      55
    ],
    [
      "rank_one",
      15,
      65
    ],
    [
      "rank_one",
      15,
      77
    ],
    [
      "rank_one",
      16,
      6
    ],
    [
      "rank_one",
      16,
      11
    ],
    [
      "rank_one",
      16,
      12
    ],
    [
      "rank_one",
      16,
      16
    ],
    [
      "rank_one",
      16,
      42
    ],
    [
      "rank_one",
      16,
      47
    ],
    [
      "rank_one",
      16,
      48
    ],
    [
      "rank_one",
      16,
      52
    ],
    [
      "rank_one",
      17,
      17
    ],
    [
      "rank_one",
      17,
      21
    ],
    [
      "rank_one",
      17,
      23
    ],
    [
      "rank_one",
      17,
      25
    ],
    [
      "rank_one",
      17,
      53
    ],
    [
      "rank_one",
      17,
      57
    ],
    [
      "rank_one",
      17,
      59
    ],
    [
      "rank_one",
      17,
      61
    ],
    [
      "rank_one",
      18,
      14
    ],
    [
      "rank_one",
      18,
      18
    ],
    [
      "rank_one",
      18,
      20
    ],
    [
      "rank_one",
      18,
      24
    ],
    [
      "rank_one",
      18,
      32
    ],
    [
      "rank_one",
      18,
      40
    ],
    [
      "rank_one",
      18,
      50
    ],
    [
      "rank_one",
      18,
      54
    ],
    [
      "rank_one",
      18,
      56
    ],
    [
      "rank_one",
      18,
      60
    ],
    [
      "rank_one",
      18,
      68
    ],
    [
      "rank_one",
      18,
      76
    ],
    [
      "rank_one",
      19,
      9
    ],
    [
      "rank_one",
      19,
      13
    ],
    [
      "rank_one",
      19,
      15
    ],
    [
      "rank_one",
      19,
      19
    ],
    [
      "rank_one",
      19,
      29
    ],
    [
      "rank_one",
      19,
      41
    ],
    [
      "rank_one",
      19,
      45
    ],
    [
      "rank_one",
      19,
      49
    ],
    [
      "rank_one",
      19,
      51
    ],
    [
      "rank_one",
      19,
      55
    ],
    [
      "rank_one",
      19,
      65
    ],
    [
      "rank_one",
      19,
      77
    ],
    [
      "rank_one",
      20,
      14
    ],
    [
      "rank_one",
      20,
      18
    ],
    [
      "rank_one",
      20,
      20
    ],
    [
      "rank_one",
      20,
      24
    ],
    [
      "rank_one",
      20,
      32
    ],
    [
      "rank_one",
      20,
      40
    ],
    [
      "rank_one",
      20,
      50
    ],
    [
      "rank_one",
      20,
      54
    ],
    [
      "rank_one",
      20,
      56
    ],
    [
      "rank_one",
      20,
      60
    ],
    [
      "rank_one",
      20,
      68
    ],
    [
      "rank_one",
      20,
      76
    ],
    [
      "rank_one",
      21,
      17
    ],
    [
      "rank_one",
      21,
      21
    ],
    [
      "rank_one",
      21,
      23
    ],
    [
      "rank_one",
      21,
      25
    ],
    [
      "rank_one",
      21,
      53
    ],
    [
      "rank_one",
      21,
      57
    ],
    [
      "rank_one",
      21,
      59
    ],
    [
      "rank_one",
      21,
      61
    ],
    [
      "rank_one",
      22,
      22
    ],
    [
      "rank_one",
      22,
      26
    ],
    [
      "rank_one",
      22,
      27
    ],
    [
      "rank_one",
      22,
      30
    ],
    [
      "rank_one",
      22,
      58
    ],
    [
      "rank_one",
      22,
      62
    ],
    [
      "rank_one",
      22,
      63
    ],
    [
      "rank_one",
      22,
      66
    ],
    [
      "rank_one",
      23,
      17
    ],
    [
      "rank_one",
      23,
      21
    ],
    [
      "rank_one",
      23,
      23
    ],
    [
      "rank_one",
      23,
      25
    ],
    [
      "rank_one",
      23,
      53
    ],
    [
      "rank_one",
      23,
      57
    ],
    [
      "rank_one",
      23,
      59
    ],
    [
      "rank_one",
      23,
      61
    ],
    [
      "rank_one",
      24,
      14
    ],
    [
      "rank_one",
      24,
      18
    ],
    [
      "rank_one",
      24,
      20
    ],
    [
      "rank_one",
      24,
      24
    ],
    [
      "rank_one",
      24,
      32
    ],
    [
      "rank_one",
      24,
      40
    ],
    [
      "rank_one",
      24,
      50
    ],
    [
      "rank_one",
      24,
      54
    ],
    [
      "rank_one",
      24,
      56
    ],
    [
      "rank_one",
      24,
      60
    ],
    [
      "rank_one",
      24,
      68
    ],
    [
      "rank_one",
      24,
      76
    ],
    [
      "rank_one",
      25,
      17
    ],
    [
      "rank_one",
      25,
      21
    ],
    [
      "rank_one",
      25,
      23
    ],
    [
      "rank_one",
      25,
      25
    ],
    [
      "rank_one",
      25,
      53
    ],
    [
      "rank_one",
      25,
      57
    ],
    [
      "rank_one",
      25,
      59
    ],
    [
      "rank_one",
      25,
      61
    ],
    [
      "rank_one",
      26,
      22
    ],
    [
      "rank_one",
      26,
      26
    ],
    [
      "rank_one",
      26,
      27
    ],
    [
      "rank_one",
      26,
      30
    ],
    [
      "rank_one",
      26,
      58
    ],
    [
      "rank_one",
      26,
      62
    ],
    [
      "rank_one",
      26,
      63
    ],
    [
      "rank_one",
      26,
      66
    ],
    [
      "rank_one",
      27,
      22
    ],
    [
      "rank_one",
      27,
      26
    ],
    [
      "rank_one",
      27,
      27
    ],
    [
      "rank_one",
      27,
      30
    ],
    [
      "rank_one",
      27,
      58
    ],
    [
      "rank_one",
      27,
      62
    ],
    [
      "rank_one",
      27,
      63
    ],
    [
      "rank_one",
      27,
      66
    ],
    [
      "rank_one",
      28,
      8
    ],
    [
      "rank_one",
      28,
      28
    ],
    [
      "rank_one",
      28,
      35
    ],
    [
      "rank_one",
      28,
      37
    ],
    [
      "rank_one",
      28,
      38
    ],
    [
      "rank_one",
      28,
      39
    ],
    [
      "rank_one",
      28,
      44
    ],
    [
      "rank_one",
      28,
      64
    ],
    [
      "rank_one",
      28,
      71
    ],
    [
      "rank_one",
      28,
      73
    ],
    [
      "rank_one",
      28,
      74
    ],
    [
      "rank_one",
      28,
      75
    ],
    [
      "rank_one",
      29,
      9
    ],
    [
      "rank_one",
      29,
      13
    ],
    [
      "rank_one",
      29,
      15
    ],
    [
      "rank_one",
      29,
      19
    ],
    [
      "rank_one",
      29,
      29
    ],
    [
      "rank_one",
      29,
      41
    ],
    [
      "rank_one",
      29,
      45
    ],
    [
      "rank_one",
      29,
      49
    ],
    [
      "rank_one",
      29,
      51
    ],
    [
      "rank_one",
      29,
      55
    ],
    [
      "rank_one",
      29,
      65
    ],
    [
      "rank_one",
      29,
      77
    ],
    [
      "rank_one",
      30,
      22
    ],
    [
      "rank_one",
      30,
      26
    ],
    [
      "rank_one",
      30,
      27
    ],
    [
      "rank_one",
      30,
      30
    ],
    [
      "rank_one",
      30,
      58
    ],
    [
      "rank_one",
      30,
      62
    ],
    [
      "rank_one",
      30,
      63
    ],
    [
      "rank_one",
      30,
      66
    ],
    [
      "rank_one",
      31,
      31
    ],
    [
      "rank_one",
      31,
      33
    ],
    [
      "rank_one",
      31,
      34
    ],
    [
      "rank_one",
      31,
      36
    ],
    [
      "rank_one",
      31,
      67
    ],
    [
      "rank_one",
      31,
      69
    ],
    [
      "rank_one",
      31,
      70
    ],
    [
      "rank_one",
      31,
      72
    ],
    [
      "rank_one",
      32,
      14
    ],
    [
      "rank_one",
      32,
      18
    ],
    [
      "rank_one",
      32,
      20
    ],
    [
      "rank_one",
      32,
      24
    ],
    [
      "rank_one",
      32,
      32
    ],
    [
      "rank_one",
      32,
      40
    ],
    [
      "rank_one",
      32,
      50
    ],
    [
      "rank_one",
      32,
      54
    ],
    [
      "rank_one",
      32,
      56
    ],
    [
      "rank_one",
      32,
      60
    ],
    [
      "rank_one",
      32,
      68
    ],
    [
      "rank_one",
      32,
      76
    ],
    [
      "rank_one",
      33,
      31
    ],
    [
      "rank_one",
      33,
      33
    ],
    [
      "rank_one",
      33,
      34
    ],
    [
      "rank_one",
      33,
      36
    ],
    [
      "rank_one",
      33,
      67
    ],
    [
      "rank_one",
      33,
      69
    ],
    [
      "rank_one",
      33,
      70
    ],
    [
      "rank_one",
      33,
      72
    ],
    [
      "rank_one",
      34,
      31
    ],
    [
      "rank_one",
      34,
      33
    ],
    [
      "rank_one",
      34,
      34
    ],
    [
      "rank_one",
      34,
      36
    ],
    [
      "rank_one",
      34,
      67
    ],
    [
      "rank_one",
      34,
      69
    ],
    [
      "rank_one",
      34,
      70
    ],
    [
      "rank_one",
      34,
      72
    ],
    [
      "rank_one",
      35,
      8
    ],
    [
      "rank_one",
      35,
      28
    ],
    [
      "rank_one",
      35,
      35
    ],
    [
      "rank_one",
      35,
      37
    ],
    [
      "rank_one",
      35,
      38
    ],
    [
      "rank_one",
      35,
      39
    ],
    [
      "rank_one",
      35,
      44
    ],
    [
      "rank_one",
      35,
      64
    ],
    [
      "rank_one",
      35,
      71
    ],
    [
      "rank_one",
      35,
      73
    ],
    [
      "rank_one",
      35,
      74
    ],
    [
      "rank_one",
      35,
      75
    ],
    [
      "rank_one",
      36,
      31
    ],
    [
      "rank_one",
      36,
      33
    ],
    [
      "rank_one",
      36,
      34
    ],
    [
      "rank_one",
      36,
      36
    ],
    [
      "rank_one",
      36,
      67
    ],
    [
      "rank_one",
      36,
      69
    ],
    [
      "rank_one",
      36,
      70
    ],
    [
      "rank_one",
      36,
      72
    ],
    [
      "rank_one",
      37,
      8
    ],
    [
      "rank_one",
      37,
      28
    ],
    [
      "rank_one",
      37,
      35
    ],
    [
      "rank_one",
      37,
      37
    ],
    [
      "rank_one",
      37,
      38
    ],
    [
      "rank_one",
      37,
      39
    ],
    [
      "rank_one",
      37,
      44
    ],
    [
      "rank_one",
      37,
      64
    ],
    [
      "rank_one",
      37,
      71
    ],
    [
      "rank_one",
      37,
      73
    ],
    [
      "rank_one",
      37,
      74
    ],
    [
      "rank_one",
      37,
      75
    ],
    [
      "rank_one",
      38,
      8
    ],
    [
      "rank_one",
      38,
      28
    ],
    [
      "rank_one",
      38,
      35
    ],
    [
      "rank_one",
      38,
      37
    ],
    [
      "rank_one",
      38,
      38
    ],
    [
      "rank_one",
      38,
      39
    ],
    [
      "rank_one",
      38,
      44
    ],
    [
      "rank_one",
      38,
      64
    ],
    [
      "rank_one",
      38,
      71
    ],
    [
      "rank_one",
      38,
      73
    ],
    [
      "rank_one",
      38,
      74
    ],
    [
      "rank_one",
      38,
      75
    ],
    [
      "rank_one",
      39,
      8
    ],
    [
      "rank_one",
      39,
      28
    ],
    [
      "rank_one",
      39,
      35
    ],
    [
      "rank_one",
      39,
      37
    ],
    [
      "rank_one",
      39,
      38
    ],
    [
      "rank_one",
      39,
      39
    ],
    [
      "rank_one",
      39,
      44
    ],
    [
      "rank_one",
      39,
      64
    ],
    [
      "rank_one",
      39,
      71
    ],
    [
      "rank_one",
      39,
      73
    ],
    [
      "rank_one",
      39,
      74
    ],
    [
      "rank_one",
      39,
      75
    ],
    [
      "rank_one",
      40,
      14
    ],
    [
      "rank_one",
      40,
      18
    ],
    [
      "rank_one",
      40,
      20
    ],
    [
      "rank_one",
      40,
      24
    ],
    [
      "rank_one",
      40,
      32
    ],
    [
      "rank_one",
      40,
      40
    ],
    [
      "rank_one",
      40,
      50
    ],
    [
      "rank_one",
      40,
      54
    ],
    [
      "rank_one",
      40,
      56
    ],
    [
      "rank_one",
      40,
      60
    ],
    [
      "rank_one",
      40,
      68
    ],
    [
      "rank_one",
      40,
      76
    ],
    [
      "rank_one",
      41,
      9
    ],
    [
      "rank_one",
      41,
      13
    ],
    [
      "rank_one",
      41,
      15
    ],
    [
      "rank_one",
      41,
      19
    ],
    [
      "rank_one",
      41,
      29
    ],
    [
      "rank_one",
      41,
      41
    ],
    [
      "rank_one",
      41,
      45
    ],
    [
      "rank_one",
      41,
      49
    ],
    [
      "rank_one",
      41,
      51
    ],
    [
      "rank_one",
      41,
      55
    ],
    [
      "rank_one",
      41,
      65
    ],
    [
      "rank_one",
      41,
      77
    ],
    [
      "rank_one",
      42,
      6
    ],
    [
      "rank_one",
      42,
      11
    ],
    [
      "rank_one",
      42,
      12
    ],
    [
      "rank_one",
      42,
      16
    ],
    [
      "rank_one",
      42,
      42
    ],
    [
      "rank_one",
      42,
      47
    ],
    [
      "rank_one",
      42,
      48
    ],
    [
      "rank_one",
      42,
      52
    ],
    [
      "rank_one",
      43,
      0
    ],
    [
      "rank_one",
      43,
      1
    ],
    [
      "rank_one",
      43,
      2
    ],
    [
      "rank_one",
      43,
      3
    ],
    [
      "rank_one",
      43,
      4
    ],
    [
      "rank_one",
      43,
      5
    ],
    [
      "rank_one",
      43,
      7
    ],
    [
      "rank_one",
      43,
      10
    ],
    [
      "rank_one",
      43,
      43
    ],
    [
      "rank_one",
      43,
      46
    ],
    [
      "rank_one",
      44,
      8
    ],
    [
      "rank_one",
      44,
      28
    ],
    [
      "rank_one",
      44,
      35
    ],
    [
      "rank_one",
      44,
      37
    ],
    [
      "rank_one",
      44,
      38
    ],
    [
      "rank_one",
      44,
      39
    ],
    [
      "rank_one",
      44,
      44
    ],
    [
      "rank_one",
      44,
      64
    ],
    [
      "rank_one",
      44,
      71
    ],
    [
      "rank_one",
      44,
      73
    ],
    [
      "rank_one",
      44,
      74
    ],
    [
      "rank_one",
      44,
      75
    ],
    [
      "rank_one",
      45,
      9
    ],
    [
      "rank_one",
      45,
      13
    ],
    [
      "rank_one",
      45,
      15
    ],
    [
      "rank_one",
      45,
      19
    ],
    [
      "rank_one",
      45,
      29
    ],
    [
      "rank_one",
      45,
      41
    ],
    [
      "rank_one",
      45,
      45
    ],
    [
      "rank_one",
      45,
      49
    ],
    [
      "rank_one",
      45,
      51
    ],
    [
      "rank_one",
      45,
      55
    ],
    [
      "rank_one",
      45,
      65
    ],
    [
      "rank_one",
      45,
      77
    ],
    [
      "rank_one",
      46,
      0
    ],
    [
      "rank_one",
      46,
      1
    ],
    [
      "rank_one",
      46,
      2
    ],
    [
      "rank_one",
      46,
      3
    ],
    [
      "rank_one",
      46,
      4
    ],
    [
      "rank_one",
      46,
      5
    ],
    [
      "rank_one",
      46,
      7
    ],
    [
      "rank_one",
      46,
      10
    ],
    [
      "rank_one",
      46,
      43
    ],
    [
      "rank_one",
      46,
      46
    ],
    [
      "rank_one",
      47,
      6
    ],
    [
      "rank_one",
      47,
      11
    ],
    [
      "rank_one",
      47,
      12
    ],
    [
      "rank_one",
      47,
      16
    ],
    [
      "rank_one",
      47,
      42
    ],
    [
      "rank_one",
      47,
      47
    ],
    [
      "rank_one",
      47,
      48
    ],
    [
      "rank_one",
      47,
      52
    ],
    [
      "rank_one",
      48,
      6
    ],
    [
      "rank_one",
      48,
      11
    ],
    [
      "rank_one",
      48,
      12
    ],
    [
      "rank_one",
      48,
      16
    ],
    [
      "rank_one",
      48,
      42
    ],
    [
      "rank_one",
      48,
      47
    ],
    [
      "rank_one",
      48,
      48
    ],
    [
      "rank_one",
      48,
      52
    ],
    [
      "rank_one",
      49,
      9
    ],
    [
      "rank_one",
      49,
      13
    ],
    [
      "rank_one",
      49,
      15
    ],
    [
      "rank_one",
      49,
      19
    ],
    [
      "rank_one",
      49,
      29
    ],
    [
      "rank_one",
      49,
      41
    ],
    [
      "rank_one",
      49,
      45
    ],
    [
      "rank_one",
      49,
      49
    ],
    [
      "rank_one",
      49,
      51
    ],
    [
      "rank_one",
      49,
      55
    ],
    [
      "rank_one",
      49,
      65
    ],
    [
      "rank_one",
      49,
      77
    ],
    [
      "rank_one",
      50,
      14
    ],
    [
      "rank_one",
      50,
      18
    ],
    [
      "rank_one",
      50,
      20
    ],
    [
      "rank_one",
      50,
      24
    ],
    [
      "rank_one",
      50,
      32
    ],
    [
      "rank_one",
      50,
      40
    ],
    [
      "rank_one",
      50,
      50
    ],
    [
      "rank_one",
      50,
      54
    ],
    [
      "rank_one",
      50,
      56
    ],
    [
      "rank_one",
      50,
      60
    ],
    [
      "rank_one",
      50,
      68
    ],
    [
      "rank_one",
      50,
      76
    ],
    [
      "rank_one",
      51,
      9
    ],
    [
      "rank_one",
      51,
      13
    ],
    [
      "rank_one",
      51,
      15
    ],
    [
      "rank_one",
      51,
      19
    ],
    [
      "rank_one",
      51,
      29
    ],
    [
      "rank_one",
      51,
      41
    ],
    [
      "rank_one",
      51,
      45
    ],
    [
      "rank_one",
      51,
      49
    ],
    [
      "rank_one",
      51,
      51
    ],
    [
      "rank_one",
      51,
      55
    ],
    [
      "rank_one",
      51,
      65
    ],
    [
      "rank_one",
      51,
      77
    ],
    [
      "rank_one",
      52,
      6
    ],
    [
      "rank_one",
      52,
      11
    ],
    [
      "rank_one",
      52,
      12
    ],
    [
      "rank_one",
      52,
      16
    ],
    [
      "rank_one",
      52,
      42
    ],
    [
      "rank_one",
      52,
      47
    ],
    [
      "rank_one",
      52,
      48
    ],
    [
      "rank_one",
      52,
      52
    ],
    [
      "rank_one",
      53,
      17
    ],
    [
      "rank_one",
      53,
      21
    ],
    [
      "rank_one",
      53,
      23
    ],
    [
      "rank_one",
      53,
      25
    ],
    [
      "rank_one",
      53,
      53
    ],
    [
      "rank_one",
      53,
      57
    ],
    [
      "rank_one",
      53,
      59
    ],
    [
      "rank_one",
      53,
      61
    ],
    [
      "rank_one",
      54,
      14
    ],
    [
      "rank_one",
      54,
      18
    ],
    [
      "rank_one",
      54,
      20
    ],
    [
      "rank_one",
      54,
      24
    ],
    [
      "rank_one",
      54,
      32
    ],
    [
      "rank_one",
      54,
      40
    ],
    [
      "rank_one",
      54,
      50
    ],
    [
      "rank_one",
      54,
      54
    ],
    [
      "rank_one",
      54,
      56
    ],
    [
      "rank_one",
      54,
      60
    ],
    [
      "rank_one",
      54,
      68
    ],
    [
      "rank_one",
      54,
      76
    ],
    [
      "rank_one",
      55,
      9
    ],
    [
      "rank_one",
      55,
      13
    ],
    [
      "rank_one",
      55,
      15
    ],
    [
      "rank_one",
      55,
      19
    ],
    [
      "rank_one",
      55,
      29
    ],
    [
      "rank_one",
      55,
      41
    ],
    [
      "rank_one",
      55,
      45
    ],
    [
      "rank_one",
      55,
      49
    ],
    [
      "rank_one",
      55,
      51
    ],
    [
      "rank_one",
      55,
      55
    ],
    [
      "rank_one",
      55,
      65
    ],
    [
      "rank_one",
      55,
      77
    ],
    [
      "rank_one",
      56,
      14
    ],
    [
      "rank_one",
      56,
      18
    ],
    [
      "rank_one",
      56,
      20
    ],
    [
      "rank_one",
      56,
      24
    ],
    [
      "rank_one",
      56,
      32
    ],
    [
      "rank_one",
      56,
      40
    ],
    [
      "rank_one",
      56,
      50
    ],
    [
      "rank_one",
      56,
      54
    ],
    [
      "rank_one",
      56,
      56
    ],
    [
      "rank_one",
      56,
      60
    ],
    [
      "rank_one",
      56,
      68
    ],
    [
      "rank_one",
      56,
      76
    ],
    [
      "rank_one",
      57,
      17
    ],
    [
      "rank_one",
      57,
      21
    ],
    [
      "rank_one",
      57,
      23
    ],
    [
      "rank_one",
      57,
      25
    ],
    [
      "rank_one",
      57,
      53
    ],
    [
      "rank_one",
      57,
      57
    ],
    [
      "rank_one",
      57,
      59
    ],
    [
      "rank_one",
      57,
      61
    ],
    [
      "rank_one",
      58,
      22
    ],
    [
      "rank_one",
      58,
      26
    ],
    [
      "rank_one",
      58,
      27
    ],
    [
      "rank_one",
      58,
      30
    ],
    [
      "rank_one",
      58,
      58
    ],
    [
      "rank_one",
      58,
      62
    ],
    [
      "rank_one",
      58,
      63
    ],
    [
      "rank_one",
      58,
      66
    ],
    [
      "rank_one",
      59,
      17
    ],
    [
      "rank_one",
      59,
      21
    ],
    [
      "rank_one",
      59,
      23
    ],
    [
      "rank_one",
      59,
      25
    ],
    [
      "rank_one",
      59,
      53
    ],
    [
      "rank_one",
      59,
      57
    ],
    [
      "rank_one",
      59,
      59
    ],
    [
      "rank_one",
      59,
      61
    ],
    [
      "rank_one",
      60,
      14
    ],
    [
      "rank_one",
      60,
      18
    ],
    [
      "rank_one",
      60,
      20
    ],
    [
      "rank_one",
      60,
      24
    ],
    [
      "rank_one",
      60,
      32
    ],
    [
      "rank_one",
      60,
      40
    ],
    [
      "rank_one",
      60,
      50
    ],
    [
      "rank_one",
      60,
      54
    ],
    [
      "rank_one",
      60,
      56
    ],
    [
      "rank_one",
      60,
      60
    ],
    [
      "rank_one",
      60,
      68
    ],
    [
      "rank_one",
      60,
      76
    ],
    [
      "rank_one",
      61,
      17
    ],
    [
      "rank_one",
      61,
      21
    ],
    [
      "rank_one",
      61,
      23
    ],
    [
      "rank_one",
      61,
      25
    ],
    [
      "rank_one",
      61,
      53
    ],
    [
      "rank_one",
      61,
      57
    ],
    [
      "rank_one",
      61,
      59
    ],
    [
      "rank_one",
      61,
      61
    ],
    [
      "rank_one",
      62,
      22
    ],
    [
      "rank_one",
      62,
      26
    ],
    [
      "rank_one",
      62,
      27
    ],
    [
      "rank_one",
      62,
      30
    ],
    [
      "rank_one",
      62,
      58
    ],
    [
      "rank_one",
      62,
      62
    ],
    [
      "rank_one",
      62,
      63
    ],
    [
      "rank_one",
      62,
      66
    ],
    [
      "rank_one",
      63,
      22
    ],
    [
      "rank_one",
      63,
      26
    ],
    [
      "rank_one",
      63,
      27
    ],
    [
      "rank_one",
      63,
      30
    ],
    [
      "rank_one",
      63,
      58
    ],
    [
      "rank_one",
      63,
      62
    ],
    [
      "rank_one",
      63,
      63
    ],
    [
      "rank_one",
      63,
      66
    ],
    [
      "rank_one",
      64,
      8
    ],
    [
      "rank_one",
      64,
      28
    ],
    [
      "rank_one",
      64,
      35
    ],
    [
      "rank_one",
      64,
      37
    ],
    [
      "rank_one",
      64,
      38
    ],
    [
      "rank_one",
      64,
      39
    ],
    [
      "rank_one",
      64,
      44
    ],
    [
      "rank_one",
      64,
      64
    ],
    [
      "rank_one",
      64,
      71
    ],
    [
      "rank_one",
      64,
      73
    ],
    [
      "rank_one",
      64,
      74
    ],
    [
      "rank_one",
      64,
      75
    ],
    [
      "rank_one",
      65,
      9
    ],
    [
      "rank_one",
      65,
      13
    ],
    [
      "rank_one",
      65,
      15
    ],
    [
      "rank_one",
      65,
      19
    ],
    [
      "rank_one",
      65,
      29
    ],
    [
      "rank_one",
      65,
      41
    ],
    [
      "rank_one",
      65,
      45
    ],
    [
      "rank_one",
      65,
      49
    ],
    [
      "rank_one",
      65,
      51
    ],
    [
      "rank_one",
      65,
      55
    ],
    [
      "rank_one",
      65,
      65
    ],
    [
      "rank_one",
      65,
      77
    ],
    [
      "rank_one",
      66,
      22
    ],
    [
      "rank_one",
      66,
      26
    ],
    [
      "rank_one",
      66,
      27
    ],
    [
      "rank_one",
      66,
      30
    ],
    [
      "rank_one",
      66,
      58
    ],
    [
      "rank_one",
      66,
      62
    ],
    [
      "rank_one",
      66,
      63
    ],
    [
      "rank_one",
      66,
      66
    ],
    [
      "rank_one",
      67,
      31
    ],
    [
      "rank_one",
      67,
      33
    ],
    [
      "rank_one",
      67,
      34
    ],
    [
      "rank_one",
      67,
      36
    ],
    [
      "rank_one",
      67,
      67
    ],
    [
      "rank_one",
      67,
      69
    ],
    [
      "rank_one",
      67,
      70
    ],
    [
      "rank_one",
      67,
      72
    ],
    [
      "rank_one",
      68,
      14
    ],
    [
      "rank_one",
      68,
      18
    ],
    [
      "rank_one",
      68,
      20
    ],
    [
      "rank_one",
      68,
      24
    ],
    [
      "rank_one",
      68,
      32
    ],
    [
      "rank_one",
      68,
      40
    ],
    [
      "rank_one",
      68,
      50
    ],
    [
      "rank_one",
      68,
      54
    ],
    [
      "rank_one",
      68,
      56
    ],
    [
      "rank_one",
      68,
      60
    ],
    [
      "rank_one",
      68,
      68
    ],
    [
      "rank_one",
      68,
      76
    ],
    [
      "rank_one",
      69,
      31
    ],
    [
      "rank_one",
      69,
      33
    ],
    [
      "rank_one",
      69,
      34
    ],
    [
      "rank_one",
      69,
      36
    ],
    [
      "rank_one",
      69,
      67
    ],
    [
      "rank_one",
      69,
      69
    ],
    [
      "rank_one",
      69,
      70
    ],
    [
      "rank_one",
      69,
      72
    ],
    [
      "rank_one",
      70,
      31
    ],
    [
      "rank_one",
      70,
      33
    ],
    [
      "rank_one",
      70,
      34
    ],
    [
      "rank_one",
      70,
      36
    ],
    [
      "rank_one",
      70,
      67
    ],
    [
      "rank_one",
      70,
      69
    ],
    [
      "rank_one",
      70,
      70
    ],
    [
      "rank_one",
      70,
      72
    ],
    [
      "rank_one",
      71,
      8
    ],
    [
      "rank_one",
      71,
      28
    ],
    [
      "rank_one",
      71,
      35
    ],
    [
      "rank_one",
      71,
      37
    ],
    [
      "rank_one",
      71,
      38
    ],
    [
      "rank_one",
      71,
      39
    ],
    [
      "rank_one",
      71,
      44
    ],
    [
      "rank_one",
      71,
      64
    ],
    [
      "rank_one",
      71,
      71
    ],
    [
      "rank_one",
      71,
      73
    ],
    [
      "rank_one",
      71,
      74
    ],
    [
      "rank_one",
      71,
      75
    ],
    [
      "rank_one",
      72,
      31
    ],
    [
      "rank_one",
      72,
      33
    ],
    [
      "rank_one",
      72,
      34
    ],
    [
      "rank_one",
      72,
      36
    ],
    [
      "rank_one",
      72,
      67
    ],
    [
      "rank_one",
      72,
      69
    ],
    [
      "rank_one",
      72,
      70
    ],
    [
      "rank_one",
      72,
      72
    ],
    [
      "rank_one",
      73,
      8
    ],
    [
      "rank_one",
      73,
      28
    ],
    [
      "rank_one",
      73,
      35
    ],
    [
      "rank_one",
      73,
      37
    ],
    [
      "rank_one",
      73,
      38
    ],
    [
      "rank_one",
      73,
      39
    ],
    [
      "rank_one",
      73,
      44
    ],
    [
      "rank_one",
      73,
      64
    ],
    [
      "rank_one",
      73,
      71
    ],
    [
      "rank_one",
      73,
      73
    ],
    [
      "rank_one",
      73,
      74
    ],
    [
      "rank_one",
      73,
      75
    ],
    [
      "rank_one",
      74,
      8
    ],
    [
      "rank_one",
      74,
      28
    ],
    [
      "rank_one",
      74,
      35
    ],
    [
      "rank_one",
      74,
      37
    ],
    [
      "rank_one",
      74,
      38
    ],
    [
      "rank_one",
      74,
      39
    ],
    [
      "rank_one",
      74,
      44
    ],
    [
      "rank_one",
      74,
      64
    ],
    [
      "rank_one",
      74,
      71
    ],
    [
      "rank_one",
      74,
      73
    ],
    [
      "rank_one",
      74,
      74
    ],
    [
      "rank_one",
      74,
      75
    ],
    [
      "rank_one",
      75,
      8
    ],
    [
      "rank_one",
      75,
      28
    ],
    [
      "rank_one",
      75,
      35
    ],
    [
      "rank_one",
      75,
      37
    ],
    [
      "rank_one",
      75,
      38
    ],
    [
      "rank_one",
      75,
      39
    ],
    [
      "rank_one",
      75,
      44
    ],
    [
      "rank_one",
      75,
      64
    ],
    [
      "rank_one",
      75,
      71
    ],
    [
      "rank_one",
      75,
      73
    ],
    [
      "rank_one",
      75,
      74
    ],
    [
      "rank_one",
      75,
      75
    ],
    [
      "rank_one",
      76,
      14
    ],
    [
      "rank_one",
      76,
      18
    ],
    [
      "rank_one",
      76,
      20
    ],
    [
      "rank_one",
      76,
      24
    ],
    [
      "rank_one",
      76,
      32
    ],
    [
      "rank_one",
      76,
      40
    ],
    [
      "rank_one",
      76,
      50
    ],
    [
      "rank_one",
      76,
      54
    ],
    [
      "rank_one",
      76,
      56
    ],
    [
      "rank_one",
      76,
      60
    ],
    [
      "rank_one",
      76,
      68
    ],
    [
      "rank_one",
      76,
      76
    ],
    [
      "rank_one",
      77,
      9
    ],
    [
      "rank_one",
      77,
      13
    ],
    [
      "rank_one",
      77,
      15
    ],
    [
      "rank_one",
      77,
      19
    ],
    [
      "rank_one",
      77,
      29
    ],
    [
      "rank_one",
      77,
      41
    ],
    [
      "rank_one",
      77,
      45
    ],
    [
      "rank_one",
      77,
      49
    ],
    [
      "rank_one",
      77,
      51
    ],
    [
      "rank_one",
      77,
      55
    ],
    [
      "rank_one",
      77,
      65
    ],
    [
      "rank_one",
      77,
      77
    ],
    [
      "X_V-V_X",
      0,
      6
    ],
    [
      "X_V-V_X",
      0,
      11
    ],
    [
      "X_V-V_X",
      0,
      12
    ],
    [
      "X_V-V_X",
      0,
      16
    ],
    [
      "X_V-V_X",
      0,
      42
    ],
    [
      "X_V-V_X",
      0,
      43
    ],
    [
      "X_V-V_X",
      0,
      46
    ],
    [
      "X_V-V_X",
      0,
      47
    ],
    [
      "X_V-V_X",
      0,
      48
    ],
    [
      "X_V-V_X",
      0,
      52
    ],
    [
      "X_V-V_X",
      1,
      6
    ],
    [
      "X_V-V_X",
      1,
      7
    ],
    [
      "X_V-V_X",
      1,
      10
    ],
    [
      "X_V-V_X",
      1,
      11
    ],
    [
      "X_V-V_X",
      1,
      12
    ],
    [
      "X_V-V_X",
      1,
      16
    ],
    [
      "X_V-V_X",
      1,
      42
    ],
    [
      "X_V-V_X",
      1,
      43
    ],
    [
      "X_V-V_X",
      1,
      46
    ],
    [
      "X_V-V_X",
      1,
      47
    ],
    [
      "X_V-V_X",
      1,
      48
    ],
    [
      "X_V-V_X",
      1,
      52
    ],
    [
      "X_V-V_X",
      2,
      6
    ],
    [
      "X_V-V_X",
      2,
      11
    ],
    [
      "X_V-V_X",
      2,
      42
    ],
    [
      "X_V-V_X",
      2,
      43
    ],
    [
      "X_V-V_X",
      2,
      46
    ],
    [
      "X_V-V_X",
      2,
      47
    ],
    [
      "X_V-V_X",
      2,
      48
    ],
    [
      "X_V-V_X",
      2,
      52
    ],
    [
      "X_V-V_X",
      3,
      6
    ],
    [
      "X_V-V_X",
      3,
      11
    ],
    [
      "X_V-V_X",
      3,
      42
    ],
    [
      "X_V-V_X",
      3,
      43
    ],
    [
      "X_V-V_X",
      3,
      46
    ],
    [
      "X_V-V_X",
      3,
      47
    ],
    [
      "X_V-V_X",
      3,
      48
    ],
    [
      "X_V-V_X",
      3,
      52
    ],
    [
      "X_V-V_X",
      4,
      6
    ],
    [
      "X_V-V_X",
      4,
      7
    ],
    [
      "X_V-V_X",
      4,
      10
    ],
    [
      "X_V-V_X",
      4,
      11
    ],
    [
      "X_V-V_X",
      4,
      12
    ],
    [
      "X_V-V_X",
      4,
      16
    ],
    [
      "X_V-V_X",
      4,
      42
    ],
    [
      "X_V-V_X",
      4,
      43
    ],
    [
      "X_V-V_X",
      4,
      46
    ],
    [
      "X_V-V_X",
      4,
      47
    ],
    [
      "X_V-V_X",
      4,
      48
    ],
    [
      "X_V-V_X",
      4,
      52
    ],
    [
      "X_V-V_X",
      5,
      6
    ],
    [
      "X_V-V_X",
      5,
      11
    ],
    [
      "X_V-V_X",
      5,
      12
    ],
    [
      "X_V-V_X",
      5,
      16
    ],
    [
      "X_V-V_X",
      5,
      42
    ],
    [
      "X_V-V_X",
      5,
      43
    ],
    [
      "X_V-V_X",
      5,
      46
    ],
    [
      "X_V-V_X",
      5,
      47
    ],
    [
      "X_V-V_X",
      5,
      48
    ],
    [
      "X_V-V_X",
      5,
      52
    ],
    [
      "X_V-V_X",
      6,
      0
    ],
    [
      "X_V-V_X",
      6,
      1
    ],
    [
      "X_V-V_X",
      6,
      2
    ],
    [
      "X_V-V_X",
      6,
      3
    ],
    [
      "X_V-V_X",
      6,
      4
    ],
    [
      "X_V-V_X",
      6,
      5
    ],
    [
      "X_V-V_X",
      6,
      7
    ],
    [
      "X_V-V_X",
      6,
      10
    ],
    [
      "X_V-V_X",
      6,
      43
    ],
    [
      "X_V-V_X",
      6,
      46
    ],
    [
      "X_V-V_X",
      6,
      48
    ],
    [
      "X_V-V_X",
      6,
      52
    ],
    [
      "X_V-V_X",
      7,
      0
    ],
    [
      "X_V-V_X",
      7,
      1
    ],
    [
      "X_V-V_X",
      7,
      2
    ],
    [
      "X_V-V_X",
      7,
      3
    ],
    [
      "X_V-V_X",
      7,
      4
    ],
    [
      "X_V-V_X",
      7,
      5
    ],
    [
      "X_V-V_X",
      7,
      6
    ],
    [
      "X_V-V_X",
      7,
      7
    ],
    [
      "X_V-V_X",
      7,
      10
    ],
    [
      "X_V-V_X",
      7,
      11
    ],
    [
      "X_V-V_X",
      7,
      12
    ],
    [
      "X_V-V_X",
      7,
      16
    ],
    [
      "X_V-V_X",
      7,
      42
    ],
    [
      "X_V-V_X",
      7,
      43
    ],
    [
      "X_V-V_X",
      7,
      46
    ],
    [
      "X_V-V_X",
      7,
      47
    ],
    [
      "X_V-V_X",
      7,
      48
    ],
    [
      "X_V-V_X",
      7,
      52
    ],
    [
      "X_V-V_X",
      8,
      28
    ],
    [
      "X_V-V_X",
      8,
      31
    ],
    [
      "X_V-V_X",
      8,
      33
    ],
    [
      "X_V-V_X",
      8,
      34
    ],
    [
      "X_V-V_X",
      8,
      35
    ],
    [
      "X_V-V_X",
      8,
      36
    ],
    [
      "X_V-V_X",
      8,
      37
    ],
    [
      "X_V-V_X",
      8,
      38
    ],
    [
      "X_V-V_X",
      8,
      70
    ],
    [
      "X_V-V_X",
      8,
      72
    ],
    [
      "X_V-V_X",
      8,
      73
    ],
    [
      "X_V-V_X",
      8,
      74
    ],
    [
      "X_V-V_X",
      9,
      13
    ],
    [
      "X_V-V_X",
      9,
      15
    ],
    [
      "X_V-V_X",
      9,
      17
    ],
    [
      "X_V-V_X",
      9,
      21
    ],
    [
      "X_V-V_X",
      9,
      49
    ],
    [
      "X_V-V_X",
      9,
      51
    ],
    [
      "X_V-V_X",
      9,
      53
    ],
    [
      "X_V-V_X",
      9,
      55
    ],
    [
      "X_V-V_X",
      9,
      57
    ],
    [
      "X_V-V_X",
      9,
      59
    ],
    [
      "X_V-V_X",
      9,
      61
    ],
    [
      "X_V-V_X",
      9,
      65
    ],
    [
      "X_V-V_X",
      10,
      0
    ],
    [
      "X_V-V_X",
      10,
      1
    ],
    [
      "X_V-V_X",
      10,
      2
    ],
    [
      "X_V-V_X",
      10,
      3
    ],
    [
      "X_V-V_X",
      10,
      4
    ],
    [
      "X_V-V_X",
      10,
      5
    ],
    [
      "X_V-V_X",
      10,
      6
    ],
    [
      "X_V-V_X",
      10,
      7
    ],
    [
      "X_V-V_X",
      10,
      10
    ],
    [
      "X_V-V_X",
      10,
      11
    ],
    [
      "X_V-V_X",
      10,
      12
    ],
    [
      "X_V-V_X",
      10,
      16
    ],
    [
      "X_V-V_X",
      10,
      42
    ],
    [
      "X_V-V_X",
      10,
      43
    ],
    [
      "X_V-V_X",
      10,
      46
    ],
    [
      "X_V-V_X",
      10,
      47
    ],
    [
      "X_V-V_X",
      10,
      48
    ],
    [
      "X_V-V_X",
      10,
      52
    ],
    [
      "X_V-V_X",
      11,
      0
    ],
    [
      "X_V-V_X",
      11,
      1
    ],
    [
      "X_V-V_X",
      11,
      2
    ],
    [
      "X_V-V_X",
      11,
      3
    ],
    [
      "X_V-V_X",
      11,
      4
    ],
    [
      "X_V-V_X",
      11,
      5
    ],
    [
      "X_V-V_X",
      11,
      7
    ],
    [
      "X_V-V_X",
      11,
      10
    ],
    [
      "X_V-V_X",
      11,
      43
    ],
    [
      "X_V-V_X",
      11,
      46
    ],
    [
      "X_V-V_X",
      11,
      48
    ],
    [
      "X_V-V_X",
      11,
      52
    ],
    [
      "X_V-V_X",
      12,
      0
    ],
    [
      "X_V-V_X",
      12,
      1
    ],
    [
      "X_V-V_X",
      12,
      2
    ],
    [
      "X_V-V_X",
      12,
      3
    ],
    [
      "X_V-V_X",
      12,
      4
    ],
    [
      "X_V-V_X",
      12,
      5
    ],
    [
      "X_V-V_X",
      12,
      6
    ],
    [
      "X_V-V_X",
      12,
      7
    ],
    [
      "X_V-V_X",
      12,
      10
    ],
    [
      "X_V-V_X",
      12,
      11
    ],
    [
      "X_V-V_X",
      12,
      12
    ],
    [
      "X_V-V_X",
      12,
      16
    ],
    [
      "X_V-V_X",
      12,
      42
    ],
    [
      "X_V-V_X",
      12,
      43
    ],
    [
      "X_V-V_X",
      12,
      46
    ],
    [
      "X_V-V_X",
      12,
      47
    ],
    [
      "X_V-V_X",
      12,
      48
    ],
    [
      "X_V-V_X",
      12,
      52
    ],
    [
      "X_V-V_X",
      13,
      9
    ],
    [
      "X_V-V_X",
      13,
      17
    ],
    [
      "X_V-V_X",
      13,
      19
    ],
    [
      "X_V-V_X",
      13,
      21
    ],
    [
      "X_V-V_X",
      13,
      29
    ],
    [
      "X_V-V_X",
      13,
      41
    ],
    [
      "X_V-V_X",
      13,
      45
    ],
    [
      "X_V-V_X",
      13,
      53
    ],
    [
      "X_V-V_X",
      13,
      55
    ],
    [
      "X_V-V_X",
      13,
      57
    ],
    [
      "X_V-V_X",
      13,
      59
    ],
    [
      "X_V-V_X",
      13,
      61
    ],
    [
      "X_V-V_X",
      13,
      65
    ],
    [
      "X_V-V_X",
      13,
      77
    ],
    [
      "X_V-V_X",
      14,
      18
    ],
    [
      "X_V-V_X",
      14,
      20
    ],
    [
      "X_V-V_X",
      14,
      22
    ],
    [
      "X_V-V_X",
      14,
      26
    ],
    [
      "X_V-V_X",
      14,
      54
    ],
    [
      "X_V-V_X",
      14,
      56
    ],
    [
      "X_V-V_X",
      14,
      58
    ],
    [
      "X_V-V_X",
      14,
      60
    ],
    [
      "X_V-V_X",
      14,
      62
    ],
    [
      "X_V-V_X",
      14,
      63
    ],
    [
      "X_V-V_X",
      14,
      66
    ],
    [
      "X_V-V_X",
      14,
      68
    ],
    [
      "X_V-V_X",
      15,
      9
    ],
    [
      "X_V-V_X",
      15,
      17
    ],
    [
      "X_V-V_X",
      15,
      19
    ],
    [
      "X_V-V_X",
      15,
      21
    ],
    [
      "X_V-V_X",
      15,
      29
    ],
    [
      "X_V-V_X",
      15,
      41
    ],
    [
      "X_V-V_X",
      15,
      45
    ],
    [
      "X_V-V_X",
      15,
      53
    ],
    [
      "X_V-V_X",
      15,
      55
    ],
    [
      "X_V-V_X",
      15,
      57
    ],
    [
      "X_V-V_X",
      15,
      59
    ],
    [
      "X_V-V_X",
      15,
      61
    ],
    [
      "X_V-V_X",
      15,
      65
    ],
    [
      "X_V-V_X",
      15,
      77
    ],
    [
      "X_V-V_X",
      16,
      0
    ],
    [
      "X_V-V_X",
      16,
      1
    ],
    [
      "X_V-V_X",
      16,
      2
    ],
    [
      "X_V-V_X",
      16,
      3
    ],
    [
      "X_V-V_X",
      16,
      4
    ],
    [
      "X_V-V_X",
      16,
      5
    ],
    [
      "X_V-V_X",
      16,
      6
    ],
    [
      "X_V-V_X",
      16,
      7
    ],
    [
      "X_V-V_X",
      16,
      10
    ],
    [
      "X_V-V_X",
      16,
      11
    ],
    [
      "X_V-V_X",
      16,
      12
    ],
    [
      "X_V-V_X",
      16,
      16
    ],
    [
      "X_V-V_X",
      16,
      42
    ],
    [
      "X_V-V_X",
      16,
      43
    ],
    [
      "X_V-V_X",
      16,
      46
    ],
    [
      "X_V-V_X",
      16,
      47
    ],
    [
      "X_V-V_X",
      16,
      48
    ],
    [
      "X_V-V_X",
      16,
      52
    ],
    [
      "X_V-V_X",
      17,
      9
    ],
    [
      "X_V-V_X",
      17,
      13
    ],
    [
      "X_V-V_X",
      17,
      15
    ],
    [
      "X_V-V_X",
      17,
      19
    ],
    [
      "X_V-V_X",
      17,
      29
    ],
    [
      "X_V-V_X",
      17,
      41
    ],
    [
      "X_V-V_X",
      17,
      45
    ],
    [
      "X_V-V_X",
      17,
      49
    ],
    [
      "X_V-V_X",
      17,
      51
    ],
    [
      "X_V-V_X",
      17,
      55
    ],
    [
      "X_V-V_X",
      17,
      59
    ],
    [
      "X_V-V_X",
      17,
      61
    ],
    [
      "X_V-V_X",
      17,
      65
    ],
    [
      "X_V-V_X",
      17,
      77
    ],
    [
      "X_V-V_X",
      18,
      14
    ],
    [
      "X_V-V_X",
      18,
      22
    ],
    [
      "X_V-V_X",
      18,
      24
    ],
    [
      "X_V-V_X",
      18,
      26
    ],
    [
      "X_V-V_X",
      18,
      32
    ],
    [
      "X_V-V_X",
      18,
      40
    ],
    [
      "X_V-V_X",
      18,
      50
    ],
    [
      "X_V-V_X",
      18,
      58
    ],
    [
      "X_V-V_X",
      18,
      60
    ],
    [
      "X_V-V_X",
      18,
      62
    ],
    [
      "X_V-V_X",
      18,
      63
    ],
    [
      "X_V-V_X",
      18,
      66
    ],
    [
      "X_V-V_X",
      18,
      68
    ],
    [
      "X_V-V_X",
      18,
      76
    ],
    [
      "X_V-V_X",
      19,
      9
    ],
    [
      "X_V-V_X",
      19,
      13
    ],
    [
      "X_V-V_X",
      19,
      15
    ],
    [
      "X_V-V_X",
      19,
      17
    ],
    [
      "X_V-V_X",
      19,
      19
    ],
    [
      "X_V-V_X",
      19,
      21
    ],
    [
      "X_V-V_X",
      19,
      23
    ],
    [
      "X_V-V_X",
      19,
      25
    ],
    [
      "X_V-V_X",
      19,
      29
    ],
    [
      "X_V-V_X",
      19,
      41
    ],
    [
      "X_V-V_X",
      19,
      45
    ],
    [
      "X_V-V_X",
      19,
      49
    ],
    [
      "X_V-V_X",
      19,
      51
    ],
    [
      "X_V-V_X",
      19,
      53
    ],
    [
      "X_V-V_X",
      19,
      55
    ],
    [
      "X_V-V_X",
      19,
      57
    ],
    [
      "X_V-V_X",
      19,
      59
    ],
    [
      "X_V-V_X",
      19,
      61
    ],
    [
      "X_V-V_X",
      19,
      65
    ],
    [
      "X_V-V_X",
      19,
      77
    ],
    [
      "X_V-V_X",
      20,
      14
    ],
    [
      "X_V-V_X",
      20,
      22
    ],
    [
      "X_V-V_X",
      20,
      24
    ],
    [
      "X_V-V_X",
      20,
      26
    ],
    [
      "X_V-V_X",
      20,
      32
    ],
    [
      "X_V-V_X",
      20,
      40
    ],
    [
      "X_V-V_X",
      20,
      50
    ],
    [
      "X_V-V_X",
      20,
      58
    ],
    [
      "X_V-V_X",
      20,
      60
    ],
    [
      "X_V-V_X",
      20,
      62
    ],
    [
      "X_V-V_X",
      20,
      63
    ],
    [
      "X_V-V_X",
      20,
      66
    ],
    [
      "X_V-V_X",
      20,
      68
    ],
    [
      "X_V-V_X",
      20,
      76
    ],
    [
      "X_V-V_X",
      21,
      9
    ],
    [
      "X_V-V_X",
      21,
      13
    ],
    [
      "X_V-V_X",
      21,
      15
    ],
    [
      "X_V-V_X",
      21,
      19
    ],
    [
      "X_V-V_X",
      21,
      29
    ],
    [
      "X_V-V_X",
      21,
      41
    ],
    [
      "X_V-V_X",
      21,
      45
    ],
    [
      "X_V-V_X",
      21,
      49
    ],
    [
      "X_V-V_X",
      21,
      51
    ],
    [
      "X_V-V_X",
      21,
      55
    ],
    [
      "X_V-V_X",
      21,
      59
    ],
    [
      "X_V-V_X",
      21,
      61
    ],
    [
      "X_V-V_X",
      21,
      65
    ],
    [
      "X_V-V_X",
      21,
      77
    ],
    [
      "X_V-V_X",
      22,
      14
    ],
    [
      "X_V-V_X",
      22,
      18
    ],
    [
      "X_V-V_X",
      22,
      20
    ],
    [
      "X_V-V_X",
      22,
      24
    ],
    [
      "X_V-V_X",
      22,
      32
    ],
    [
      "X_V-V_X",
      22,
      40
    ],
    [
      "X_V-V_X",
      22,
      50
    ],
    [
      "X_V-V_X",
      22,
      54
    ],
    [
      "X_V-V_X",
      22,
      56
    ],
    [
      "X_V-V_X",
      22,
      60
    ],
    [
      "X_V-V_X",
      22,
      63
    ],
    [
      "X_V-V_X",
      22,
      66
    ],
    [
      "X_V-V_X",
      22,
      68
    ],
    [
      "X_V-V_X",
      22,
      76
    ],
    [
      "X_V-V_X",
      23,
      9
    ],
    [
      "X_V-V_X",
      23,
      13
    ],
    [
      "X_V-V_X",
      23,
      15
    ],
    [
      "X_V-V_X",
      23,
      17
    ],
    [
      "X_V-V_X",
      23,
      19
    ],
    [
      "X_V-V_X",
      23,
      21
    ],
    [
      "X_V-V_X",
      23,
      29
    ],
    [
      "X_V-V_X",
      23,
      41
    ],
    [
      "X_V-V_X",
      23,
      45
    ],
    [
      "X_V-V_X",
      23,
      49
    ],
    [
      "X_V-V_X",
      23,
      51
    ],
    [
      "X_V-V_X",
      23,
      53
    ],
    [
      "X_V-V_X",
      23,
      55
    ],
    [
      "X_V-V_X",
      23,
      57
    ],
    [
      "X_V-V_X",
      23,
      65
    ],
    [
      "X_V-V_X",
      23,
      77
    ],
    [
      "X_V-V_X",
      24,
      14
    ],
    [
      "X_V-V_X",
      24,
      18
    ],
    [
      "X_V-V_X",
      24,
      20
    ],
    [
      "X_V-V_X",
      24,
      22
    ],
    [
      "X_V-V_X",
      24,
      24
    ],
    [
      "X_V-V_X",
      24,
      26
    ],
    [
      "X_V-V_X",
      24,
      27
    ],
    [
      "X_V-V_X",
      24,
      30
    ],
    [
      "X_V-V_X",
      24,
      32
    ],
    [
      "X_V-V_X",
      24,
      40
    ],
    [
      "X_V-V_X",
      24,
      50
    ],
    [
      "X_V-V_X",
      24,
      54
    ],
    [
      "X_V-V_X",
      24,
      56
    ],
    [
      "X_V-V_X",
      24,
      58
    ],
    [
      "X_V-V_X",
      24,
      60
    ],
    [
      "X_V-V_X",
      24,
      62
    ],
    [
      "X_V-V_X",
      24,
      63
    ],
    [
      "X_V-V_X",
      24,
      66
    ],
    [
      "X_V-V_X",
      24,
      68
    ],
    [
      "X_V-V_X",
      24,
      76
    ],
    [
      "X_V-V_X",
      25,
      9
    ],
    [
      "X_V-V_X",
      25,
      13
    ],
    [
      "X_V-V_X",
      25,
      15
    ],
    [
      "X_V-V_X",
      25,
      17
    ],
    [
      "X_V-V_X",
      25,
      19
    ],
    [
      "X_V-V_X",
      25,
      21
    ],
    [
      "X_V-V_X",
      25,
      29
    ],
    [
      "X_V-V_X",
      25,
      41
    ],
    [
      "X_V-V_X",
      25,
      45
    ],
    [
      "X_V-V_X",
      25,
      49
    ],
    [
      "X_V-V_X",
      25,
      51
    ],
    [
      "X_V-V_X",
      25,
      53
    ],
    [
      "X_V-V_X",
      25,
      55
    ],
    [
      "X_V-V_X",
      25,
      57
    ],
    [
      "X_V-V_X",
      25,
      65
    ],
    [
      "X_V-V_X",
      25,
      77
    ],
    [
      "X_V-V_X",
      26,
      14
    ],
    [
      "X_V-V_X",
      26,
      18
    ],
    [
      "X_V-V_X",
      26,
      20
    ],
    [
      "X_V-V_X",
      26,
      24
    ],
    [
      "X_V-V_X",
      26,
      32
    ],
    [
      "X_V-V_X",
      26,
      40
    ],
    [
      "X_V-V_X",
      26,
      50
    ],
    [
      "X_V-V_X",
      26,
      54
    ],
    [
      "X_V-V_X",
      26,
      56
    ],
    [
      "X_V-V_X",
      26,
      60
    ],
    [
      "X_V-V_X",
      26,
      63
    ],
    [
      "X_V-V_X",
      26,
      66
    ],
    [
      "X_V-V_X",
      26,
      68
    ],
    [
      "X_V-V_X",
      26,
      76
    ],
    [
      "X_V-V_X",
      27,
      14
    ],
    [
      "X_V-V_X",
      27,
      18
    ],
    [
      "X_V-V_X",
      27,
      20
    ],
    [
      "X_V-V_X",
      27,
      22
    ],
    [
      "X_V-V_X",
      27,
      24
    ],
    [
      "X_V-V_X",
      27,
      26
    ],
    [
      "X_V-V_X",
      27,
      32
    ],
    [
      "X_V-V_X",
      27,
      40
    ],
    [
      "X_V-V_X",
      27,
      50
    ],
    [
      "X_V-V_X",
      27,
      54
    ],
    [
      "X_V-V_X",
      27,
      56
    ],
    [
      "X_V-V_X",
      27,
      58
    ],
    [
      "X_V-V_X",
      27,
      60
    ],
    [
      "X_V-V_X",
      27,
      62
    ],
    [
      "X_V-V_X",
      27,
      68
    ],
    [
      "X_V-V_X",
      27,
      76
    ],
    [
      "X_V-V_X",
      28,
      28
    ],
    [
      "X_V-V_X",
      28,
      31
    ],
    [
      "X_V-V_X",
      28,
      33
    ],
    [
      "X_V-V_X",
      28,
      34
    ],
    [
      "X_V-V_X",
      28,
      35
    ],
    [
      "X_V-V_X",
      28,
      36
    ],
    [
      "X_V-V_X",
      28,
      37
    ],
    [
      "X_V-V_X",
      28,
      38
    ],
    [
      "X_V-V_X",
      28,
      70
    ],
    [
      "X_V-V_X",
      28,
      72
    ],
    [
      "X_V-V_X",
      28,
      73
    ],
    [
      "X_V-V_X",
      28,
      74
    ],
    [
      "X_V-V_X",
      28,
      75
    ],
    [
      "X_V-V_X",
      29,
      9
    ],
    [
      "X_V-V_X",
      29,
      13
    ],
    [
      "X_V-V_X",
      29,
      15
    ],
    [
      "X_V-V_X",
      29,
      17
    ],
    [
      "X_V-V_X",
      29,
      19
    ],
    [
      "X_V-V_X",
      29,
      21
    ],
    [
      "X_V-V_X",
      29,
      23
    ],
    [
      "X_V-V_X",
      29,
      25
    ],
    [
      "X_V-V_X",
      29,
      29
    ],
    [
      "X_V-V_X",
      29,
      41
    ],
    [
      "X_V-V_X",
      29,
      45
    ],
    [
      "X_V-V_X",
      29,
      49
    ],
    [
      "X_V-V_X",
      29,
      51
    ],
    [
      "X_V-V_X",
      29,
      53
    ],
    [
      "X_V-V_X",
      29,
      55
    ],
    [
      "X_V-V_X",
      29,
      57
    ],
    [
      "X_V-V_X",
      29,
      59
    ],
    [
      "X_V-V_X",
      29,
      61
    ],
    [
      "X_V-V_X",
      29,
      65
    ],
    [
      "X_V-V_X",
      29,
      77
    ],
    [
      "X_V-V_X",
      30,
      14
    ],
    [
      "X_V-V_X",
      30,
      18
    ],
    [
      "X_V-V_X",
      30,
      20
    ],
    [
      "X_V-V_X",
      30,
      22
    ],
    [
      "X_V-V_X",
      30,
      24
    ],
    [
      "X_V-V_X",
      30,
      26
    ],
    [
      "X_V-V_X",
      30,
      32
    ],
    [
      "X_V-V_X",
      30,
      40
    ],
    [
      "X_V-V_X",
      30,
      50
    ],
    [
      "X_V-V_X",
      30,
      54
    ],
    [
      "X_V-V_X",
      30,
      56
    ],
    [
      "X_V-V_X",
      30,
      58
    ],
    [
      "X_V-V_X",
      30,
      60
    ],
    [
      "X_V-V_X",
      30,
      62
    ],
    [
      "X_V-V_X",
      30,
      68
    ],
    [
      "X_V-V_X",
      30,
      76
    ],
    [
      "X_V-V_X",
      31,
      28
    ],
    [
      "X_V-V_X",
      31,
      35
    ],
    [
      "X_V-V_X",
      31,
      70
    ],
    [
      "X_V-V_X",
      31,
      72
    ],
    [
      "X_V-V_X",
      31,
      73
    ],
    [
      "X_V-V_X",
      31,
      74
    ],
    [
      "X_V-V_X",
      31,
      75
    ],
    [
      "X_V-V_X",
      32,
      14
    ],
    [
      "X_V-V_X",
      32,
      18
    ],
    [
      "X_V-V_X",
      32,
      20
    ],
    [
      "X_V-V_X",
      32,
      22
    ],
    [
      "X_V-V_X",
      32,
      24
    ],
    [
      "X_V-V_X",
      32,
      26
    ],
    [
      "X_V-V_X",
      32,
      27
    ],
    [
      "X_V-V_X",
      32,
      30
    ],
    [
      "X_V-V_X",
      32,
      32
    ],
    [
      "X_V-V_X",
      32,
      40
    ],
    [
      "X_V-V_X",
      32,
      50
    ],
    [
      "X_V-V_X",
      32,
      54
    ],
    [
      "X_V-V_X",
      32,
      56
    ],
    [
      "X_V-V_X",
      32,
      58
    ],
    [
      "X_V-V_X",
      32,
      60
    ],
    [
      "X_V-V_X",
      32,
      62
    ],
    [
      "X_V-V_X",
      32,
      63
    ],
    [
      "X_V-V_X",
      32,
      66
    ],
    [
      "X_V-V_X",
      32,
      68
    ],
    [
      "X_V-V_X",
      32,
      76
    ],
    [
      "X_V-V_X",
      33,
      28
    ],
    [
      "X_V-V_X",
      33,
      35
    ],
    [
      "X_V-V_X",
      33,
      70
    ],
    [
      "X_V-V_X",
      33,
      72
    ],
    [
      "X_V-V_X",
      33,
      73
    ],
    [
      "X_V-V_X",
      33,
      74
    ],
    [
      "X_V-V_X",
      33,
      75
    ],
    [
      "X_V-V_X",
      34,
      8
    ],
    [
      "X_V-V_X",
      34,
      28
    ],
    [
      "X_V-V_X",
      34,
      31
    ],
    [
      "X_V-V_X",
      34,
      33
    ],
    [
      "X_V-V_X",
      34,
      35
    ],
    [
      "X_V-V_X",
      34,
      37
    ],
    [
      "X_V-V_X",
      34,
      38
    ],
    [
      "X_V-V_X",
      34,
      39
    ],
    [
      "X_V-V_X",
      34,
      44
    ],
    [
      "X_V-V_X",
      34,
      64
    ],
    [
      "X_V-V_X",
      34,
      67
    ],
    [
      "X_V-V_X",
      34,
      69
    ],
    [
      "X_V-V_X",
      34,
      71
    ],
    [
      "X_V-V_X",
      34,
      73
    ],
    [
      "X_V-V_X",
      34,
      74
    ],
    [
      "X_V-V_X",
      34,
      75
    ],
    [
      "X_V-V_X",
      35,
      28
    ],
    [
      "X_V-V_X",
      35,
      31
    ],
    [
      "X_V-V_X",
      35,
      33
    ],
    [
      "X_V-V_X",
      35,
      34
    ],
    [
      "X_V-V_X",
      35,
      35
    ],
    [
      "X_V-V_X",
      35,
      36
    ],
    [
      "X_V-V_X",
      35,
      37
    ],
    [
      "X_V-V_X",
      35,
      38
    ],
    [
      "X_V-V_X",
      35,
      70
    ],
    [
      "X_V-V_X",
      35,
      72
    ],
    [
      "X_V-V_X",
      35,
      73
    ],
    [
      "X_V-V_X",
      35,
      74
    ],
    [
      "X_V-V_X",
      35,
      75
    ],
    [
      "X_V-V_X",
      36,
      8
    ],
    [
      "X_V-V_X",
      36,
      28
    ],
    [
      "X_V-V_X",
      36,
      31
    ],
    [
      "X_V-V_X",
      36,
      33
    ],
    [
      "X_V-V_X",
      36,
      35
    ],
    [
      "X_V-V_X",
      36,
      37
    ],
    [
      "X_V-V_X",
      36,
      38
    ],
    [
      "X_V-V_X",
      36,
      39
    ],
    [
      "X_V-V_X",
      36,
      44
    ],
    [
      "X_V-V_X",
      36,
      64
    ],
    [
      "X_V-V_X",
      36,
      67
    ],
    [
      "X_V-V_X",
      36,
      69
    ],
    [
      "X_V-V_X",
      36,
      71
    ],
    [
      "X_V-V_X",
      36,
      73
    ],
    [
      "X_V-V_X",
      36,
      74
    ],
    [
      "X_V-V_X",
      36,
      75
    ],
    [
      "X_V-V_X",
      37,
      8
    ],
    [
      "X_V-V_X",
      37,
      28
    ],
    [
      "X_V-V_X",
      37,
      31
    ],
    [
      "X_V-V_X",
      37,
      33
    ],
    [
      "X_V-V_X",
      37,
      34
    ],
    [
      "X_V-V_X",
      37,
      35
    ],
    [
      "X_V-V_X",
      37,
      36
    ],
    [
      "X_V-V_X",
      37,
      39
    ],
    [
      "X_V-V_X",
      37,
      44
    ],
    [
      "X_V-V_X",
      37,
      64
    ],
    [
      "X_V-V_X",
      37,
      67
    ],
    [
      "X_V-V_X",
      37,
      69
    ],
    [
      "X_V-V_X",
      37,
      70
    ],
    [
      "X_V-V_X",
      37,
      71
    ],
    [
      "X_V-V_X",
      37,
      72
    ],
    [
      "X_V-V_X",
      37,
      75
    ],
    [
      "X_V-V_X",
      38,
      8
    ],
    [
      "X_V-V_X",
      38,
      28
    ],
    [
      "X_V-V_X",
      38,
      31
    ],
    [
      "X_V-V_X",
      38,
      33
    ],
    [
      "X_V-V_X",
      38,
      34
    ],
    [
      "X_V-V_X",
      38,
      35
    ],
    [
      "X_V-V_X",
      38,
      36
    ],
    [
      "X_V-V_X",
      38,
      39
    ],
    [
      "X_V-V_X",
      38,
      44
    ],
    [
      "X_V-V_X",
      38,
      64
    ],
    [
      "X_V-V_X",
      38,
      67
    ],
    [
      "X_V-V_X",
      38,
      69
    ],
    [
      "X_V-V_X",
      38,
      70
    ],
    [
      "X_V-V_X",
      38,
      71
    ],
    [
      "X_V-V_X",
      38,
      72
    ],
    [
      "X_V-V_X",
      38,
      75
    ],
    [
      "X_V-V_X",
      39,
      28
    ],
    [
      "X_V-V_X",
      39,
      31
    ],
    [
      "X_V-V_X",
      39,
      33
    ],
    [
      "X_V-V_X",
      39,
      34
    ],
    [
      "X_V-V_X",
      39,
      35
    ],
    [
      "X_V-V_X",
      39,
      36
    ],
    [
      "X_V-V_X",
      39,
      37
    ],
    [
      "X_V-V_X",
      39,
      38
    ],
    [
      "X_V-V_X",
      39,
      64
    ],
    [
      "X_V-V_X",
      39,
      67
    ],
    [
      "X_V-V_X",
      39,
      69
    ],
    [
      "X_V-V_X",
      39,
      70
    ],
    [
      "X_V-V_X",
      39,
      71
    ],
    [
      "X_V-V_X",
      39,
      72
    ],
    [
      "X_V-V_X",
      39,
      73
    ],
    [
      "X_V-V_X",
      39,
      74
    ],
    [
      "X_V-V_X",
      40,
      18
    ],
    [
      "X_V-V_X",
      40,
      20
    ],
    [
      "X_V-V_X",
      40,
      22
    ],
    [
      "X_V-V_X",
      40,
      26
    ],
    [
      "X_V-V_X",
      40,
      54
    ],
    [
      "X_V-V_X",
      40,
      56
    ],
    [
      "X_V-V_X",
      40,
      58
    ],
    [
      "X_V-V_X",
      40,
      60
    ],
    [
      "X_V-V_X",
      40,
      62
    ],
    [
      "X_V-V_X",
      40,
      63
    ],
    [
      "X_V-V_X",
      40,
      66
    ],
    [
      "X_V-V_X",
      40,
      68
    ],
    [
      "X_V-V_X",
      41,
      13
    ],
    [
      "X_V-V_X",
      41,
      15
    ],
    [
      "X_V-V_X",
      41,
      17
    ],
    [
      "X_V-V_X",
      41,
      21
    ],
    [
      "X_V-V_X",
      41,
      49
    ],
    [
      "X_V-V_X",
      41,
      51
    ],
    [
      "X_V-V_X",
      41,
      53
    ],
    [
      "X_V-V_X",
      41,
      55
    ],
    [
      "X_V-V_X",
      41,
      57
    ],
    [
      "X_V-V_X",
      41,
      59
    ],
    [
      "X_V-V_X",
      41,
      61
    ],
    [
      "X_V-V_X",
      41,
      65
    ],
    [
      "X_V-V_X",
      42,
      0
    ],
    [
      "X_V-V_X",
      42,
      1
    ],
    [
      "X_V-V_X",
      42,
      2
    ],
    [
      "X_V-V_X",
      42,
      3
    ],
    [
      "X_V-V_X",
      42,
      4
    ],
    [
      "X_V-V_X",
      42,
      5
    ],
    [
      "X_V-V_X",
      42,
      12
    ],
    [
      "X_V-V_X",
      42,
      16
    ],
    [
      "X_V-V_X",
      42,
      43
    ],
    [
      "X_V-V_X",
      42,
      46
    ],
    [
      "X_V-V_X",
      42,
      48
    ],
    [
      "X_V-V_X",
      42,
      52
    ],
    [
      "X_V-V_X",
      43,
      0
    ],
    [
      "X_V-V_X",
      43,
      1
    ],
    [
      "X_V-V_X",
      43,
      2
    ],
    [
      "X_V-V_X",
      43,
      4
    ],
    [
      "X_V-V_X",
      43,
      5
    ],
    [
      "X_V-V_X",
      43,
      42
    ],
    [
      "X_V-V_X",
      43,
      43
    ],
    [
      "X_V-V_X",
      43,
      46
    ],
    [
      "X_V-V_X",
      43,
      47
    ],
    [
      "X_V-V_X",
      43,
      48
    ],
    [
      "X_V-V_X",
      43,
      52
    ],
    [
      "X_V-V_X",
      44,
      28
    ],
    [
      "X_V-V_X",
      44,
      31
    ],
    [
      "X_V-V_X",
      44,
      33
    ],
    [
      "X_V-V_X",
      44,
      34
    ],
    [
      "X_V-V_X",
      44,
      35
    ],
    [
      "X_V-V_X",
      44,
      36
    ],
    [
      "X_V-V_X",
      44,
      37
    ],
    [
      "X_V-V_X",
      44,
      38
    ],
    [
      "X_V-V_X",
      44,
      70
    ],
    [
      "X_V-V_X",
      44,
      72
    ],
    [
      "X_V-V_X",
      44,
      73
    ],
    [
      "X_V-V_X",
      44,
      74
    ],
    [
      "X_V-V_X",
      45,
      13
    ],
    [
      "X_V-V_X",
      45,
      15
    ],
    [
      "X_V-V_X",
      45,
      17
    ],
    [
      "X_V-V_X",
      45,
      19
    ],
    [
      "X_V-V_X",
      45,
      21
    ],
    [
      "X_V-V_X",
      45,
      23
    ],
    [
      "X_V-V_X",
      45,
      25
    ],
    [
      "X_V-V_X",
      45,
      29
    ],
    [
      "X_V-V_X",
      45,
      49
    ],
    [
      "X_V-V_X",
      45,
      51
    ],
    [
      "X_V-V_X",
      45,
      53
    ],
    [
      "X_V-V_X",
      45,
      55
    ],
    [
      "X_V-V_X",
      45,
      57
    ],
    [
      "X_V-V_X",
      45,
      59
    ],
    [
      "X_V-V_X",
      45,
      61
    ],
    [
      "X_V-V_X",
      45,
      65
    ],
    [
      "X_V-V_X",
      46,
      0
    ],
    [
      "X_V-V_X",
      46,
      1
    ],
    [
      "X_V-V_X",
      46,
      2
    ],
    [
      "X_V-V_X",
      46,
      4
    ],
    [
      "X_V-V_X",
      46,
      5
    ],
    [
      "X_V-V_X",
      46,
      42
    ],
    [
      "X_V-V_X",
      46,
      43
    ],
    [
      "X_V-V_X",
      46,
      46
    ],
    [
      "X_V-V_X",
      46,
      47
    ],
    [
      "X_V-V_X",
      46,
      48
    ],
    [
      "X_V-V_X",
      46,
      52
    ],
    [
      "X_V-V_X",
      47,
      0
    ],
    [
      "X_V-V_X",
      47,
      1
    ],
    [
      "X_V-V_X",
      47,
      2
    ],
    [
      "X_V-V_X",
      47,
      3
    ],
    [
      "X_V-V_X",
      47,
      4
    ],
    [
      "X_V-V_X",
      47,
      5
    ],
    [
      "X_V-V_X",
      47,
      12
    ],
    [
      "X_V-V_X",
      47,
      16
    ],
    [
      "X_V-V_X",
      47,
      43
    ],
    [
      "X_V-V_X",
      47,
      46
    ],
    [
      "X_V-V_X",
      47,
      48
    ],
    [
      "X_V-V_X",
      47,
      52
    ],
    [
      "X_V-V_X",
      48,
      0
    ],
    [
      "X_V-V_X",
      48,
      1
    ],
    [
      "X_V-V_X",
      48,
      2
    ],
    [
      "X_V-V_X",
      48,
      4
    ],
    [
      "X_V-V_X",
      48,
      5
    ],
    [
      "X_V-V_X",
      48,
      6
    ],
    [
      "X_V-V_X",
      48,
      11
    ],
    [
      "X_V-V_X",
      48,
      43
    ],
    [
      "X_V-V_X",
      48,
      46
    ],
    [
      "X_V-V_X",
      48,
      48
    ],
    [
      "X_V-V_X",
      48,
      52
    ],
    [
      "X_V-V_X",
      49,
      9
    ],
    [
      "X_V-V_X",
      49,
      17
    ],
    [
      "X_V-V_X",
      49,
      19
    ],
    [
      "X_V-V_X",
      49,
      21
    ],
    [
      "X_V-V_X",
      49,
      23
    ],
    [
      "X_V-V_X",
      49,
      25
    ],
    [
      "X_V-V_X",
      49,
      29
    ],
    [
      "X_V-V_X",
      49,
      41
    ],
    [
      "X_V-V_X",
      49,
      45
    ],
    [
      "X_V-V_X",
      49,
      53
    ],
    [
      "X_V-V_X",
      49,
      55
    ],
    [
      "X_V-V_X",
      49,
      57
    ],
    [
      "X_V-V_X",
      49,
      59
    ],
    [
      "X_V-V_X",
      49,
      61
    ],
    [
      "X_V-V_X",
      49,
      65
    ],
    [
      "X_V-V_X",
      49,
      77
    ],
    [
      "X_V-V_X",
      50,
      18
    ],
    [
      "X_V-V_X",
      50,
      20
    ],
    [
      "X_V-V_X",
      50,
      22
    ],
    [
      "X_V-V_X",
      50,
      24
    ],
    [
      "X_V-V_X",
      50,
      26
    ],
    [
      "X_V-V_X",
      50,
      27
    ],
    [
      "X_V-V_X",
      50,
      30
    ],
    [
      "X_V-V_X",
      50,
      32
    ],
    [
      "X_V-V_X",
      50,
      54
    ],
    [
      "X_V-V_X",
      50,
      56
    ],
    [
      "X_V-V_X",
      50,
      58
    ],
    [
      "X_V-V_X",
      50,
      60
    ],
    [
      "X_V-V_X",
      50,
      62
    ],
    [
      "X_V-V_X",
      50,
      63
    ],
    [
      "X_V-V_X",
      50,
      66
    ],
    [
      "X_V-V_X",
      50,
      68
    ],
    [
      "X_V-V_X",
      51,
      9
    ],
    [
      "X_V-V_X",
      51,
      17
    ],
    [
      "X_V-V_X",
      51,
      19
    ],
    [
      "X_V-V_X",
      51,
      21
    ],
    [
      "X_V-V_X",
      51,
      23
    ],
    [
      "X_V-V_X",
      51,
      25
    ],
    [
      "X_V-V_X",
      51,
      29
    ],
    [
      "X_V-V_X",
      51,
      41
    ],
    [
      "X_V-V_X",
      51,
      45
    ],
    [
      "X_V-V_X",
      51,
      53
    ],
    [
      "X_V-V_X",
      51,
      55
    ],
    [
      "X_V-V_X",
      51,
      57
    ],
    [
      "X_V-V_X",
      51,
      59
    ],
    [
      "X_V-V_X",
      51,
      61
    ],
    [
      "X_V-V_X",
      51,
      65
    ],
    [
      "X_V-V_X",
      51,
      77
    ],
    [
      "X_V-V_X",
      52,
      0
    ],
    [
      "X_V-V_X",
      52,
      1
    ],
    [
      "X_V-V_X",
      52,
      2
    ],
    [
      "X_V-V_X",
      52,
      4
    ],
    [
      "X_V-V_X",
      52,
      5
    ],
    [
      "X_V-V_X",
      52,
      6
    ],
    [
      "X_V-V_X",
      52,
      11
    ],
    [
      "X_V-V_X",
      52,
      43
    ],
    [
      "X_V-V_X",
      52,
      46
    ],
    [
      "X_V-V_X",
      52,
      48
    ],
    [
      "X_V-V_X",
      52,
      52
    ],
    [
      "X_V-V_X",
      53,
      9
    ],
    [
      "X_V-V_X",
      53,
      13
    ],
    [
      "X_V-V_X",
      53,
      15
    ],
    [
      "X_V-V_X",
      53,
      19
    ],
    [
      "X_V-V_X",
      53,
      23
    ],
    [
      "X_V-V_X",
      53,
      25
    ],
    [
      "X_V-V_X",
      53,
      29
    ],
    [
      "X_V-V_X",
      53,
      41
    ],
    [
      "X_V-V_X",
      53,
      45
    ],
    [
      "X_V-V_X",
      53,
      49
    ],
    [
      "X_V-V_X",
      53,
      51
    ],
    [
      "X_V-V_X",
      53,
      55
    ],
    [
      "X_V-V_X",
      53,
      59
    ],
    [
      "X_V-V_X",
      53,
      61
    ],
    [
      "X_V-V_X",
      53,
      65
    ],
    [
      "X_V-V_X",
      53,
      77
    ],
    [
      "X_V-V_X",
      54,
      14
    ],
    [
      "X_V-V_X",
      54,
      22
    ],
    [
      "X_V-V_X",
      54,
      24
    ],
    [
      "X_V-V_X",
      54,
      26
    ],
    [
      "X_V-V_X",
      54,
      27
    ],
    [
      "X_V-V_X",
      54,
      30
    ],
    [
      "X_V-V_X",
      54,
      32
    ],
    [
      "X_V-V_X",
      54,
      40
    ],
    [
      "X_V-V_X",
      54,
      50
    ],
    [
      "X_V-V_X",
      54,
      58
    ],
    [
      "X_V-V_X",
      54,
      60
    ],
    [
      "X_V-V_X",
      54,
      62
    ],
    [
      "X_V-V_X",
      54,
      63
    ],
    [
      "X_V-V_X",
      54,
      66
    ],
    [
      "X_V-V_X",
      54,
      68
    ],
    [
      "X_V-V_X",
      54,
      76
    ],
    [
      "X_V-V_X",
      55,
      9
    ],
    [
      "X_V-V_X",
      55,
      13
    ],
    [
      "X_V-V_X",
      55,
      15
    ],
    [
      "X_V-V_X",
      55,
      17
    ],
    [
      "X_V-V_X",
      55,
      21
    ],
    [
      "X_V-V_X",
      55,
      49
    ],
    [
      "X_V-V_X",
      55,
      51
    ],
    [
      "X_V-V_X",
      55,
      53
    ],
    [
      "X_V-V_X",
      55,
      55
    ],
    [
      "X_V-V_X",
      55,
      57
    ],
    [
      "X_V-V_X",
      55,
      59
    ],
    [
      "X_V-V_X",
      55,
      61
    ],
    [
      "X_V-V_X",
      55,
      65
    ],
    [
      "X_V-V_X",
      56,
      14
    ],
    [
      "X_V-V_X",
      56,
      22
    ],
    [
      "X_V-V_X",
      56,
      24
    ],
    [
      "X_V-V_X",
      56,
      26
    ],
    [
      "X_V-V_X",
      56,
      27
    ],
    [
      "X_V-V_X",
      56,
      30
    ],
    [
      "X_V-V_X",
      56,
      32
    ],
    [
      "X_V-V_X",
      56,
      40
    ],
    [
      "X_V-V_X",
      56,
      50
    ],
    [
      "X_V-V_X",
      56,
      58
    ],
    [
      "X_V-V_X",
      56,
      60
    ],
    [
      "X_V-V_X",
      56,
      62
    ],
    [
      "X_V-V_X",
      56,
      63
    ],
    [
      "X_V-V_X",
      56,
      66
    ],
    [
      "X_V-V_X",
      56,
      68
    ],
    [
      "X_V-V_X",
      56,
      76
    ],
    [
      "X_V-V_X",
      57,
      9
    ],
    [
      "X_V-V_X",
      57,
      13
    ],
    [
      "X_V-V_X",
      57,
      15
    ],
    [
      "X_V-V_X",
      57,
      19
    ],
    [
      "X_V-V_X",
      57,
      23
    ],
    [
      "X_V-V_X",
      57,
      25
    ],
    [
      "X_V-V_X",
      57,
      29
    ],
    [
      "X_V-V_X",
      57,
      41
    ],
    [
      "X_V-V_X",
      57,
      45
    ],
    [
      "X_V-V_X",
      57,
      49
    ],
    [
      "X_V-V_X",
      57,
      51
    ],
    [
      "X_V-V_X",
      57,
      55
    ],
    [
      "X_V-V_X",
      57,
      59
    ],
    [
      "X_V-V_X",
      57,
      61
    ],
    [
      "X_V-V_X",
      57,
      65
    ],
    [
      "X_V-V_X",
      57,
      77
    ],
    [
      "X_V-V_X",
      58,
      14
    ],
    [
      "X_V-V_X",
      58,
      18
    ],
    [
      "X_V-V_X",
      58,
      20
    ],
    [
      "X_V-V_X",
      58,
      24
    ],
    [
      "X_V-V_X",
      58,
      27
    ],
    [
      "X_V-V_X",
      58,
      30
    ],
    [
      "X_V-V_X",
      58,
      32
    ],
    [
      "X_V-V_X",
      58,
      40
    ],
    [
      "X_V-V_X",
      58,
      50
    ],
    [
      "X_V-V_X",
      58,
      54
    ],
    [
      "X_V-V_X",
      58,
      56
    ],
    [
      "X_V-V_X",
      58,
      60
    ],
    [
      "X_V-V_X",
      58,
      63
    ],
    [
      "X_V-V_X",
      58,
      66
    ],
    [
      "X_V-V_X",
      58,
      68
    ],
    [
      "X_V-V_X",
      58,
      76
    ],
    [
      "X_V-V_X",
      59,
      9
    ],
    [
      "X_V-V_X",
      59,
      13
    ],
    [
      "X_V-V_X",
      59,
      15
    ],
    [
      "X_V-V_X",
      59,
      17
    ],
    [
      "X_V-V_X",
      59,
      21
    ],
    [
      "X_V-V_X",
      59,
      55
    ],
    [
      "X_V-V_X",
      59,
      65
    ],
    [
      "X_V-V_X",
      60,
      14
    ],
    [
      "X_V-V_X",
      60,
      18
    ],
    [
      "X_V-V_X",
      60,
      20
    ],
    [
      "X_V-V_X",
      60,
      22
    ],
    [
      "X_V-V_X",
      60,
      26
    ],
    [
      "X_V-V_X",
      60,
      54
    ],
    [
      "X_V-V_X",
      60,
      56
    ],
    [
      "X_V-V_X",
      60,
      58
    ],
    [
      "X_V-V_X",
      60,
      60
    ],
    [
      "X_V-V_X",
      60,
      62
    ],
    [
      "X_V-V_X",
      60,
      63
    ],
    [
      "X_V-V_X",
      60,
      66
    ],
    [
      "X_V-V_X",
      60,
      68
    ],
    [
      "X_V-V_X",
      61,
      9
    ],
    [
      "X_V-V_X",
      61,
      13
    ],
    [
      "X_V-V_X",
      61,
      15
    ],
    [
      "X_V-V_X",
      61,
      17
    ],
    [
      "X_V-V_X",
      61,
      21
    ],
    [
      "X_V-V_X",
      61,
      55
    ],
    [
      "X_V-V_X",
      61,
      65
    ],
    [
      "X_V-V_X",
      62,
      14
    ],
    [
      "X_V-V_X",
      62,
      18
    ],
    [
      "X_V-V_X",
      62,
      20
    ],
    [
      "X_V-V_X",
      62,
      24
    ],
    [
      "X_V-V_X",
      62,
      27
    ],
    [
      "X_V-V_X",
      62,
      30
    ],
    [
      "X_V-V_X",
      62,
      32
    ],
    [
      "X_V-V_X",
      62,
      40
    ],
    [
      "X_V-V_X",
      62,
      50
    ],
    [
      "X_V-V_X",
      62,
      54
    ],
    [
      "X_V-V_X",
      62,
      56
    ],
    [
      "X_V-V_X",
      62,
      60
    ],
    [
      "X_V-V_X",
      62,
      63
    ],
    [
      "X_V-V_X",
      62,
      66
    ],
    [
      "X_V-V_X",
      62,
      68
    ],
    [
      "X_V-V_X",
      62,
      76
    ],
    [
      "X_V-V_X",
      63,
      14
    ],
    [
      "X_V-V_X",
      63,
      18
    ],
    [
      "X_V-V_X",
      63,
      20
    ],
    [
      "X_V-V_X",
      63,
      22
    ],
    [
      "X_V-V_X",
      63,
      26
    ],
    [
      "X_V-V_X",
      63,
      60
    ],
    [
      "X_V-V_X",
      63,
      68
    ],
    [
      "X_V-V_X",
      64,
      8
    ],
    [
      "X_V-V_X",
      64,
      28
    ],
    [
      "X_V-V_X",
      64,
      31
    ],
    [
      "X_V-V_X",
      64,
      33
    ],
    [
      "X_V-V_X",
      64,
      34
    ],
    [
      "X_V-V_X",
      64,
      35
    ],
    [
      "X_V-V_X",
      64,
      36
    ],
    [
      "X_V-V_X",
      64,
      37
    ],
    [
      "X_V-V_X",
      64,
      38
    ],
    [
      "X_V-V_X",
      64,
      39
    ],
    [
      "X_V-V_X",
      64,
      44
    ],
    [
      "X_V-V_X",
      64,
      64
    ],
    [
      "X_V-V_X",
      64,
      67
    ],
    [
      "X_V-V_X",
      64,
      69
    ],
    [
      "X_V-V_X",
      64,
      70
    ],
    [
      "X_V-V_X",
      64,
      71
    ],
    [
      "X_V-V_X",
      64,
      72
    ],
    [
      "X_V-V_X",
      64,
      73
    ],
    [
      "X_V-V_X",
      64,
      74
    ],
    [
      "X_V-V_X",
      64,
      75
    ],
    [
      "X_V-V_X",
      65,
      9
    ],
    [
      "X_V-V_X",
      65,
      13
    ],
    [
      "X_V-V_X",
      65,
      15
    ],
    [
      "X_V-V_X",
      65,
      17
    ],
    [
      "X_V-V_X",
      65,
      21
    ],
    [
      "X_V-V_X",
      65,
      49
    ],
    [
      "X_V-V_X",
      65,
      51
    ],
    [
      "X_V-V_X",
      65,
      53
    ],
    [
      "X_V-V_X",
      65,
      55
    ],
    [
      "X_V-V_X",
      65,
      57
    ],
    [
      "X_V-V_X",
      65,
      59
    ],
    [
      "X_V-V_X",
      65,
      61
    ],
    [
      "X_V-V_X",
      65,
      65
    ],
    [
      "X_V-V_X",
      66,
      14
    ],
    [
      "X_V-V_X",
      66,
      18
    ],
    [
      "X_V-V_X",
      66,
      20
    ],
    [
      "X_V-V_X",
      66,
      22
    ],
    [
      "X_V-V_X",
      66,
      26
    ],
    [
      "X_V-V_X",
      66,
      60
    ],
    [
      "X_V-V_X",
      66,
      68
    ],
    [
      "X_V-V_X",
      67,
      8
    ],
    [
      "X_V-V_X",
      67,
      28
    ],
    [
      "X_V-V_X",
      67,
      34
    ],
    [
      "X_V-V_X",
      67,
      35
    ],
    [
      "X_V-V_X",
      67,
      36
    ],
    [
      "X_V-V_X",
      67,
      37
    ],
    [
      "X_V-V_X",
      67,
      38
    ],
    [
      "X_V-V_X",
      67,
      39
    ],
    [
      "X_V-V_X",
      67,
      44
    ],
    [
      "X_V-V_X",
      67,
      64
    ],
    [
      "X_V-V_X",
      67,
      70
    ],
    [
      "X_V-V_X",
      67,
      71
    ],
    [
      "X_V-V_X",
      67,
      72
    ],
    [
      "X_V-V_X",
      67,
      73
    ],
    [
      "X_V-V_X",
      67,
      74
    ],
    [
      "X_V-V_X",
      67,
      75
    ],
    [
      "X_V-V_X",
      68,
      14
    ],
    [
      "X_V-V_X",
      68,
      18
    ],
    [
      "X_V-V_X",
      68,
      20
    ],
    [
      "X_V-V_X",
      68,
      22
    ],
    [
      "X_V-V_X",
      68,
      26
    ],
    [
      "X_V-V_X",
      68,
      54
    ],
    [
      "X_V-V_X",
      68,
      56
    ],
    [
      "X_V-V_X",
      68,
      58
    ],
    [
      "X_V-V_X",
      68,
      60
    ],
    [
      "X_V-V_X",
      68,
      62
    ],
    [
      "X_V-V_X",
      68,
      63
    ],
    [
      "X_V-V_X",
      68,
      66
    ],
    [
      "X_V-V_X",
      68,
      68
    ],
    [
      "X_V-V_X",
      69,
      8
    ],
    [
      "X_V-V_X",
      69,
      28
    ],
    [
      "X_V-V_X",
      69,
      34
    ],
    [
      "X_V-V_X",
      69,
      35
    ],
    [
      "X_V-V_X",
      69,
      36
    ],
    [
      "X_V-V_X",
      69,
      37
    ],
    [
      "X_V-V_X",
      69,
      38
    ],
    [
      "X_V-V_X",
      69,
      39
    ],
    [
      "X_V-V_X",
      69,
      44
    ],
    [
      "X_V-V_X",
      69,
      64
    ],
    [
      "X_V-V_X",
      69,
      70
    ],
    [
      "X_V-V_X",
      69,
      71
    ],
    [
      "X_V-V_X",
      69,
      72
    ],
    [
      "X_V-V_X",
      69,
      73
    ],
    [
      "X_V-V_X",
      69,
      74
    ],
    [
      "X_V-V_X",
      69,
      75
    ],
    [
      "X_V-V_X",
      70,
      8
    ],
    [
      "X_V-V_X",
      70,
      28
    ],
    [
      "X_V-V_X",
      70,
      31
    ],
    [
      "X_V-V_X",
      70,
      33
    ],
    [
      "X_V-V_X",
      70,
      35
    ],
    [
      "X_V-V_X",
      70,
      37
    ],
    [
      "X_V-V_X",
      70,
      38
    ],
    [
      "X_V-V_X",
      70,
      39
    ],
    [
      "X_V-V_X",
      70,
      44
    ],
    [
      "X_V-V_X",
      70,
      64
    ],
    [
      "X_V-V_X",
      70,
      71
    ],
    [
      "X_V-V_X",
      70,
      73
    ],
    [
      "X_V-V_X",
      70,
      74
    ],
    [
      "X_V-V_X",
      70,
      75
    ],
    [
      "X_V-V_X",
      71,
      8
    ],
    [
      "X_V-V_X",
      71,
      28
    ],
    [
      "X_V-V_X",
      71,
      31
    ],
    [
      "X_V-V_X",
      71,
      33
    ],
    [
      "X_V-V_X",
      71,
      34
    ],
    [
      "X_V-V_X",
      71,
      35
    ],
    [
      "X_V-V_X",
      71,
      36
    ],
    [
      "X_V-V_X",
      71,
      37
    ],
    [
      "X_V-V_X",
      71,
      38
    ],
    [
      "X_V-V_X",
      71,
      39
    ],
    [
      "X_V-V_X",
      71,
      44
    ],
    [
      "X_V-V_X",
      71,
      64
    ],
    [
      "X_V-V_X",
      71,
      67
    ],
    [
      "X_V-V_X",
      71,
      69
    ],
    [
      "X_V-V_X",
      71,
      70
    ],
    [
      "X_V-V_X",
      71,
      71
    ],
    [
      "X_V-V_X",
      71,
      72
    ],
    [
      "X_V-V_X",
      71,
      73
    ],
    [
      "X_V-V_X",
      71,
      74
    ],
    [
      "X_V-V_X",
      71,
      75
    ],
    [
      "X_V-V_X",
      72,
      8
    ],
    [
      "X_V-V_X",
      72,
      28
    ],
    [
      "X_V-V_X",
      72,
      31
    ],
    [
      "X_V-V_X",
      72,
      33
    ],
    [
      "X_V-V_X",
      72,
      35
    ],
    [
      "X_V-V_X",
      72,
      37
    ],
    [
      "X_V-V_X",
      72,
      38
    ],
    [
      "X_V-V_X",
      72,
      39
    ],
    [
      "X_V-V_X",
      72,
      44
    ],
    [
      "X_V-V_X",
      72,
      64
    ],
    [
      "X_V-V_X",
      72,
      71
    ],
    [
      "X_V-V_X",
      72,
      73
    ],
    [
      "X_V-V_X",
      72,
      74
    ],
    [
      "X_V-V_X",
      72,
      75
    ],
    [
      "X_V-V_X",
      73,
      8
    ],
    [
      "X_V-V_X",
      73,
      28
    ],
    [
      "X_V-V_X",
      73,
      31
    ],
    [
      "X_V-V_X",
      73,
      33
    ],
    [
      "X_V-V_X",
      73,
      34
    ],
    [
      "X_V-V_X",
      73,
      35
    ],
    [
      "X_V-V_X",
      73,
      36
    ],
    [
      "X_V-V_X",
      73,
      39
    ],
    [
      "X_V-V_X",
      73,
      44
    ],
    [
      "X_V-V_X",
      73,
      64
    ],
    [
      "X_V-V_X",
      73,
      70
    ],
    [
      "X_V-V_X",
      73,
      71
    ],
    [
      "X_V-V_X",
      73,
      72
    ],
    [
      "X_V-V_X",
      73,
      75
    ],
    [
      "X_V-V_X",
      74,
      8
    ],
    [
      "X_V-V_X",
      74,
      28
    ],
    [
      "X_V-V_X",
      74,
      31
    ],
    [
      "X_V-V_X",
      74,
      33
    ],
    [
      "X_V-V_X",
      74,
      34
    ],
    [
      "X_V-V_X",
      74,
      35
    ],
    [
      "X_V-V_X",
      74,
      36
    ],
    [
      "X_V-V_X",
      74,
      39
    ],
    [
      "X_V-V_X",
      74,
      44
    ],
    [
      "X_V-V_X",
      74,
      64
    ],
    [
      "X_V-V_X",
      74,
      70
    ],
    [
      "X_V-V_X",
      74,
      71
    ],
    [
      "X_V-V_X",
      74,
      72
    ],
    [
      "X_V-V_X",
      74,
      75
    ],
    [
      "X_V-V_X",
      75,
      28
    ],
    [
      "X_V-V_X",
      75,
      31
    ],
    [
      "X_V-V_X",
      75,
      33
    ],
    [
      "X_V-V_X",
      75,
      34
    ],
    [
      "X_V-V_X",
      75,
      35
    ],
    [
      "X_V-V_X",
      75,
      36
    ],
    [
      "X_V-V_X",
      75,
      37
    ],
    [
      "X_V-V_X",
      75,
      38
    ],
    [
      "X_V-V_X",
      75,
      70
    ],
    [
      "X_V-V_X",
      75,
      72
    ],
    [
      "X_V-V_X",
      75,
      73
    ],
    [
      "X_V-V_X",
      75,
      74
    ],
    [
      "X_V-V_X",
      76,
      18
    ],
    [
      "X_V-V_X",
      76,
      20
    ],
    [
      "X_V-V_X",
      76,
      22
    ],
    [
      "X_V-V_X",
      76,
      26
    ],
    [
      "X_V-V_X",
      76,
      54
    ],
    [
      "X_V-V_X",
      76,
      56
    ],
    [
      "X_V-V_X",
      76,
      58
    ],
    [
      "X_V-V_X",
      76,
      60
    ],
    [
      "X_V-V_X",
      76,
      62
    ],
    [
      "X_V-V_X",
      76,
      63
    ],
    [
      "X_V-V_X",
      76,
      66
    ],
    [
      "X_V-V_X",
      76,
      68
    ],
    [
      "X_V-V_X",
      77,
      13
    ],
    [
      "X_V-V_X",
      77,
      15
    ],
    [
      "X_V-V_X",
      77,
      17
    ],
    [
      "X_V-V_X",
      77,
      21
    ],
    [
      "X_V-V_X",
      77,
      49
    ],
    [
      "X_V-V_X",
      77,
      51
    ],
    [
      "X_V-V_X",
      77,
      53
    ],
    [
      "X_V-V_X",
      77,
      55
    ],
    [
      "X_V-V_X",
      77,
      57
    ],
    [
      "X_V-V_X",
      77,
      59
    ],
    [
      "X_V-V_X",
      77,
      61
    ],
    [
      "X_V-V_X",
      77,
      65
    ],
    [
      "U_V-V_U",
      0,
      6
    ],
    [
      "U_V-V_U",
      0,
      7
    ],
    [
      "U_V-V_U",
      0,
      10
    ],
    [
      "U_V-V_U",
      0,
      11
    ],
    [
      "U_V-V_U",
      0,
      12
    ],
    [
      "U_V-V_U",
      0,
      16
    ],
    [
      "U_V-V_U",
      0,
      42
    ],
    [
      "U_V-V_U",
      0,
      43
    ],
    [
      "U_V-V_U",
      0,
      46
    ],
    [
      "U_V-V_U",
      0,
      47
    ],
    [
      "U_V-V_U",
      0,
      48
    ],
    [
      "U_V-V_U",
      0,
      52
    ],
    [
      "U_V-V_U",
      1,
      7
    ],
    [
      "U_V-V_U",
      1,
      10
    ],
    [
      "U_V-V_U",
      1,
      12
    ],
    [
      "U_V-V_U",
      1,
      16
    ],
    [
      "U_V-V_U",
      1,
      42
    ],
    [
      "U_V-V_U",
      1,
      43
    ],
    [
      "U_V-V_U",
      1,
      46
    ],
    [
      "U_V-V_U",
      1,
      47
    ],
    [
      "U_V-V_U",
      1,
      48
    ],
    [
      "U_V-V_U",
      1,
      52
    ],
    [
      "U_V-V_U",
      2,
      7
    ],
    [
      "U_V-V_U",
      2,
      10
    ],
    [
      "U_V-V_U",
      2,
      42
    ],
    [
      "U_V-V_U",
      2,
      43
    ],
    [
      "U_V-V_U",
      2,
      46
    ],
    [
      "U_V-V_U",
      2,
      47
    ],
    [
      "U_V-V_U",
      2,
      48
    ],
    [
      "U_V-V_U",
      2,
      52
    ],
    [
      "U_V-V_U",
      3,
      7
    ],
    [
      "U_V-V_U",
      3,
      10
    ],
    [
      "U_V-V_U",
      3,
      42
    ],
    [
      "U_V-V_U",
      3,
      43
    ],
    [
      "U_V-V_U",
      3,
      46
    ],
    [
      "U_V-V_U",
      3,
      47
    ],
    [
      "U_V-V_U",
      3,
      48
    ],
    [
      "U_V-V_U",
      3,
      52
    ],
    [
      "U_V-V_U",
      4,
      7
    ],
    [
      "U_V-V_U",
      4,
      10
    ],
    [
      "U_V-V_U",
      4,
      12
    ],
    [
      "U_V-V_U",
      4,
      16
    ],
    [
      "U_V-V_U",
      4,
      42
    ],
    [
      "U_V-V_U",
      4,
      43
    ],
    [
      "U_V-V_U",
      4,
      46
    ],
    [
      "U_V-V_U",
      4,
      47
    ],
    [
      "U_V-V_U",
      4,
      48
    ],
    [
      "U_V-V_U",
      4,
      52
    ],
    [
      "U_V-V_U",
      5,
      6
    ],
    [
      "U_V-V_U",
      5,
      7
    ],
    [
      "U_V-V_U",
      5,
      10
    ],
    [
      "U_V-V_U",
      5,
      11
    ],
    [
      "U_V-V_U",
      5,
      12
    ],
    [
      "U_V-V_U",
      5,
      16
    ],
    [
      "U_V-V_U",
      5,
      42
    ],
    [
      "U_V-V_U",
      5,
      43
    ],
    [
      "U_V-V_U",
      5,
      46
    ],
    [
      "U_V-V_U",
      5,
      47
    ],
    [
      "U_V-V_U",
      5,
      48
    ],
    [
      "U_V-V_U",
      5,
      52
    ],
    [
      "U_V-V_U",
      6,
      0
    ],
    [
      "U_V-V_U",
      6,
      1
    ],
    [
      "U_V-V_U",
      6,
      2
    ],
    [
      "U_V-V_U",
      6,
      3
    ],
    [
      "U_V-V_U",
      6,
      4
    ],
    [
      "U_V-V_U",
      6,
      5
    ],
    [
      "U_V-V_U",
      6,
      6
    ],
    [
      "U_V-V_U",
      6,
      7
    ],
    [
      "U_V-V_U",
      6,
      10
    ],
    [
      "U_V-V_U",
      6,
      11
    ],
    [
      "U_V-V_U",
      6,
      12
    ],
    [
      "U_V-V_U",
      6,
      16
    ],
    [
      "U_V-V_U",
      6,
      42
    ],
    [
      "U_V-V_U",
      6,
      43
    ],
    [
      "U_V-V_U",
      6,
      46
    ],
    [
      "U_V-V_U",
      6,
      47
    ],
    [
      "U_V-V_U",
      6,
      48
    ],
    [
      "U_V-V_U",
      6,
      52
    ],
    [
      "U_V-V_U",
      7,
      0
    ],
    [
      "U_V-V_U",
      7,
      1
    ],
    [
      "U_V-V_U",
      7,
      2
    ],
    [
      "U_V-V_U",
      7,
      3
    ],
    [
      "U_V-V_U",
      7,
      4
    ],
    [
      "U_V-V_U",
      7,
      5
    ],
    [
      "U_V-V_U",
      7,
      6
    ],
    [
      "U_V-V_U",
      7,
      11
    ],
    [
      "U_V-V_U",
      7,
      42
    ],
    [
      "U_V-V_U",
      7,
      47
    ],
    [
      "U_V-V_U",
      7,
      48
    ],
    [
      "U_V-V_U",
      7,
      52
    ],
    [
      "U_V-V_U",
      8,
      31
    ],
    [
      "U_V-V_U",
      8,
      33
    ],
    [
      "U_V-V_U",
      8,
      34
    ],
    [
      "U_V-V_U",
      8,
      36
    ],
    [
      "U_V-V_U",
      8,
      67
    ],
    [
      "U_V-V_U",
      8,
      69
    ],
    [
      "U_V-V_U",
      8,
      70
    ],
    [
      "U_V-V_U",
      8,
      71
    ],
    [
      "U_V-V_U",
      8,
      72
    ],
    [
      "U_V-V_U",
      8,
      73
    ],
    [
      "U_V-V_U",
      8,
      74
    ],
    [
      "U_V-V_U",
      8,
      75
    ],
    [
      "U_V-V_U",
      9,
      9
    ],
    [
      "U_V-V_U",
      9,
      13
    ],
    [
      "U_V-V_U",
      9,
      15
    ],
    [
      "U_V-V_U",
      9,
      17
    ],
    [
      "U_V-V_U",
      9,
      19
    ],
    [
      "U_V-V_U",
      9,
      21
    ],
    [
      "U_V-V_U",
      9,
      23
    ],
    [
      "U_V-V_U",
      9,
      25
    ],
    [
      "U_V-V_U",
      9,
      53
    ],
    [
      "U_V-V_U",
      9,
      57
    ],
    [
      "U_V-V_U",
      9,
      59
    ],
    [
      "U_V-V_U",
      9,
      61
    ],
    [
      "U_V-V_U",
      9,
      65
    ],
    [
      "U_V-V_U",
      10,
      0
    ],
    [
      "U_V-V_U",
      10,
      1
    ],
    [
      "U_V-V_U",
      10,
      2
    ],
    [
      "U_V-V_U",
      10,
      3
    ],
    [
      "U_V-V_U",
      10,
      4
    ],
    [
      "U_V-V_U",
      10,
      5
    ],
    [
      "U_V-V_U",
      10,
      6
    ],
    [
      "U_V-V_U",
      10,
      11
    ],
    [
      "U_V-V_U",
      10,
      42
    ],
    [
      "U_V-V_U",
      10,
      47
    ],
    [
      "U_V-V_U",
      10,
      48
    ],
    [
      "U_V-V_U",
      10,
      52
    ],
    [
      "U_V-V_U",
      11,
      0
    ],
    [
      "U_V-V_U",
      11,
      1
    ],
    [
      "U_V-V_U",
      11,
      2
    ],
    [
      "U_V-V_U",
      11,
      3
    ],
    [
      "U_V-V_U",
      11,
      4
    ],
    [
      "U_V-V_U",
      11,
      5
    ],
    [
      "U_V-V_U",
      11,
      6
    ],
    [
      "U_V-V_U",
      11,
      7
    ],
    [
      "U_V-V_U",
      11,
      10
    ],
    [
      "U_V-V_U",
      11,
      11
    ],
    [
      "U_V-V_U",
      11,
      12
    ],
    [
      "U_V-V_U",
      11,
      16
    ],
    [
      "U_V-V_U",
      11,
      42
    ],
    [
      "U_V-V_U",
      11,
      43
    ],
    [
      "U_V-V_U",
      11,
      46
    ],
    [
      "U_V-V_U",
      11,
      47
    ],
    [
      "U_V-V_U",
      11,
      48
    ],
    [
      "U_V-V_U",
      11,
      52
    ],
    [
      "U_V-V_U",
      12,
      0
    ],
    [
      "U_V-V_U",
      12,
      1
    ],
    [
      "U_V-V_U",
      12,
      2
    ],
    [
      "U_V-V_U",
      12,
      3
    ],
    [
      "U_V-V_U",
      12,
      4
    ],
    [
      "U_V-V_U",
      12,
      5
    ],
    [
      "U_V-V_U",
      12,
      6
    ],
    [
      "U_V-V_U",
      12,
      7
    ],
    [
      "U_V-V_U",
      12,
      10
    ],
    [
      "U_V-V_U",
      12,
      11
    ],
    [
      "U_V-V_U",
      12,
      12
    ],
    [
      "U_V-V_U",
      12,
      16
    ],
    [
      "U_V-V_U",
      12,
      42
    ],
    [
      "U_V-V_U",
      12,
      43
    ],
    [
      "U_V-V_U",
      12,
      46
    ],
    [
      "U_V-V_U",
      12,
      47
    ],
    [
      "U_V-V_U",
      12,
      48
    ],
    [
      "U_V-V_U",
      12,
      52
    ],
    [
      "U_V-V_U",
      13,
      9
    ],
    [
      "U_V-V_U",
      13,
      19
    ],
    [
      "U_V-V_U",
      13,
      53
    ],
    [
      "U_V-V_U",
      13,
      57
    ],
    [
      "U_V-V_U",
      13,
      59
    ],
    [
      "U_V-V_U",
      13,
      61
    ],
    [
      "U_V-V_U",
      13,
      65
    ],
    [
      "U_V-V_U",
      14,
      14
    ],
    [
      "U_V-V_U",
      14,
      18
    ],
    [
      "U_V-V_U",
      14,
      20
    ],
    [
      "U_V-V_U",
      14,
      22
    ],
    [
      "U_V-V_U",
      14,
      24
    ],
    [
      "U_V-V_U",
      14,
      26
    ],
    [
      "U_V-V_U",
      14,
      27
    ],
    [
      "U_V-V_U",
      14,
      30
    ],
    [
      "U_V-V_U",
      14,
      58
    ],
    [
      "U_V-V_U",
      14,
      62
    ],
    [
      "U_V-V_U",
      14,
      63
    ],
    [
      "U_V-V_U",
      14,
      66
    ],
    [
      "U_V-V_U",
      14,
      68
    ],
    [
      "U_V-V_U",
      15,
      9
    ],
    [
      "U_V-V_U",
      15,
      19
    ],
    [
      "U_V-V_U",
      15,
      53
    ],
    [
      "U_V-V_U",
      15,
      57
    ],
    [
      "U_V-V_U",
      15,
      59
    ],
    [
      "U_V-V_U",
      15,
      61
    ],
    [
      "U_V-V_U",
      15,
      65
    ],
    [
      "U_V-V_U",
      16,
      0
    ],
    [
      "U_V-V_U",
      16,
      1
    ],
    [
      "U_V-V_U",
      16,
      2
    ],
    [
      "U_V-V_U",
      16,
      3
    ],
    [
      "U_V-V_U",
      16,
      4
    ],
    [
      "U_V-V_U",
      16,
      5
    ],
    [
      "U_V-V_U",
      16,
      6
    ],
    [
      "U_V-V_U",
      16,
      7
    ],
    [
      "U_V-V_U",
      16,
      10
    ],
    [
      "U_V-V_U",
      16,
      11
    ],
    [
      "U_V-V_U",
      16,
      12
    ],
    [
      "U_V-V_U",
      16,
      16
    ],
    [
      "U_V-V_U",
      16,
      42
    ],
    [
      "U_V-V_U",
      16,
      43
    ],
    [
      "U_V-V_U",
      16,
      46
    ],
    [
      "U_V-V_U",
      16,
      47
    ],
    [
      "U_V-V_U",
      16,
      48
    ],
    [
      "U_V-V_U",
      16,
      52
    ],
    [
      "U_V-V_U",
      17,
      9
    ],
    [
      "U_V-V_U",
      17,
      13
    ],
    [
      "U_V-V_U",
      17,
      15
    ],
    [
      "U_V-V_U",
      17,
      19
    ],
    [
      "U_V-V_U",
      17,
      23
    ],
    [
      "U_V-V_U",
      17,
      25
    ],
    [
      "U_V-V_U",
      17,
      29
    ],
    [
      "U_V-V_U",
      17,
      41
    ],
    [
      "U_V-V_U",
      17,
      45
    ],
    [
      "U_V-V_U",
      17,
      49
    ],
    [
      "U_V-V_U",
      17,
      51
    ],
    [
      "U_V-V_U",
      17,
      55
    ],
    [
      "U_V-V_U",
      17,
      59
    ],
    [
      "U_V-V_U",
      17,
      61
    ],
    [
      "U_V-V_U",
      17,
      65
    ],
    [
      "U_V-V_U",
      17,
      77
    ],
    [
      "U_V-V_U",
      18,
      14
    ],
    [
      "U_V-V_U",
      18,
      24
    ],
    [
      "U_V-V_U",
      18,
      58
    ],
    [
      "U_V-V_U",
      18,
      62
    ],
    [
      "U_V-V_U",
      18,
      63
    ],
    [
      "U_V-V_U",
      18,
      66
    ],
    [
      "U_V-V_U",
      18,
      68
    ],
    [
      "U_V-V_U",
      19,
      9
    ],
    [
      "U_V-V_U",
      19,
      13
    ],
    [
      "U_V-V_U",
      19,
      15
    ],
    [
      "U_V-V_U",
      19,
      17
    ],
    [
      "U_V-V_U",
      19,
      19
    ],
    [
      "U_V-V_U",
      19,
      21
    ],
    [
      "U_V-V_U",
      19,
      23
    ],
    [
      "U_V-V_U",
      19,
      25
    ],
    [
      "U_V-V_U",
      19,
      53
    ],
    [
      "U_V-V_U",
      19,
      57
    ],
    [
      "U_V-V_U",
      19,
      59
    ],
    [
      "U_V-V_U",
      19,
      61
    ],
    [
      "U_V-V_U",
      19,
      65
    ],
    [
      "U_V-V_U",
      20,
      14
    ],
    [
      "U_V-V_U",
      20,
      24
    ],
    [
      "U_V-V_U",
      20,
      58
    ],
    [
      "U_V-V_U",
      20,
      62
    ],
    [
      "U_V-V_U",
      20,
      63
    ],
    [
      "U_V-V_U",
      20,
      66
    ],
    [
      "U_V-V_U",
      20,
      68
    ],
    [
      "U_V-V_U",
      21,
      9
    ],
    [
      "U_V-V_U",
      21,
      13
    ],
    [
      "U_V-V_U",
      21,
      15
    ],
    [
      "U_V-V_U",
      21,
      19
    ],
    [
      "U_V-V_U",
      21,
      23
    ],
    [
      "U_V-V_U",
      21,
      25
    ],
    [
      "U_V-V_U",
      21,
      29
    ],
    [
      "U_V-V_U",
      21,
      41
    ],
    [
      "U_V-V_U",
      21,
      45
    ],
    [
      "U_V-V_U",
      21,
      49
    ],
    [
      "U_V-V_U",
      21,
      51
    ],
    [
      "U_V-V_U",
      21,
      55
    ],
    [
      "U_V-V_U",
      21,
      59
    ],
    [
      "U_V-V_U",
      21,
      61
    ],
    [
      "U_V-V_U",
      21,
      65
    ],
    [
      "U_V-V_U",
      21,
      77
    ],
    [
      "U_V-V_U",
      22,
      14
    ],
    [
      "U_V-V_U",
      22,
      18
    ],
    [
      "U_V-V_U",
      22,
      20
    ],
    [
      "U_V-V_U",
      22,
      24
    ],
    [
      "U_V-V_U",
      22,
      27
    ],
    [
      "U_V-V_U",
      22,
      30
    ],
    [
      "U_V-V_U",
      22,
      32
    ],
    [
      "U_V-V_U",
      22,
      40
    ],
    [
      "U_V-V_U",
      22,
      50
    ],
    [
      "U_V-V_U",
      22,
      54
    ],
    [
      "U_V-V_U",
      22,
      56
    ],
    [
      "U_V-V_U",
      22,
      60
    ],
    [
      "U_V-V_U",
      22,
      63
    ],
    [
      "U_V-V_U",
      22,
      66
    ],
    [
      "U_V-V_U",
      22,
      68
    ],
    [
      "U_V-V_U",
      22,
      76
    ],
    [
      "U_V-V_U",
      23,
      9
    ],
    [
      "U_V-V_U",
      23,
      13
    ],
    [
      "U_V-V_U",
      23,
      15
    ],
    [
      "U_V-V_U",
      23,
      17
    ],
    [
      "U_V-V_U",
      23,
      19
    ],
    [
      "U_V-V_U",
      23,
      21
    ],
    [
      "U_V-V_U",
      23,
      29
    ],
    [
      "U_V-V_U",
      23,
      41
    ],
    [
      "U_V-V_U",
      23,
      45
    ],
    [
      "U_V-V_U",
      23,
      49
    ],
    [
      "U_V-V_U",
      23,
      51
    ],
    [
      "U_V-V_U",
      23,
      53
    ],
    [
      "U_V-V_U",
      23,
      55
    ],
    [
      "U_V-V_U",
      23,
      57
    ],
    [
      "U_V-V_U",
      23,
      65
    ],
    [
      "U_V-V_U",
      23,
      77
    ],
    [
      "U_V-V_U",
      24,
      14
    ],
    [
      "U_V-V_U",
      24,
      18
    ],
    [
      "U_V-V_U",
      24,
      20
    ],
    [
      "U_V-V_U",
      24,
      22
    ],
    [
      "U_V-V_U",
      24,
      24
    ],
    [
      "U_V-V_U",
      24,
      26
    ],
    [
      "U_V-V_U",
      24,
      27
    ],
    [
      "U_V-V_U",
      24,
      30
    ],
    [
      "U_V-V_U",
      24,
      58
    ],
    [
      "U_V-V_U",
      24,
      62
    ],
    [
      "U_V-V_U",
      24,
      63
    ],
    [
      "U_V-V_U",
      24,
      66
    ],
    [
      "U_V-V_U",
      24,
      68
    ],
    [
      "U_V-V_U",
      25,
      9
    ],
    [
      "U_V-V_U",
      25,
      13
    ],
    [
      "U_V-V_U",
      25,
      15
    ],
    [
      "U_V-V_U",
      25,
      17
    ],
    [
      "U_V-V_U",
      25,
      19
    ],
    [
      "U_V-V_U",
      25,
      21
    ],
    [
      "U_V-V_U",
      25,
      29
    ],
    [
      "U_V-V_U",
      25,
      41
    ],
    [
      "U_V-V_U",
      25,
      45
    ],
    [
      "U_V-V_U",
      25,
      49
    ],
    [
      "U_V-V_U",
      25,
      51
    ],
    [
      "U_V-V_U",
      25,
      53
    ],
    [
      "U_V-V_U",
      25,
      55
    ],
    [
      "U_V-V_U",
      25,
      57
    ],
    [
      "U_V-V_U",
      25,
      65
    ],
    [
      "U_V-V_U",
      25,
      77
    ],
    [
      "U_V-V_U",
      26,
      14
    ],
    [
      "U_V-V_U",
      26,
      18
    ],
    [
      "U_V-V_U",
      26,
      20
    ],
    [
      "U_V-V_U",
      26,
      24
    ],
    [
      "U_V-V_U",
      26,
      27
    ],
    [
      "U_V-V_U",
      26,
      30
    ],
    [
      "U_V-V_U",
      26,
      32
    ],
    [
      "U_V-V_U",
      26,
      40
    ],
    [
      "U_V-V_U",
      26,
      50
    ],
    [
      "U_V-V_U",
      26,
      54
    ],
    [
      "U_V-V_U",
      26,
      56
    ],
    [
      "U_V-V_U",
      26,
      60
    ],
    [
      "U_V-V_U",
      26,
      63
    ],
    [
      "U_V-V_U",
      26,
      66
    ],
    [
      "U_V-V_U",
      26,
      68
    ],
    [
      "U_V-V_U",
      26,
      76
    ],
    [
      "U_V-V_U",
      27,
      14
    ],
    [
      "U_V-V_U",
      27,
      18
    ],
    [
      "U_V-V_U",
      27,
      20
    ],
    [
      "U_V-V_U",
      27,
      22
    ],
    [
      "U_V-V_U",
      27,
      24
    ],
    [
      "U_V-V_U",
      27,
      26
    ],
    [
      "U_V-V_U",
      27,
      32
    ],
    [
      "U_V-V_U",
      27,
      40
    ],
    [
      "U_V-V_U",
      27,
      50
    ],
    [
      "U_V-V_U",
      27,
      54
    ],
    [
      "U_V-V_U",
      27,
      56
    ],
    [
      "U_V-V_U",
      27,
      58
    ],
    [
      "U_V-V_U",
      27,
      60
    ],
    [
      "U_V-V_U",
      27,
      62
    ],
    [
      "U_V-V_U",
      27,
      68
    ],
    [
      "U_V-V_U",
      27,
      76
    ],
    [
      "U_V-V_U",
      28,
      31
    ],
    [
      "U_V-V_U",
      28,
      33
    ],
    [
      "U_V-V_U",
      28,
      34
    ],
    [
      "U_V-V_U",
      28,
      36
    ],
    [
      "U_V-V_U",
      28,
      67
    ],
    [
      "U_V-V_U",
      28,
      69
    ],
    [
      "U_V-V_U",
      28,
      70
    ],
    [
      "U_V-V_U",
      28,
      71
    ],
    [
      "U_V-V_U",
      28,
      72
    ],
    [
      "U_V-V_U",
      28,
      73
    ],
    [
      "U_V-V_U",
      28,
      74
    ],
    [
      "U_V-V_U",
      28,
      75
    ],
    [
      "U_V-V_U",
      29,
      9
    ],
    [
      "U_V-V_U",
      29,
      13
    ],
    [
      "U_V-V_U",
      29,
      15
    ],
    [
      "U_V-V_U",
      29,
      17
    ],
    [
      "U_V-V_U",
      29,
      19
    ],
    [
      "U_V-V_U",
      29,
      21
    ],
    [
      "U_V-V_U",
      29,
      23
    ],
    [
      "U_V-V_U",
      29,
      25
    ],
    [
      "U_V-V_U",
      29,
      45
    ],
    [
      "U_V-V_U",
      29,
      49
    ],
    [
      "U_V-V_U",
      29,
      51
    ],
    [
      "U_V-V_U",
      29,
      53
    ],
    [
      "U_V-V_U",
      29,
      55
    ],
    [
      "U_V-V_U",
      29,
      57
    ],
    [
      "U_V-V_U",
      29,
      59
    ],
    [
      "U_V-V_U",
      29,
      61
    ],
    [
      "U_V-V_U",
      30,
      14
    ],
    [
      "U_V-V_U",
      30,
      18
    ],
    [
      "U_V-V_U",
      30,
      20
    ],
    [
      "U_V-V_U",
      30,
      22
    ],
    [
      "U_V-V_U",
      30,
      24
    ],
    [
      "U_V-V_U",
      30,
      26
    ],
    [
      "U_V-V_U",
      30,
      32
    ],
    [
      "U_V-V_U",
      30,
      40
    ],
    [
      "U_V-V_U",
      30,
      50
    ],
    [
      "U_V-V_U",
      30,
      54
    ],
    [
      "U_V-V_U",
      30,
      56
    ],
    [
      "U_V-V_U",
      30,
      58
    ],
    [
      "U_V-V_U",
      30,
      60
    ],
    [
      "U_V-V_U",
      30,
      62
    ],
    [
      "U_V-V_U",
      30,
      68
    ],
    [
      "U_V-V_U",
      30,
      76
    ],
    [
      "U_V-V_U",
      31,
      8
    ],
    [
      "U_V-V_U",
      31,
      28
    ],
    [
      "U_V-V_U",
      31,
      34
    ],
    [
      "U_V-V_U",
      31,
      35
    ],
    [
      "U_V-V_U",
      31,
      36
    ],
    [
      "U_V-V_U",
      31,
      39
    ],
    [
      "U_V-V_U",
      31,
      44
    ],
    [
      "U_V-V_U",
      31,
      64
    ],
    [
      "U_V-V_U",
      31,
      70
    ],
    [
      "U_V-V_U",
      31,
      71
    ],
    [
      "U_V-V_U",
      31,
      72
    ],
    [
      "U_V-V_U",
      31,
      73
    ],
    [
      "U_V-V_U",
      31,
      74
    ],
    [
      "U_V-V_U",
      31,
      75
    ],
    [
      "U_V-V_U",
      32,
      14
    ],
    [
      "U_V-V_U",
      32,
      18
    ],
    [
      "U_V-V_U",
      32,
      20
    ],
    [
      "U_V-V_U",
      32,
      22
    ],
    [
      "U_V-V_U",
      32,
      24
    ],
    [
      "U_V-V_U",
      32,
      26
    ],
    [
      "U_V-V_U",
      32,
      27
    ],
    [
      "U_V-V_U",
      32,
      30
    ],
    [
      "U_V-V_U",
      32,
      50
    ],
    [
      "U_V-V_U",
      32,
      54
    ],
    [
      "U_V-V_U",
      32,
      56
    ],
    [
      "U_V-V_U",
      32,
      58
    ],
    [
      "U_V-V_U",
      32,
      60
    ],
    [
      "U_V-V_U",
      32,
      62
    ],
    [
      "U_V-V_U",
      32,
      63
    ],
    [
      "U_V-V_U",
      32,
      66
    ],
    [
      "U_V-V_U",
      33,
      8
    ],
    [
      "U_V-V_U",
      33,
      28
    ],
    [
      "U_V-V_U",
      33,
      34
    ],
    [
      "U_V-V_U",
      33,
      35
    ],
    [
      "U_V-V_U",
      33,
      36
    ],
    [
      "U_V-V_U",
      33,
      39
    ],
    [
      "U_V-V_U",
      33,
      44
    ],
    [
      "U_V-V_U",
      33,
      64
    ],
    [
      "U_V-V_U",
      33,
      70
    ],
    [
      "U_V-V_U",
      33,
      71
    ],
    [
      "U_V-V_U",
      33,
      72
    ],
    [
      "U_V-V_U",
      33,
      73
    ],
    [
      "U_V-V_U",
      33,
      74
    ],
    [
      "U_V-V_U",
      33,
      75
    ],
    [
      "U_V-V_U",
      34,
      8
    ],
    [
      "U_V-V_U",
      34,
      28
    ],
    [
      "U_V-V_U",
      34,
      31
    ],
    [
      "U_V-V_U",
      34,
      33
    ],
    [
      "U_V-V_U",
      34,
      35
    ],
    [
      "U_V-V_U",
      34,
      39
    ],
    [
      "U_V-V_U",
      34,
      44
    ],
    [
      "U_V-V_U",
      34,
      64
    ],
    [
      "U_V-V_U",
      34,
      67
    ],
    [
      "U_V-V_U",
      34,
      69
    ],
    [
      "U_V-V_U",
      34,
      71
    ],
    [
      "U_V-V_U",
      34,
      73
    ],
    [
      "U_V-V_U",
      34,
      74
    ],
    [
      "U_V-V_U",
      34,
      75
    ],
    [
      "U_V-V_U",
      35,
      8
    ],
    [
      "U_V-V_U",
      35,
      28
    ],
    [
      "U_V-V_U",
      35,
      31
    ],
    [
      "U_V-V_U",
      35,
      33
    ],
    [
      "U_V-V_U",
      35,
      34
    ],
    [
      "U_V-V_U",
      35,
      35
    ],
    [
      "U_V-V_U",
      35,
      36
    ],
    [
      "U_V-V_U",
      35,
      37
    ],
    [
      "U_V-V_U",
      35,
      38
    ],
    [
      "U_V-V_U",
      35,
      39
    ],
    [
      "U_V-V_U",
      35,
      44
    ],
    [
      "U_V-V_U",
      35,
      64
    ],
    [
      "U_V-V_U",
      35,
      67
    ],
    [
      "U_V-V_U",
      35,
      69
    ],
    [
      "U_V-V_U",
      35,
      70
    ],
    [
      "U_V-V_U",
      35,
      71
    ],
    [
      "U_V-V_U",
      35,
      72
    ],
    [
      "U_V-V_U",
      35,
      73
    ],
    [
      "U_V-V_U",
      35,
      74
    ],
    [
      "U_V-V_U",
      35,
      75
    ],
    [
      "U_V-V_U",
      36,
      8
    ],
    [
      "U_V-V_U",
      36,
      28
    ],
    [
      "U_V-V_U",
      36,
      31
    ],
    [
      "U_V-V_U",
      36,
      33
    ],
    [
      "U_V-V_U",
      36,
      35
    ],
    [
      "U_V-V_U",
      36,
      39
    ],
    [
      "U_V-V_U",
      36,
      44
    ],
    [
      "U_V-V_U",
      36,
      64
    ],
    [
      "U_V-V_U",
      36,
      67
    ],
    [
      "U_V-V_U",
      36,
      69
    ],
    [
      "U_V-V_U",
      36,
      71
    ],
    [
      "U_V-V_U",
      36,
      73
    ],
    [
      "U_V-V_U",
      36,
      74
    ],
    [
      "U_V-V_U",
      36,
      75
    ],
    [
      "U_V-V_U",
      37,
      8
    ],
    [
      "U_V-V_U",
      37,
      28
    ],
    [
      "U_V-V_U",
      37,
      31
    ],
    [
      "U_V-V_U",
      37,
      33
    ],
    [
      "U_V-V_U",
      37,
      34
    ],
    [
      "U_V-V_U",
      37,
      35
    ],
    [
      "U_V-V_U",
      37,
      36
    ],
    [
      "U_V-V_U",
      37,
      39
    ],
    [
      "U_V-V_U",
      37,
      44
    ],
    [
      "U_V-V_U",
      37,
      64
    ],
    [
      "U_V-V_U",
      37,
      67
    ],
    [
      "U_V-V_U",
      37,
      69
    ],
    [
      "U_V-V_U",
      37,
      70
    ],
    [
      "U_V-V_U",
      37,
      71
    ],
    [
      "U_V-V_U",
      37,
      72
    ],
    [
      "U_V-V_U",
      37,
      75
    ],
    [
      "U_V-V_U",
      38,
      8
    ],
    [
      "U_V-V_U",
      38,
      28
    ],
    [
      "U_V-V_U",
      38,
      31
    ],
    [
      "U_V-V_U",
      38,
      33
    ],
    [
      "U_V-V_U",
      38,
      34
    ],
    [
      "U_V-V_U",
      38,
      35
    ],
    [
      "U_V-V_U",
      38,
      36
    ],
    [
      "U_V-V_U",
      38,
      39
    ],
    [
      "U_V-V_U",
      38,
      44
    ],
    [
      "U_V-V_U",
      38,
      64
    ],
    [
      "U_V-V_U",
      38,
      67
    ],
    [
      "U_V-V_U",
      38,
      69
    ],
    [
      "U_V-V_U",
      38,
      70
    ],
    [
      "U_V-V_U",
      38,
      71
    ],
    [
      "U_V-V_U",
      38,
      72
    ],
    [
      "U_V-V_U",
      38,
      75
    ],
    [
      "U_V-V_U",
      39,
      8
    ],
    [
      "U_V-V_U",
      39,
      28
    ],
    [
      "U_V-V_U",
      39,
      31
    ],
    [
      "U_V-V_U",
      39,
      33
    ],
    [
      "U_V-V_U",
      39,
      34
    ],
    [
      "U_V-V_U",
      39,
      35
    ],
    [
      "U_V-V_U",
      39,
      36
    ],
    [
      "U_V-V_U",
      39,
      37
    ],
    [
      "U_V-V_U",
      39,
      38
    ],
    [
      "U_V-V_U",
      39,
      39
    ],
    [
      "U_V-V_U",
      39,
      44
    ],
    [
      "U_V-V_U",
      39,
      64
    ],
    [
      "U_V-V_U",
      39,
      67
    ],
    [
      "U_V-V_U",
      39,
      69
    ],
    [
      "U_V-V_U",
      39,
      70
    ],
    [
      "U_V-V_U",
      39,
      71
    ],
    [
      "U_V-V_U",
      39,
      72
    ],
    [
      "U_V-V_U",
      39,
      73
    ],
    [
      "U_V-V_U",
      39,
      74
    ],
    [
      "U_V-V_U",
      39,
      75
    ],
    [
      "U_V-V_U",
      40,
      14
    ],
    [
      "U_V-V_U",
      40,
      18
    ],
    [
      "U_V-V_U",
      40,
      20
    ],
    [
      "U_V-V_U",
      40,
      22
    ],
    [
      "U_V-V_U",
      40,
      24
    ],
    [
      "U_V-V_U",
      40,
      26
    ],
    [
      "U_V-V_U",
      40,
      27
    ],
    [
      "U_V-V_U",
      40,
      30
    ],
    [
      "U_V-V_U",
      40,
      58
    ],
    [
      "U_V-V_U",
      40,
      62
    ],
    [
      "U_V-V_U",
      40,
      63
    ],
    [
      "U_V-V_U",
      40,
      66
    ],
    [
      "U_V-V_U",
      41,
      9
    ],
    [
      "U_V-V_U",
      41,
      13
    ],
    [
      "U_V-V_U",
      41,
      15
    ],
    [
      "U_V-V_U",
      41,
      17
    ],
    [
      "U_V-V_U",
      41,
      19
    ],
    [
      "U_V-V_U",
      41,
      21
    ],
    [
      "U_V-V_U",
      41,
      23
    ],
    [
      "U_V-V_U",
      41,
      25
    ],
    [
      "U_V-V_U",
      41,
      53
    ],
    [
      "U_V-V_U",
      41,
      57
    ],
    [
      "U_V-V_U",
      41,
      59
    ],
    [
      "U_V-V_U",
      41,
      61
    ],
    [
      "U_V-V_U",
      42,
      0
    ],
    [
      "U_V-V_U",
      42,
      1
    ],
    [
      "U_V-V_U",
      42,
      4
    ],
    [
      "U_V-V_U",
      42,
      5
    ],
    [
      "U_V-V_U",
      42,
      42
    ],
    [
      "U_V-V_U",
      42,
      43
    ],
    [
      "U_V-V_U",
      42,
      46
    ],
    [
      "U_V-V_U",
      42,
      47
    ],
    [
      "U_V-V_U",
      42,
      48
    ],
    [
      "U_V-V_U",
      42,
      52
    ],
    [
      "U_V-V_U",
      43,
      0
    ],
    [
      "U_V-V_U",
      43,
      1
    ],
    [
      "U_V-V_U",
      43,
      2
    ],
    [
      "U_V-V_U",
      43,
      3
    ],
    [
      "U_V-V_U",
      43,
      4
    ],
    [
      "U_V-V_U",
      43,
      5
    ],
    [
      "U_V-V_U",
      43,
      12
    ],
    [
      "U_V-V_U",
      43,
      16
    ],
    [
      "U_V-V_U",
      43,
      42
    ],
    [
      "U_V-V_U",
      43,
      47
    ],
    [
      "U_V-V_U",
      43,
      48
    ],
    [
      "U_V-V_U",
      43,
      52
    ],
    [
      "U_V-V_U",
      44,
      31
    ],
    [
      "U_V-V_U",
      44,
      33
    ],
    [
      "U_V-V_U",
      44,
      34
    ],
    [
      "U_V-V_U",
      44,
      36
    ],
    [
      "U_V-V_U",
      44,
      67
    ],
    [
      "U_V-V_U",
      44,
      69
    ],
    [
      "U_V-V_U",
      44,
      70
    ],
    [
      "U_V-V_U",
      44,
      71
    ],
    [
      "U_V-V_U",
      44,
      72
    ],
    [
      "U_V-V_U",
      44,
      73
    ],
    [
      "U_V-V_U",
      44,
      74
    ],
    [
      "U_V-V_U",
      44,
      75
    ],
    [
      "U_V-V_U",
      45,
      9
    ],
    [
      "U_V-V_U",
      45,
      13
    ],
    [
      "U_V-V_U",
      45,
      15
    ],
    [
      "U_V-V_U",
      45,
      17
    ],
    [
      "U_V-V_U",
      45,
      19
    ],
    [
      "U_V-V_U",
      45,
      21
    ],
    [
      "U_V-V_U",
      45,
      23
    ],
    [
      "U_V-V_U",
      45,
      25
    ],
    [
      "U_V-V_U",
      45,
      29
    ],
    [
      "U_V-V_U",
      45,
      41
    ],
    [
      "U_V-V_U",
      45,
      45
    ],
    [
      "U_V-V_U",
      45,
      49
    ],
    [
      "U_V-V_U",
      45,
      51
    ],
    [
      "U_V-V_U",
      45,
      53
    ],
    [
      "U_V-V_U",
      45,
      55
    ],
    [
      "U_V-V_U",
      45,
      57
    ],
    [
      "U_V-V_U",
      45,
      59
    ],
    [
      "U_V-V_U",
      45,
      61
    ],
    [
      "U_V-V_U",
      45,
      65
    ],
    [
      "U_V-V_U",
      45,
      77
    ],
    [
      "U_V-V_U",
      46,
      0
    ],
    [
      "U_V-V_U",
      46,
      1
    ],
    [
      "U_V-V_U",
      46,
      2
    ],
    [
      "U_V-V_U",
      46,
      3
    ],
    [
      "U_V-V_U",
      46,
      4
    ],
    [
      "U_V-V_U",
      46,
      5
    ],
    [
      "U_V-V_U",
      46,
      12
    ],
    [
      "U_V-V_U",
      46,
      16
    ],
    [
      "U_V-V_U",
      46,
      42
    ],
    [
      "U_V-V_U",
      46,
      47
    ],
    [
      "U_V-V_U",
      46,
      48
    ],
    [
      "U_V-V_U",
      46,
      52
    ],
    [
      "U_V-V_U",
      47,
      0
    ],
    [
      "U_V-V_U",
      47,
      1
    ],
    [
      "U_V-V_U",
      47,
      4
    ],
    [
      "U_V-V_U",
      47,
      5
    ],
    [
      "U_V-V_U",
      47,
      42
    ],
    [
      "U_V-V_U",
      47,
      43
    ],
    [
      "U_V-V_U",
      47,
      46
    ],
    [
      "U_V-V_U",
      47,
      47
    ],
    [
      "U_V-V_U",
      47,
      48
    ],
    [
      "U_V-V_U",
      47,
      52
    ],
    [
      "U_V-V_U",
      48,
      0
    ],
    [
      "U_V-V_U",
      48,
      1
    ],
    [
      "U_V-V_U",
      48,
      2
    ],
    [
      "U_V-V_U",
      48,
      4
    ],
    [
      "U_V-V_U",
      48,
      5
    ],
    [
      "U_V-V_U",
      48,
      7
    ],
    [
      "U_V-V_U",
      48,
      10
    ],
    [
      "U_V-V_U",
      48,
      42
    ],
    [
      "U_V-V_U",
      48,
      47
    ],
    [
      "U_V-V_U",
      48,
      48
    ],
    [
      "U_V-V_U",
      48,
      52
    ],
    [
      "U_V-V_U",
      49,
      9
    ],
    [
      "U_V-V_U",
      49,
      17
    ],
    [
      "U_V-V_U",
      49,
      19
    ],
    [
      "U_V-V_U",
      49,
      21
    ],
    [
      "U_V-V_U",
      49,
      23
    ],
    [
      "U_V-V_U",
      49,
      25
    ],
    [
      "U_V-V_U",
      49,
      29
    ],
    [
      "U_V-V_U",
      49,
      41
    ],
    [
      "U_V-V_U",
      49,
      45
    ],
    [
      "U_V-V_U",
      49,
      53
    ],
    [
      "U_V-V_U",
      49,
      55
    ],
    [
      "U_V-V_U",
      49,
      57
    ],
    [
      "U_V-V_U",
      49,
      59
    ],
    [
      "U_V-V_U",
      49,
      61
    ],
    [
      "U_V-V_U",
      49,
      65
    ],
    [
      "U_V-V_U",
      49,
      77
    ],
    [
      "U_V-V_U",
      50,
      14
    ],
    [
      "U_V-V_U",
      50,
      18
    ],
    [
      "U_V-V_U",
      50,
      20
    ],
    [
      "U_V-V_U",
      50,
      22
    ],
    [
      "U_V-V_U",
      50,
      24
    ],
    [
      "U_V-V_U",
      50,
      26
    ],
    [
      "U_V-V_U",
      50,
      27
    ],
    [
      "U_V-V_U",
      50,
      30
    ],
    [
      "U_V-V_U",
      50,
      32
    ],
    [
      "U_V-V_U",
      50,
      40
    ],
    [
      "U_V-V_U",
      50,
      50
    ],
    [
      "U_V-V_U",
      50,
      54
    ],
    [
      "U_V-V_U",
      50,
      56
    ],
    [
      "U_V-V_U",
      50,
      58
    ],
    [
      "U_V-V_U",
      50,
      60
    ],
    [
      "U_V-V_U",
      50,
      62
    ],
    [
      "U_V-V_U",
      50,
      63
    ],
    [
      "U_V-V_U",
      50,
      66
    ],
    [
      "U_V-V_U",
      50,
      68
    ],
    [
      "U_V-V_U",
      50,
      76
    ],
    [
      "U_V-V_U",
      51,
      9
    ],
    [
      "U_V-V_U",
      51,
      17
    ],
    [
      "U_V-V_U",
      51,
      19
    ],
    [
      "U_V-V_U",
      51,
      21
    ],
    [
      "U_V-V_U",
      51,
      23
    ],
    [
      "U_V-V_U",
      51,
      25
    ],
    [
      "U_V-V_U",
      51,
      29
    ],
    [
      "U_V-V_U",
      51,
      41
    ],
    [
      "U_V-V_U",
      51,
      45
    ],
    [
      "U_V-V_U",
      51,
      53
    ],
    [
      "U_V-V_U",
      51,
      55
    ],
    [
      "U_V-V_U",
      51,
      57
    ],
    [
      "U_V-V_U",
      51,
      59
    ],
    [
      "U_V-V_U",
      51,
      61
    ],
    [
      "U_V-V_U",
      51,
      65
    ],
    [
      "U_V-V_U",
      51,
      77
    ],
    [
      "U_V-V_U",
      52,
      0
    ],
    [
      "U_V-V_U",
      52,
      1
    ],
    [
      "U_V-V_U",
      52,
      2
    ],
    [
      "U_V-V_U",
      52,
      4
    ],
    [
      "U_V-V_U",
      52,
      5
    ],
    [
      "U_V-V_U",
      52,
      7
    ],
    [
      "U_V-V_U",
      52,
      10
    ],
    [
      "U_V-V_U",
      52,
      42
    ],
    [
      "U_V-V_U",
      52,
      47
    ],
    [
      "U_V-V_U",
      52,
      48
    ],
    [
      "U_V-V_U",
      52,
      52
    ],
    [
      "U_V-V_U",
      53,
      9
    ],
    [
      "U_V-V_U",
      53,
      13
    ],
    [
      "U_V-V_U",
      53,
      15
    ],
    [
      "U_V-V_U",
      53,
      19
    ],
    [
      "U_V-V_U",
      53,
      23
    ],
    [
      "U_V-V_U",
      53,
      25
    ],
    [
      "U_V-V_U",
      53,
      29
    ],
    [
      "U_V-V_U",
      53,
      41
    ],
    [
      "U_V-V_U",
      53,
      45
    ],
    [
      "U_V-V_U",
      53,
      55
    ],
    [
      "U_V-V_U",
      53,
      59
    ],
    [
      "U_V-V_U",
      53,
      61
    ],
    [
      "U_V-V_U",
      53,
      65
    ],
    [
      "U_V-V_U",
      53,
      77
    ],
    [
      "U_V-V_U",
      54,
      14
    ],
    [
      "U_V-V_U",
      54,
      22
    ],
    [
      "U_V-V_U",
      54,
      24
    ],
    [
      "U_V-V_U",
      54,
      26
    ],
    [
      "U_V-V_U",
      54,
      27
    ],
    [
      "U_V-V_U",
      54,
      30
    ],
    [
      "U_V-V_U",
      54,
      32
    ],
    [
      "U_V-V_U",
      54,
      40
    ],
    [
      "U_V-V_U",
      54,
      50
    ],
    [
      "U_V-V_U",
      54,
      58
    ],
    [
      "U_V-V_U",
      54,
      60
    ],
    [
      "U_V-V_U",
      54,
      62
    ],
    [
      "U_V-V_U",
      54,
      63
    ],
    [
      "U_V-V_U",
      54,
      66
    ],
    [
      "U_V-V_U",
      54,
      68
    ],
    [
      "U_V-V_U",
      54,
      76
    ],
    [
      "U_V-V_U",
      55,
      9
    ],
    [
      "U_V-V_U",
      55,
      13
    ],
    [
      "U_V-V_U",
      55,
      15
    ],
    [
      "U_V-V_U",
      55,
      17
    ],
    [
      "U_V-V_U",
      55,
      19
    ],
    [
      "U_V-V_U",
      55,
      21
    ],
    [
      "U_V-V_U",
      55,
      23
    ],
    [
      "U_V-V_U",
      55,
      25
    ],
    [
      "U_V-V_U",
      55,
      29
    ],
    [
      "U_V-V_U",
      55,
      41
    ],
    [
      "U_V-V_U",
      55,
      45
    ],
    [
      "U_V-V_U",
      55,
      49
    ],
    [
      "U_V-V_U",
      55,
      51
    ],
    [
      "U_V-V_U",
      55,
      53
    ],
    [
      "U_V-V_U",
      55,
      55
    ],
    [
      "U_V-V_U",
      55,
      57
    ],
    [
      "U_V-V_U",
      55,
      59
    ],
    [
      "U_V-V_U",
      55,
      61
    ],
    [
      "U_V-V_U",
      55,
      65
    ],
    [
      "U_V-V_U",
      55,
      77
    ],
    [
      "U_V-V_U",
      56,
      14
    ],
    [
      "U_V-V_U",
      56,
      22
    ],
    [
      "U_V-V_U",
      56,
      24
    ],
    [
      "U_V-V_U",
      56,
      26
    ],
    [
      "U_V-V_U",
      56,
      27
    ],
    [
      "U_V-V_U",
      56,
      30
    ],
    [
      "U_V-V_U",
      56,
      32
    ],
    [
      "U_V-V_U",
      56,
      40
    ],
    [
      "U_V-V_U",
      56,
      50
    ],
    [
      "U_V-V_U",
      56,
      58
    ],
    [
      "U_V-V_U",
      56,
      60
    ],
    [
      "U_V-V_U",
      56,
      62
    ],
    [
      "U_V-V_U",
      56,
      63
    ],
    [
      "U_V-V_U",
      56,
      66
    ],
    [
      "U_V-V_U",
      56,
      68
    ],
    [
      "U_V-V_U",
      56,
      76
    ],
    [
      "U_V-V_U",
      57,
      9
    ],
    [
      "U_V-V_U",
      57,
      13
    ],
    [
      "U_V-V_U",
      57,
      15
    ],
    [
      "U_V-V_U",
      57,
      19
    ],
    [
      "U_V-V_U",
      57,
      23
    ],
    [
      "U_V-V_U",
      57,
      25
    ],
    [
      "U_V-V_U",
      57,
      29
    ],
    [
      "U_V-V_U",
      57,
      41
    ],
    [
      "U_V-V_U",
      57,
      45
    ],
    [
      "U_V-V_U",
      57,
      55
    ],
    [
      "U_V-V_U",
      57,
      59
    ],
    [
      "U_V-V_U",
      57,
      61
    ],
    [
      "U_V-V_U",
      57,
      65
    ],
    [
      "U_V-V_U",
      57,
      77
    ],
    [
      "U_V-V_U",
      58,
      14
    ],
    [
      "U_V-V_U",
      58,
      18
    ],
    [
      "U_V-V_U",
      58,
      20
    ],
    [
      "U_V-V_U",
      58,
      24
    ],
    [
      "U_V-V_U",
      58,
      27
    ],
    [
      "U_V-V_U",
      58,
      30
    ],
    [
      "U_V-V_U",
      58,
      32
    ],
    [
      "U_V-V_U",
      58,
      40
    ],
    [
      "U_V-V_U",
      58,
      50
    ],
    [
      "U_V-V_U",
      58,
      60
    ],
    [
      "U_V-V_U",
      58,
      63
    ],
    [
      "U_V-V_U",
      58,
      66
    ],
    [
      "U_V-V_U",
      58,
      68
    ],
    [
      "U_V-V_U",
      58,
      76
    ],
    [
      "U_V-V_U",
      59,
      9
    ],
    [
      "U_V-V_U",
      59,
      13
    ],
    [
      "U_V-V_U",
      59,
      15
    ],
    [
      "U_V-V_U",
      59,
      17
    ],
    [
      "U_V-V_U",
      59,
      19
    ],
    [
      "U_V-V_U",
      59,
      21
    ],
    [
      "U_V-V_U",
      59,
      29
    ],
    [
      "U_V-V_U",
      59,
      41
    ],
    [
      "U_V-V_U",
      59,
      45
    ],
    [
      "U_V-V_U",
      59,
      53
    ],
    [
      "U_V-V_U",
      59,
      55
    ],
    [
      "U_V-V_U",
      59,
      57
    ],
    [
      "U_V-V_U",
      59,
      65
    ],
    [
      "U_V-V_U",
      59,
      77
    ],
    [
      "U_V-V_U",
      60,
      14
    ],
    [
      "U_V-V_U",
      60,
      18
    ],
    [
      "U_V-V_U",
      60,
      20
    ],
    [
      "U_V-V_U",
      60,
      22
    ],
    [
      "U_V-V_U",
      60,
      24
    ],
    [
      "U_V-V_U",
      60,
      26
    ],
    [
      "U_V-V_U",
      60,
      27
    ],
    [
      "U_V-V_U",
      60,
      30
    ],
    [
      "U_V-V_U",
      60,
      32
    ],
    [
      "U_V-V_U",
      60,
      40
    ],
    [
      "U_V-V_U",
      60,
      50
    ],
    [
      "U_V-V_U",
      60,
      54
    ],
    [
      "U_V-V_U",
      60,
      56
    ],
    [
      "U_V-V_U",
      60,
      58
    ],
    [
      "U_V-V_U",
      60,
      60
    ],
    [
      "U_V-V_U",
      60,
      62
    ],
    [
      "U_V-V_U",
      60,
      63
    ],
    [
      "U_V-V_U",
      60,
      66
    ],
    [
      "U_V-V_U",
      60,
      68
    ],
    [
      "U_V-V_U",
      60,
      76
    ],
    [
      "U_V-V_U",
      61,
      9
    ],
    [
      "U_V-V_U",
      61,
      13
    ],
    [
      "U_V-V_U",
      61,
      15
    ],
    [
      "U_V-V_U",
      61,
      17
    ],
    [
      "U_V-V_U",
      61,
      19
    ],
    [
      "U_V-V_U",
      61,
      21
    ],
    [
      "U_V-V_U",
      61,
      29
    ],
    [
      "U_V-V_U",
      61,
      41
    ],
    [
      "U_V-V_U",
      61,
      45
    ],
    [
      "U_V-V_U",
      61,
      53
    ],
    [
      "U_V-V_U",
      61,
      55
    ],
    [
      "U_V-V_U",
      61,
      57
    ],
    [
      "U_V-V_U",
      61,
      65
    ],
    [
      "U_V-V_U",
      61,
      77
    ],
    [
      "U_V-V_U",
      62,
      14
    ],
    [
      "U_V-V_U",
      62,
      18
    ],
    [
      "U_V-V_U",
      62,
      20
    ],
    [
      "U_V-V_U",
      62,
      24
    ],
    [
      "U_V-V_U",
      62,
      27
    ],
    [
      "U_V-V_U",
      62,
      30
    ],
    [
      "U_V-V_U",
      62,
      32
    ],
    [
      "U_V-V_U",
      62,
      40
    ],
    [
      "U_V-V_U",
      62,
      50
    ],
    [
      "U_V-V_U",
      62,
      60
    ],
    [
      "U_V-V_U",
      62,
      63
    ],
    [
      "U_V-V_U",
      62,
      66
    ],
    [
      "U_V-V_U",
      62,
      68
    ],
    [
      "U_V-V_U",
      62,
      76
    ],
    [
      "U_V-V_U",
      63,
      14
    ],
    [
      "U_V-V_U",
      63,
      18
    ],
    [
      "U_V-V_U",
      63,
      20
    ],
    [
      "U_V-V_U",
      63,
      22
    ],
    [
      "U_V-V_U",
      63,
      24
    ],
    [
      "U_V-V_U",
      63,
      26
    ],
    [
      "U_V-V_U",
      63,
      32
    ],
    [
      "U_V-V_U",
      63,
      40
    ],
    [
      "U_V-V_U",
      63,
      50
    ],
    [
      "U_V-V_U",
      63,
      58
    ],
    [
      "U_V-V_U",
      63,
      60
    ],
    [
      "U_V-V_U",
      63,
      62
    ],
    [
      "U_V-V_U",
      63,
      68
    ],
    [
      "U_V-V_U",
      63,
      76
    ],
    [
      "U_V-V_U",
      64,
      31
    ],
    [
      "U_V-V_U",
      64,
      33
    ],
    [
      "U_V-V_U",
      64,
      34
    ],
    [
      "U_V-V_U",
      64,
      35
    ],
    [
      "U_V-V_U",
      64,
      36
    ],
    [
      "U_V-V_U",
      64,
      37
    ],
    [
      "U_V-V_U",
      64,
      38
    ],
    [
      "U_V-V_U",
      64,
      39
    ],
    [
      "U_V-V_U",
      64,
      67
    ],
    [
      "U_V-V_U",
      64,
      69
    ],
    [
      "U_V-V_U",
      64,
      70
    ],
    [
      "U_V-V_U",
      64,
      71
    ],
    [
      "U_V-V_U",
      64,
      72
    ],
    [
      "U_V-V_U",
      64,
      73
    ],
    [
      "U_V-V_U",
      64,
      74
    ],
    [
      "U_V-V_U",
      64,
      75
    ],
    [
      "U_V-V_U",
      65,
      9
    ],
    [
      "U_V-V_U",
      65,
      13
    ],
    [
      "U_V-V_U",
      65,
      15
    ],
    [
      "U_V-V_U",
      65,
      17
    ],
    [
      "U_V-V_U",
      65,
      19
    ],
    [
      "U_V-V_U",
      65,
      21
    ],
    [
      "U_V-V_U",
      65,
      23
    ],
    [
      "U_V-V_U",
      65,
      25
    ],
    [
      "U_V-V_U",
      65,
      53
    ],
    [
      "U_V-V_U",
      65,
      57
    ],
    [
      "U_V-V_U",
      65,
      59
    ],
    [
      "U_V-V_U",
      65,
      61
    ],
    [
      "U_V-V_U",
      66,
      14
    ],
    [
      "U_V-V_U",
      66,
      18
    ],
    [
      "U_V-V_U",
      66,
      20
    ],
    [
      "U_V-V_U",
      66,
      22
    ],
    [
      "U_V-V_U",
      66,
      24
    ],
    [
      "U_V-V_U",
      66,
      26
    ],
    [
      "U_V-V_U",
      66,
      32
    ],
    [
      "U_V-V_U",
      66,
      40
    ],
    [
      "U_V-V_U",
      66,
      50
    ],
    [
      "U_V-V_U",
      66,
      58
    ],
    [
      "U_V-V_U",
      66,
      60
    ],
    [
      "U_V-V_U",
      66,
      62
    ],
    [
      "U_V-V_U",
      66,
      68
    ],
    [
      "U_V-V_U",
      66,
      76
    ],
    [
      "U_V-V_U",
      67,
      8
    ],
    [
      "U_V-V_U",
      67,
      28
    ],
    [
      "U_V-V_U",
      67,
      34
    ],
    [
      "U_V-V_U",
      67,
      35
    ],
    [
      "U_V-V_U",
      67,
      36
    ],
    [
      "U_V-V_U",
      67,
      37
    ],
    [
      "U_V-V_U",
      67,
      38
    ],
    [
      "U_V-V_U",
      67,
      39
    ],
    [
      "U_V-V_U",
      67,
      44
    ],
    [
      "U_V-V_U",
      67,
      64
    ],
    [
      "U_V-V_U",
      67,
      70
    ],
    [
      "U_V-V_U",
      67,
      71
    ],
    [
      "U_V-V_U",
      67,
      72
    ],
    [
      "U_V-V_U",
      67,
      73
    ],
    [
      "U_V-V_U",
      67,
      74
    ],
    [
      "U_V-V_U",
      67,
      75
    ],
    [
      "U_V-V_U",
      68,
      14
    ],
    [
      "U_V-V_U",
      68,
      18
    ],
    [
      "U_V-V_U",
      68,
      20
    ],
    [
      "U_V-V_U",
      68,
      22
    ],
    [
      "U_V-V_U",
      68,
      24
    ],
    [
      "U_V-V_U",
      68,
      26
    ],
    [
      "U_V-V_U",
      68,
      27
    ],
    [
      "U_V-V_U",
      68,
      30
    ],
    [
      "U_V-V_U",
      68,
      58
    ],
    [
      "U_V-V_U",
      68,
      62
    ],
    [
      "U_V-V_U",
      68,
      63
    ],
    [
      "U_V-V_U",
      68,
      66
    ],
    [
      "U_V-V_U",
      69,
      8
    ],
    [
      "U_V-V_U",
      69,
      28
    ],
    [
      "U_V-V_U",
      69,
      34
    ],
    [
      "U_V-V_U",
      69,
      35
    ],
    [
      "U_V-V_U",
      69,
      36
    ],
    [
      "U_V-V_U",
      69,
      37
    ],
    [
      "U_V-V_U",
      69,
      38
    ],
    [
      "U_V-V_U",
      69,
      39
    ],
    [
      "U_V-V_U",
      69,
      44
    ],
    [
      "U_V-V_U",
      69,
      64
    ],
    [
      "U_V-V_U",
      69,
      70
    ],
    [
      "U_V-V_U",
      69,
      71
    ],
    [
      "U_V-V_U",
      69,
      72
    ],
    [
      "U_V-V_U",
      69,
      73
    ],
    [
      "U_V-V_U",
      69,
      74
    ],
    [
      "U_V-V_U",
      69,
      75
    ],
    [
      "U_V-V_U",
      70,
      8
    ],
    [
      "U_V-V_U",
      70,
      28
    ],
    [
      "U_V-V_U",
      70,
      31
    ],
    [
      "U_V-V_U",
      70,
      33
    ],
    [
      "U_V-V_U",
      70,
      35
    ],
    [
      "U_V-V_U",
      70,
      37
    ],
    [
      "U_V-V_U",
      70,
      38
    ],
    [
      "U_V-V_U",
      70,
      39
    ],
    [
      "U_V-V_U",
      70,
      44
    ],
    [
      "U_V-V_U",
      70,
      64
    ],
    [
      "U_V-V_U",
      70,
      67
    ],
    [
      "U_V-V_U",
      70,
      69
    ],
    [
      "U_V-V_U",
      70,
      71
    ],
    [
      "U_V-V_U",
      70,
      73
    ],
    [
      "U_V-V_U",
      70,
      74
    ],
    [
      "U_V-V_U",
      70,
      75
    ],
    [
      "U_V-V_U",
      71,
      28
    ],
    [
      "U_V-V_U",
      71,
      31
    ],
    [
      "U_V-V_U",
      71,
      33
    ],
    [
      "U_V-V_U",
      71,
      34
    ],
    [
      "U_V-V_U",
      71,
      36
    ],
    [
      "U_V-V_U",
      71,
      67
    ],
    [
      "U_V-V_U",
      71,
      69
    ],
    [
      "U_V-V_U",
      71,
      70
    ],
    [
      "U_V-V_U",
      71,
      71
    ],
    [
      "U_V-V_U",
      71,
      72
    ],
    [
      "U_V-V_U",
      71,
      73
    ],
    [
      "U_V-V_U",
      71,
      74
    ],
    [
      "U_V-V_U",
      71,
      75
    ],
    [
      "U_V-V_U",
      72,
      8
    ],
    [
      "U_V-V_U",
      72,
      28
    ],
    [
      "U_V-V_U",
      72,
      31
    ],
    [
      "U_V-V_U",
      72,
      33
    ],
    [
      "U_V-V_U",
      72,
      35
    ],
    [
      "U_V-V_U",
      72,
      37
    ],
    [
      "U_V-V_U",
      72,
      38
    ],
    [
      "U_V-V_U",
      72,
      39
    ],
    [
      "U_V-V_U",
      72,
      44
    ],
    [
      "U_V-V_U",
      72,
      64
    ],
    [
      "U_V-V_U",
      72,
      67
    ],
    [
      "U_V-V_U",
      72,
      69
    ],
    [
      "U_V-V_U",
      72,
      71
    ],
    [
      "U_V-V_U",
      72,
      73
    ],
    [
      "U_V-V_U",
      72,
      74
    ],
    [
      "U_V-V_U",
      72,
      75
    ],
    [
      "U_V-V_U",
      73,
      28
    ],
    [
      "U_V-V_U",
      73,
      31
    ],
    [
      "U_V-V_U",
      73,
      33
    ],
    [
      "U_V-V_U",
      73,
      34
    ],
    [
      "U_V-V_U",
      73,
      36
    ],
    [
      "U_V-V_U",
      73,
      71
    ],
    [
      "U_V-V_U",
      73,
      75
    ],
    [
      "U_V-V_U",
      74,
      28
    ],
    [
      "U_V-V_U",
      74,
      31
    ],
    [
      "U_V-V_U",
      74,
      33
    ],
    [
      "U_V-V_U",
      74,
      34
    ],
    [
      "U_V-V_U",
      74,
      36
    ],
    [
      "U_V-V_U",
      74,
      71
    ],
    [
      "U_V-V_U",
      74,
      75
    ],
    [
      "U_V-V_U",
      75,
      28
    ],
    [
      "U_V-V_U",
      75,
      31
    ],
    [
      "U_V-V_U",
      75,
      33
    ],
    [
      "U_V-V_U",
      75,
      34
    ],
    [
      "U_V-V_U",
      75,
      36
    ],
    [
      "U_V-V_U",
      75,
      67
    ],
    [
      "U_V-V_U",
      75,
      69
    ],
    [
      "U_V-V_U",
      75,
      70
    ],
    [
      "U_V-V_U",
      75,
      71
    ],
    [
      "U_V-V_U",
      75,
      72
    ],
    [
      "U_V-V_U",
      75,
      73
    ],
    [
      "U_V-V_U",
      75,
      74
    ],
    [
      "U_V-V_U",
      75,
      75
    ],
    [
      "U_V-V_U",
      76,
      14
    ],
    [
      "U_V-V_U",
      76,
      18
    ],
    [
      "U_V-V_U",
      76,
      20
    ],
    [
      "U_V-V_U",
      76,
      22
    ],
    [
      "U_V-V_U",
      76,
      24
    ],
    [
      "U_V-V_U",
      76,
      26
    ],
    [
      "U_V-V_U",
      76,
      27
    ],
    [
      "U_V-V_U",
      76,
      30
    ],
    [
      "U_V-V_U",
      76,
      58
    ],
    [
      "U_V-V_U",
      76,
      62
    ],
    [
      "U_V-V_U",
      76,
      63
    ],
    [
      "U_V-V_U",
      76,
      66
    ],
    [
      "U_V-V_U",
      77,
      9
    ],
    [
      "U_V-V_U",
      77,
      13
    ],
    [
      "U_V-V_U",
      77,
      15
    ],
    [
      "U_V-V_U",
      77,
      17
    ],
    [
      "U_V-V_U",
      77,
      19
    ],
    [
      "U_V-V_U",
      77,
      21
    ],
    [
      "U_V-V_U",
      77,
      23
    ],
    [
      "U_V-V_U",
      77,
      25
    ],
    [
      "U_V-V_U",
      77,
      53
    ],
    [
      "U_V-V_U",
      77,
      57
    ],
    [
      "U_V-V_U",
      77,
      59
    ],
    [
      "U_V-V_U",
      77,
      61
    ],
    [
      "X_U_V-U_X",
      0,
      0
    ],
    [
      "X_U_V-U_X",
      0,
      1
    ],
    [
      "X_U_V-U_X",
      0,
      2
    ],
    [
      "X_U_V-U_X",
      0,
      3
    ],
    [
      "X_U_V-U_X",
      0,
      4
    ],
    [
      "X_U_V-U_X",
      0,
      5
    ],
    [
      "X_U_V-U_X",
      0,
      6
    ],
    [
      "X_U_V-U_X",
      0,
      7
    ],
    [
      "X_U_V-U_X",
      0,
      10
    ],
    [
      "X_U_V-U_X",
      0,
      11
    ],
    [
      "X_U_V-U_X",
      0,
      12
    ],
    [
      "X_U_V-U_X",
      0,
      16
    ],
    [
      "X_U_V-U_X",
      0,
      42
    ],
    [
      "X_U_V-U_X",
      0,
      43
    ],
    [
      "X_U_V-U_X",
      0,
      46
    ],
    [
      "X_U_V-U_X",
      0,
      47
    ],
    [
      "X_U_V-U_X",
      0,
      48
    ],
    [
      "X_U_V-U_X",
      0,
      52
    ],
    [
      "X_U_V-U_X",
      1,
      0
    ],
    [
      "X_U_V-U_X",
      1,
      1
    ],
    [
      "X_U_V-U_X",
      1,
      2
    ],
    [
      "X_U_V-U_X",
      1,
      3
    ],
    [
      "X_U_V-U_X",
      1,
      4
    ],
    [
      "X_U_V-U_X",
      1,
      5
    ],
    [
      "X_U_V-U_X",
      1,
      6
    ],
    [
      "X_U_V-U_X",
      1,
      7
    ],
    [
      "X_U_V-U_X",
      1,
      10
    ],
    [
      "X_U_V-U_X",
      1,
      11
    ],
    [
      "X_U_V-U_X",
      1,
      12
    ],
    [
      "X_U_V-U_X",
      1,
      16
    ],
    [
      "X_U_V-U_X",
      1,
      42
    ],
    [
      "X_U_V-U_X",
      1,
      43
    ],
    [
      "X_U_V-U_X",
      1,
      46
    ],
    [
      "X_U_V-U_X",
      1,
      47
    ],
    [
      "X_U_V-U_X",
      1,
      48
    ],
    [
      "X_U_V-U_X",
      1,
      52
    ],
    [
      "X_U_V-U_X",
      2,
      0
    ],
    [
      "X_U_V-U_X",
      2,
      1
    ],
    [
      "X_U_V-U_X",
      2,
      2
    ],
    [
      "X_U_V-U_X",
      2,
      3
    ],
    [
      "X_U_V-U_X",
      2,
      4
    ],
    [
      "X_U_V-U_X",
      2,
      5
    ],
    [
      "X_U_V-U_X",
      2,
      12
    ],
    [
      "X_U_V-U_X",
      2,
      16
    ],
    [
      "X_U_V-U_X",
      2,
      42
    ],
    [
      "X_U_V-U_X",
      2,
      43
    ],
    [
      "X_U_V-U_X",
      2,
      46
    ],
    [
      "X_U_V-U_X",
      2,
      47
    ],
    [
      "X_U_V-U_X",
      2,
      48
    ],
    [
      "X_U_V-U_X",
      2,
      52
    ],
    [
      "X_U_V-U_X",
      3,
      0
    ],
    [
      "X_U_V-U_X",
      3,
      1
    ],
    [
      "X_U_V-U_X",
      3,
      2
    ],
    [
      "X_U_V-U_X",
      3,
      3
    ],
    [
      "X_U_V-U_X",
      3,
      4
    ],
    [
      "X_U_V-U_X",
      3,
      5
    ],
    [
      "X_U_V-U_X",
      3,
      12
    ],
    [
      "X_U_V-U_X",
      3,
      16
    ],
    [
      "X_U_V-U_X",
      3,
      42
    ],
    [
      "X_U_V-U_X",
      3,
      43
    ],
    [
      "X_U_V-U_X",
      3,
      46
    ],
    [
      "X_U_V-U_X",
      3,
      47
    ],
    [
      "X_U_V-U_X",
      3,
      48
    ],
    [
      "X_U_V-U_X",
      3,
      52
    ],
    [
      "X_U_V-U_X",
      4,
      0
    ],
    [
      "X_U_V-U_X",
      4,
      1
    ],
    [
      "X_U_V-U_X",
      4,
      2
    ],
    [
      "X_U_V-U_X",
      4,
      3
    ],
    [
      "X_U_V-U_X",
      4,
      4
    ],
    [
      "X_U_V-U_X",
      4,
      5
    ],
    [
      "X_U_V-U_X",
      4,
      6
    ],
    [
      "X_U_V-U_X",
      4,
      7
    ],
    [
      "X_U_V-U_X",
      4,
      10
    ],
    [
      "X_U_V-U_X",
      4,
      11
    ],
    [
      "X_U_V-U_X",
      4,
      12
    ],
    [
      "X_U_V-U_X",
      4,
      16
    ],
    [
      "X_U_V-U_X",
      4,
      42
    ],
    [
      "X_U_V-U_X",
      4,
      43
    ],
    [
      "X_U_V-U_X",
      4,
      46
    ],
    [
      "X_U_V-U_X",
      4,
      47
    ],
    [
      "X_U_V-U_X",
      4,
      48
    ],
    [
      "X_U_V-U_X",
      4,
      52
    ],
    [
      "X_U_V-U_X",
      5,
      0
    ],
    [
      "X_U_V-U_X",
      5,
      1
    ],
    [
      "X_U_V-U_X",
      5,
      2
    ],
    [
      "X_U_V-U_X",
      5,
      3
    ],
    [
      "X_U_V-U_X",
      5,
      4
    ],
    [
      "X_U_V-U_X",
      5,
      5
    ],
    [
      "X_U_V-U_X",
      5,
      6
    ],
    [
      "X_U_V-U_X",
      5,
      7
    ],
    [
      "X_U_V-U_X",
      5,
      10
    ],
    [
      "X_U_V-U_X",
      5,
      11
    ],
    [
      "X_U_V-U_X",
      5,
      12
    ],
    [
      "X_U_V-U_X",
      5,
      16
    ],
    [
      "X_U_V-U_X",
      5,
      42
    ],
    [
      "X_U_V-U_X",
      5,
      43
    ],
    [
      "X_U_V-U_X",
      5,
      46
    ],
    [
      "X_U_V-U_X",
      5,
      47
    ],
    [
      "X_U_V-U_X",
      5,
      48
    ],
    [
      "X_U_V-U_X",
      5,
      52
    ],
    [
      "X_U_V-U_X",
      6,
      0
    ],
    [
      "X_U_V-U_X",
      6,
      1
    ],
    [
      "X_U_V-U_X",
      6,
      2
    ],
    [
      "X_U_V-U_X",
      6,
      3
    ],
    [
      "X_U_V-U_X",
      6,
      4
    ],
    [
      "X_U_V-U_X",
      6,
      5
    ],
    [
      "X_U_V-U_X",
      6,
      6
    ],
    [
      "X_U_V-U_X",
      6,
      7
    ],
    [
      "X_U_V-U_X",
      6,
      10
    ],
    [
      "X_U_V-U_X",
      6,
      11
    ],
    [
      "X_U_V-U_X",
      6,
      12
    ],
    [
      "X_U_V-U_X",
      6,
      16
    ],
    [
      "X_U_V-U_X",
      6,
      42
    ],
    [
      "X_U_V-U_X",
      6,
      43
    ],
    [
      "X_U_V-U_X",
      6,
      46
    ],
    [
      "X_U_V-U_X",
      6,
      47
    ],
    [
      "X_U_V-U_X",
      6,
      48
    ],
    [
      "X_U_V-U_X",
      6,
      52
    ],
    [
      "X_U_V-U_X",
      7,
      0
    ],
    [
      "X_U_V-U_X",
      7,
      1
    ],
    [
      "X_U_V-U_X",
      7,
      2
    ],
    [
      "X_U_V-U_X",
      7,
      3
    ],
    [
      "X_U_V-U_X",
      7,
      4
    ],
    [
      "X_U_V-U_X",
      7,
      5
    ],
    [
      "X_U_V-U_X",
      7,
      6
    ],
    [
      "X_U_V-U_X",
      7,
      7
    ],
    [
      "X_U_V-U_X",
      7,
      10
    ],
    [
      "X_U_V-U_X",
      7,
      11
    ],
    [
      "X_U_V-U_X",
      7,
      12
    ],
    [
      "X_U_V-U_X",
      7,
      16
    ],
    [
      "X_U_V-U_X",
      7,
      42
    ],
    [
      "X_U_V-U_X",
      7,
      43
    ],
    [
      "X_U_V-U_X",
      7,
      46
    ],
    [
      "X_U_V-U_X",
      7,
      47
    ],
    [
      "X_U_V-U_X",
      7,
      48
    ],
    [
      "X_U_V-U_X",
      7,
      52
    ],
    [
      "X_U_V-U_X",
      8,
      8
    ],
    [
      "X_U_V-U_X",
      8,
      28
    ],
    [
      "X_U_V-U_X",
      8,
      31
    ],
    [
      "X_U_V-U_X",
      8,
      33
    ],
    [
      "X_U_V-U_X",
      8,
      34
    ],
    [
      "X_U_V-U_X",
      8,
      36
    ],
    [
      "X_U_V-U_X",
      8,
      37
    ],
    [
      "X_U_V-U_X",
      8,
      38
    ],
    [
      "X_U_V-U_X",
      8,
      39
    ],
    [
      "X_U_V-U_X",
      8,
      44
    ],
    [
      "X_U_V-U_X",
      8,
      64
    ],
    [
      "X_U_V-U_X",
      8,
      67
    ],
    [
      "X_U_V-U_X",
      8,
      69
    ],
    [
      "X_U_V-U_X",
      8,
      70
    ],
    [
      "X_U_V-U_X",
      8,
      71
    ],
    [
      "X_U_V-U_X",
      8,
      72
    ],
    [
      "X_U_V-U_X",
      8,
      73
    ],
    [
      "X_U_V-U_X",
      8,
      74
    ],
    [
      "X_U_V-U_X",
      8,
      75
    ],
    [
      "X_U_V-U_X",
      9,
      9
    ],
    [
      "X_U_V-U_X",
      9,
      13
    ],
    [
      "X_U_V-U_X",
      9,
      15
    ],
    [
      "X_U_V-U_X",
      9,
      17
    ],
    [
      "X_U_V-U_X",
      9,
      19
    ],
    [
      "X_U_V-U_X",
      9,
      21
    ],
    [
      "X_U_V-U_X",
      9,
      23
    ],
    [
      "X_U_V-U_X",
      9,
      25
    ],
    [
      "X_U_V-U_X",
      9,
      29
    ],
    [
      "X_U_V-U_X",
      9,
      41
    ],
    [
      "X_U_V-U_X",
      9,
      45
    ],
    [
      "X_U_V-U_X",
      9,
      49
    ],
    [
      "X_U_V-U_X",
      9,
      51
    ],
    [
      "X_U_V-U_X",
      9,
      53
    ],
    [
      "X_U_V-U_X",
      9,
      55
    ],
    [
      "X_U_V-U_X",
      9,
      57
    ],
    [
      "X_U_V-U_X",
      9,
      59
    ],
    [
      "X_U_V-U_X",
      9,
      61
    ],
    [
      "X_U_V-U_X",
      9,
      65
    ],
    [
      "X_U_V-U_X",
      9,
      77
    ],
    [
      "X_U_V-U_X",
      10,
      0
    ],
    [
      "X_U_V-U_X",
      10,
      1
    ],
    [
      "X_U_V-U_X",
      10,
      2
    ],
    [
      "X_U_V-U_X",
      10,
      3
    ],
    [
      "X_U_V-U_X",
      10,
      4
    ],
    [
      "X_U_V-U_X",
      10,
      5
    ],
    [
      "X_U_V-U_X",
      10,
      6
    ],
    [
      "X_U_V-U_X",
      10,
      7
    ],
    [
      "X_U_V-U_X",
      10,
      10
    ],
    [
      "X_U_V-U_X",
      10,
      11
    ],
    [
      "X_U_V-U_X",
      10,
      12
    ],
    [
      "X_U_V-U_X",
      10,
      16
    ],
    [
      "X_U_V-U_X",
      10,
      42
    ],
    [
      "X_U_V-U_X",
      10,
      43
    ],
    [
      "X_U_V-U_X",
      10,
      46
    ],
    [
      "X_U_V-U_X",
      10,
      47
    ],
    [
      "X_U_V-U_X",
      10,
      48
    ],
    [
      "X_U_V-U_X",
      10,
      52
    ],
    [
      "X_U_V-U_X",
      11,
      0
    ],
    [
      "X_U_V-U_X",
      11,
      1
    ],
    [
      "X_U_V-U_X",
      11,
      2
    ],
    [
      "X_U_V-U_X",
      11,
      3
    ],
    [
      "X_U_V-U_X",
      11,
      4
    ],
    [
      "X_U_V-U_X",
      11,
      5
    ],
    [
      "X_U_V-U_X",
      11,
      6
    ],
    [
      "X_U_V-U_X",
      11,
      7
    ],
    [
      "X_U_V-U_X",
      11,
      10
    ],
    [
      "X_U_V-U_X",
      11,
      11
    ],
    [
      "X_U_V-U_X",
      11,
      12
    ],
    [
      "X_U_V-U_X",
      11,
      16
    ],
    [
      "X_U_V-U_X",
      11,
      42
    ],
    [
      "X_U_V-U_X",
      11,
      43
    ],
    [
      "X_U_V-U_X",
      11,
      46
    ],
    [
      "X_U_V-U_X",
      11,
      47
    ],
    [
      "X_U_V-U_X",
      11,
      48
    ],
    [
      "X_U_V-U_X",
      11,
      52
    ],
    [
      "X_U_V-U_X",
      12,
      0
    ],
    [
      "X_U_V-U_X",
      12,
      1
    ],
    [
      "X_U_V-U_X",
      12,
      2
    ],
    [
      "X_U_V-U_X",
      12,
      3
    ],
    [
      "X_U_V-U_X",
      12,
      4
    ],
    [
      "X_U_V-U_X",
      12,
      5
    ],
    [
      "X_U_V-U_X",
      12,
      6
    ],
    [
      "X_U_V-U_X",
      12,
      7
    ],
    [
      "X_U_V-U_X",
      12,
      10
    ],
    [
      "X_U_V-U_X",
      12,
      11
    ],
    [
      "X_U_V-U_X",
      12,
      12
    ],
    [
      "X_U_V-U_X",
      12,
      16
    ],
    [
      "X_U_V-U_X",
      12,
      42
    ],
    [
      "X_U_V-U_X",
      12,
      43
    ],
    [
      "X_U_V-U_X",
      12,
      46
    ],
    [
      "X_U_V-U_X",
      12,
      47
    ],
    [
      "X_U_V-U_X",
      12,
      48
    ],
    [
      "X_U_V-U_X",
      12,
      52
    ],
    [
      "X_U_V-U_X",
      13,
      9
    ],
    [
      "X_U_V-U_X",
      13,
      13
    ],
    [
      "X_U_V-U_X",
      13,
      15
    ],
    [
      "X_U_V-U_X",
      13,
      17
    ],
    [
      "X_U_V-U_X",
      13,
      19
    ],
    [
      "X_U_V-U_X",
      13,
      21
    ],
    [
      "X_U_V-U_X",
      13,
      23
    ],
    [
      "X_U_V-U_X",
      13,
      25
    ],
    [
      "X_U_V-U_X",
      13,
      29
    ],
    [
      "X_U_V-U_X",
      13,
      41
    ],
    [
      "X_U_V-U_X",
      13,
      45
    ],
    [
      "X_U_V-U_X",
      13,
      49
    ],
    [
      "X_U_V-U_X",
      13,
      51
    ],
    [
      "X_U_V-U_X",
      13,
      53
    ],
    [
      "X_U_V-U_X",
      13,
      55
    ],
    [
      "X_U_V-U_X",
      13,
      57
    ],
    [
      "X_U_V-U_X",
      13,
      59
    ],
    [
      "X_U_V-U_X",
      13,
      61
    ],
    [
      "X_U_V-U_X",
      13,
      65
    ],
    [
      "X_U_V-U_X",
      13,
      77
    ],
    [
      "X_U_V-U_X",
      14,
      14
    ],
    [
      "X_U_V-U_X",
      14,
      18
    ],
    [
      "X_U_V-U_X",
      14,
      20
    ],
    [
      "X_U_V-U_X",
      14,
      22
    ],
    [
      "X_U_V-U_X",
      14,
      24
    ],
    [
      "X_U_V-U_X",
      14,
      26
    ],
    [
      "X_U_V-U_X",
      14,
      27
    ],
    [
      "X_U_V-U_X",
      14,
      30
    ],
    [
      "X_U_V-U_X",
      14,
      32
    ],
    [
      "X_U_V-U_X",
      14,
      40
    ],
    [
      "X_U_V-U_X",
      14,
      50
    ],
    [
      "X_U_V-U_X",
      14,
      54
    ],
    [
      "X_U_V-U_X",
      14,
      56
    ],
    [
      "X_U_V-U_X",
      14,
      58
    ],
    [
      "X_U_V-U_X",
      14,
      60
    ],
    [
      "X_U_V-U_X",
      14,
      62
    ],
    [
      "X_U_V-U_X",
      14,
      63
    ],
    [
      "X_U_V-U_X",
      14,
      66
    ],
    [
      "X_U_V-U_X",
      14,
      68
    ],
    [
      "X_U_V-U_X",
      14,
      76
    ],
    [
      "X_U_V-U_X",
      15,
      9
    ],
    [
      "X_U_V-U_X",
      15,
      13
    ],
    [
      "X_U_V-U_X",
      15,
      15
    ],
    [
      "X_U_V-U_X",
      15,
      17
    ],
    [
      "X_U_V-U_X",
      15,
      19
    ],
    [
      "X_U_V-U_X",
      15,
      21
    ],
    [
      "X_U_V-U_X",
      15,
      23
    ],
    [
      "X_U_V-U_X",
      15,
      25
    ],
    [
      "X_U_V-U_X",
      15,
      29
    ],
    [
      "X_U_V-U_X",
      15,
      41
    ],
    [
      "X_U_V-U_X",
      15,
      45
    ],
    [
      "X_U_V-U_X",
      15,
      49
    ],
    [
      "X_U_V-U_X",
      15,
      51
    ],
    [
      "X_U_V-U_X",
      15,
      53
    ],
    [
      "X_U_V-U_X",
      15,
      55
    ],
    [
      "X_U_V-U_X",
      15,
      57
    ],
    [
      "X_U_V-U_X",
      15,
      59
    ],
    [
      "X_U_V-U_X",
      15,
      61
    ],
    [
      "X_U_V-U_X",
      15,
      65
    ],
    [
      "X_U_V-U_X",
      15,
      77
    ],
    [
      "X_U_V-U_X",
      16,
      0
    ],
    [
      "X_U_V-U_X",
      16,
      1
    ],
    [
      "X_U_V-U_X",
      16,
      2
    ],
    [
      "X_U_V-U_X",
      16,
      3
    ],
    [
      "X_U_V-U_X",
      16,
      4
    ],
    [
      "X_U_V-U_X",
      16,
      5
    ],
    [
      "X_U_V-U_X",
      16,
      6
    ],
    [
      "X_U_V-U_X",
      16,
      7
    ],
    [
      "X_U_V-U_X",
      16,
      10
    ],
    [
      "X_U_V-U_X",
      16,
      11
    ],
    [
      "X_U_V-U_X",
      16,
      12
    ],
    [
      "X_U_V-U_X",
      16,
      16
    ],
    [
      "X_U_V-U_X",
      16,
      42
    ],
    [
      "X_U_V-U_X",
      16,
      43
    ],
    [
      "X_U_V-U_X",
      16,
      46
    ],
    [
      "X_U_V-U_X",
      16,
      47
    ],
    [
      "X_U_V-U_X",
      16,
      48
    ],
    [
      "X_U_V-U_X",
      16,
      52
    ],
    [
      "X_U_V-U_X",
      17,
      9
    ],
    [
      "X_U_V-U_X",
      17,
      13
    ],
    [
      "X_U_V-U_X",
      17,
      15
    ],
    [
      "X_U_V-U_X",
      17,
      17
    ],
    [
      "X_U_V-U_X",
      17,
      19
    ],
    [
      "X_U_V-U_X",
      17,
      21
    ],
    [
      "X_U_V-U_X",
      17,
      23
    ],
    [
      "X_U_V-U_X",
      17,
      25
    ],
    [
      "X_U_V-U_X",
      17,
      29
    ],
    [
      "X_U_V-U_X",
      17,
      49
    ],
    [
      "X_U_V-U_X",
      17,
      51
    ],
    [
      "X_U_V-U_X",
      17,
      53
    ],
    [
      "X_U_V-U_X",
      17,
      55
    ],
    [
      "X_U_V-U_X",
      17,
      57
    ],
    [
      "X_U_V-U_X",
      17,
      59
    ],
    [
      "X_U_V-U_X",
      17,
      61
    ],
    [
      "X_U_V-U_X",
      17,
      65
    ],
    [
      "X_U_V-U_X",
      18,
      14
    ],
    [
      "X_U_V-U_X",
      18,
      18
    ],
    [
      "X_U_V-U_X",
      18,
      20
    ],
    [
      "X_U_V-U_X",
      18,
      22
    ],
    [
      "X_U_V-U_X",
      18,
      24
    ],
    [
      "X_U_V-U_X",
      18,
      26
    ],
    [
      "X_U_V-U_X",
      18,
      27
    ],
    [
      "X_U_V-U_X",
      18,
      30
    ],
    [
      "X_U_V-U_X",
      18,
      32
    ],
    [
      "X_U_V-U_X",
      18,
      40
    ],
    [
      "X_U_V-U_X",
      18,
      50
    ],
    [
      "X_U_V-U_X",
      18,
      54
    ],
    [
      "X_U_V-U_X",
      18,
      56
    ],
    [
      "X_U_V-U_X",
      18,
      58
    ],
    [
      "X_U_V-U_X",
      18,
      60
    ],
    [
      "X_U_V-U_X",
      18,
      62
    ],
    [
      "X_U_V-U_X",
      18,
      63
    ],
    [
      "X_U_V-U_X",
      18,
      66
    ],
    [
      "X_U_V-U_X",
      18,
      68
    ],
    [
      "X_U_V-U_X",
      18,
      76
    ],
    [
      "X_U_V-U_X",
      19,
      9
    ],
    [
      "X_U_V-U_X",
      19,
      13
    ],
    [
      "X_U_V-U_X",
      19,
      15
    ],
    [
      "X_U_V-U_X",
      19,
      17
    ],
    [
      "X_U_V-U_X",
      19,
      19
    ],
    [
      "X_U_V-U_X",
      19,
      21
    ],
    [
      "X_U_V-U_X",
      19,
      23
    ],
    [
      "X_U_V-U_X",
      19,
      25
    ],
    [
      "X_U_V-U_X",
      19,
      29
    ],
    [
      "X_U_V-U_X",
      19,
      41
    ],
    [
      "X_U_V-U_X",
      19,
      45
    ],
    [
      "X_U_V-U_X",
      19,
      49
    ],
    [
      "X_U_V-U_X",
      19,
      51
    ],
    [
      "X_U_V-U_X",
      19,
      53
    ],
    [
      "X_U_V-U_X",
      19,
      55
    ],
    [
      "X_U_V-U_X",
      19,
      57
    ],
    [
      "X_U_V-U_X",
      19,
      59
    ],
    [
      "X_U_V-U_X",
      19,
      61
    ],
    [
      "X_U_V-U_X",
      19,
      65
    ],
    [
      "X_U_V-U_X",
      19,
      77
    ],
    [
      "X_U_V-U_X",
      20,
      14
    ],
    [
      "X_U_V-U_X",
      20,
      18
    ],
    [
      "X_U_V-U_X",
      20,
      20
    ],
    [
      "X_U_V-U_X",
      20,
      22
    ],
    [
      "X_U_V-U_X",
      20,
      24
    ],
    [
      "X_U_V-U_X",
      20,
      26
    ],
    [
      "X_U_V-U_X",
      20,
      27
    ],
    [
      "X_U_V-U_X",
      20,
      30
    ],
    [
      "X_U_V-U_X",
      20,
      32
    ],
    [
      "X_U_V-U_X",
      20,
      40
    ],
    [
      "X_U_V-U_X",
      20,
      50
    ],
    [
      "X_U_V-U_X",
      20,
      54
    ],
    [
      "X_U_V-U_X",
      20,
      56
    ],
    [
      "X_U_V-U_X",
      20,
      58
    ],
    [
      "X_U_V-U_X",
      20,
      60
    ],
    [
      "X_U_V-U_X",
      20,
      62
    ],
    [
      "X_U_V-U_X",
      20,
      63
    ],
    [
      "X_U_V-U_X",
      20,
      66
    ],
    [
      "X_U_V-U_X",
      20,
      68
    ],
    [
      "X_U_V-U_X",
      20,
      76
    ],
    [
      "X_U_V-U_X",
      21,
      9
    ],
    [
      "X_U_V-U_X",
      21,
      13
    ],
    [
      "X_U_V-U_X",
      21,
      15
    ],
    [
      "X_U_V-U_X",
      21,
      17
    ],
    [
      "X_U_V-U_X",
      21,
      19
    ],
    [
      "X_U_V-U_X",
      21,
      21
    ],
    [
      "X_U_V-U_X",
      21,
      23
    ],
    [
      "X_U_V-U_X",
      21,
      25
    ],
    [
      "X_U_V-U_X",
      21,
      29
    ],
    [
      "X_U_V-U_X",
      21,
      49
    ],
    [
      "X_U_V-U_X",
      21,
      51
    ],
    [
      "X_U_V-U_X",
      21,
      53
    ],
    [
      "X_U_V-U_X",
      21,
      55
    ],
    [
      "X_U_V-U_X",
      21,
      57
    ],
    [
      "X_U_V-U_X",
      21,
      59
    ],
    [
      "X_U_V-U_X",
      21,
      61
    ],
    [
      "X_U_V-U_X",
      21,
      65
    ],
    [
      "X_U_V-U_X",
      22,
      14
    ],
    [
      "X_U_V-U_X",
      22,
      18
    ],
    [
      "X_U_V-U_X",
      22,
      20
    ],
    [
      "X_U_V-U_X",
      22,
      22
    ],
    [
      "X_U_V-U_X",
      22,
      24
    ],
    [
      "X_U_V-U_X",
      22,
      26
    ],
    [
      "X_U_V-U_X",
      22,
      27
    ],
    [
      "X_U_V-U_X",
      22,
      30
    ],
    [
      "X_U_V-U_X",
      22,
      32
    ],
    [
      "X_U_V-U_X",
      22,
      54
    ],
    [
      "X_U_V-U_X",
      22,
      56
    ],
    [
      "X_U_V-U_X",
      22,
      58
    ],
    [
      "X_U_V-U_X",
      22,
      60
    ],
    [
      "X_U_V-U_X",
      22,
      62
    ],
    [
      "X_U_V-U_X",
      22,
      63
    ],
    [
      "X_U_V-U_X",
      22,
      66
    ],
    [
      "X_U_V-U_X",
      22,
      68
    ],
    [
      "X_U_V-U_X",
      23,
      9
    ],
    [
      "X_U_V-U_X",
      23,
      13
    ],
    [
      "X_U_V-U_X",
      23,
      15
    ],
    [
      "X_U_V-U_X",
      23,
      17
    ],
    [
      "X_U_V-U_X",
      23,
      19
    ],
    [
      "X_U_V-U_X",
      23,
      21
    ],
    [
      "X_U_V-U_X",
      23,
      23
    ],
    [
      "X_U_V-U_X",
      23,
      25
    ],
    [
      "X_U_V-U_X",
      23,
      29
    ],
    [
      "X_U_V-U_X",
      23,
      41
    ],
    [
      "X_U_V-U_X",
      23,
      45
    ],
    [
      "X_U_V-U_X",
      23,
      49
    ],
    [
      "X_U_V-U_X",
      23,
      51
    ],
    [
      "X_U_V-U_X",
      23,
      53
    ],
    [
      "X_U_V-U_X",
      23,
      55
    ],
    [
      "X_U_V-U_X",
      23,
      57
    ],
    [
      "X_U_V-U_X",
      23,
      59
    ],
    [
      "X_U_V-U_X",
      23,
      61
    ],
    [
      "X_U_V-U_X",
      23,
      65
    ],
    [
      "X_U_V-U_X",
      23,
      77
    ],
    [
      "X_U_V-U_X",
      24,
      14
    ],
    [
      "X_U_V-U_X",
      24,
      18
    ],
    [
      "X_U_V-U_X",
      24,
      20
    ],
    [
      "X_U_V-U_X",
      24,
      22
    ],
    [
      "X_U_V-U_X",
      24,
      24
    ],
    [
      "X_U_V-U_X",
      24,
      26
    ],
    [
      "X_U_V-U_X",
      24,
      27
    ],
    [
      "X_U_V-U_X",
      24,
      30
    ],
    [
      "X_U_V-U_X",
      24,
      32
    ],
    [
      "X_U_V-U_X",
      24,
      40
    ],
    [
      "X_U_V-U_X",
      24,
      50
    ],
    [
      "X_U_V-U_X",
      24,
      54
    ],
    [
      "X_U_V-U_X",
      24,
      56
    ],
    [
      "X_U_V-U_X",
      24,
      58
    ],
    [
      "X_U_V-U_X",
      24,
      60
    ],
    [
      "X_U_V-U_X",
      24,
      62
    ],
    [
      "X_U_V-U_X",
      24,
      63
    ],
    [
      "X_U_V-U_X",
      24,
      66
    ],
    [
      "X_U_V-U_X",
      24,
      68
    ],
    [
      "X_U_V-U_X",
      24,
      76
    ],
    [
      "X_U_V-U_X",
      25,
      9
    ],
    [
      "X_U_V-U_X",
      25,
      13
    ],
    [
      "X_U_V-U_X",
      25,
      15
    ],
    [
      "X_U_V-U_X",
      25,
      17
    ],
    [
      "X_U_V-U_X",
      25,
      19
    ],
    [
      "X_U_V-U_X",
      25,
      21
    ],
    [
      "X_U_V-U_X",
      25,
      23
    ],
    [
      "X_U_V-U_X",
      25,
      25
    ],
    [
      "X_U_V-U_X",
      25,
      29
    ],
    [
      "X_U_V-U_X",
      25,
      41
    ],
    [
      "X_U_V-U_X",
      25,
      45
    ],
    [
      "X_U_V-U_X",
      25,
      49
    ],
    [
      "X_U_V-U_X",
      25,
      51
    ],
    [
      "X_U_V-U_X",
      25,
      53
    ],
    [
      "X_U_V-U_X",
      25,
      55
    ],
    [
      "X_U_V-U_X",
      25,
      57
    ],
    [
      "X_U_V-U_X",
      25,
      59
    ],
    [
      "X_U_V-U_X",
      25,
      61
    ],
    [
      "X_U_V-U_X",
      25,
      65
    ],
    [
      "X_U_V-U_X",
      25,
      77
    ],
    [
      "X_U_V-U_X",
      26,
      14
    ],
    [
      "X_U_V-U_X",
      26,
      18
    ],
    [
      "X_U_V-U_X",
      26,
      20
    ],
    [
      "X_U_V-U_X",
      26,
      22
    ],
    [
      "X_U_V-U_X",
      26,
      24
    ],
    [
      "X_U_V-U_X",
      26,
      26
    ],
    [
      "X_U_V-U_X",
      26,
      27
    ],
    [
      "X_U_V-U_X",
      26,
      30
    ],
    [
      "X_U_V-U_X",
      26,
      32
    ],
    [
      "X_U_V-U_X",
      26,
      54
    ],
    [
      "X_U_V-U_X",
      26,
      56
    ],
    [
      "X_U_V-U_X",
      26,
      58
    ],
    [
      "X_U_V-U_X",
      26,
      60
    ],
    [
      "X_U_V-U_X",
      26,
      62
    ],
    [
      "X_U_V-U_X",
      26,
      63
    ],
    [
      "X_U_V-U_X",
      26,
      66
    ],
    [
      "X_U_V-U_X",
      26,
      68
    ],
    [
      "X_U_V-U_X",
      27,
      14
    ],
    [
      "X_U_V-U_X",
      27,
      18
    ],
    [
      "X_U_V-U_X",
      27,
      20
    ],
    [
      "X_U_V-U_X",
      27,
      22
    ],
    [
      "X_U_V-U_X",
      27,
      24
    ],
    [
      "X_U_V-U_X",
      27,
      26
    ],
    [
      "X_U_V-U_X",
      27,
      27
    ],
    [
      "X_U_V-U_X",
      27,
      30
    ],
    [
      "X_U_V-U_X",
      27,
      32
    ],
    [
      "X_U_V-U_X",
      27,
      40
    ],
    [
      "X_U_V-U_X",
      27,
      50
    ],
    [
      "X_U_V-U_X",
      27,
      54
    ],
    [
      "X_U_V-U_X",
      27,
      56
    ],
    [
      "X_U_V-U_X",
      27,
      58
    ],
    [
      "X_U_V-U_X",
      27,
      60
    ],
    [
      "X_U_V-U_X",
      27,
      62
    ],
    [
      "X_U_V-U_X",
      27,
      63
    ],
    [
      "X_U_V-U_X",
      27,
      66
    ],
    [
      "X_U_V-U_X",
      27,
      68
    ],
    [
      "X_U_V-U_X",
      27,
      76
    ],
    [
      "X_U_V-U_X",
      28,
      8
    ],
    [
      "X_U_V-U_X",
      28,
      28
    ],
    [
      "X_U_V-U_X",
      28,
      31
    ],
    [
      "X_U_V-U_X",
      28,
      33
    ],
    [
      "X_U_V-U_X",
      28,
      34
    ],
    [
      "X_U_V-U_X",
      28,
      36
    ],
    [
      "X_U_V-U_X",
      28,
      37
    ],
    [
      "X_U_V-U_X",
      28,
      38
    ],
    [
      "X_U_V-U_X",
      28,
      39
    ],
    [
      "X_U_V-U_X",
      28,
      44
    ],
    [
      "X_U_V-U_X",
      28,
      64
    ],
    [
      "X_U_V-U_X",
      28,
      67
    ],
    [
      "X_U_V-U_X",
      28,
      69
    ],
    [
      "X_U_V-U_X",
      28,
      70
    ],
    [
      "X_U_V-U_X",
      28,
      71
    ],
    [
      "X_U_V-U_X",
      28,
      72
    ],
    [
      "X_U_V-U_X",
      28,
      73
    ],
    [
      "X_U_V-U_X",
      28,
      74
    ],
    [
      "X_U_V-U_X",
      28,
      75
    ],
    [
      "X_U_V-U_X",
      29,
      9
    ],
    [
      "X_U_V-U_X",
      29,
      13
    ],
    [
      "X_U_V-U_X",
      29,
      15
    ],
    [
      "X_U_V-U_X",
      29,
      17
    ],
    [
      "X_U_V-U_X",
      29,
      19
    ],
    [
      "X_U_V-U_X",
      29,
      21
    ],
    [
      "X_U_V-U_X",
      29,
      23
    ],
    [
      "X_U_V-U_X",
      29,
      25
    ],
    [
      "X_U_V-U_X",
      29,
      29
    ],
    [
      "X_U_V-U_X",
      29,
      41
    ],
    [
      "X_U_V-U_X",
      29,
      45
    ],
    [
      "X_U_V-U_X",
      29,
      49
    ],
    [
      "X_U_V-U_X",
      29,
      51
    ],
    [
      "X_U_V-U_X",
      29,
      53
    ],
    [
      "X_U_V-U_X",
      29,
      55
    ],
    [
      "X_U_V-U_X",
      29,
      57
    ],
    [
      "X_U_V-U_X",
      29,
      59
    ],
    [
      "X_U_V-U_X",
      29,
      61
    ],
    [
      "X_U_V-U_X",
      29,
      65
    ],
    [
      "X_U_V-U_X",
      29,
      77
    ],
    [
      "X_U_V-U_X",
      30,
      14
    ],
    [
      "X_U_V-U_X",
      30,
      18
    ],
    [
      "X_U_V-U_X",
      30,
      20
    ],
    [
      "X_U_V-U_X",
      30,
      22
    ],
    [
      "X_U_V-U_X",
      30,
      24
    ],
    [
      "X_U_V-U_X",
      30,
      26
    ],
    [
      "X_U_V-U_X",
      30,
      27
    ],
    [
      "X_U_V-U_X",
      30,
      30
    ],
    [
      "X_U_V-U_X",
      30,
      32
    ],
    [
      "X_U_V-U_X",
      30,
      40
    ],
    [
      "X_U_V-U_X",
      30,
      50
    ],
    [
      "X_U_V-U_X",
      30,
      54
    ],
    [
      "X_U_V-U_X",
      30,
      56
    ],
    [
      "X_U_V-U_X",
      30,
      58
    ],
    [
      "X_U_V-U_X",
      30,
      60
    ],
    [
      "X_U_V-U_X",
      30,
      62
    ],
    [
      "X_U_V-U_X",
      30,
      63
    ],
    [
      "X_U_V-U_X",
      30,
      66
    ],
    [
      "X_U_V-U_X",
      30,
      68
    ],
    [
      "X_U_V-U_X",
      30,
      76
    ],
    [
      "X_U_V-U_X",
      31,
      8
    ],
    [
      "X_U_V-U_X",
      31,
      28
    ],
    [
      "X_U_V-U_X",
      31,
      31
    ],
    [
      "X_U_V-U_X",
      31,
      33
    ],
    [
      "X_U_V-U_X",
      31,
      34
    ],
    [
      "X_U_V-U_X",
      31,
      35
    ],
    [
      "X_U_V-U_X",
      31,
      36
    ],
    [
      "X_U_V-U_X",
      31,
      37
    ],
    [
      "X_U_V-U_X",
      31,
      38
    ],
    [
      "X_U_V-U_X",
      31,
      39
    ],
    [
      "X_U_V-U_X",
      31,
      44
    ],
    [
      "X_U_V-U_X",
      31,
      64
    ],
    [
      "X_U_V-U_X",
      31,
      67
    ],
    [
      "X_U_V-U_X",
      31,
      69
    ],
    [
      "X_U_V-U_X",
      31,
      70
    ],
    [
      "X_U_V-U_X",
      31,
      71
    ],
    [
      "X_U_V-U_X",
      31,
      72
    ],
    [
      "X_U_V-U_X",
      31,
      73
    ],
    [
      "X_U_V-U_X",
      31,
      74
    ],
    [
      "X_U_V-U_X",
      31,
      75
    ],
    [
      "X_U_V-U_X",
      32,
      14
    ],
    [
      "X_U_V-U_X",
      32,
      18
    ],
    [
      "X_U_V-U_X",
      32,
      20
    ],
    [
      "X_U_V-U_X",
      32,
      22
    ],
    [
      "X_U_V-U_X",
      32,
      24
    ],
    [
      "X_U_V-U_X",
      32,
      26
    ],
    [
      "X_U_V-U_X",
      32,
      27
    ],
    [
      "X_U_V-U_X",
      32,
      30
    ],
    [
      "X_U_V-U_X",
      32,
      32
    ],
    [
      "X_U_V-U_X",
      32,
      40
    ],
    [
      "X_U_V-U_X",
      32,
      50
    ],
    [
      "X_U_V-U_X",
      32,
      54
    ],
    [
      "X_U_V-U_X",
      32,
      56
    ],
    [
      "X_U_V-U_X",
      32,
      58
    ],
    [
      "X_U_V-U_X",
      32,
      60
    ],
    [
      "X_U_V-U_X",
      32,
      62
    ],
    [
      "X_U_V-U_X",
      32,
      63
    ],
    [
      "X_U_V-U_X",
      32,
      66
    ],
    [
      "X_U_V-U_X",
      32,
      68
    ],
    [
      "X_U_V-U_X",
      32,
      76
    ],
    [
      "X_U_V-U_X",
      33,
      8
    ],
    [
      "X_U_V-U_X",
      33,
      28
    ],
    [
      "X_U_V-U_X",
      33,
      31
    ],
    [
      "X_U_V-U_X",
      33,
      33
    ],
    [
      "X_U_V-U_X",
      33,
      34
    ],
    [
      "X_U_V-U_X",
      33,
      35
    ],
    [
      "X_U_V-U_X",
      33,
      36
    ],
    [
      "X_U_V-U_X",
      33,
      37
    ],
    [
      "X_U_V-U_X",
      33,
      38
    ],
    [
      "X_U_V-U_X",
      33,
      39
    ],
    [
      "X_U_V-U_X",
      33,
      44
    ],
    [
      "X_U_V-U_X",
      33,
      64
    ],
    [
      "X_U_V-U_X",
      33,
      67
    ],
    [
      "X_U_V-U_X",
      33,
      69
    ],
    [
      "X_U_V-U_X",
      33,
      70
    ],
    [
      "X_U_V-U_X",
      33,
      71
    ],
    [
      "X_U_V-U_X",
      33,
      72
    ],
    [
      "X_U_V-U_X",
      33,
      73
    ],
    [
      "X_U_V-U_X",
      33,
      74
    ],
    [
      "X_U_V-U_X",
      33,
      75
    ],
    [
      "X_U_V-U_X",
      34,
      8
    ],
    [
      "X_U_V-U_X",
      34,
      28
    ],
    [
      "X_U_V-U_X",
      34,
      31
    ],
    [
      "X_U_V-U_X",
      34,
      33
    ],
    [
      "X_U_V-U_X",
      34,
      34
    ],
    [
      "X_U_V-U_X",
      34,
      35
    ],
    [
      "X_U_V-U_X",
      34,
      36
    ],
    [
      "X_U_V-U_X",
      34,
      37
    ],
    [
      "X_U_V-U_X",
      34,
      38
    ],
    [
      "X_U_V-U_X",
      34,
      39
    ],
    [
      "X_U_V-U_X",
      34,
      44
    ],
    [
      "X_U_V-U_X",
      34,
      64
    ],
    [
      "X_U_V-U_X",
      34,
      67
    ],
    [
      "X_U_V-U_X",
      34,
      69
    ],
    [
      "X_U_V-U_X",
      34,
      70
    ],
    [
      "X_U_V-U_X",
      34,
      71
    ],
    [
      "X_U_V-U_X",
      34,
      72
    ],
    [
      "X_U_V-U_X",
      34,
      73
    ],
    [
      "X_U_V-U_X",
      34,
      74
    ],
    [
      "X_U_V-U_X",
      34,
      75
    ],
    [
      "X_U_V-U_X",
      35,
      8
    ],
    [
      "X_U_V-U_X",
      35,
      28
    ],
    [
      "X_U_V-U_X",
      35,
      31
    ],
    [
      "X_U_V-U_X",
      35,
      33
    ],
    [
      "X_U_V-U_X",
      35,
      34
    ],
    [
      "X_U_V-U_X",
      35,
      35
    ],
    [
      "X_U_V-U_X",
      35,
      36
    ],
    [
      "X_U_V-U_X",
      35,
      37
    ],
    [
      "X_U_V-U_X",
      35,
      38
    ],
    [
      "X_U_V-U_X",
      35,
      39
    ],
    [
      "X_U_V-U_X",
      35,
      44
    ],
    [
      "X_U_V-U_X",
      35,
      64
    ],
    [
      "X_U_V-U_X",
      35,
      67
    ],
    [
      "X_U_V-U_X",
      35,
      69
    ],
    [
      "X_U_V-U_X",
      35,
      70
    ],
    [
      "X_U_V-U_X",
      35,
      71
    ],
    [
      "X_U_V-U_X",
      35,
      72
    ],
    [
      "X_U_V-U_X",
      35,
      73
    ],
    [
      "X_U_V-U_X",
      35,
      74
    ],
    [
      "X_U_V-U_X",
      35,
      75
    ],
    [
      "X_U_V-U_X",
      36,
      8
    ],
    [
      "X_U_V-U_X",
      36,
      28
    ],
    [
      "X_U_V-U_X",
      36,
      31
    ],
    [
      "X_U_V-U_X",
      36,
      33
    ],
    [
      "X_U_V-U_X",
      36,
      34
    ],
    [
      "X_U_V-U_X",
      36,
      35
    ],
    [
      "X_U_V-U_X",
      36,
      36
    ],
    [
      "X_U_V-U_X",
      36,
      37
    ],
    [
      "X_U_V-U_X",
      36,
      38
    ],
    [
      "X_U_V-U_X",
      36,
      39
    ],
    [
      "X_U_V-U_X",
      36,
      44
    ],
    [
      "X_U_V-U_X",
      36,
      64
    ],
    [
      "X_U_V-U_X",
      36,
      67
    ],
    [
      "X_U_V-U_X",
      36,
      69
    ],
    [
      "X_U_V-U_X",
      36,
      70
    ],
    [
      "X_U_V-U_X",
      36,
      71
    ],
    [
      "X_U_V-U_X",
      36,
      72
    ],
    [
      "X_U_V-U_X",
      36,
      73
    ],
    [
      "X_U_V-U_X",
      36,
      74
    ],
    [
      "X_U_V-U_X",
      36,
      75
    ],
    [
      "X_U_V-U_X",
      37,
      8
    ],
    [
      "X_U_V-U_X",
      37,
      28
    ],
    [
      "X_U_V-U_X",
      37,
      31
    ],
    [
      "X_U_V-U_X",
      37,
      33
    ],
    [
      "X_U_V-U_X",
      37,
      34
    ],
    [
      "X_U_V-U_X",
      37,
      35
    ],
    [
      "X_U_V-U_X",
      37,
      36
    ],
    [
      "X_U_V-U_X",
      37,
      37
    ],
    [
      "X_U_V-U_X",
      37,
      38
    ],
    [
      "X_U_V-U_X",
      37,
      39
    ],
    [
      "X_U_V-U_X",
      37,
      44
    ],
    [
      "X_U_V-U_X",
      37,
      64
    ],
    [
      "X_U_V-U_X",
      37,
      67
    ],
    [
      "X_U_V-U_X",
      37,
      69
    ],
    [
      "X_U_V-U_X",
      37,
      70
    ],
    [
      "X_U_V-U_X",
      37,
      71
    ],
    [
      "X_U_V-U_X",
      37,
      72
    ],
    [
      "X_U_V-U_X",
      37,
      73
    ],
    [
      "X_U_V-U_X",
      37,
      74
    ],
    [
      "X_U_V-U_X",
      37,
      75
    ],
    [
      "X_U_V-U_X",
      38,
      8
    ],
    [
      "X_U_V-U_X",
      38,
      28
    ],
    [
      "X_U_V-U_X",
      38,
      31
    ],
    [
      "X_U_V-U_X",
      38,
      33
    ],
    [
      "X_U_V-U_X",
      38,
      34
    ],
    [
      "X_U_V-U_X",
      38,
      35
    ],
    [
      "X_U_V-U_X",
      38,
      36
    ],
    [
      "X_U_V-U_X",
      38,
      37
    ],
    [
      "X_U_V-U_X",
      38,
      38
    ],
    [
      "X_U_V-U_X",
      38,
      39
    ],
    [
      "X_U_V-U_X",
      38,
      44
    ],
    [
      "X_U_V-U_X",
      38,
      64
    ],
    [
      "X_U_V-U_X",
      38,
      67
    ],
    [
      "X_U_V-U_X",
      38,
      69
    ],
    [
      "X_U_V-U_X",
      38,
      70
    ],
    [
      "X_U_V-U_X",
      38,
      71
    ],
    [
      "X_U_V-U_X",
      38,
      72
    ],
    [
      "X_U_V-U_X",
      38,
      73
    ],
    [
      "X_U_V-U_X",
      38,
      74
    ],
    [
      "X_U_V-U_X",
      38,
      75
    ],
    [
      "X_U_V-U_X",
      39,
      8
    ],
    [
      "X_U_V-U_X",
      39,
      28
    ],
    [
      "X_U_V-U_X",
      39,
      31
    ],
    [
      "X_U_V-U_X",
      39,
      33
    ],
    [
      "X_U_V-U_X",
      39,
      34
    ],
    [
      "X_U_V-U_X",
      39,
      35
    ],
    [
      "X_U_V-U_X",
      39,
      36
    ],
    [
      "X_U_V-U_X",
      39,
      37
    ],
    [
      "X_U_V-U_X",
      39,
      38
    ],
    [
      "X_U_V-U_X",
      39,
      39
    ],
    [
      "X_U_V-U_X",
      39,
      44
    ],
    [
      "X_U_V-U_X",
      39,
      64
    ],
    [
      "X_U_V-U_X",
      39,
      67
    ],
    [
      "X_U_V-U_X",
      39,
      69
    ],
    [
      "X_U_V-U_X",
      39,
      70
    ],
    [
      "X_U_V-U_X",
      39,
      71
    ],
    [
      "X_U_V-U_X",
      39,
      72
    ],
    [
      "X_U_V-U_X",
      39,
      73
    ],
    [
      "X_U_V-U_X",
      39,
      74
    ],
    [
      "X_U_V-U_X",
      39,
      75
    ],
    [
      "X_U_V-U_X",
      40,
      14
    ],
    [
      "X_U_V-U_X",
      40,
      18
    ],
    [
      "X_U_V-U_X",
      40,
      20
    ],
    [
      "X_U_V-U_X",
      40,
      22
    ],
    [
      "X_U_V-U_X",
      40,
      24
    ],
    [
      "X_U_V-U_X",
      40,
      26
    ],
    [
      "X_U_V-U_X",
      40,
      27
    ],
    [
      "X_U_V-U_X",
      40,
      30
    ],
    [
      "X_U_V-U_X",
      40,
      32
    ],
    [
      "X_U_V-U_X",
      40,
      40
    ],
    [
      "X_U_V-U_X",
      40,
      50
    ],
    [
      "X_U_V-U_X",
      40,
      54
    ],
    [
      "X_U_V-U_X",
      40,
      56
    ],
    [
      "X_U_V-U_X",
      40,
      58
    ],
    [
      "X_U_V-U_X",
      40,
      62
    ],
    [
      "X_U_V-U_X",
      40,
      63
    ],
    [
      "X_U_V-U_X",
      40,
      66
    ],
    [
      "X_U_V-U_X",
      40,
      68
    ],
    [
      "X_U_V-U_X",
      40,
      76
    ],
    [
      "X_U_V-U_X",
      41,
      9
    ],
    [
      "X_U_V-U_X",
      41,
      13
    ],
    [
      "X_U_V-U_X",
      41,
      15
    ],
    [
      "X_U_V-U_X",
      41,
      17
    ],
    [
      "X_U_V-U_X",
      41,
      19
    ],
    [
      "X_U_V-U_X",
      41,
      21
    ],
    [
      "X_U_V-U_X",
      41,
      23
    ],
    [
      "X_U_V-U_X",
      41,
      25
    ],
    [
      "X_U_V-U_X",
      41,
      29
    ],
    [
      "X_U_V-U_X",
      41,
      41
    ],
    [
      "X_U_V-U_X",
      41,
      45
    ],
    [
      "X_U_V-U_X",
      41,
      49
    ],
    [
      "X_U_V-U_X",
      41,
      51
    ],
    [
      "X_U_V-U_X",
      41,
      53
    ],
    [
      "X_U_V-U_X",
      41,
      57
    ],
    [
      "X_U_V-U_X",
      41,
      59
    ],
    [
      "X_U_V-U_X",
      41,
      61
    ],
    [
      "X_U_V-U_X",
      41,
      65
    ],
    [
      "X_U_V-U_X",
      41,
      77
    ],
    [
      "X_U_V-U_X",
      42,
      0
    ],
    [
      "X_U_V-U_X",
      42,
      1
    ],
    [
      "X_U_V-U_X",
      42,
      2
    ],
    [
      "X_U_V-U_X",
      42,
      3
    ],
    [
      "X_U_V-U_X",
      42,
      4
    ],
    [
      "X_U_V-U_X",
      42,
      5
    ],
    [
      "X_U_V-U_X",
      42,
      6
    ],
    [
      "X_U_V-U_X",
      42,
      7
    ],
    [
      "X_U_V-U_X",
      42,
      10
    ],
    [
      "X_U_V-U_X",
      42,
      11
    ],
    [
      "X_U_V-U_X",
      42,
      12
    ],
    [
      "X_U_V-U_X",
      42,
      16
    ],
    [
      "X_U_V-U_X",
      42,
      42
    ],
    [
      "X_U_V-U_X",
      42,
      43
    ],
    [
      "X_U_V-U_X",
      42,
      46
    ],
    [
      "X_U_V-U_X",
      42,
      47
    ],
    [
      "X_U_V-U_X",
      42,
      48
    ],
    [
      "X_U_V-U_X",
      42,
      52
    ],
    [
      "X_U_V-U_X",
      43,
      0
    ],
    [
      "X_U_V-U_X",
      43,
      1
    ],
    [
      "X_U_V-U_X",
      43,
      2
    ],
    [
      "X_U_V-U_X",
      43,
      3
    ],
    [
      "X_U_V-U_X",
      43,
      4
    ],
    [
      "X_U_V-U_X",
      43,
      5
    ],
    [
      "X_U_V-U_X",
      43,
      6
    ],
    [
      "X_U_V-U_X",
      43,
      7
    ],
    [
      "X_U_V-U_X",
      43,
      10
    ],
    [
      "X_U_V-U_X",
      43,
      11
    ],
    [
      "X_U_V-U_X",
      43,
      12
    ],
    [
      "X_U_V-U_X",
      43,
      16
    ],
    [
      "X_U_V-U_X",
      43,
      42
    ],
    [
      "X_U_V-U_X",
      43,
      43
    ],
    [
      "X_U_V-U_X",
      43,
      46
    ],
    [
      "X_U_V-U_X",
      43,
      47
    ],
    [
      "X_U_V-U_X",
      43,
      48
    ],
    [
      "X_U_V-U_X",
      43,
      52
    ],
    [
      "X_U_V-U_X",
      44,
      8
    ],
    [
      "X_U_V-U_X",
      44,
      28
    ],
    [
      "X_U_V-U_X",
      44,
      31
    ],
    [
      "X_U_V-U_X",
      44,
      33
    ],
    [
      "X_U_V-U_X",
      44,
      34
    ],
    [
      "X_U_V-U_X",
      44,
      36
    ],
    [
      "X_U_V-U_X",
      44,
      37
    ],
    [
      "X_U_V-U_X",
      44,
      38
    ],
    [
      "X_U_V-U_X",
      44,
      39
    ],
    [
      "X_U_V-U_X",
      44,
      44
    ],
    [
      "X_U_V-U_X",
      44,
      64
    ],
    [
      "X_U_V-U_X",
      44,
      67
    ],
    [
      "X_U_V-U_X",
      44,
      69
    ],
    [
      "X_U_V-U_X",
      44,
      70
    ],
    [
      "X_U_V-U_X",
      44,
      71
    ],
    [
      "X_U_V-U_X",
      44,
      72
    ],
    [
      "X_U_V-U_X",
      44,
      73
    ],
    [
      "X_U_V-U_X",
      44,
      74
    ],
    [
      "X_U_V-U_X",
      44,
      75
    ],
    [
      "X_U_V-U_X",
      45,
      9
    ],
    [
      "X_U_V-U_X",
      45,
      13
    ],
    [
      "X_U_V-U_X",
      45,
      15
    ],
    [
      "X_U_V-U_X",
      45,
      17
    ],
    [
      "X_U_V-U_X",
      45,
      19
    ],
    [
      "X_U_V-U_X",
      45,
      21
    ],
    [
      "X_U_V-U_X",
      45,
      23
    ],
    [
      "X_U_V-U_X",
      45,
      25
    ],
    [
      "X_U_V-U_X",
      45,
      29
    ],
    [
      "X_U_V-U_X",
      45,
      41
    ],
    [
      "X_U_V-U_X",
      45,
      45
    ],
    [
      "X_U_V-U_X",
      45,
      49
    ],
    [
      "X_U_V-U_X",
      45,
      51
    ],
    [
      "X_U_V-U_X",
      45,
      53
    ],
    [
      "X_U_V-U_X",
      45,
      55
    ],
    [
      "X_U_V-U_X",
      45,
      57
    ],
    [
      "X_U_V-U_X",
      45,
      59
    ],
    [
      "X_U_V-U_X",
      45,
      61
    ],
    [
      "X_U_V-U_X",
      45,
      65
    ],
    [
      "X_U_V-U_X",
      45,
      77
    ],
    [
      "X_U_V-U_X",
      46,
      0
    ],
    [
      "X_U_V-U_X",
      46,
      1
    ],
    [
      "X_U_V-U_X",
      46,
      2
    ],
    [
      "X_U_V-U_X",
      46,
      3
    ],
    [
      "X_U_V-U_X",
      46,
      4
    ],
    [
      "X_U_V-U_X",
      46,
      5
    ],
    [
      "X_U_V-U_X",
      46,
      6
    ],
    [
      "X_U_V-U_X",
      46,
      7
    ],
    [
      "X_U_V-U_X",
      46,
      10
    ],
    [
      "X_U_V-U_X",
      46,
      11
    ],
    [
      "X_U_V-U_X",
      46,
      12
    ],
    [
      "X_U_V-U_X",
      46,
      16
    ],
    [
      "X_U_V-U_X",
      46,
      42
    ],
    [
      "X_U_V-U_X",
      46,
      43
    ],
    [
      "X_U_V-U_X",
      46,
      46
    ],
    [
      "X_U_V-U_X",
      46,
      47
    ],
    [
      "X_U_V-U_X",
      46,
      48
    ],
    [
      "X_U_V-U_X",
      46,
      52
    ],
    [
      "X_U_V-U_X",
      47,
      0
    ],
    [
      "X_U_V-U_X",
      47,
      1
    ],
    [
      "X_U_V-U_X",
      47,
      2
    ],
    [
      "X_U_V-U_X",
      47,
      3
    ],
    [
      "X_U_V-U_X",
      47,
      4
    ],
    [
      "X_U_V-U_X",
      47,
      5
    ],
    [
      "X_U_V-U_X",
      47,
      6
    ],
    [
      "X_U_V-U_X",
      47,
      7
    ],
    [
      "X_U_V-U_X",
      47,
      10
    ],
    [
      "X_U_V-U_X",
      47,
      11
    ],
    [
      "X_U_V-U_X",
      47,
      12
    ],
    [
      "X_U_V-U_X",
      47,
      16
    ],
    [
      "X_U_V-U_X",
      47,
      42
    ],
    [
      "X_U_V-U_X",
      47,
      43
    ],
    [
      "X_U_V-U_X",
      47,
      46
    ],
    [
      "X_U_V-U_X",
      47,
      47
    ],
    [
      "X_U_V-U_X",
      47,
      48
    ],
    [
      "X_U_V-U_X",
      47,
      52
    ],
    [
      "X_U_V-U_X",
      48,
      0
    ],
    [
      "X_U_V-U_X",
      48,
      1
    ],
    [
      "X_U_V-U_X",
      48,
      2
    ],
    [
      "X_U_V-U_X",
      48,
      3
    ],
    [
      "X_U_V-U_X",
      48,
      4
    ],
    [
      "X_U_V-U_X",
      48,
      5
    ],
    [
      "X_U_V-U_X",
      48,
      6
    ],
    [
      "X_U_V-U_X",
      48,
      7
    ],
    [
      "X_U_V-U_X",
      48,
      10
    ],
    [
      "X_U_V-U_X",
      48,
      11
    ],
    [
      "X_U_V-U_X",
      48,
      12
    ],
    [
      "X_U_V-U_X",
      48,
      16
    ],
    [
      "X_U_V-U_X",
      48,
      42
    ],
    [
      "X_U_V-U_X",
      48,
      43
    ],
    [
      "X_U_V-U_X",
      48,
      46
    ],
    [
      "X_U_V-U_X",
      48,
      47
    ],
    [
      "X_U_V-U_X",
      48,
      48
    ],
    [
      "X_U_V-U_X",
      48,
      52
    ],
    [
      "X_U_V-U_X",
      49,
      9
    ],
    [
      "X_U_V-U_X",
      49,
      13
    ],
    [
      "X_U_V-U_X",
      49,
      15
    ],
    [
      "X_U_V-U_X",
      49,
      17
    ],
    [
      "X_U_V-U_X",
      49,
      19
    ],
    [
      "X_U_V-U_X",
      49,
      21
    ],
    [
      "X_U_V-U_X",
      49,
      23
    ],
    [
      "X_U_V-U_X",
      49,
      25
    ],
    [
      "X_U_V-U_X",
      49,
      29
    ],
    [
      "X_U_V-U_X",
      49,
      41
    ],
    [
      "X_U_V-U_X",
      49,
      45
    ],
    [
      "X_U_V-U_X",
      49,
      49
    ],
    [
      "X_U_V-U_X",
      49,
      51
    ],
    [
      "X_U_V-U_X",
      49,
      53
    ],
    [
      "X_U_V-U_X",
      49,
      55
    ],
    [
      "X_U_V-U_X",
      49,
      57
    ],
    [
      "X_U_V-U_X",
      49,
      59
    ],
    [
      "X_U_V-U_X",
      49,
      61
    ],
    [
      "X_U_V-U_X",
      49,
      65
    ],
    [
      "X_U_V-U_X",
      49,
      77
    ],
    [
      "X_U_V-U_X",
      50,
      14
    ],
    [
      "X_U_V-U_X",
      50,
      18
    ],
    [
      "X_U_V-U_X",
      50,
      20
    ],
    [
      "X_U_V-U_X",
      50,
      22
    ],
    [
      "X_U_V-U_X",
      50,
      24
    ],
    [
      "X_U_V-U_X",
      50,
      26
    ],
    [
      "X_U_V-U_X",
      50,
      27
    ],
    [
      "X_U_V-U_X",
      50,
      30
    ],
    [
      "X_U_V-U_X",
      50,
      32
    ],
    [
      "X_U_V-U_X",
      50,
      40
    ],
    [
      "X_U_V-U_X",
      50,
      50
    ],
    [
      "X_U_V-U_X",
      50,
      54
    ],
    [
      "X_U_V-U_X",
      50,
      56
    ],
    [
      "X_U_V-U_X",
      50,
      58
    ],
    [
      "X_U_V-U_X",
      50,
      60
    ],
    [
      "X_U_V-U_X",
      50,
      62
    ],
    [
      "X_U_V-U_X",
      50,
      63
    ],
    [
      "X_U_V-U_X",
      50,
      66
    ],
    [
      "X_U_V-U_X",
      50,
      68
    ],
    [
      "X_U_V-U_X",
      50,
      76
    ],
    [
      "X_U_V-U_X",
      51,
      9
    ],
    [
      "X_U_V-U_X",
      51,
      13
    ],
    [
      "X_U_V-U_X",
      51,
      15
    ],
    [
      "X_U_V-U_X",
      51,
      17
    ],
    [
      "X_U_V-U_X",
      51,
      19
    ],
    [
      "X_U_V-U_X",
      51,
      21
    ],
    [
      "X_U_V-U_X",
      51,
      23
    ],
    [
      "X_U_V-U_X",
      51,
      25
    ],
    [
      "X_U_V-U_X",
      51,
      29
    ],
    [
      "X_U_V-U_X",
      51,
      41
    ],
    [
      "X_U_V-U_X",
      51,
      45
    ],
    [
      "X_U_V-U_X",
      51,
      49
    ],
    [
      "X_U_V-U_X",
      51,
      51
    ],
    [
      "X_U_V-U_X",
      51,
      53
    ],
    [
      "X_U_V-U_X",
      51,
      55
    ],
    [
      "X_U_V-U_X",
      51,
      57
    ],
    [
      "X_U_V-U_X",
      51,
      59
    ],
    [
      "X_U_V-U_X",
      51,
      61
    ],
    [
      "X_U_V-U_X",
      51,
      65
    ],
    [
      "X_U_V-U_X",
      51,
      77
    ],
    [
      "X_U_V-U_X",
      52,
      0
    ],
    [
      "X_U_V-U_X",
      52,
      1
    ],
    [
      "X_U_V-U_X",
      52,
      2
    ],
    [
      "X_U_V-U_X",
      52,
      3
    ],
    [
      "X_U_V-U_X",
      52,
      4
    ],
    [
      "X_U_V-U_X",
      52,
      5
    ],
    [
      "X_U_V-U_X",
      52,
      6
    ],
    [
      "X_U_V-U_X",
      52,
      7
    ],
    [
      "X_U_V-U_X",
      52,
      10
    ],
    [
      "X_U_V-U_X",
      52,
      11
    ],
    [
      "X_U_V-U_X",
      52,
      12
    ],
    [
      "X_U_V-U_X",
      52,
      16
    ],
    [
      "X_U_V-U_X",
      52,
      42
    ],
    [
      "X_U_V-U_X",
      52,
      43
    ],
    [
      "X_U_V-U_X",
      52,
      46
    ],
    [
      "X_U_V-U_X",
      52,
      47
    ],
    [
      "X_U_V-U_X",
      52,
      48
    ],
    [
      "X_U_V-U_X",
      52,
      52
    ],
    [
      "X_U_V-U_X",
      53,
      9
    ],
    [
      "X_U_V-U_X",
      53,
      13
    ],
    [
      "X_U_V-U_X",
      53,
      15
    ],
    [
      "X_U_V-U_X",
      53,
      17
    ],
    [
      "X_U_V-U_X",
      53,
      19
    ],
    [
      "X_U_V-U_X",
      53,
      21
    ],
    [
      "X_U_V-U_X",
      53,
      23
    ],
    [
      "X_U_V-U_X",
      53,
      25
    ],
    [
      "X_U_V-U_X",
      53,
      29
    ],
    [
      "X_U_V-U_X",
      53,
      41
    ],
    [
      "X_U_V-U_X",
      53,
      45
    ],
    [
      "X_U_V-U_X",
      53,
      49
    ],
    [
      "X_U_V-U_X",
      53,
      51
    ],
    [
      "X_U_V-U_X",
      53,
      53
    ],
    [
      "X_U_V-U_X",
      53,
      55
    ],
    [
      "X_U_V-U_X",
      53,
      57
    ],
    [
      "X_U_V-U_X",
      53,
      59
    ],
    [
      "X_U_V-U_X",
      53,
      61
    ],
    [
      "X_U_V-U_X",
      53,
      65
    ],
    [
      "X_U_V-U_X",
      53,
      77
    ],
    [
      "X_U_V-U_X",
      54,
      14
    ],
    [
      "X_U_V-U_X",
      54,
      18
    ],
    [
      "X_U_V-U_X",
      54,
      20
    ],
    [
      "X_U_V-U_X",
      54,
      22
    ],
    [
      "X_U_V-U_X",
      54,
      24
    ],
    [
      "X_U_V-U_X",
      54,
      26
    ],
    [
      "X_U_V-U_X",
      54,
      27
    ],
    [
      "X_U_V-U_X",
      54,
      30
    ],
    [
      "X_U_V-U_X",
      54,
      32
    ],
    [
      "X_U_V-U_X",
      54,
      40
    ],
    [
      "X_U_V-U_X",
      54,
      50
    ],
    [
      "X_U_V-U_X",
      54,
      54
    ],
    [
      "X_U_V-U_X",
      54,
      56
    ],
    [
      "X_U_V-U_X",
      54,
      58
    ],
    [
      "X_U_V-U_X",
      54,
      60
    ],
    [
      "X_U_V-U_X",
      54,
      62
    ],
    [
      "X_U_V-U_X",
      54,
      63
    ],
    [
      "X_U_V-U_X",
      54,
      66
    ],
    [
      "X_U_V-U_X",
      54,
      68
    ],
    [
      "X_U_V-U_X",
      54,
      76
    ],
    [
      "X_U_V-U_X",
      55,
      9
    ],
    [
      "X_U_V-U_X",
      55,
      13
    ],
    [
      "X_U_V-U_X",
      55,
      15
    ],
    [
      "X_U_V-U_X",
      55,
      17
    ],
    [
      "X_U_V-U_X",
      55,
      19
    ],
    [
      "X_U_V-U_X",
      55,
      21
    ],
    [
      "X_U_V-U_X",
      55,
      23
    ],
    [
      "X_U_V-U_X",
      55,
      25
    ],
    [
      "X_U_V-U_X",
      55,
      29
    ],
    [
      "X_U_V-U_X",
      55,
      41
    ],
    [
      "X_U_V-U_X",
      55,
      45
    ],
    [
      "X_U_V-U_X",
      55,
      49
    ],
    [
      "X_U_V-U_X",
      55,
      51
    ],
    [
      "X_U_V-U_X",
      55,
      53
    ],
    [
      "X_U_V-U_X",
      55,
      55
    ],
    [
      "X_U_V-U_X",
      55,
      57
    ],
    [
      "X_U_V-U_X",
      55,
      59
    ],
    [
      "X_U_V-U_X",
      55,
      61
    ],
    [
      "X_U_V-U_X",
      55,
      65
    ],
    [
      "X_U_V-U_X",
      55,
      77
    ],
    [
      "X_U_V-U_X",
      56,
      14
    ],
    [
      "X_U_V-U_X",
      56,
      18
    ],
    [
      "X_U_V-U_X",
      56,
      20
    ],
    [
      "X_U_V-U_X",
      56,
      22
    ],
    [
      "X_U_V-U_X",
      56,
      24
    ],
    [
      "X_U_V-U_X",
      56,
      26
    ],
    [
      "X_U_V-U_X",
      56,
      27
    ],
    [
      "X_U_V-U_X",
      56,
      30
    ],
    [
      "X_U_V-U_X",
      56,
      32
    ],
    [
      "X_U_V-U_X",
      56,
      40
    ],
    [
      "X_U_V-U_X",
      56,
      50
    ],
    [
      "X_U_V-U_X",
      56,
      54
    ],
    [
      "X_U_V-U_X",
      56,
      56
    ],
    [
      "X_U_V-U_X",
      56,
      58
    ],
    [
      "X_U_V-U_X",
      56,
      60
    ],
    [
      "X_U_V-U_X",
      56,
      62
    ],
    [
      "X_U_V-U_X",
      56,
      63
    ],
    [
      "X_U_V-U_X",
      56,
      66
    ],
    [
      "X_U_V-U_X",
      56,
      68
    ],
    [
      "X_U_V-U_X",
      56,
      76
    ],
    [
      "X_U_V-U_X",
      57,
      9
    ],
    [
      "X_U_V-U_X",
      57,
      13
    ],
    [
      "X_U_V-U_X",
      57,
      15
    ],
    [
      "X_U_V-U_X",
      57,
      17
    ],
    [
      "X_U_V-U_X",
      57,
      19
    ],
    [
      "X_U_V-U_X",
      57,
      21
    ],
    [
      "X_U_V-U_X",
      57,
      23
    ],
    [
      "X_U_V-U_X",
      57,
      25
    ],
    [
      "X_U_V-U_X",
      57,
      29
    ],
    [
      "X_U_V-U_X",
      57,
      41
    ],
    [
      "X_U_V-U_X",
      57,
      45
    ],
    [
      "X_U_V-U_X",
      57,
      49
    ],
    [
      "X_U_V-U_X",
      57,
      51
    ],
    [
      "X_U_V-U_X",
      57,
      53
    ],
    [
      "X_U_V-U_X",
      57,
      55
    ],
    [
      "X_U_V-U_X",
      57,
      57
    ],
    [
      "X_U_V-U_X",
      57,
      59
    ],
    [
      "X_U_V-U_X",
      57,
      61
    ],
    [
      "X_U_V-U_X",
      57,
      65
    ],
    [
      "X_U_V-U_X",
      57,
      77
    ],
    [
      "X_U_V-U_X",
      58,
      14
    ],
    [
      "X_U_V-U_X",
      58,
      18
    ],
    [
      "X_U_V-U_X",
      58,
      20
    ],
    [
      "X_U_V-U_X",
      58,
      22
    ],
    [
      "X_U_V-U_X",
      58,
      24
    ],
    [
      "X_U_V-U_X",
      58,
      26
    ],
    [
      "X_U_V-U_X",
      58,
      27
    ],
    [
      "X_U_V-U_X",
      58,
      30
    ],
    [
      "X_U_V-U_X",
      58,
      32
    ],
    [
      "X_U_V-U_X",
      58,
      40
    ],
    [
      "X_U_V-U_X",
      58,
      50
    ],
    [
      "X_U_V-U_X",
      58,
      54
    ],
    [
      "X_U_V-U_X",
      58,
      56
    ],
    [
      "X_U_V-U_X",
      58,
      58
    ],
    [
      "X_U_V-U_X",
      58,
      60
    ],
    [
      "X_U_V-U_X",
      58,
      62
    ],
    [
      "X_U_V-U_X",
      58,
      63
    ],
    [
      "X_U_V-U_X",
      58,
      66
    ],
    [
      "X_U_V-U_X",
      58,
      68
    ],
    [
      "X_U_V-U_X",
      58,
      76
    ],
    [
      "X_U_V-U_X",
      59,
      9
    ],
    [
      "X_U_V-U_X",
      59,
      13
    ],
    [
      "X_U_V-U_X",
      59,
      15
    ],
    [
      "X_U_V-U_X",
      59,
      17
    ],
    [
      "X_U_V-U_X",
      59,
      19
    ],
    [
      "X_U_V-U_X",
      59,
      21
    ],
    [
      "X_U_V-U_X",
      59,
      23
    ],
    [
      "X_U_V-U_X",
      59,
      25
    ],
    [
      "X_U_V-U_X",
      59,
      29
    ],
    [
      "X_U_V-U_X",
      59,
      41
    ],
    [
      "X_U_V-U_X",
      59,
      45
    ],
    [
      "X_U_V-U_X",
      59,
      49
    ],
    [
      "X_U_V-U_X",
      59,
      51
    ],
    [
      "X_U_V-U_X",
      59,
      53
    ],
    [
      "X_U_V-U_X",
      59,
      55
    ],
    [
      "X_U_V-U_X",
      59,
      57
    ],
    [
      "X_U_V-U_X",
      59,
      59
    ],
    [
      "X_U_V-U_X",
      59,
      61
    ],
    [
      "X_U_V-U_X",
      59,
      65
    ],
    [
      "X_U_V-U_X",
      59,
      77
    ],
    [
      "X_U_V-U_X",
      60,
      14
    ],
    [
      "X_U_V-U_X",
      60,
      18
    ],
    [
      "X_U_V-U_X",
      60,
      20
    ],
    [
      "X_U_V-U_X",
      60,
      22
    ],
    [
      "X_U_V-U_X",
      60,
      24
    ],
    [
      "X_U_V-U_X",
      60,
      26
    ],
    [
      "X_U_V-U_X",
      60,
      27
    ],
    [
      "X_U_V-U_X",
      60,
      30
    ],
    [
      "X_U_V-U_X",
      60,
      32
    ],
    [
      "X_U_V-U_X",
      60,
      40
    ],
    [
      "X_U_V-U_X",
      60,
      50
    ],
    [
      "X_U_V-U_X",
      60,
      54
    ],
    [
      "X_U_V-U_X",
      60,
      56
    ],
    [
      "X_U_V-U_X",
      60,
      58
    ],
    [
      "X_U_V-U_X",
      60,
      60
    ],
    [
      "X_U_V-U_X",
      60,
      62
    ],
    [
      "X_U_V-U_X",
      60,
      63
    ],
    [
      "X_U_V-U_X",
      60,
      66
    ],
    [
      "X_U_V-U_X",
      60,
      68
    ],
    [
      "X_U_V-U_X",
      60,
      76
    ],
    [
      "X_U_V-U_X",
      61,
      9
    ],
    [
      "X_U_V-U_X",
      61,
      13
    ],
    [
      "X_U_V-U_X",
      61,
      15
    ],
    [
      "X_U_V-U_X",
      61,
      17
    ],
    [
      "X_U_V-U_X",
      61,
      19
    ],
    [
      "X_U_V-U_X",
      61,
      21
    ],
    [
      "X_U_V-U_X",
      61,
      23
    ],
    [
      "X_U_V-U_X",
      61,
      25
    ],
    [
      "X_U_V-U_X",
      61,
      29
    ],
    [
      "X_U_V-U_X",
      61,
      41
    ],
    [
      "X_U_V-U_X",
      61,
      45
    ],
    [
      "X_U_V-U_X",
      61,
      49
    ],
    [
      "X_U_V-U_X",
      61,
      51
    ],
    [
      "X_U_V-U_X",
      61,
      53
    ],
    [
      "X_U_V-U_X",
      61,
      55
    ],
    [
      "X_U_V-U_X",
      61,
      57
    ],
    [
      "X_U_V-U_X",
      61,
      59
    ],
    [
      "X_U_V-U_X",
      61,
      61
    ],
    [
      "X_U_V-U_X",
      61,
      65
    ],
    [
      "X_U_V-U_X",
      61,
      77
    ],
    [
      "X_U_V-U_X",
      62,
      14
    ],
    [
      "X_U_V-U_X",
      62,
      18
    ],
    [
      "X_U_V-U_X",
      62,
      20
    ],
    [
      "X_U_V-U_X",
      62,
      22
    ],
    [
      "X_U_V-U_X",
      62,
      24
    ],
    [
      "X_U_V-U_X",
      62,
      26
    ],
    [
      "X_U_V-U_X",
      62,
      27
    ],
    [
      "X_U_V-U_X",
      62,
      30
    ],
    [
      "X_U_V-U_X",
      62,
      32
    ],
    [
      "X_U_V-U_X",
      62,
      40
    ],
    [
      "X_U_V-U_X",
      62,
      50
    ],
    [
      "X_U_V-U_X",
      62,
      54
    ],
    [
      "X_U_V-U_X",
      62,
      56
    ],
    [
      "X_U_V-U_X",
      62,
      58
    ],
    [
      "X_U_V-U_X",
      62,
      60
    ],
    [
      "X_U_V-U_X",
      62,
      62
    ],
    [
      "X_U_V-U_X",
      62,
      63
    ],
    [
      "X_U_V-U_X",
      62,
      66
    ],
    [
      "X_U_V-U_X",
      62,
      68
    ],
    [
      "X_U_V-U_X",
      62,
      76
    ],
    [
      "X_U_V-U_X",
      63,
      14
    ],
    [
      "X_U_V-U_X",
      63,
      18
    ],
    [
      "X_U_V-U_X",
      63,
      20
    ],
    [
      "X_U_V-U_X",
      63,
      22
    ],
    [
      "X_U_V-U_X",
      63,
      24
    ],
    [
      "X_U_V-U_X",
      63,
      26
    ],
    [
      "X_U_V-U_X",
      63,
      27
    ],
    [
      "X_U_V-U_X",
      63,
      30
    ],
    [
      "X_U_V-U_X",
      63,
      32
    ],
    [
      "X_U_V-U_X",
      63,
      40
    ],
    [
      "X_U_V-U_X",
      63,
      50
    ],
    [
      "X_U_V-U_X",
      63,
      54
    ],
    [
      "X_U_V-U_X",
      63,
      56
    ],
    [
      "X_U_V-U_X",
      63,
      58
    ],
    [
      "X_U_V-U_X",
      63,
      60
    ],
    [
      "X_U_V-U_X",
      63,
      62
    ],
    [
      "X_U_V-U_X",
      63,
      63
    ],
    [
      "X_U_V-U_X",
      63,
      66
    ],
    [
      "X_U_V-U_X",
      63,
      68
    ],
    [
      "X_U_V-U_X",
      63,
      76
    ],
    [
      "X_U_V-U_X",
      64,
      8
    ],
    [
      "X_U_V-U_X",
      64,
      28
    ],
    [
      "X_U_V-U_X",
      64,
      31
    ],
    [
      "X_U_V-U_X",
      64,
      33
    ],
    [
      "X_U_V-U_X",
      64,
      34
    ],
    [
      "X_U_V-U_X",
      64,
      35
    ],
    [
      "X_U_V-U_X",
      64,
      36
    ],
    [
      "X_U_V-U_X",
      64,
      37
    ],
    [
      "X_U_V-U_X",
      64,
      38
    ],
    [
      "X_U_V-U_X",
      64,
      39
    ],
    [
      "X_U_V-U_X",
      64,
      44
    ],
    [
      "X_U_V-U_X",
      64,
      64
    ],
    [
      "X_U_V-U_X",
      64,
      67
    ],
    [
      "X_U_V-U_X",
      64,
      69
    ],
    [
      "X_U_V-U_X",
      64,
      70
    ],
    [
      "X_U_V-U_X",
      64,
      71
    ],
    [
      "X_U_V-U_X",
      64,
      72
    ],
    [
      "X_U_V-U_X",
      64,
      73
    ],
    [
      "X_U_V-U_X",
      64,
      74
    ],
    [
      "X_U_V-U_X",
      64,
      75
    ],
    [
      "X_U_V-U_X",
      65,
      9
    ],
    [
      "X_U_V-U_X",
      65,
      13
    ],
    [
      "X_U_V-U_X",
      65,
      15
    ],
    [
      "X_U_V-U_X",
      65,
      17
    ],
    [
      "X_U_V-U_X",
      65,
      19
    ],
    [
      "X_U_V-U_X",
      65,
      21
    ],
    [
      "X_U_V-U_X",
      65,
      23
    ],
    [
      "X_U_V-U_X",
      65,
      25
    ],
    [
      "X_U_V-U_X",
      65,
      29
    ],
    [
      "X_U_V-U_X",
      65,
      41
    ],
    [
      "X_U_V-U_X",
      65,
      45
    ],
    [
      "X_U_V-U_X",
      65,
      49
    ],
    [
      "X_U_V-U_X",
      65,
      51
    ],
    [
      "X_U_V-U_X",
      65,
      53
    ],
    [
      "X_U_V-U_X",
      65,
      57
    ],
    [
      "X_U_V-U_X",
      65,
      59
    ],
    [
      "X_U_V-U_X",
      65,
      61
    ],
    [
      "X_U_V-U_X",
      65,
      65
    ],
    [
      "X_U_V-U_X",
      65,
      77
    ],
    [
      "X_U_V-U_X",
      66,
      14
    ],
    [
      "X_U_V-U_X",
      66,
      18
    ],
    [
      "X_U_V-U_X",
      66,
      20
    ],
    [
      "X_U_V-U_X",
      66,
      22
    ],
    [
      "X_U_V-U_X",
      66,
      24
    ],
    [
      "X_U_V-U_X",
      66,
      26
    ],
    [
      "X_U_V-U_X",
      66,
      27
    ],
    [
      "X_U_V-U_X",
      66,
      30
    ],
    [
      "X_U_V-U_X",
      66,
      32
    ],
    [
      "X_U_V-U_X",
      66,
      40
    ],
    [
      "X_U_V-U_X",
      66,
      50
    ],
    [
      "X_U_V-U_X",
      66,
      54
    ],
    [
      "X_U_V-U_X",
      66,
      56
    ],
    [
      "X_U_V-U_X",
      66,
      58
    ],
    [
      "X_U_V-U_X",
      66,
      60
    ],
    [
      "X_U_V-U_X",
      66,
      62
    ],
    [
      "X_U_V-U_X",
      66,
      63
    ],
    [
      "X_U_V-U_X",
      66,
      66
    ],
    [
      "X_U_V-U_X",
      66,
      68
    ],
    [
      "X_U_V-U_X",
      66,
      76
    ],
    [
      "X_U_V-U_X",
      67,
      8
    ],
    [
      "X_U_V-U_X",
      67,
      28
    ],
    [
      "X_U_V-U_X",
      67,
      31
    ],
    [
      "X_U_V-U_X",
      67,
      33
    ],
    [
      "X_U_V-U_X",
      67,
      34
    ],
    [
      "X_U_V-U_X",
      67,
      35
    ],
    [
      "X_U_V-U_X",
      67,
      36
    ],
    [
      "X_U_V-U_X",
      67,
      37
    ],
    [
      "X_U_V-U_X",
      67,
      38
    ],
    [
      "X_U_V-U_X",
      67,
      39
    ],
    [
      "X_U_V-U_X",
      67,
      44
    ],
    [
      "X_U_V-U_X",
      67,
      64
    ],
    [
      "X_U_V-U_X",
      67,
      67
    ],
    [
      "X_U_V-U_X",
      67,
      69
    ],
    [
      "X_U_V-U_X",
      67,
      70
    ],
    [
      "X_U_V-U_X",
      67,
      71
    ],
    [
      "X_U_V-U_X",
      67,
      72
    ],
    [
      "X_U_V-U_X",
      67,
      73
    ],
    [
      "X_U_V-U_X",
      67,
      74
    ],
    [
      "X_U_V-U_X",
      67,
      75
    ],
    [
      "X_U_V-U_X",
      68,
      14
    ],
    [
      "X_U_V-U_X",
      68,
      18
    ],
    [
      "X_U_V-U_X",
      68,
      20
    ],
    [
      "X_U_V-U_X",
      68,
      22
    ],
    [
      "X_U_V-U_X",
      68,
      24
    ],
    [
      "X_U_V-U_X",
      68,
      26
    ],
    [
      "X_U_V-U_X",
      68,
      27
    ],
    [
      "X_U_V-U_X",
      68,
      30
    ],
    [
      "X_U_V-U_X",
      68,
      32
    ],
    [
      "X_U_V-U_X",
      68,
      40
    ],
    [
      "X_U_V-U_X",
      68,
      50
    ],
    [
      "X_U_V-U_X",
      68,
      54
    ],
    [
      "X_U_V-U_X",
      68,
      56
    ],
    [
      "X_U_V-U_X",
      68,
      58
    ],
    [
      "X_U_V-U_X",
      68,
      62
    ],
    [
      "X_U_V-U_X",
      68,
      63
    ],
    [
      "X_U_V-U_X",
      68,
      66
    ],
    [
      "X_U_V-U_X",
      68,
      68
    ],
    [
      "X_U_V-U_X",
      68,
      76
    ],
    [
      "X_U_V-U_X",
      69,
      8
    ],
    [
      "X_U_V-U_X",
      69,
      28
    ],
    [
      "X_U_V-U_X",
      69,
      31
    ],
    [
      "X_U_V-U_X",
      69,
      33
    ],
    [
      "X_U_V-U_X",
      69,
      34
    ],
    [
      "X_U_V-U_X",
      69,
      35
    ],
    [
      "X_U_V-U_X",
      69,
      36
    ],
    [
      "X_U_V-U_X",
      69,
      37
    ],
    [
      "X_U_V-U_X",
      69,
      38
    ],
    [
      "X_U_V-U_X",
      69,
      39
    ],
    [
      "X_U_V-U_X",
      69,
      44
    ],
    [
      "X_U_V-U_X",
      69,
      64
    ],
    [
      "X_U_V-U_X",
      69,
      67
    ],
    [
      "X_U_V-U_X",
      69,
      69
    ],
    [
      "X_U_V-U_X",
      69,
      70
    ],
    [
      "X_U_V-U_X",
      69,
      71
    ],
    [
      "X_U_V-U_X",
      69,
      72
    ],
    [
      "X_U_V-U_X",
      69,
      73
    ],
    [
      "X_U_V-U_X",
      69,
      74
    ],
    [
      "X_U_V-U_X",
      69,
      75
    ],
    [
      "X_U_V-U_X",
      70,
      28
    ],
    [
      "X_U_V-U_X",
      70,
      31
    ],
    [
      "X_U_V-U_X",
      70,
      33
    ],
    [
      "X_U_V-U_X",
      70,
      34
    ],
    [
      "X_U_V-U_X",
      70,
      35
    ],
    [
      "X_U_V-U_X",
      70,
      36
    ],
    [
      "X_U_V-U_X",
      70,
      37
    ],
    [
      "X_U_V-U_X",
      70,
      38
    ],
    [
      "X_U_V-U_X",
      70,
      64
    ],
    [
      "X_U_V-U_X",
      70,
      67
    ],
    [
      "X_U_V-U_X",
      70,
      69
    ],
    [
      "X_U_V-U_X",
      70,
      70
    ],
    [
      "X_U_V-U_X",
      70,
      71
    ],
    [
      "X_U_V-U_X",
      70,
      72
    ],
    [
      "X_U_V-U_X",
      70,
      73
    ],
    [
      "X_U_V-U_X",
      70,
      74
    ],
    [
      "X_U_V-U_X",
      70,
      75
    ],
    [
      "X_U_V-U_X",
      71,
      8
    ],
    [
      "X_U_V-U_X",
      71,
      28
    ],
    [
      "X_U_V-U_X",
      71,
      31
    ],
    [
      "X_U_V-U_X",
      71,
      33
    ],
    [
      "X_U_V-U_X",
      71,
      34
    ],
    [
      "X_U_V-U_X",
      71,
      35
    ],
    [
      "X_U_V-U_X",
      71,
      36
    ],
    [
      "X_U_V-U_X",
      71,
      37
    ],
    [
      "X_U_V-U_X",
      71,
      38
    ],
    [
      "X_U_V-U_X",
      71,
      39
    ],
    [
      "X_U_V-U_X",
      71,
      44
    ],
    [
      "X_U_V-U_X",
      71,
      64
    ],
    [
      "X_U_V-U_X",
      71,
      67
    ],
    [
      "X_U_V-U_X",
      71,
      69
    ],
    [
      "X_U_V-U_X",
      71,
      70
    ],
    [
      "X_U_V-U_X",
      71,
      71
    ],
    [
      "X_U_V-U_X",
      71,
      72
    ],
    [
      "X_U_V-U_X",
      71,
      73
    ],
    [
      "X_U_V-U_X",
      71,
      74
    ],
    [
      "X_U_V-U_X",
      71,
      75
    ],
    [
      "X_U_V-U_X",
      72,
      28
    ],
    [
      "X_U_V-U_X",
      72,
      31
    ],
    [
      "X_U_V-U_X",
      72,
      33
    ],
    [
      "X_U_V-U_X",
      72,
      34
    ],
    [
      "X_U_V-U_X",
      72,
      35
    ],
    [
      "X_U_V-U_X",
      72,
      36
    ],
    [
      "X_U_V-U_X",
      72,
      37
    ],
    [
      "X_U_V-U_X",
      72,
      38
    ],
    [
      "X_U_V-U_X",
      72,
      64
    ],
    [
      "X_U_V-U_X",
      72,
      67
    ],
    [
      "X_U_V-U_X",
      72,
      69
    ],
    [
      "X_U_V-U_X",
      72,
      70
    ],
    [
      "X_U_V-U_X",
      72,
      71
    ],
    [
      "X_U_V-U_X",
      72,
      72
    ],
    [
      "X_U_V-U_X",
      72,
      73
    ],
    [
      "X_U_V-U_X",
      72,
      74
    ],
    [
      "X_U_V-U_X",
      72,
      75
    ],
    [
      "X_U_V-U_X",
      73,
      8
    ],
    [
      "X_U_V-U_X",
      73,
      28
    ],
    [
      "X_U_V-U_X",
      73,
      31
    ],
    [
      "X_U_V-U_X",
      73,
      33
    ],
    [
      "X_U_V-U_X",
      73,
      34
    ],
    [
      "X_U_V-U_X",
      73,
      35
    ],
    [
      "X_U_V-U_X",
      73,
      36
    ],
    [
      "X_U_V-U_X",
      73,
      37
    ],
    [
      "X_U_V-U_X",
      73,
      38
    ],
    [
      "X_U_V-U_X",
      73,
      39
    ],
    [
      "X_U_V-U_X",
      73,
      44
    ],
    [
      "X_U_V-U_X",
      73,
      64
    ],
    [
      "X_U_V-U_X",
      73,
      67
    ],
    [
      "X_U_V-U_X",
      73,
      69
    ],
    [
      "X_U_V-U_X",
      73,
      70
    ],
    [
      "X_U_V-U_X",
      73,
      71
    ],
    [
      "X_U_V-U_X",
      73,
      72
    ],
    [
      "X_U_V-U_X",
      73,
      73
    ],
    [
      "X_U_V-U_X",
      73,
      74
    ],
    [
      "X_U_V-U_X",
      73,
      75
    ],
    [
      "X_U_V-U_X",
      74,
      8
    ],
    [
      "X_U_V-U_X",
      74,
      28
    ],
    [
      "X_U_V-U_X",
      74,
      31
    ],
    [
      "X_U_V-U_X",
      74,
      33
    ],
    [
      "X_U_V-U_X",
      74,
      34
    ],
    [
      "X_U_V-U_X",
      74,
      35
    ],
    [
      "X_U_V-U_X",
      74,
      36
    ],
    [
      "X_U_V-U_X",
      74,
      37
    ],
    [
      "X_U_V-U_X",
      74,
      38
    ],
    [
      "X_U_V-U_X",
      74,
      39
    ],
    [
      "X_U_V-U_X",
      74,
      44
    ],
    [
      "X_U_V-U_X",
      74,
      64
    ],
    [
      "X_U_V-U_X",
      74,
      67
    ],
    [
      "X_U_V-U_X",
      74,
      69
    ],
    [
      "X_U_V-U_X",
      74,
      70
    ],
    [
      "X_U_V-U_X",
      74,
      71
    ],
    [
      "X_U_V-U_X",
      74,
      72
    ],
    [
      "X_U_V-U_X",
      74,
      73
    ],
    [
      "X_U_V-U_X",
      74,
      74
    ],
    [
      "X_U_V-U_X",
      74,
      75
    ],
    [
      "X_U_V-U_X",
      75,
      8
    ],
    [
      "X_U_V-U_X",
      75,
      28
    ],
    [
      "X_U_V-U_X",
      75,
      31
    ],
    [
      "X_U_V-U_X",
      75,
      33
    ],
    [
      "X_U_V-U_X",
      75,
      34
    ],
    [
      "X_U_V-U_X",
      75,
      35
    ],
    [
      "X_U_V-U_X",
      75,
      36
    ],
    [
      "X_U_V-U_X",
      75,
      37
    ],
    [
      "X_U_V-U_X",
      75,
      38
    ],
    [
      "X_U_V-U_X",
      75,
      39
    ],
    [
      "X_U_V-U_X",
      75,
      44
    ],
    [
      "X_U_V-U_X",
      75,
      64
    ],
    [
      "X_U_V-U_X",
      75,
      67
    ],
    [
      "X_U_V-U_X",
      75,
      69
    ],
    [
      "X_U_V-U_X",
      75,
      70
    ],
    [
      "X_U_V-U_X",
      75,
      71
    ],
    [
      "X_U_V-U_X",
      75,
      72
    ],
    [
      "X_U_V-U_X",
      75,
      73
    ],
    [
      "X_U_V-U_X",
      75,
      74
    ],
    [
      "X_U_V-U_X",
      75,
      75
    ],
    [
      "X_U_V-U_X",
      76,
      14
    ],
    [
      "X_U_V-U_X",
      76,
      18
    ],
    [
      "X_U_V-U_X",
      76,
      20
    ],
    [
      "X_U_V-U_X",
      76,
      22
    ],
    [
      "X_U_V-U_X",
      76,
      24
    ],
    [
      "X_U_V-U_X",
      76,
      26
    ],
    [
      "X_U_V-U_X",
      76,
      27
    ],
    [
      "X_U_V-U_X",
      76,
      30
    ],
    [
      "X_U_V-U_X",
      76,
      32
    ],
    [
      "X_U_V-U_X",
      76,
      40
    ],
    [
      "X_U_V-U_X",
      76,
      50
    ],
    [
      "X_U_V-U_X",
      76,
      54
    ],
    [
      "X_U_V-U_X",
      76,
      56
    ],
    [
      "X_U_V-U_X",
      76,
      58
    ],
    [
      "X_U_V-U_X",
      76,
      62
    ],
    [
      "X_U_V-U_X",
      76,
      63
    ],
    [
      "X_U_V-U_X",
      76,
      66
    ],
    [
      "X_U_V-U_X",
      76,
      68
    ],
    [
      "X_U_V-U_X",
      76,
      76
    ],
    [
      "X_U_V-U_X",
      77,
      9
    ],
    [
      "X_U_V-U_X",
      77,
      13
    ],
    [
      "X_U_V-U_X",
      77,
      15
    ],
    [
      "X_U_V-U_X",
      77,
      17
    ],
    [
      "X_U_V-U_X",
      77,
      19
    ],
    [
      "X_U_V-U_X",
      77,
      21
    ],
    [
      "X_U_V-U_X",
      77,
      23
    ],
    [
      "X_U_V-U_X",
      77,
      25
    ],
    [
      "X_U_V-U_X",
      77,
      29
    ],
    [
      "X_U_V-U_X",
      77,
      41
    ],
    [
      "X_U_V-U_X",
      77,
      45
    ],
    [
      "X_U_V-U_X",
      77,
      49
    ],
    [
      "X_U_V-U_X",
      77,
      51
    ],
    [
      "X_U_V-U_X",
      77,
      53
    ],
    [
      "X_U_V-U_X",
      77,
      57
    ],
    [
      "X_U_V-U_X",
      77,
      59
    ],
    [
      "X_U_V-U_X",
      77,
      61
    ],
    [
      "X_U_V-U_X",
      77,
      65
    ],
    [
      "X_U_V-U_X",
      77,
      77
    ]
  ]
}

==> twisted_e6_verification/sections/section4_complete_short_root/data/selection.json <==
{
  "selected_rows": [
    0,
    1,
    2,
    3,
    4,
    5,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    21,
    22,
    23,
    26,
    27,
    28,
    29,
    30,
    31,
    34,
    35,
    36,
    37,
    38,
    39,
    40,
    41,
    42,
    43,
    44,
    45,
    46,
    47,
    48,
    49,
    52,
    53,
    54,
    55,
    58,
    60,
    66,
    67,
    68,
    69,
    70,
    71,
    74,
    75,
    76,
    79,
    80,
    81,
    84,
    85,
    86,
    89,
    90,
    91,
    92,
    94,
    100,
    101,
    102,
    103,
    104,
    105,
    108,
    109,
    114,
    115,
    116,
    117,
    123,
    124,
    128,
    129,
    132,
    133,
    134,
    137,
    138,
    139,
    140,
    141,
    147,
    148,
    152,
    153,
    158,
    159,
    160,
    161,
    162,
    163,
    166,
    167,
    173,
    174,
    178,
    179,
    182,
    183,
    184,
    187,
    188,
    189,
    190,
    191,
    197,
    198,
    202,
    203,
    204,
    205,
    208,
    209,
    210,
    211,
    214,
    215,
    220,
    221,
    222,
    223,
    226,
    227,
    228,
    231,
    232,
    233,
    234,
    235,
    240,
    241,
    242,
    243,
    244,
    245,
    248,
    249,
    254,
    255,
    256,
    257,
    258,
    259,
    262,
    263,
    264,
    267,
    268,
    269,
    272,
    273,
    274,
    277,
    278,
    279,
    280,
    281,
    286,
    287,
    288,
    289,
    290,
    291,
    294,
    295,
    298,
    299,
    300,
    303,
    304,
    305,
    306,
    307,
    308,
    309,
    312,
    313,
    318,
    319,
    320,
    321,
    322,
    323,
    326,
    327,
    328,
    331,
    332,
    333,
    338,
    339,
    342,
    343,
    349,
    350,
    354,
    355,
    361,
    362,
    364,
    365,
    366,
    367,
    370,
    371,
    372,
    375,
    376,
    377,
    380,
    381,
    382,
    385,
    386,
    387,
    388,
    389,
    392,
    393,
    394,
    397,
    398,
    399,
    400,
    401,
    402,
    403,
    404,
    405,
    406,
    407,
    417,
    418,
    419,
    420,
    423,
    424,
    425,
    428,
    429,
    430,
    431,
    432,
    433,
    434,
    435,
    436,
    437,
    438,
    439,
    440,
    450,
    451,
    452,
    453,
    454,
    455,
    456,
    457,
    464,
    465,
    466,
    467,
    468,
    469,
    470,
    471,
    472,
    473,
    474,
    475,
    476,
    477,
    478,
    479,
    480,
    481,
    482,
    483,
    484,
    485,
    486,
    487,
    506,
    507,
    508,
    509,
    510,
    511,
    512,
    513,
    514,
    515,
    516,
    517,
    518,
    519,
    520,
    521,
    522,
    523,
    524,
    525,
    550,
    551,
    552,
    553,
    554,
    555,
    556,
    557,
    558,
    559,
    560,
    561,
    562,
    563,
    564,
    565,
    590,
    591,
    592,
    593,
    594,
    595,
    596,
    597,
    604,
    605,
    606,
    607,
    610,
    611,
    612,
    615,
    616,
    617,
    620,
    621,
    622,
    625,
    626,
    627,
    634,
    635,
    636,
    637,
    638,
    639,
    640,
    641,
    642,
    643,
    646,
    647,
    648,
    651,
    652,
    653,
    654,
    655,
    656,
    657,
    658,
    659,
    660,
    661,
    668,
    669,
    670,
    671,
    672,
    673,
    674,
    675,
    676,
    677,
    678,
    679,
    686,
    687,
    688,
    689,
    690,
    691,
    692,
    693,
    694,
    695,
    696,
    697,
    722,
    723,
    726,
    727,
    728,
    731,
    732,
    733,
    734,
    735,
    738,
    739,
    740,
    743,
    744,
    745,
    1492,
    1494,
    1500,
    1501,
    1502,
    1525,
    1545,
    1546,
    1549,
    1550,
    1553,
    1556,
    1557,
    1563,
    1564,
    1570,
    1573,
    1574,
    1577,
    1578,
    1581,
    1582,
    1587,
    1588,
    1589,
    1593,
    1594,
    1600,
    1601,
    1603,
    1605,
    1606,
    1611,
    1612,
    1613,
    1614,
    1617,
    1618,
    1621,
    1622,
    1623,
    1624,
    1627,
    1628,
    1629,
    1632,
    1635,
    1636,
    1637,
    1638,
    1641,
    1642,
    1643,
    1646,
    1647,
    1648,
    1651,
    1652,
    1655,
    1656,
    1661,
    1662,
    1665,
    1666,
    1672,
    1673,
    1675,
    1676,
    1681,
    1682,
    1683,
    1684,
    1690,
    1691,
    1695,
    1696,
    1702,
    1703,
    1792,
    1793,
    1799,
    1800,
    1804,
    1825,
    1827,
    1828,
    1829,
    1830,
    1831,
    1832,
    1833,
    1834,
    1835,
    1836,
    1837,
    1838,
    1857,
    1858,
    1859,
    1860,
    1861,
    1862,
    1863,
    1864,
    1865,
    1866,
    1867,
    1868,
    1919,
    1920,
    1926,
    1927,
    2017,
    2019,
    2025,
    2026,
    2030,
    2060,
    2077,
    2078,
    2079,
    2085,
    2086,
    2092,
    2093,
    2097,
    2098,
    2104,
    2105,
    2107,
    2109,
    2110,
    2111,
    2112,
    2115,
    2116,
    2117,
    2120,
    2123,
    2124,
    2125,
    2126,
    2129,
    2130,
    2131,
    2134,
    2135,
    2136,
    2139,
    2140,
    2145,
    2146,
    2152,
    2153,
    2155,
    2156,
    2159,
    2160,
    2163,
    2164,
    2169,
    2170,
    2171,
    2172,
    2178,
    2179,
    2185,
    2186,
    2191,
    2192,
    2193,
    2194,
    2197,
    2198,
    2213,
    2214,
    2217,
    2218,
    2221,
    2222,
    2227,
    2228,
    2241,
    2242,
    2247,
    2248,
    2297,
    2298,
    2304,
    2305,
    2322,
    2325,
    2541,
    2543,
    2549,
    2550,
    2551,
    2581,
    2601,
    2602,
    2605,
    2606,
    2609,
    2613,
    2614,
    2620,
    2621,
    2627,
    2628,
    2634,
    2635,
    2637,
    2641,
    2642,
    2645,
    2646,
    2649,
    2650,
    2655,
    2656,
    2657,
    2658,
    2659,
    2660,
    2663,
    2664,
    2665,
    2668,
    2671,
    2672,
    2673,
    2674,
    2677,
    2678,
    2679,
    2682,
    2683,
    2684,
    2689,
    2690,
    2695,
    2696,
    2702,
    2703,
    2707,
    2708,
    2711,
    2712,
    2717,
    2718,
    2721,
    2722,
    2725,
    2726,
    2731,
    2732,
    2733,
    2734,
    2740,
    2741,
    2747,
    2748,
    2754,
    2755,
    2757,
    2758,
    2763,
    2764,
    2863,
    2864,
    2865,
    2866,
    2867,
    2868,
    2871,
    2872,
    2873,
    2874,
    2895,
    2896,
    2897,
    2898,
    2899,
    2900,
    2903,
    2904,
    2905,
    2906,
    4611,
    4619,
    4621,
    4622,
    4623,
    4627,
    4628,
    4629,
    4630,
    4671,
    4672,
    4675,
    4676,
    4679,
    4680,
    4681,
    4691,
    4692,
    4702,
    4708,
    4723,
    4724,
    4727,
    4728,
    4731,
    4732,
    4737,
    4738,
    4739,
    4740,
    4743,
    4744,
    4745,
    4748,
    4775,
    4776,
    4781,
    4782,
    4804,
    4810,
    6975,
    6985,
    6991,
    6992,
    7035,
    7036,
    7065,
    7072,
    7087,
    7088,
    7763,
    7764,
    7767,
    7768,
    7769,
    7770,
    7801,
    7804,
    7808,
    7809,
    7813,
    7814,
    7823,
    7825,
    7854,
    7883,
    7886,
    7925,
    7932,
    7951,
    8027,
    8074,
    8085
  ],
  "selected_columns": [
    432,
    433,
    434,
    435,
    436,
    437,
    442,
    443,
    444,
    445,
    446,
    447,
    528,
    529,
    526,
    523,
    452,
    453,
    454,
    455,
    456,
    457,
    462,
    463,
    464,
    465,
    466,
    467,
    472,
    473,
    474,
    475,
    476,
    477,
    518,
    519,
    516,
    513,
    482,
    483,
    484,
    485,
    486,
    487,
    532,
    533,
    536,
    537,
    459,
    458,
    460,
    461,
    0,
    1,
    2,
    5,
    6,
    7,
    8,
    9,
    144,
    147,
    148,
    149,
    150,
    151,
    154,
    155,
    439,
    438,
    440,
    441,
    540,
    541,
    544,
    545,
    534,
    535,
    538,
    539,
    145,
    146,
    152,
    153,
    288,
    291,
    292,
    293,
    294,
    295,
    298,
    299,
    157,
    158,
    163,
    164,
    542,
    543,
    546,
    547,
    596,
    597,
    600,
    601,
    289,
    290,
    296,
    297,
    168,
    159,
    172,
    161,
    174,
    165,
    166,
    167,
    301,
    302,
    306,
    307,
    604,
    605,
    608,
    609,
    660,
    661,
    664,
    665,
    598,
    599,
    602,
    603,
    300,
    303,
    304,
    305,
    308,
    309,
    310,
    311,
    606,
    607,
    610,
    611,
    668,
    669,
    672,
    673,
    662,
    663,
    666,
    667,
    12,
    13,
    14,
    17,
    18,
    19,
    20,
    21,
    192,
    195,
    196,
    197,
    198,
    199,
    202,
    203,
    670,
    671,
    674,
    675,
    724,
    725,
    728,
    729,
    336,
    339,
    340,
    341,
    342,
    343,
    346,
    347,
    732,
    733,
    736,
    737,
    726,
    727,
    730,
    731,
    24,
    25,
    26,
    29,
    30,
    31,
    32,
    33,
    734,
    735,
    738,
    739,
    27,
    28,
    34,
    35,
    39,
    40,
    44,
    45,
    36,
    37,
    38,
    41,
    42,
    43,
    46,
    47,
    348,
    351,
    352,
    353,
    354,
    355,
    358,
    359,
    204,
    207,
    208,
    209,
    210,
    211,
    214,
    215,
    564,
    565,
    582,
    583,
    568,
    569,
    584,
    585,
    72,
    73,
    74,
    77,
    78,
    79,
    80,
    81,
    216,
    219,
    229,
    230,
    220,
    221,
    222,
    234,
    235,
    223,
    226,
    227,
    572,
    573,
    590,
    591,
    576,
    577,
    592,
    593,
    241,
    242,
    252,
    255,
    256,
    257,
    258,
    246,
    247,
    259,
    262,
    263,
    360,
    363,
    373,
    374,
    364,
    365,
    366,
    378,
    379,
    367,
    370,
    371,
    628,
    629,
    646,
    647,
    632,
    633,
    648,
    649,
    385,
    386,
    396,
    399,
    400,
    401,
    402,
    390,
    391,
    403,
    406,
    407,
    636,
    637,
    654,
    655,
    640,
    641,
    656,
    657,
    692,
    693,
    710,
    711,
    696,
    697,
    712,
    713,
    700,
    701,
    718,
    719,
    704,
    705,
    720,
    721,
    84,
    85,
    86,
    89,
    90,
    91,
    92,
    93,
    264,
    267,
    268,
    269,
    270,
    271,
    274,
    275,
    756,
    757,
    774,
    775,
    760,
    761,
    776,
    777,
    408,
    411,
    412,
    413,
    414,
    415,
    418,
    419,
    764,
    765,
    782,
    783,
    768,
    769,
    784,
    785,
    96,
    97,
    98,
    101,
    111,
    112,
    102,
    103,
    104,
    116,
    117,
    105,
    132,
    133,
    123,
    124,
    134,
    137,
    138,
    139,
    140,
    128,
    129,
    141,
    420,
    423,
    424,
    425,
    426,
    427,
    430,
    431,
    276,
    279,
    280,
    281,
    282,
    283,
    286,
    287,
    469,
    468,
    470,
    471,
    522,
    512,
    553,
    552,
    551,
    550,
    492,
    3,
    4,
    10,
    11,
    502,
    561,
    560,
    559,
    558,
    555,
    554,
    549,
    548,
    178,
    51,
    52,
    56,
    57,
    184,
    563,
    562,
    557,
    556,
    588,
    589,
    594,
    595,
    48,
    49,
    50,
    53,
    54,
    55,
    58,
    59,
    60,
    61,
    62,
    65,
    66,
    67,
    68,
    69,
    580,
    581,
    586,
    587,
    574,
    575,
    578,
    579,
    63,
    64,
    70,
    71,
    566,
    567,
    570,
    571,
    15,
    16,
    22,
    23,
    193,
    194,
    200,
    201,
    75,
    76,
    82,
    83,
    232,
    244,
    108,
    109,
    99,
    100,
    110,
    113,
    114,
    115,
    118,
    106,
    107,
    119,
    120,
    121,
    122,
    125,
    135,
    136,
    126,
    127,
    130,
    142,
    143,
    131,
    87,
    88,
    94,
    95,
    479,
    478,
    480,
    481,
    524,
    514,
    493,
    345,
    344,
    338,
    337,
    503,
    173,
    318,
    319,
    314,
    313,
    185,
    323,
    322,
    321,
    320,
    317,
    316,
    315,
    312,
    335,
    334,
    330,
    331,
    329,
    328,
    327,
    324,
    681,
    680,
    679,
    678,
    333,
    332,
    326,
    325,
    689,
    688,
    687,
    686,
    683,
    682,
    677,
    676,
    357,
    356,
    350,
    349,
    691,
    690,
    685,
    684,
    716,
    717,
    722,
    723,
    708,
    709,
    714,
    715,
    702,
    703,
    706,
    707,
    694,
    695,
    698,
    699,
    205,
    206,
    212,
    213,
    233,
    245,
    489,
    488,
    490,
    491,
    525,
    515,
    652,
    653,
    658,
    659,
    495,
    265,
    266,
    272,
    273,
    169,
    170,
    175,
    176,
    505,
    644,
    645,
    650,
    651,
    638,
    639,
    642,
    643,
    395,
    179,
    393,
    171,
    389,
    388,
    387,
    177,
    190,
    191,
    180,
    183,
    377,
    376,
    186,
    187,
    630,
    631,
    634,
    635,
    181,
    182,
    188,
    189,
    617,
    616,
    615,
    614,
    625,
    624,
    623,
    622,
    619,
    618,
    613,
    612,
    277,
    278,
    284,
    285,
    409,
    410,
    416,
    417,
    627,
    626,
    621,
    620,
    238,
    239,
    217,
    218,
    228,
    231,
    236,
    224,
    225,
    237,
    250,
    251,
    240,
    243,
    253,
    254,
    248,
    260,
    261,
    249,
    508,
    504,
    499,
    517,
    498,
    520,
    521,
    496,
    494,
    745,
    744,
    743,
    742,
    497,
    500,
    501,
    421,
    422,
    404,
    397,
    753,
    752,
    751,
    750,
    747,
    746,
    741,
    740,
    381,
    380,
    383,
    382,
    375,
    372,
    755,
    754,
    749,
    748,
    368,
    361,
    506,
    507,
    509,
    510,
    771,
    770,
    369,
    362,
    763,
    762,
    511,
    780,
    781,
    527,
    530,
    786,
    772,
    773,
    531,
    778,
    779,
    787,
    759,
    758,
    428,
    766,
    767,
    405,
    398,
    394,
    384,
    392,
    429
  ],
  "pivot_values": [
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "-1",
    "-1",
    "1/2",
    "1/2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "-1",
    "-1",
    "1/2",
    "1/2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "1/2",
    "1/2",
    "1",
    "1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "1/2",
    "1/2",
    "1",
    "1",
    "2",
    "2",
    "2",
    "2",
    "1/2",
    "1/2",
    "-1",
    "-1",
    "1/2",
    "1",
    "1",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "-1",
    "-2",
    "2",
    "2",
    "1/2",
    "1/2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-2",
    "-2",
    "1/2",
    "1",
    "1",
    "2",
    "-1",
    "-1/2",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-2",
    "-1",
    "-2",
    "-2",
    "-2",
    "-2",
    "-2",
    "-2",
    "-2",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "-1",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-1",
    "-1",
    "-1",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "2",
    "2",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "2",
    "2",
    "2",
    "1/2",
    "1/2",
    "1",
    "1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "2",
    "2",
    "-1",
    "1/2",
    "1/2",
    "1",
    "1",
    "1/2",
    "-1",
    "-1",
    "2",
    "1",
    "-2",
    "1",
    "-2",
    "1",
    "1",
    "1",
    "-1/2",
    "1",
    "1",
    "-2",
    "1",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "2",
    "-1",
    "-1",
    "2",
    "2",
    "1/2",
    "1/2",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "1",
    "1",
    "2",
    "2",
    "2",
    "2",
    "1/2",
    "1",
    "1",
    "2",
    "2",
    "2",
    "2",
    "-1",
    "-1",
    "2",
    "2",
    "1/2",
    "1/2",
    "-1",
    "-2",
    "-2",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-2",
    "-1/2",
    "-1",
    "-1",
    "2",
    "1",
    "1",
    "2",
    "2",
    "2",
    "2",
    "1/2",
    "1",
    "1",
    "2",
    "2",
    "-2",
    "-2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "-1",
    "-2",
    "-2",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-2",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "-2",
    "-2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "-2",
    "-2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "2",
    "2",
    "-1",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "2",
    "1",
    "1",
    "2",
    "2",
    "1/2",
    "1/2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "2",
    "1",
    "1",
    "2",
    "2",
    "1/2",
    "1/2",
    "2",
    "2",
    "2",
    "-1",
    "-1",
    "2",
    "2",
    "2",
    "2",
    "1/2",
    "-1",
    "-1",
    "1",
    "1",
    "1",
    "-2",
    "-2",
    "1",
    "1",
    "1",
    "1",
    "1",
    "-2",
    "-1/2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "2",
    "1",
    "2",
    "2",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "-1/2",
    "-1/2",
    "1",
    "1",
    "-2",
    "-2",
    "-1",
    "-1/2",
    "-1",
    "-1",
    "2",
    "-1",
    "1",
    "1",
    "-2",
    "-2",
    "1",
    "1",
    "1",
    "1",
    "1",
    "-1",
    "2",
    "-1",
    "2",
    "-2",
    "1",
    "1",
    "1",
    "1",
    "1",
    "1",
    "2",
    "2",
    "-1",
    "-1",
    "-1",
    "1/2",
    "-1",
    "-1",
    "2",
    "-1",
    "-2",
    "-2",
    "-2",
    "1",
    "-2",
    "-2",
    "-2",
    "1",
    "1",
    "1",
    "2",
    "2",
    "-1/2",
    "-1/2",
    "1",
    "1",
    "-1/2",
    "1",
    "1",
    "-2",
    "-1/2",
    "-1/2",
    "1",
    "1",
    "-1/2",
    "-1",
    "-1",
    "2",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-1/2",
    "-1",
    "-1",
    "2",
    "-1/2",
    "1",
    "1/2",
    "1/2",
    "-1/2",
    "1",
    "-1",
    "1/2",
    "1/2",
    "1/2",
    "-1",
    "1",
    "-2",
    "1/2",
    "-1",
    "-1",
    "-1",
    "1/2",
    "-1/2",
    "1",
    "-1",
    "-1",
    "2",
    "-1/2",
    "1",
    "-1",
    "-1/2",
    "-1",
    "-1",
    "2",
    "-1",
    "-1",
    "-2",
    "-2",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "1",
    "-1",
    "-1",
    "2",
    "2",
    "-2",
    "-1",
    "-1",
    "-1",
    "1",
    "-1",
    "-1",
    "-1",
    "-1",
    "2",
    "2",
    "-1",
    "-1",
    "2",
    "2",
    "2",
    "2",
    "1",
    "1",
    "2",
    "2",
    "1",
    "-1",
    "-1",
    "-1",
    "1",
    "1",
    "2",
    "2",
    "1",
    "1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "1",
    "1",
    "-1",
    "-1",
    "1",
    "1",
    "-2",
    "-2",
    "1",
    "1",
    "-2",
    "-2",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-1/2",
    "1",
    "-1/2",
    "-1/2",
    "-1",
    "-1",
    "-1/2",
    "-1/2",
    "1",
    "1",
    "-2",
    "-2",
    "-1",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-1",
    "2",
    "-2",
    "-2",
    "-1",
    "1",
    "1",
    "-2",
    "-2",
    "1/2",
    "1/2",
    "1",
    "1",
    "1",
    "1",
    "1",
    "-1/2",
    "1",
    "1",
    "1",
    "1",
    "2",
    "-2",
    "-2",
    "1",
    "1",
    "1",
    "-2",
    "-1",
    "1/2",
    "1/2",
    "1",
    "1",
    "1/2",
    "-1",
    "-1",
    "-2",
    "1",
    "1",
    "2",
    "2",
    "1",
    "1",
    "2",
    "2",
    "1",
    "1",
    "1",
    "1",
    "1/2",
    "1",
    "1",
    "2",
    "1/2",
    "-1",
    "-1",
    "-2",
    "1",
    "1",
    "1",
    "1",
    "1/2",
    "-1/2",
    "1/2",
    "-1",
    "1",
    "-1/2",
    "-1",
    "-1",
    "-2",
    "-1/2",
    "-1",
    "1",
    "1",
    "-1/2",
    "1/2",
    "-1",
    "2",
    "1/2",
    "1",
    "1",
    "-1",
    "-2",
    "-1/2",
    "1",
    "-1/2",
    "-1",
    "-1",
    "1/2",
    "-1",
    "1",
    "1",
    "2",
    "2",
    "-1",
    "2",
    "-1",
    "1/2",
    "1",
    "2",
    "-1",
    "1",
    "1",
    "2",
    "2",
    "1",
    "1",
    "-1",
    "-1",
    "-1",
    "-1",
    "-1",
    "1",
    "-1",
    "-1",
    "1",
    "1",
    "-1",
    "-1",
    "2",
    "-1",
    "1",
    "-1",
    "-1",
    "1",
    "1",
    "1",
    "1",
    "1",
    "1",
    "1",
    "2",
    "-1",
    "-1",
    "-1/2",
    "-1/2",
    "2",
    "1",
    "1",
    "-1",
    "1",
    "2",
    "-4",
    "1",
    "1",
    "-2",
    "1/2",
    "1/2",
    "-1",
    "1",
    "-1",
    "1",
    "1",
    "1"
  ]
}

==> twisted_e6_verification/sections/section4_complete_short_root/output/results.json <==
{
  "manuscript_label": "lemma:full-short-root-normalization",
  "coefficient_ring": "Z[1/2]",
  "variables": 788,
  "nonzero_jacobian_rows": 11402,
  "jacobian_nnz": 33231,
  "relations": [
    {
      "relation": "X_H1_X-H1",
      "nonzero_derivative_rows": 746
    },
    {
      "relation": "X_H3_X-H3",
      "nonzero_derivative_rows": 746
    },
    {
      "relation": "commute_long_2,2,1,0",
      "nonzero_derivative_rows": 525
    },
    {
      "relation": "commute_long_2,4,3,2",
      "nonzero_derivative_rows": 524
    },
    {
      "relation": "commute_long_2,2,1,1",
      "nonzero_derivative_rows": 536
    },
    {
      "relation": "commute_long_2,4,3,1",
      "nonzero_derivative_rows": 528
    },
    {
      "relation": "commute_long_0,0,0,1",
      "nonzero_derivative_rows": 488
    },
    {
      "relation": "commute_long_0,2,2,1",
      "nonzero_derivative_rows": 518
    },
    {
      "relation": "X_we1_X-we1",
      "nonzero_derivative_rows": 788
    },
    {
      "relation": "X_we2_X-we2",
      "nonzero_derivative_rows": 788
    },
    {
      "relation": "X_we3_X-we3",
      "nonzero_derivative_rows": 788
    },
    {
      "relation": "rank_one",
      "nonzero_derivative_rows": 788
    },
    {
      "relation": "X_V-V_X",
      "nonzero_derivative_rows": 1076
    },
    {
      "relation": "U_V-V_U",
      "nonzero_derivative_rows": 1074
    },
    {
      "relation": "X_U_V-U_X",
      "nonzero_derivative_rows": 1489
    }
  ],
  "parameters": 7,
  "seven_coordinate_matrix": [
    [
      "0",
      "0",
      "0",
      "0",
      "1/2",
      "1/2",
      "0"
    ],
    [
      "-1/2",
      "0",
      "0",
      "1/2",
      "0",
      "0",
      "0"
    ],
    [
      "0",
      "0",
      "0",
      "0",
      "1/2",
      "-1/2",
      "0"
    ],
    [
      "1/2",
      "0",
      "0",
      "1/2",
      "0",
      "0",
      "0"
    ],
    [
      "0",
      "-1",
      "0",
      "1",
      "0",
      "0",
      "-1/8"
    ],
    [
      "0",
      "0",
      "-1",
      "0",
      "0",
      "0",
      "-1/8"
    ],
    [
      "0",
      "0",
      "0",
      "0",
      "0",
      "0",
      "-1/8"
    ]
  ],
  "recovery_determinant": "1/32",
  "recovery_matrix_matches_manuscript": true,
  "model_tangent_residual_zero": true,
  "weyl_centralization_verified": true,
  "Pi_idempotent_rank_3_verified": true,
  "selected_minor_size": 781,
  "selected_minor_determinant": {
    "sign": -1,
    "power_of_two_exponent": 200,
    "exact": "-1606938044258990275541962092341162602522202993782792835301376"
  },
  "all_checks_passed": true
}


==> twisted_e6_verification/sections/section5_bracket_stabilizer/output/results.json <==
{
  "coefficient_ring": "Z[1/2]",
  "basis_dimension": 78,
  "degree_blocks": 1135,
  "scalar_equations": 157232,
  "variables": 6084,
  "rank": 6006,
  "kernel_rank": 78,
  "unit_elementary_divisors": 6006,
  "zero_elementary_divisors": 78,
  "certificate_minor": {
    "size": 6006,
    "sign": 1,
    "v2": 1346,
    "display": "2^1346"
  },
  "kernel_blocks": {
    "0": 1062,
    "1": 72,
    "6": 1
  },
  "blocks": [
    {
      "delta": [
        -2,
        -4,
        -6,
        -4,
        -4,
        -2
      ],
      "variables": 1,
      "equations": 31,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -6,
        -3,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -6,
        -2,
        -4,
        -2
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -5,
        -3,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -5,
        -3,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -5,
        -3,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -5,
        -2,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -5,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -5,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -4,
        -2,
        -4,
        -2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -4,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -4,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -4,
        -2,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -4,
        -2,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -4,
        -4,
        -2,
        -2,
        0
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -5,
        -3,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -5,
        -3,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -5,
        -3,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -5,
        -2,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -5,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -5,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -3,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -3,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -3,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -2,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -2,
        -3,
        -2
      ],
      "variables": 8,
      "equations": 208,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -2,
        -3,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -4,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -3,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -4,
        -2,
        -4,
        -2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -4,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -4,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -4,
        -2,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -4,
        -2,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -4,
        -2,
        -2,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -2,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -2,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -2,
        -2,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -2,
        0,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 204,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        0,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        0,
        -2,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -2,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        -1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -2,
        0,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -1,
        -1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        -1,
        0,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -2,
        0,
        0,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -5,
        -3,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -5,
        -3,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -5,
        -3,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -5,
        -2,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -5,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -5,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -3,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -3,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -3,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -2,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -2,
        -3,
        -2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -2,
        -3,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -4,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -3,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -3,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -3,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -3,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -2,
        -4,
        -2
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -2,
        -3,
        -2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -2,
        -3,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -4,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -3,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 32,
      "equations": 597,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        3
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 8,
      "equations": 213,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 32,
      "equations": 601,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -3,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -2,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 232,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -2,
        -1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -2,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -2,
        -2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -2,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 32,
      "equations": 597,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        -1,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 211,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        0,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        0,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 214,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        0,
        -2,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 230,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -2,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 222,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        0,
        0,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        0,
        0,
        0
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        -2,
        -1,
        0,
        0,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -2,
        0,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 232,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -2,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 232,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -2,
        -1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -2,
        0,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -2,
        -2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -2,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 607,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        -1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        0,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        0,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 230,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        0,
        -2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 238,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -2,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -2,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 606,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 32,
      "equations": 606,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        -1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 223,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        0,
        0
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        0,
        1
      ],
      "variables": 8,
      "equations": 215,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 222,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 601,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -1,
        0
      ],
      "variables": 32,
      "equations": 602,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        -1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        -1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 592,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 210,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        0,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        1,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        -1,
        1,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        0,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 223,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 234,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        0,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        0,
        0,
        0
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        -1,
        0,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 581,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 30,
        "display": "2^30"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        0,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        0,
        0,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        0,
        0,
        0
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        0,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 220,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 215,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        -1,
        0,
        1,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        2,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        2,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        0,
        2,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        0,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        1,
        1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        1,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        1,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        -1,
        1,
        2,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        1,
        2,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        -1,
        1,
        2,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -2,
        -4,
        -2,
        -4,
        -2
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -4,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -4,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -4,
        -2,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -4,
        -2,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -4,
        -2,
        -2,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 213,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -2,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -2,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -2,
        -2,
        0
      ],
      "variables": 1,
      "equations": 36,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -2,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        0,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        0,
        -2,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -2,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -2,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        -1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        -2,
        0,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -3,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -2,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -2,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -2,
        -2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -2,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -2,
        -1,
        0
      ],
      "variables": 8,
      "equations": 210,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -2,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -3,
        -2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -3,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -2,
        -2
      ],
      "variables": 8,
      "equations": 204,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 32,
      "equations": 597,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -2,
        0
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        -1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 207,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        0,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        0,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        0,
        -2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -2,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -2,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 606,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 32,
      "equations": 607,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        -1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        0,
        0
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        0,
        1
      ],
      "variables": 8,
      "equations": 220,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 602,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -1,
        0
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        -1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 234,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 603,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        -1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 214,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 223,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 589,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 215,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 206,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        0,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        1,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        -1,
        1,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -2,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -2,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -2,
        -2,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -2,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 211,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 207,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        0,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        0,
        -2,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        -2,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -2,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -2,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -2,
        0,
        0
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        -1,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        0,
        0
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        0,
        1
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -2,
        -2
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -2,
        -1
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -2,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -1,
        0
      ],
      "variables": 32,
      "equations": 603,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        -1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 596,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        -1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -2,
        0,
        0
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 214,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        0,
        0
      ],
      "variables": 32,
      "equations": 581,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        0,
        1
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        1,
        0
      ],
      "variables": 8,
      "equations": 206,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        -1,
        1,
        1
      ],
      "variables": 8,
      "equations": 210,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -2,
        -2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -2,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -1,
        -2
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -1,
        -1
      ],
      "variables": 32,
      "equations": 592,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -1,
        0
      ],
      "variables": 32,
      "equations": 589,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        -1,
        1
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        0,
        -2
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        0,
        -1
      ],
      "variables": 32,
      "equations": 581,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        4
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        0,
        0
      ],
      "variables": 108,
      "equations": 1368,
      "rank": 102,
      "kernel": 6,
      "model": "torus",
      "removed_columns": [
        36,
        37,
        38,
        39,
        40,
        41
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 12,
        "display": "2^12"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        0,
        1
      ],
      "variables": 32,
      "equations": 581,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        4
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        0,
        2
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        1,
        -1
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        1,
        0
      ],
      "variables": 32,
      "equations": 589,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        1,
        1
      ],
      "variables": 32,
      "equations": 592,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        1,
        2
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        2,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        0,
        2,
        2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 210,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 206,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        0,
        0
      ],
      "variables": 32,
      "equations": 581,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        0,
        1
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 214,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        0,
        2,
        0,
        0
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 596,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        1,
        0
      ],
      "variables": 32,
      "equations": 603,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        1,
        1
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        1,
        2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        2,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        2,
        1
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        0,
        2,
        2
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        0,
        0
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        0,
        1
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        1,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        1,
        0
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        1,
        1
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        1,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        2,
        0,
        0
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        1,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        0,
        2,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        0,
        2,
        2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 207,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 211,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        2,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        2,
        2,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        2,
        2,
        1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        0,
        2,
        2,
        2,
        2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        1,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        -1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        -1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        -1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 206,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 215,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 589,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 223,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 214,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        0,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 603,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 234,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        1,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        1,
        0
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        1,
        1
      ],
      "variables": 32,
      "equations": 602,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        1,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        2,
        1
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        0,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 220,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        0,
        0
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        0,
        1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        1,
        -1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        1,
        0
      ],
      "variables": 32,
      "equations": 607,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        1,
        1
      ],
      "variables": 32,
      "equations": 606,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        1,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        2,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        1,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        0,
        2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        0,
        2,
        1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        0,
        2,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 207,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        1,
        0
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        1,
        1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        1,
        2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        2,
        0
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        2,
        1
      ],
      "variables": 32,
      "equations": 597,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        2,
        2
      ],
      "variables": 8,
      "equations": 204,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        2,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        2,
        1,
        0
      ],
      "variables": 8,
      "equations": 210,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        2,
        1,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        2,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        1,
        3,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        0,
        2,
        0,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        1,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        1,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        0,
        2,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        0,
        2,
        2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        2,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        2,
        2,
        0
      ],
      "variables": 1,
      "equations": 36,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        2,
        2,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        2,
        2,
        2,
        2
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 213,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        3,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        4,
        2,
        2,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        4,
        2,
        2,
        1
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        4,
        2,
        2,
        2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        0,
        2,
        4,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        4,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        0,
        2,
        4,
        2,
        4,
        2
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 1,
        "display": "2^1"
      }
    },
    {
      "delta": [
        1,
        -1,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        -1,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        -1,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        -1,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        -1,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        -1,
        -1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        -1,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        -1,
        -1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        -1,
        -1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        -1,
        0,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        0,
        -2,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -2,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -2,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        -1,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 215,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 8,
      "equations": 220,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        0,
        -2,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        0,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        0,
        0,
        0
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        -1,
        0,
        0,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 581,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 30,
        "display": "-2^30"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 225,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 217,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        0,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        0,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        0,
        0,
        0
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        0,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 234,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 223,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        0,
        1,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        2,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        2,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        0,
        2,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        1,
        -1,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        -1,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        -1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        -1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        -1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        -1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        0,
        0
      ],
      "variables": 8,
      "equations": 210,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        -1,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        -1,
        0
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 592,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 228,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 226,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 218,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        0,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        -1,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        -1,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        -1,
        1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        -1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        0,
        -1
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        0,
        0
      ],
      "variables": 32,
      "equations": 600,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        0,
        1
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        1,
        -1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        1,
        0
      ],
      "variables": 32,
      "equations": 602,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        1,
        1
      ],
      "variables": 32,
      "equations": 601,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        1,
        2
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        2,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        2,
        1
      ],
      "variables": 8,
      "equations": 222,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        0,
        2,
        2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        -1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        -1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        0,
        -1
      ],
      "variables": 8,
      "equations": 215,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        0,
        0
      ],
      "variables": 32,
      "equations": 598,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        0,
        1
      ],
      "variables": 8,
      "equations": 223,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        1,
        0
      ],
      "variables": 32,
      "equations": 606,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        1,
        1
      ],
      "variables": 32,
      "equations": 606,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        1,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        2,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        1,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 238,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        0,
        2,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        0,
        2,
        1
      ],
      "variables": 8,
      "equations": 230,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        0,
        2,
        2
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        1,
        -1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        1,
        0
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        1,
        1
      ],
      "variables": 32,
      "equations": 607,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        1,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        2,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        2,
        1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        0
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        2,
        2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        2,
        0,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        2,
        1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        2,
        1,
        1
      ],
      "variables": 8,
      "equations": 232,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 232,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        2,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        1,
        3,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        0,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        0,
        0,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        0,
        0,
        0
      ],
      "variables": 8,
      "equations": 209,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        0,
        0,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 227,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 222,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 229,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        1,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        0,
        1,
        0
      ],
      "variables": 8,
      "equations": 219,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        0,
        1,
        1
      ],
      "variables": 8,
      "equations": 230,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        0,
        2,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        0,
        2,
        1
      ],
      "variables": 8,
      "equations": 214,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        0,
        2,
        2
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        0,
        -1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        0,
        0
      ],
      "variables": 8,
      "equations": 211,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        0,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        1,
        -1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        1,
        0
      ],
      "variables": 32,
      "equations": 597,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        1,
        1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        1,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        2,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        2,
        1
      ],
      "variables": 32,
      "equations": 604,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        1
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        2,
        2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        2,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        2,
        1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        2,
        1,
        1
      ],
      "variables": 8,
      "equations": 232,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        2,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        2,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        2,
        1
      ],
      "variables": 32,
      "equations": 601,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        2
      ],
      "minor_determinant": {
        "sign": -1,
        "v2": 0,
        "display": "-2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        2,
        2
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        3,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        1,
        3,
        2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        1,
        0
      ],
      "variables": 8,
      "equations": 221,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        1,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        2,
        0
      ],
      "variables": 8,
      "equations": 213,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        2,
        1
      ],
      "variables": 32,
      "equations": 597,
      "rank": 31,
      "kernel": 1,
      "model": "root",
      "removed_columns": [
        3
      ],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        2,
        2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        3,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        2,
        3,
        2
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        3,
        3,
        2,
        1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        2,
        3,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        2,
        3,
        2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        2,
        4,
        2
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        3,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        3,
        3,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        2,
        4,
        3,
        3,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        2,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        2,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        2,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        3,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        2,
        3,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        2,
        3,
        2
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        2,
        4,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        3,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        3,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        4,
        3,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        5,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        5,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        5,
        2,
        4,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        5,
        3,
        3,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        5,
        3,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        1,
        3,
        5,
        3,
        4,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        0,
        0,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 2,
        "display": "-2^2"
      }
    },
    {
      "delta": [
        2,
        1,
        0,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 62,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        1,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        1,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        1,
        2,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        1,
        2,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        1,
        2,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        0,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        1,
        0,
        0,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        1,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        1,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        1,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        1,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        1,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        0,
        0,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        0,
        1,
        0
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        0,
        1,
        1
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        0,
        2,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        0,
        2,
        1
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        0,
        2,
        2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        1,
        0,
        0
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        1,
        1,
        0
      ],
      "variables": 8,
      "equations": 204,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        1,
        1,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        2,
        0,
        0
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        2,
        2,
        0
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        2,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        2,
        2,
        2,
        2
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 8,
        "display": "2^8"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        3,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        4,
        2,
        2,
        0
      ],
      "variables": 1,
      "equations": 34,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        4,
        2,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        4,
        2,
        2,
        2
      ],
      "variables": 1,
      "equations": 35,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        2,
        4,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        4,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        2,
        4,
        2,
        4,
        2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        3,
        2,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 69,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        2,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        2,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        1,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        1,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        2,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        2,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        2,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        1,
        0
      ],
      "variables": 2,
      "equations": 71,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        1,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 73,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 224,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        3,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        1,
        2,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        1,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        1,
        3,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        2,
        2,
        0
      ],
      "variables": 2,
      "equations": 67,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        2,
        2,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        2,
        2,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        2,
        3,
        1
      ],
      "variables": 8,
      "equations": 216,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        2,
        3,
        2
      ],
      "variables": 8,
      "equations": 208,
      "rank": 8,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        2,
        4,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        3,
        2,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        3,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        4,
        3,
        3,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        5,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        5,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        5,
        2,
        4,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        5,
        3,
        3,
        1
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        5,
        3,
        3,
        2
      ],
      "variables": 2,
      "equations": 74,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        3,
        5,
        3,
        4,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        4,
        2,
        2,
        0
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        4,
        4,
        2,
        2,
        1
      ],
      "variables": 2,
      "equations": 66,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        4,
        4,
        2,
        2,
        2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        4,
        4,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        4,
        4,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 2,
        "display": "2^2"
      }
    },
    {
      "delta": [
        2,
        4,
        4,
        2,
        4,
        2
      ],
      "variables": 1,
      "equations": 33,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        4,
        5,
        2,
        3,
        1
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        5,
        2,
        3,
        2
      ],
      "variables": 2,
      "equations": 72,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        5,
        2,
        4,
        2
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        5,
        3,
        3,
        1
      ],
      "variables": 2,
      "equations": 68,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        5,
        3,
        3,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        5,
        3,
        4,
        2
      ],
      "variables": 2,
      "equations": 70,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        6,
        2,
        4,
        2
      ],
      "variables": 1,
      "equations": 32,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    },
    {
      "delta": [
        2,
        4,
        6,
        3,
        4,
        2
      ],
      "variables": 2,
      "equations": 64,
      "rank": 2,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": 1,
        "v2": 0,
        "display": "2^0"
      }
    },
    {
      "delta": [
        2,
        4,
        6,
        4,
        4,
        2
      ],
      "variables": 1,
      "equations": 31,
      "rank": 1,
      "kernel": 0,
      "model": "none",
      "removed_columns": [],
      "minor_determinant": {
        "sign": -1,
        "v2": 1,
        "display": "-2^1"
      }
    }
  ]
}

==> twisted_e6_verification/sections/section5_bracket_stabilizer/output/selected_rows_and_columns.json <==
[{"delta": [-2, -4, -6, -4, -4, -2], "variables": [[77, 41]], "selected_rows": [[3, 41, 77]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -4, -6, -3, -4, -2], "variables": [[77, 40], [76, 41]], "selected_rows": [[2, 40, 77], [2, 41, 76]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -6, -2, -4, -2], "variables": [[76, 40]], "selected_rows": [[2, 40, 76]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -4, -5, -3, -4, -2], "variables": [[77, 39], [75, 41]], "selected_rows": [[1, 39, 77], [1, 41, 75]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -5, -3, -3, -2], "variables": [[77, 38], [74, 41]], "selected_rows": [[1, 38, 77], [1, 41, 74]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -5, -3, -3, -1], "variables": [[77, 36], [72, 41]], "selected_rows": [[1, 36, 77], [1, 41, 72]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -5, -2, -4, -2], "variables": [[76, 39], [75, 40]], "selected_rows": [[1, 39, 76], [1, 40, 75]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -5, -2, -3, -2], "variables": [[76, 38], [74, 40]], "selected_rows": [[1, 38, 76], [1, 40, 74]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -5, -2, -3, -1], "variables": [[76, 36], [72, 40]], "selected_rows": [[1, 36, 76], [1, 40, 72]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -4, -4, -2, -4, -2], "variables": [[75, 39]], "selected_rows": [[1, 39, 75]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -4, -4, -2, -3, -2], "variables": [[75, 38], [74, 39]], "selected_rows": [[1, 38, 75], [1, 39, 74]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -4, -4, -2, -3, -1], "variables": [[75, 36], [72, 39]], "selected_rows": [[1, 36, 75], [1, 39, 72]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -4, -4, -2, -2, -2], "variables": [[74, 38]], "selected_rows": [[1, 38, 74]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -4, -4, -2, -2, -1], "variables": [[74, 36], [72, 38]], "selected_rows": [[1, 36, 74], [1, 38, 72]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -4, -4, -2, -2, 0], "variables": [[72, 36]], "selected_rows": [[1, 36, 72]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -3, -5, -3, -4, -2], "variables": [[77, 37], [73, 41]], "selected_rows": [[0, 37, 77], [0, 41, 73]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -5, -3, -3, -2], "variables": [[77, 35], [71, 41]], "selected_rows": [[0, 35, 77], [0, 41, 71]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -5, -3, -3, -1], "variables": [[77, 33], [69, 41]], "selected_rows": [[0, 33, 77], [0, 41, 69]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -5, -2, -4, -2], "variables": [[76, 37], [73, 40]], "selected_rows": [[0, 37, 76], [0, 40, 73]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -5, -2, -3, -2], "variables": [[76, 35], [71, 40]], "selected_rows": [[0, 35, 76], [0, 40, 71]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -5, -2, -3, -1], "variables": [[76, 33], [69, 40]], "selected_rows": [[0, 33, 76], [0, 40, 69]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -3, -3, -2], "variables": [[77, 32], [68, 41]], "selected_rows": [[0, 32, 77], [0, 41, 68]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -3, -3, -1], "variables": [[77, 30], [66, 41]], "selected_rows": [[0, 30, 77], [0, 41, 66]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -3, -2, -1], "variables": [[77, 26], [62, 41]], "selected_rows": [[0, 26, 77], [0, 41, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -2, -4, -2], "variables": [[75, 37], [73, 39]], "selected_rows": [[0, 37, 75], [0, 39, 73]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -2, -3, -2], "variables": [[77, 29], [76, 32], [75, 35], [74, 37], [73, 38], [71, 39], [68, 40], [65, 41]], "selected_rows": [[0, 29, 77], [0, 32, 76], [0, 35, 75], [0, 37, 74], [0, 38, 73], [0, 39, 71], [0, 40, 68], [0, 41, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -2, -3, -1], "variables": [[77, 25], [76, 30], [75, 33], [73, 36], [72, 37], [69, 39], [66, 40], [61, 41]], "selected_rows": [[0, 25, 77], [0, 30, 76], [0, 33, 75], [0, 36, 73], [0, 37, 72], [0, 39, 69], [0, 40, 66], [0, 41, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -2, -2, -2], "variables": [[74, 35], [71, 38]], "selected_rows": [[0, 35, 74], [0, 38, 71]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -2, -2, -1], "variables": [[77, 21], [76, 26], [74, 33], [72, 35], [71, 36], [69, 38], [62, 40], [57, 41]], "selected_rows": [[0, 21, 77], [0, 26, 76], [0, 33, 74], [0, 35, 72], [0, 36, 71], [0, 38, 69], [0, 40, 62], [0, 41, 57]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -2, -2, 0], "variables": [[72, 33], [69, 36]], "selected_rows": [[0, 33, 72], [0, 36, 69]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -1, -3, -2], "variables": [[76, 29], [65, 40]], "selected_rows": [[0, 29, 76], [0, 40, 65]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -1, -3, -1], "variables": [[76, 25], [61, 40]], "selected_rows": [[0, 25, 76], [0, 40, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -4, -1, -2, -1], "variables": [[76, 21], [57, 40]], "selected_rows": [[0, 21, 76], [0, 40, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -3, -2], "variables": [[75, 32], [68, 39]], "selected_rows": [[0, 32, 75], [0, 39, 68]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -3, -1], "variables": [[75, 30], [66, 39]], "selected_rows": [[0, 30, 75], [0, 39, 66]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -2, -2], "variables": [[74, 32], [68, 38]], "selected_rows": [[0, 32, 74], [0, 38, 68]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -2, -1], "variables": [[77, 16], [75, 26], [74, 30], [72, 32], [68, 36], [66, 38], [62, 39], [52, 41]], "selected_rows": [[0, 16, 77], [0, 26, 75], [0, 30, 74], [0, 32, 72], [0, 36, 68], [0, 38, 66], [0, 39, 62], [0, 41, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -2, 0], "variables": [[72, 30], [66, 36]], "selected_rows": [[0, 30, 72], [0, 36, 66]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -1, -1], "variables": [[74, 26], [62, 38]], "selected_rows": [[0, 26, 74], [0, 38, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -2, -1, 0], "variables": [[72, 26], [62, 36]], "selected_rows": [[0, 26, 72], [0, 36, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -3, -2], "variables": [[75, 29], [65, 39]], "selected_rows": [[0, 29, 75], [0, 39, 65]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -3, -1], "variables": [[75, 25], [61, 39]], "selected_rows": [[0, 25, 75], [0, 39, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -2, -2], "variables": [[74, 29], [65, 38]], "selected_rows": [[0, 29, 74], [0, 38, 65]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -2, -1], "variables": [[76, 16], [75, 21], [74, 25], [72, 29], [65, 36], [61, 38], [57, 39], [52, 40]], "selected_rows": [[0, 16, 76], [0, 21, 75], [0, 25, 74], [0, 29, 72], [0, 36, 65], [0, 38, 61], [0, 39, 57], [0, 40, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -2, 0], "variables": [[72, 25], [61, 36]], "selected_rows": [[0, 25, 72], [0, 36, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -1, -1], "variables": [[74, 21], [57, 38]], "selected_rows": [[0, 21, 74], [0, 38, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -3, -1, -1, 0], "variables": [[72, 21], [57, 36]], "selected_rows": [[0, 21, 72], [0, 36, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -2, -1, -2, -1], "variables": [[75, 16], [52, 39]], "selected_rows": [[0, 16, 75], [0, 39, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -2, -1, -1, -1], "variables": [[74, 16], [52, 38]], "selected_rows": [[0, 16, 74], [0, 38, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -3, -2, -1, -1, 0], "variables": [[72, 16], [52, 36]], "selected_rows": [[0, 16, 72], [0, 36, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-2, -2, -4, -2, -4, -2], "variables": [[73, 37]], "selected_rows": [[0, 37, 73]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -4, -2, -3, -2], "variables": [[73, 35], [71, 37]], "selected_rows": [[0, 35, 73], [0, 37, 71]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -4, -2, -3, -1], "variables": [[73, 33], [69, 37]], "selected_rows": [[0, 33, 73], [0, 37, 69]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -4, -2, -2, -2], "variables": [[71, 35]], "selected_rows": [[0, 35, 71]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -4, -2, -2, -1], "variables": [[71, 33], [69, 35]], "selected_rows": [[0, 33, 71], [0, 35, 69]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -4, -2, -2, 0], "variables": [[69, 33]], "selected_rows": [[0, 33, 69]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -3, -2], "variables": [[73, 32], [68, 37]], "selected_rows": [[0, 32, 73], [0, 37, 68]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -3, -1], "variables": [[73, 30], [66, 37]], "selected_rows": [[0, 30, 73], [0, 37, 66]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -2, -2], "variables": [[71, 32], [68, 35]], "selected_rows": [[0, 32, 71], [0, 35, 68]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -2, -1], "variables": [[77, 11], [73, 26], [71, 30], [69, 32], [68, 33], [66, 35], [62, 37], [47, 41]], "selected_rows": [[0, 11, 77], [0, 26, 73], [0, 30, 71], [0, 32, 69], [0, 33, 68], [0, 35, 66], [0, 37, 62], [0, 41, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -2, 0], "variables": [[69, 30], [66, 33]], "selected_rows": [[0, 30, 69], [0, 33, 66]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -1, -1], "variables": [[71, 26], [62, 35]], "selected_rows": [[0, 26, 71], [0, 35, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -2, -1, 0], "variables": [[69, 26], [62, 33]], "selected_rows": [[0, 26, 69], [0, 33, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -3, -2], "variables": [[73, 29], [65, 37]], "selected_rows": [[0, 29, 73], [0, 37, 65]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -3, -1], "variables": [[73, 25], [61, 37]], "selected_rows": [[0, 25, 73], [0, 37, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -2, -2], "variables": [[71, 29], [65, 35]], "selected_rows": [[0, 29, 71], [0, 35, 65]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -2, -1], "variables": [[76, 11], [73, 21], [71, 25], [69, 29], [65, 33], [61, 35], [57, 37], [47, 40]], "selected_rows": [[0, 11, 76], [0, 21, 73], [0, 25, 71], [0, 29, 69], [0, 33, 65], [0, 35, 61], [0, 37, 57], [0, 40, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -2, 0], "variables": [[69, 25], [61, 33]], "selected_rows": [[0, 25, 69], [0, 33, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -1, -1], "variables": [[71, 21], [57, 35]], "selected_rows": [[0, 21, 71], [0, 35, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -3, -1, -1, 0], "variables": [[69, 21], [57, 33]], "selected_rows": [[0, 21, 69], [0, 33, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -2, -2, -2], "variables": [[68, 32]], "selected_rows": [[0, 32, 68]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -2, -2, -1], "variables": [[68, 30], [66, 32]], "selected_rows": [[0, 30, 68], [0, 32, 66]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -2, -2, 0], "variables": [[66, 30]], "selected_rows": [[0, 30, 66]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -2, -1, -1], "variables": [[68, 26], [62, 32]], "selected_rows": [[0, 26, 68], [0, 32, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -2, -1, 0], "variables": [[66, 26], [62, 30]], "selected_rows": [[0, 26, 66], [0, 30, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -2, 0, 0], "variables": [[62, 26]], "selected_rows": [[0, 26, 62]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -1, -2, -2], "variables": [[68, 29], [65, 32]], "selected_rows": [[0, 29, 68], [0, 32, 65]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -1, -2, -1], "variables": [[75, 11], [73, 16], [68, 25], [66, 29], [65, 30], [61, 32], [52, 37], [47, 39]], "selected_rows": [[0, 11, 75], [0, 16, 73], [0, 25, 68], [0, 29, 66], [0, 30, 65], [0, 32, 61], [0, 37, 52], [0, 39, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -1, -2, 0], "variables": [[66, 25], [61, 30]], "selected_rows": [[0, 25, 66], [0, 30, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -1, -1, -1], "variables": [[74, 11], [71, 16], [68, 21], [65, 26], [62, 29], [57, 32], [52, 35], [47, 38]], "selected_rows": [[0, 11, 74], [0, 16, 71], [0, 21, 68], [0, 26, 65], [0, 29, 62], [0, 32, 57], [0, 35, 52], [0, 38, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -1, -1, 0], "variables": [[72, 11], [69, 16], [66, 21], [62, 25], [61, 26], [57, 30], [52, 33], [47, 36]], "selected_rows": [[0, 11, 72], [0, 16, 69], [0, 21, 66], [0, 25, 62], [0, 26, 61], [0, 30, 57], [0, 33, 52], [0, 36, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, -1, 0, 0], "variables": [[62, 21], [57, 26]], "selected_rows": [[0, 21, 62], [0, 26, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, 0, -2, -2], "variables": [[65, 29]], "selected_rows": [[0, 29, 65]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, 0, -2, -1], "variables": [[65, 25], [61, 29]], "selected_rows": [[0, 25, 65], [0, 29, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, 0, -2, 0], "variables": [[61, 25]], "selected_rows": [[0, 25, 61]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, 0, -1, -1], "variables": [[65, 21], [57, 29]], "selected_rows": [[0, 21, 65], [0, 29, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, 0, -1, 0], "variables": [[61, 21], [57, 25]], "selected_rows": [[0, 21, 61], [0, 25, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -2, 0, 0, 0], "variables": [[57, 21]], "selected_rows": [[0, 21, 57]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -2, -1, -1, -1, -1], "variables": [[68, 16], [52, 32]], "selected_rows": [[0, 16, 68], [0, 32, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -1, -1, -1, 0], "variables": [[66, 16], [52, 30]], "selected_rows": [[0, 16, 66], [0, 30, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -1, -1, 0, 0], "variables": [[62, 16], [52, 26]], "selected_rows": [[0, 16, 62], [0, 26, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -1, 0, -1, -1], "variables": [[65, 16], [52, 29]], "selected_rows": [[0, 16, 65], [0, 29, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -1, 0, -1, 0], "variables": [[61, 16], [52, 25]], "selected_rows": [[0, 16, 61], [0, 25, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, -1, 0, 0, 0], "variables": [[57, 16], [52, 21]], "selected_rows": [[0, 16, 57], [0, 21, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-2, -2, 0, 0, 0, 0], "variables": [[52, 16]], "selected_rows": [[0, 16, 52]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [-2, -1, -2, -1, -2, -1], "variables": [[73, 11], [47, 37]], "selected_rows": [[1, 11, 73], [1, 37, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-2, -1, -2, -1, -1, -1], "variables": [[71, 11], [47, 35]], "selected_rows": [[1, 11, 71], [1, 35, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-2, -1, -2, -1, -1, 0], "variables": [[69, 11], [47, 33]], "selected_rows": [[1, 11, 69], [1, 33, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-2, -1, -1, -1, -1, -1], "variables": [[68, 11], [47, 32]], "selected_rows": [[1, 11, 68], [1, 32, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, -1, -1, -1, -1, 0], "variables": [[66, 11], [47, 30]], "selected_rows": [[1, 11, 66], [1, 30, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, -1, -1, -1, 0, 0], "variables": [[62, 11], [47, 26]], "selected_rows": [[1, 11, 62], [1, 26, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, -1, -1, 0, -1, -1], "variables": [[65, 11], [47, 29]], "selected_rows": [[1, 11, 65], [1, 29, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, -1, -1, 0, -1, 0], "variables": [[61, 11], [47, 25]], "selected_rows": [[1, 11, 61], [1, 25, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, -1, -1, 0, 0, 0], "variables": [[57, 11], [47, 21]], "selected_rows": [[1, 11, 57], [1, 21, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, -1, 0, 0, 0, 0], "variables": [[52, 11], [47, 16]], "selected_rows": [[2, 11, 52], [2, 16, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-2, 0, 0, 0, 0, 0], "variables": [[47, 11]], "selected_rows": [[0, 11, 47]], "pivot_columns": [0], "pivot_values": [[4, 1]], "removed_columns": []}, {"delta": [-1, -3, -5, -3, -4, -2], "variables": [[77, 34], [70, 41]], "selected_rows": [[0, 34, 77], [0, 41, 70]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -5, -3, -3, -2], "variables": [[77, 31], [67, 41]], "selected_rows": [[0, 31, 77], [0, 41, 67]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -5, -3, -3, -1], "variables": [[77, 28], [64, 41]], "selected_rows": [[0, 28, 77], [0, 41, 64]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -5, -2, -4, -2], "variables": [[76, 34], [70, 40]], "selected_rows": [[0, 34, 76], [0, 40, 70]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -5, -2, -3, -2], "variables": [[76, 31], [67, 40]], "selected_rows": [[0, 31, 76], [0, 40, 67]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -5, -2, -3, -1], "variables": [[76, 28], [64, 40]], "selected_rows": [[0, 28, 76], [0, 40, 64]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -3, -3, -2], "variables": [[77, 27], [63, 41]], "selected_rows": [[0, 27, 77], [0, 41, 63]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -3, -3, -1], "variables": [[77, 24], [60, 41]], "selected_rows": [[0, 24, 77], [0, 41, 60]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -3, -2, -1], "variables": [[77, 20], [56, 41]], "selected_rows": [[0, 20, 77], [0, 41, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -2, -4, -2], "variables": [[75, 34], [70, 39]], "selected_rows": [[0, 34, 75], [0, 39, 70]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -2, -3, -2], "variables": [[77, 23], [76, 27], [75, 31], [74, 34], [70, 38], [67, 39], [63, 40], [59, 41]], "selected_rows": [[0, 23, 77], [0, 27, 76], [0, 31, 75], [0, 34, 74], [0, 38, 70], [0, 39, 67], [0, 40, 63], [0, 41, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -2, -3, -1], "variables": [[77, 19], [76, 24], [75, 28], [72, 34], [70, 36], [64, 39], [60, 40], [55, 41]], "selected_rows": [[0, 19, 77], [0, 24, 76], [0, 28, 75], [0, 34, 72], [0, 36, 70], [0, 39, 64], [0, 40, 60], [0, 41, 55]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -2, -2, -2], "variables": [[74, 31], [67, 38]], "selected_rows": [[0, 31, 74], [0, 38, 67]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -2, -2, -1], "variables": [[77, 15], [76, 20], [74, 28], [72, 31], [67, 36], [64, 38], [56, 40], [51, 41]], "selected_rows": [[0, 15, 77], [0, 20, 76], [0, 28, 74], [0, 31, 72], [0, 36, 67], [0, 38, 64], [0, 40, 56], [0, 41, 51]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -2, -2, 0], "variables": [[72, 28], [64, 36]], "selected_rows": [[0, 28, 72], [0, 36, 64]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -1, -3, -2], "variables": [[76, 23], [59, 40]], "selected_rows": [[0, 23, 76], [0, 40, 59]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -1, -3, -1], "variables": [[76, 19], [55, 40]], "selected_rows": [[0, 19, 76], [0, 40, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -4, -1, -2, -1], "variables": [[76, 15], [51, 40]], "selected_rows": [[0, 15, 76], [0, 40, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -3, -2], "variables": [[75, 27], [63, 39]], "selected_rows": [[0, 27, 75], [0, 39, 63]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -3, -1], "variables": [[75, 24], [60, 39]], "selected_rows": [[0, 24, 75], [0, 39, 60]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -2, -2], "variables": [[74, 27], [63, 38]], "selected_rows": [[0, 27, 74], [0, 38, 63]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -2, -1], "variables": [[77, 10], [75, 20], [74, 24], [72, 27], [63, 36], [60, 38], [56, 39], [46, 41]], "selected_rows": [[0, 10, 77], [0, 20, 75], [0, 24, 74], [0, 27, 72], [0, 36, 63], [0, 38, 60], [0, 39, 56], [0, 41, 46]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -2, 0], "variables": [[72, 24], [60, 36]], "selected_rows": [[0, 24, 72], [0, 36, 60]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -1, -1], "variables": [[74, 20], [56, 38]], "selected_rows": [[0, 20, 74], [0, 38, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -2, -1, 0], "variables": [[72, 20], [56, 36]], "selected_rows": [[0, 20, 72], [0, 36, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -3, -2], "variables": [[75, 23], [59, 39]], "selected_rows": [[0, 23, 75], [0, 39, 59]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -3, -1], "variables": [[75, 19], [55, 39]], "selected_rows": [[0, 19, 75], [0, 39, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -2, -2], "variables": [[74, 23], [59, 38]], "selected_rows": [[0, 23, 74], [0, 38, 59]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -2, -1], "variables": [[76, 10], [75, 15], [74, 19], [72, 23], [59, 36], [55, 38], [51, 39], [46, 40]], "selected_rows": [[0, 10, 76], [0, 15, 75], [0, 19, 74], [0, 23, 72], [0, 36, 59], [0, 38, 55], [0, 39, 51], [0, 40, 46]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -2, 0], "variables": [[72, 19], [55, 36]], "selected_rows": [[0, 19, 72], [0, 36, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -1, -1], "variables": [[74, 15], [51, 38]], "selected_rows": [[0, 15, 74], [0, 38, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -3, -1, -1, 0], "variables": [[72, 15], [51, 36]], "selected_rows": [[0, 15, 72], [0, 36, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -2, -1, -2, -1], "variables": [[75, 10], [46, 39]], "selected_rows": [[0, 10, 75], [0, 39, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -2, -1, -1, -1], "variables": [[74, 10], [46, 38]], "selected_rows": [[0, 10, 74], [0, 38, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -3, -2, -1, -1, 0], "variables": [[72, 10], [46, 36]], "selected_rows": [[0, 10, 72], [0, 36, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -3, -3, -2], "variables": [[77, 22], [58, 41]], "selected_rows": [[1, 22, 77], [1, 41, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -3, -3, -1], "variables": [[77, 18], [54, 41]], "selected_rows": [[1, 18, 77], [1, 41, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -3, -2, -1], "variables": [[77, 14], [50, 41]], "selected_rows": [[1, 14, 77], [1, 41, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -2, -4, -2], "variables": [[73, 34], [70, 37]], "selected_rows": [[1, 34, 73], [1, 37, 70]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -2, -3, -2], "variables": [[77, 17], [76, 22], [73, 31], [71, 34], [70, 35], [67, 37], [58, 40], [53, 41]], "selected_rows": [[1, 17, 77], [1, 22, 76], [1, 31, 73], [1, 34, 71], [1, 35, 70], [1, 37, 67], [1, 40, 58], [1, 41, 53]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -2, -3, -1], "variables": [[77, 13], [76, 18], [73, 28], [70, 33], [69, 34], [64, 37], [54, 40], [49, 41]], "selected_rows": [[1, 13, 77], [1, 18, 76], [1, 28, 73], [1, 33, 70], [1, 34, 69], [1, 37, 64], [1, 40, 54], [1, 41, 49]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -2, -2, -2], "variables": [[71, 31], [67, 35]], "selected_rows": [[1, 31, 71], [1, 35, 67]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -2, -2, -1], "variables": [[77, 9], [76, 14], [71, 28], [69, 31], [67, 33], [64, 35], [50, 40], [45, 41]], "selected_rows": [[1, 9, 77], [1, 14, 76], [1, 28, 71], [1, 31, 69], [1, 33, 67], [1, 35, 64], [1, 40, 50], [1, 41, 45]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -2, -2, 0], "variables": [[69, 28], [64, 33]], "selected_rows": [[1, 28, 69], [1, 33, 64]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -1, -3, -2], "variables": [[76, 17], [53, 40]], "selected_rows": [[1, 17, 76], [1, 40, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -1, -3, -1], "variables": [[76, 13], [49, 40]], "selected_rows": [[1, 13, 76], [1, 40, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -4, -1, -2, -1], "variables": [[76, 9], [45, 40]], "selected_rows": [[1, 9, 76], [1, 40, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -3, -2, -1], "variables": [[77, 8], [44, 41]], "selected_rows": [[2, 8, 77], [2, 41, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -2, -3, -2], "variables": [[77, 12], [75, 22], [73, 27], [70, 32], [68, 34], [63, 37], [58, 39], [48, 41]], "selected_rows": [[2, 12, 77], [2, 22, 75], [2, 27, 73], [2, 32, 70], [2, 34, 68], [2, 37, 63], [2, 39, 58], [2, 41, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -2, -3, -1], "variables": [[77, 7], [75, 18], [73, 24], [70, 30], [66, 34], [60, 37], [54, 39], [43, 41]], "selected_rows": [[2, 7, 77], [2, 18, 75], [2, 24, 73], [2, 30, 70], [2, 34, 66], [2, 37, 60], [2, 39, 54], [2, 41, 43]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -2, -2, -2], "variables": [[77, 6], [74, 22], [71, 27], [68, 31], [67, 32], [63, 35], [58, 38], [42, 41]], "selected_rows": [[3, 6, 77], [3, 22, 74], [3, 27, 71], [3, 31, 68], [3, 32, 67], [3, 35, 63], [3, 38, 58], [3, 41, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -2, -2, -1], "variables": [[77, 0], [77, 1], [77, 2], [77, 3], [77, 4], [77, 5], [76, 8], [75, 14], [74, 18], [73, 20], [72, 22], [71, 24], [70, 26], [69, 27], [68, 28], [67, 30], [66, 31], [64, 32], [63, 33], [62, 34], [60, 35], [58, 36], [56, 37], [54, 38], [50, 39], [44, 40], [0, 41], [1, 41], [2, 41], [3, 41], [4, 41], [5, 41]], "selected_rows": [[0, 3, 77], [1, 3, 77], [2, 3, 77], [3, 4, 77], [3, 5, 77], [3, 8, 76], [3, 14, 75], [3, 18, 74], [3, 20, 73], [3, 22, 72], [3, 24, 71], [3, 26, 70], [3, 27, 69], [3, 28, 68], [3, 30, 67], [3, 31, 66], [3, 32, 64], [3, 33, 63], [3, 34, 62], [3, 35, 60], [3, 36, 58], [3, 37, 56], [3, 38, 54], [3, 39, 50], [3, 40, 44], [3, 41, 0], [3, 41, 1], [3, 41, 2], [3, 41, 3], [3, 41, 4], [3, 41, 5]], "pivot_columns": [0, 1, 2, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [3]}, {"delta": [-1, -2, -3, -2, -2, 0], "variables": [[72, 18], [69, 24], [66, 28], [64, 30], [60, 33], [54, 36], [6, 41], [77, 42]], "selected_rows": [[3, 18, 72], [3, 24, 69], [3, 28, 66], [3, 30, 64], [3, 33, 60], [3, 36, 54], [3, 41, 6], [3, 42, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -2, -1, -1], "variables": [[74, 14], [71, 20], [67, 26], [62, 31], [56, 35], [50, 38], [7, 41], [77, 43]], "selected_rows": [[2, 14, 74], [2, 20, 71], [2, 26, 67], [2, 31, 62], [2, 35, 56], [2, 38, 50], [2, 41, 7], [2, 43, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -2, -1, 0], "variables": [[72, 14], [69, 20], [64, 26], [62, 28], [56, 33], [50, 36], [12, 41], [77, 48]], "selected_rows": [[2, 14, 72], [2, 20, 69], [2, 26, 64], [2, 28, 62], [2, 33, 56], [2, 36, 50], [2, 41, 12], [2, 48, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -1, -3, -2], "variables": [[76, 12], [75, 17], [73, 23], [70, 29], [65, 34], [59, 37], [53, 39], [48, 40]], "selected_rows": [[3, 12, 76], [3, 17, 75], [3, 23, 73], [3, 29, 70], [3, 34, 65], [3, 37, 59], [3, 39, 53], [3, 40, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -1, -3, -1], "variables": [[76, 7], [75, 13], [73, 19], [70, 25], [61, 34], [55, 37], [49, 39], [43, 40]], "selected_rows": [[3, 7, 76], [3, 13, 75], [3, 19, 73], [3, 25, 70], [3, 34, 61], [3, 37, 55], [3, 39, 49], [3, 40, 43]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -1, -2, -2], "variables": [[76, 6], [74, 17], [71, 23], [67, 29], [65, 31], [59, 35], [53, 38], [42, 40]], "selected_rows": [[2, 6, 76], [2, 17, 74], [2, 23, 71], [2, 29, 67], [2, 31, 65], [2, 35, 59], [2, 38, 53], [2, 40, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -1, -2, -1], "variables": [[76, 0], [76, 1], [76, 2], [76, 3], [76, 4], [76, 5], [75, 9], [74, 13], [73, 15], [72, 17], [71, 19], [70, 21], [69, 23], [67, 25], [65, 28], [64, 29], [61, 31], [59, 33], [57, 34], [55, 35], [53, 36], [51, 37], [49, 38], [45, 39], [0, 40], [1, 40], [2, 40], [3, 40], [4, 40], [5, 40], [8, 41], [77, 44]], "selected_rows": [[0, 2, 76], [1, 2, 76], [2, 3, 76], [2, 4, 76], [2, 5, 76], [2, 9, 75], [2, 13, 74], [2, 15, 73], [2, 17, 72], [2, 19, 71], [2, 21, 70], [2, 23, 69], [2, 25, 67], [2, 28, 65], [2, 29, 64], [2, 31, 61], [2, 33, 59], [2, 34, 57], [2, 35, 55], [2, 36, 53], [2, 37, 51], [2, 38, 49], [2, 39, 45], [2, 40, 0], [2, 40, 1], [2, 40, 2], [2, 40, 3], [2, 40, 4], [2, 40, 5], [2, 41, 8], [2, 44, 77]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [2]}, {"delta": [-1, -2, -3, -1, -2, 0], "variables": [[72, 13], [69, 19], [64, 25], [61, 28], [55, 33], [49, 36], [6, 40], [76, 42]], "selected_rows": [[2, 13, 72], [2, 19, 69], [2, 25, 64], [2, 28, 61], [2, 33, 55], [2, 36, 49], [2, 40, 6], [2, 42, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -1, -1, -1], "variables": [[74, 9], [71, 15], [67, 21], [57, 31], [51, 35], [45, 38], [7, 40], [76, 43]], "selected_rows": [[2, 9, 74], [2, 15, 71], [2, 21, 67], [2, 31, 57], [2, 35, 51], [2, 38, 45], [2, 40, 7], [2, 43, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, -1, -1, 0], "variables": [[72, 9], [69, 15], [64, 21], [57, 28], [51, 33], [45, 36], [12, 40], [76, 48]], "selected_rows": [[2, 9, 72], [2, 15, 69], [2, 21, 64], [2, 28, 57], [2, 33, 51], [2, 36, 45], [2, 40, 12], [2, 48, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -3, 0, -2, -1], "variables": [[8, 40], [76, 44]], "selected_rows": [[2, 40, 8], [2, 44, 76]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -2, -2, -2], "variables": [[68, 27], [63, 32]], "selected_rows": [[1, 27, 68], [1, 32, 63]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -2, -2, -1], "variables": [[75, 8], [68, 24], [66, 27], [63, 30], [60, 32], [44, 39], [9, 41], [77, 45]], "selected_rows": [[1, 8, 75], [1, 24, 68], [1, 27, 66], [1, 30, 63], [1, 32, 60], [1, 39, 44], [1, 41, 9], [1, 45, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -2, -2, 0], "variables": [[66, 24], [60, 30]], "selected_rows": [[1, 24, 66], [1, 30, 60]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -2, -1, -1], "variables": [[74, 8], [68, 20], [63, 26], [62, 27], [56, 32], [44, 38], [13, 41], [77, 49]], "selected_rows": [[1, 8, 74], [1, 20, 68], [1, 26, 63], [1, 27, 62], [1, 32, 56], [1, 38, 44], [1, 41, 13], [1, 49, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -2, -1, 0], "variables": [[72, 8], [66, 20], [62, 24], [60, 26], [56, 30], [44, 36], [17, 41], [77, 53]], "selected_rows": [[1, 8, 72], [1, 20, 66], [1, 24, 62], [1, 26, 60], [1, 30, 56], [1, 36, 44], [1, 41, 17], [1, 53, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -2, 0, 0], "variables": [[62, 20], [56, 26]], "selected_rows": [[1, 20, 62], [1, 26, 56]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, -3, -2], "variables": [[75, 12], [48, 39]], "selected_rows": [[1, 12, 75], [1, 39, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, -3, -1], "variables": [[75, 7], [43, 39]], "selected_rows": [[1, 7, 75], [1, 39, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, -2, -2], "variables": [[75, 6], [74, 12], [68, 23], [65, 27], [63, 29], [59, 32], [48, 38], [42, 39]], "selected_rows": [[1, 6, 75], [1, 12, 74], [1, 23, 68], [1, 27, 65], [1, 29, 63], [1, 32, 59], [1, 38, 48], [1, 39, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, -2, -1], "variables": [[75, 0], [75, 1], [75, 2], [75, 3], [75, 4], [75, 5], [74, 7], [73, 10], [72, 12], [70, 16], [68, 19], [66, 23], [65, 24], [63, 25], [61, 27], [60, 29], [59, 30], [55, 32], [52, 34], [48, 36], [46, 37], [43, 38], [0, 39], [1, 39], [2, 39], [3, 39], [4, 39], [5, 39], [9, 40], [14, 41], [76, 45], [77, 50]], "selected_rows": [[0, 1, 75], [1, 2, 75], [1, 3, 75], [1, 4, 75], [1, 5, 75], [1, 7, 74], [1, 10, 73], [1, 12, 72], [1, 16, 70], [1, 19, 68], [1, 23, 66], [1, 24, 65], [1, 25, 63], [1, 27, 61], [1, 29, 60], [1, 30, 59], [1, 32, 55], [1, 34, 52], [1, 36, 48], [1, 37, 46], [1, 38, 43], [1, 39, 0], [1, 39, 1], [1, 39, 2], [1, 39, 3], [1, 39, 4], [1, 39, 5], [1, 40, 9], [1, 41, 14], [1, 45, 76], [1, 50, 77]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [-1, -2, -2, -1, -2, 0], "variables": [[72, 7], [66, 19], [61, 24], [60, 25], [55, 30], [43, 36], [6, 39], [75, 42]], "selected_rows": [[1, 7, 72], [1, 19, 66], [1, 24, 61], [1, 25, 60], [1, 30, 55], [1, 36, 43], [1, 39, 6], [1, 42, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, -1, -2], "variables": [[74, 6], [42, 38]], "selected_rows": [[1, 6, 74], [1, 38, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, -1, -1], "variables": [[74, 0], [74, 1], [74, 2], [74, 3], [74, 4], [74, 5], [72, 6], [71, 10], [68, 15], [67, 16], [65, 20], [63, 21], [62, 23], [59, 26], [57, 27], [56, 29], [52, 31], [51, 32], [46, 35], [42, 36], [0, 38], [1, 38], [2, 38], [3, 38], [4, 38], [5, 38], [7, 39], [13, 40], [18, 41], [75, 43], [76, 49], [77, 54]], "selected_rows": [[0, 1, 74], [1, 2, 74], [1, 3, 74], [1, 4, 74], [1, 5, 74], [1, 6, 72], [1, 10, 71], [1, 15, 68], [1, 16, 67], [1, 20, 65], [1, 21, 63], [1, 23, 62], [1, 26, 59], [1, 27, 57], [1, 29, 56], [1, 31, 52], [1, 32, 51], [1, 35, 46], [1, 36, 42], [1, 38, 0], [1, 38, 1], [1, 38, 2], [1, 38, 3], [1, 38, 4], [1, 38, 5], [1, 39, 7], [1, 40, 13], [1, 41, 18], [1, 43, 75], [1, 49, 76], [1, 54, 77]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [-1, -2, -2, -1, -1, 0], "variables": [[72, 0], [72, 1], [72, 2], [72, 3], [72, 4], [72, 5], [69, 10], [66, 15], [64, 16], [62, 19], [61, 20], [60, 21], [57, 24], [56, 25], [55, 26], [52, 28], [51, 30], [46, 33], [0, 36], [1, 36], [2, 36], [3, 36], [4, 36], [5, 36], [6, 38], [12, 39], [17, 40], [22, 41], [74, 42], [75, 48], [76, 53], [77, 58]], "selected_rows": [[0, 1, 72], [1, 2, 72], [1, 3, 72], [1, 4, 72], [1, 5, 72], [1, 10, 69], [1, 15, 66], [1, 16, 64], [1, 19, 62], [1, 20, 61], [1, 21, 60], [1, 24, 57], [1, 25, 56], [1, 26, 55], [1, 28, 52], [1, 30, 51], [1, 33, 46], [1, 36, 0], [1, 36, 1], [1, 36, 2], [1, 36, 3], [1, 36, 4], [1, 36, 5], [1, 38, 6], [1, 39, 12], [1, 40, 17], [1, 41, 22], [1, 42, 74], [1, 48, 75], [1, 53, 76], [1, 58, 77]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [-1, -2, -2, -1, -1, 1], "variables": [[6, 36], [72, 42]], "selected_rows": [[1, 36, 6], [1, 42, 72]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, 0, -1], "variables": [[7, 38], [74, 43]], "selected_rows": [[1, 38, 7], [1, 43, 74]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, 0, 0], "variables": [[62, 15], [57, 20], [56, 21], [51, 26], [7, 36], [12, 38], [72, 43], [74, 48]], "selected_rows": [[1, 15, 62], [1, 20, 57], [1, 21, 56], [1, 26, 51], [1, 36, 7], [1, 38, 12], [1, 43, 72], [1, 48, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, -1, 0, 1], "variables": [[12, 36], [72, 48]], "selected_rows": [[1, 36, 12], [1, 48, 72]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, 0, -2, -2], "variables": [[65, 23], [59, 29]], "selected_rows": [[1, 23, 65], [1, 29, 59]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, 0, -2, -1], "variables": [[65, 19], [61, 23], [59, 25], [55, 29], [8, 39], [14, 40], [75, 44], [76, 50]], "selected_rows": [[1, 19, 65], [1, 23, 61], [1, 25, 59], [1, 29, 55], [1, 39, 8], [1, 40, 14], [1, 44, 75], [1, 50, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, 0, -2, 0], "variables": [[61, 19], [55, 25]], "selected_rows": [[1, 19, 61], [1, 25, 55]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, 0, -1, -1], "variables": [[65, 15], [59, 21], [57, 23], [51, 29], [8, 38], [18, 40], [74, 44], [76, 54]], "selected_rows": [[1, 15, 65], [1, 21, 59], [1, 23, 57], [1, 29, 51], [1, 38, 8], [1, 40, 18], [1, 44, 74], [1, 54, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, 0, -1, 0], "variables": [[61, 15], [57, 19], [55, 21], [51, 25], [8, 36], [22, 40], [72, 44], [76, 58]], "selected_rows": [[1, 15, 61], [1, 19, 57], [1, 21, 55], [1, 25, 51], [1, 36, 8], [1, 40, 22], [1, 44, 72], [1, 58, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -2, 0, 0, 0], "variables": [[57, 15], [51, 21]], "selected_rows": [[1, 15, 57], [1, 21, 51]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, -1, -2, -1], "variables": [[9, 39], [75, 45]], "selected_rows": [[1, 39, 9], [1, 45, 75]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, -1, -1, -1], "variables": [[68, 10], [63, 16], [52, 27], [46, 32], [9, 38], [13, 39], [74, 45], [75, 49]], "selected_rows": [[1, 10, 68], [1, 16, 63], [1, 27, 52], [1, 32, 46], [1, 38, 9], [1, 39, 13], [1, 45, 74], [1, 49, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, -1, -1, 0], "variables": [[66, 10], [60, 16], [52, 24], [46, 30], [9, 36], [17, 39], [72, 45], [75, 53]], "selected_rows": [[1, 10, 66], [1, 16, 60], [1, 24, 52], [1, 30, 46], [1, 36, 9], [1, 39, 17], [1, 45, 72], [1, 53, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, -1, 0, -1], "variables": [[13, 38], [74, 49]], "selected_rows": [[1, 38, 13], [1, 49, 74]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, -1, 0, 0], "variables": [[62, 10], [56, 16], [52, 20], [46, 26], [13, 36], [17, 38], [72, 49], [74, 53]], "selected_rows": [[1, 10, 62], [1, 16, 56], [1, 20, 52], [1, 26, 46], [1, 36, 13], [1, 38, 17], [1, 49, 72], [1, 53, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, -1, 0, 1], "variables": [[17, 36], [72, 53]], "selected_rows": [[1, 36, 17], [1, 53, 72]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, 0, -2, -1], "variables": [[14, 39], [75, 50]], "selected_rows": [[1, 39, 14], [1, 50, 75]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, 0, -1, -1], "variables": [[65, 10], [59, 16], [52, 23], [46, 29], [14, 38], [18, 39], [74, 50], [75, 54]], "selected_rows": [[1, 10, 65], [1, 16, 59], [1, 23, 52], [1, 29, 46], [1, 38, 14], [1, 39, 18], [1, 50, 74], [1, 54, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, 0, -1, 0], "variables": [[61, 10], [55, 16], [52, 19], [46, 25], [14, 36], [22, 39], [72, 50], [75, 58]], "selected_rows": [[1, 10, 61], [1, 16, 55], [1, 19, 52], [1, 25, 46], [1, 36, 14], [1, 39, 22], [1, 50, 72], [1, 58, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, 0, 0, -1], "variables": [[18, 38], [74, 54]], "selected_rows": [[1, 38, 18], [1, 54, 74]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, 0, 0, 0], "variables": [[57, 10], [52, 15], [51, 16], [46, 21], [18, 36], [22, 38], [72, 54], [74, 58]], "selected_rows": [[1, 10, 57], [1, 15, 52], [1, 16, 51], [1, 21, 46], [1, 36, 18], [1, 38, 22], [1, 54, 72], [1, 58, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, -1, 0, 0, 1], "variables": [[22, 36], [72, 58]], "selected_rows": [[1, 36, 22], [1, 58, 72]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, -2, 0, 0, 0, 0], "variables": [[52, 10], [46, 16]], "selected_rows": [[2, 10, 52], [2, 16, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -3, -2], "variables": [[73, 22], [58, 37]], "selected_rows": [[0, 22, 73], [0, 37, 58]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -3, -1], "variables": [[73, 18], [54, 37]], "selected_rows": [[0, 18, 73], [0, 37, 54]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -2, -2], "variables": [[71, 22], [58, 35]], "selected_rows": [[0, 22, 71], [0, 35, 58]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -2, -1], "variables": [[73, 14], [71, 18], [69, 22], [58, 33], [54, 35], [50, 37], [10, 41], [77, 46]], "selected_rows": [[0, 14, 73], [0, 18, 71], [0, 22, 69], [0, 33, 58], [0, 35, 54], [0, 37, 50], [0, 41, 10], [0, 46, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -2, 0], "variables": [[69, 18], [54, 33]], "selected_rows": [[0, 18, 69], [0, 33, 54]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -1, -1], "variables": [[71, 14], [50, 35]], "selected_rows": [[0, 14, 71], [0, 35, 50]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -2, -1, 0], "variables": [[69, 14], [50, 33]], "selected_rows": [[0, 14, 69], [0, 33, 50]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -3, -2], "variables": [[73, 17], [53, 37]], "selected_rows": [[0, 17, 73], [0, 37, 53]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -3, -1], "variables": [[73, 13], [49, 37]], "selected_rows": [[0, 13, 73], [0, 37, 49]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -2, -2], "variables": [[71, 17], [53, 35]], "selected_rows": [[0, 17, 71], [0, 35, 53]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -2, -1], "variables": [[73, 9], [71, 13], [69, 17], [53, 33], [49, 35], [45, 37], [10, 40], [76, 46]], "selected_rows": [[0, 9, 73], [0, 13, 71], [0, 17, 69], [0, 33, 53], [0, 35, 49], [0, 37, 45], [0, 40, 10], [0, 46, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -2, 0], "variables": [[69, 13], [49, 33]], "selected_rows": [[0, 13, 69], [0, 33, 49]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -1, -1], "variables": [[71, 9], [45, 35]], "selected_rows": [[0, 9, 71], [0, 35, 45]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -3, -1, -1, 0], "variables": [[69, 9], [45, 33]], "selected_rows": [[0, 9, 69], [0, 33, 45]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -2, -2, -2], "variables": [[68, 22], [58, 32]], "selected_rows": [[0, 22, 68], [0, 32, 58]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -2, -2, -1], "variables": [[73, 8], [68, 18], [66, 22], [58, 30], [54, 32], [44, 37], [15, 41], [77, 51]], "selected_rows": [[0, 8, 73], [0, 18, 68], [0, 22, 66], [0, 30, 58], [0, 32, 54], [0, 37, 44], [0, 41, 15], [0, 51, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -2, -2, 0], "variables": [[66, 18], [54, 30]], "selected_rows": [[0, 18, 66], [0, 30, 54]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -2, -1, -1], "variables": [[71, 8], [68, 14], [62, 22], [58, 26], [50, 32], [44, 35], [19, 41], [77, 55]], "selected_rows": [[0, 8, 71], [0, 14, 68], [0, 22, 62], [0, 26, 58], [0, 32, 50], [0, 35, 44], [0, 41, 19], [0, 55, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -2, -1, 0], "variables": [[69, 8], [66, 14], [62, 18], [54, 26], [50, 30], [44, 33], [23, 41], [77, 59]], "selected_rows": [[0, 8, 69], [0, 14, 66], [0, 18, 62], [0, 26, 54], [0, 30, 50], [0, 33, 44], [0, 41, 23], [0, 59, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -2, 0, 0], "variables": [[62, 14], [50, 26]], "selected_rows": [[0, 14, 62], [0, 26, 50]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, -3, -2], "variables": [[73, 12], [48, 37]], "selected_rows": [[0, 12, 73], [0, 37, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, -3, -1], "variables": [[73, 7], [43, 37]], "selected_rows": [[0, 7, 73], [0, 37, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, -2, -2], "variables": [[73, 6], [71, 12], [68, 17], [65, 22], [58, 29], [53, 32], [48, 35], [42, 37]], "selected_rows": [[0, 6, 73], [0, 12, 71], [0, 17, 68], [0, 22, 65], [0, 29, 58], [0, 32, 53], [0, 35, 48], [0, 37, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, -2, -1], "variables": [[73, 0], [73, 1], [73, 2], [73, 3], [73, 4], [73, 5], [71, 7], [70, 11], [69, 12], [68, 13], [66, 17], [65, 18], [61, 22], [58, 25], [54, 29], [53, 30], [49, 32], [48, 33], [47, 34], [43, 35], [0, 37], [1, 37], [2, 37], [3, 37], [4, 37], [5, 37], [10, 39], [15, 40], [20, 41], [75, 46], [76, 51], [77, 56]], "selected_rows": [[0, 1, 73], [0, 2, 73], [0, 3, 73], [0, 4, 73], [0, 5, 73], [0, 7, 71], [0, 11, 70], [0, 12, 69], [0, 13, 68], [0, 17, 66], [0, 18, 65], [0, 22, 61], [0, 25, 58], [0, 29, 54], [0, 30, 53], [0, 32, 49], [0, 33, 48], [0, 34, 47], [0, 35, 43], [0, 37, 0], [0, 37, 1], [0, 37, 2], [0, 37, 3], [0, 37, 4], [0, 37, 5], [0, 39, 10], [0, 40, 15], [0, 41, 20], [0, 46, 75], [0, 51, 76], [0, 56, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -2, -1, -2, 0], "variables": [[69, 7], [66, 13], [61, 18], [54, 25], [49, 30], [43, 33], [6, 37], [73, 42]], "selected_rows": [[0, 7, 69], [0, 13, 66], [0, 18, 61], [0, 25, 54], [0, 30, 49], [0, 33, 43], [0, 37, 6], [0, 42, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, -1, -2], "variables": [[71, 6], [42, 35]], "selected_rows": [[0, 6, 71], [0, 35, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, -1, -1], "variables": [[71, 0], [71, 1], [71, 2], [71, 3], [71, 4], [71, 5], [69, 6], [68, 9], [67, 11], [65, 14], [62, 17], [58, 21], [57, 22], [53, 26], [50, 29], [47, 31], [45, 32], [42, 33], [0, 35], [1, 35], [2, 35], [3, 35], [4, 35], [5, 35], [7, 37], [10, 38], [19, 40], [24, 41], [73, 43], [74, 46], [76, 55], [77, 60]], "selected_rows": [[0, 1, 71], [0, 2, 71], [0, 3, 71], [0, 4, 71], [0, 5, 71], [0, 6, 69], [0, 9, 68], [0, 11, 67], [0, 14, 65], [0, 17, 62], [0, 21, 58], [0, 22, 57], [0, 26, 53], [0, 29, 50], [0, 31, 47], [0, 32, 45], [0, 33, 42], [0, 35, 0], [0, 35, 1], [0, 35, 2], [0, 35, 3], [0, 35, 4], [0, 35, 5], [0, 37, 7], [0, 38, 10], [0, 40, 19], [0, 41, 24], [0, 43, 73], [0, 46, 74], [0, 55, 76], [0, 60, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -2, -1, -1, 0], "variables": [[69, 0], [69, 1], [69, 2], [69, 3], [69, 4], [69, 5], [66, 9], [64, 11], [62, 13], [61, 14], [57, 18], [54, 21], [50, 25], [49, 26], [47, 28], [45, 30], [0, 33], [1, 33], [2, 33], [3, 33], [4, 33], [5, 33], [6, 35], [10, 36], [12, 37], [23, 40], [27, 41], [71, 42], [72, 46], [73, 48], [76, 59], [77, 63]], "selected_rows": [[0, 1, 69], [0, 2, 69], [0, 3, 69], [0, 4, 69], [0, 5, 69], [0, 9, 66], [0, 11, 64], [0, 13, 62], [0, 14, 61], [0, 18, 57], [0, 21, 54], [0, 25, 50], [0, 26, 49], [0, 28, 47], [0, 30, 45], [0, 33, 0], [0, 33, 1], [0, 33, 2], [0, 33, 3], [0, 33, 4], [0, 33, 5], [0, 35, 6], [0, 36, 10], [0, 37, 12], [0, 40, 23], [0, 41, 27], [0, 42, 71], [0, 46, 72], [0, 48, 73], [0, 59, 76], [0, 63, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -2, -1, -1, 1], "variables": [[6, 33], [69, 42]], "selected_rows": [[0, 33, 6], [0, 42, 69]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, 0, -1], "variables": [[7, 35], [71, 43]], "selected_rows": [[0, 35, 7], [0, 43, 71]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, 0, 0], "variables": [[62, 9], [57, 14], [50, 21], [45, 26], [7, 33], [12, 35], [69, 43], [71, 48]], "selected_rows": [[0, 9, 62], [0, 14, 57], [0, 21, 50], [0, 26, 45], [0, 33, 7], [0, 35, 12], [0, 43, 69], [0, 48, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, -1, 0, 1], "variables": [[12, 33], [69, 48]], "selected_rows": [[0, 33, 12], [0, 48, 69]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, 0, -2, -2], "variables": [[65, 17], [53, 29]], "selected_rows": [[0, 17, 65], [0, 29, 53]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, 0, -2, -1], "variables": [[65, 13], [61, 17], [53, 25], [49, 29], [8, 37], [20, 40], [73, 44], [76, 56]], "selected_rows": [[0, 13, 65], [0, 17, 61], [0, 25, 53], [0, 29, 49], [0, 37, 8], [0, 40, 20], [0, 44, 73], [0, 56, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, 0, -2, 0], "variables": [[61, 13], [49, 25]], "selected_rows": [[0, 13, 61], [0, 25, 49]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, 0, -1, -1], "variables": [[65, 9], [57, 17], [53, 21], [45, 29], [8, 35], [24, 40], [71, 44], [76, 60]], "selected_rows": [[0, 9, 65], [0, 17, 57], [0, 21, 53], [0, 29, 45], [0, 35, 8], [0, 40, 24], [0, 44, 71], [0, 60, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, 0, -1, 0], "variables": [[61, 9], [57, 13], [49, 21], [45, 25], [8, 33], [27, 40], [69, 44], [76, 63]], "selected_rows": [[0, 9, 61], [0, 13, 57], [0, 21, 49], [0, 25, 45], [0, 33, 8], [0, 40, 27], [0, 44, 69], [0, 63, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -2, 0, 0, 0], "variables": [[57, 9], [45, 21]], "selected_rows": [[0, 9, 57], [0, 21, 45]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -2, -1, -1], "variables": [[68, 8], [44, 32]], "selected_rows": [[0, 8, 68], [0, 32, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -2, -1, 0], "variables": [[66, 8], [44, 30]], "selected_rows": [[0, 8, 66], [0, 30, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -2, 0, 0], "variables": [[62, 8], [44, 26]], "selected_rows": [[0, 8, 62], [0, 26, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, -2, -2], "variables": [[68, 12], [48, 32]], "selected_rows": [[0, 12, 68], [0, 32, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, -2, -1], "variables": [[68, 7], [66, 12], [48, 30], [43, 32], [9, 37], [15, 39], [73, 45], [75, 51]], "selected_rows": [[0, 7, 68], [0, 12, 66], [0, 30, 48], [0, 32, 43], [0, 37, 9], [0, 39, 15], [0, 45, 73], [0, 51, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, -2, 0], "variables": [[66, 7], [43, 30]], "selected_rows": [[0, 7, 66], [0, 30, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, -1, -2], "variables": [[68, 6], [42, 32]], "selected_rows": [[0, 6, 68], [0, 32, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, -1, -1], "variables": [[68, 0], [68, 1], [68, 2], [68, 3], [68, 4], [68, 5], [66, 6], [65, 8], [63, 11], [62, 12], [58, 16], [52, 22], [48, 26], [47, 27], [44, 29], [42, 30], [0, 32], [1, 32], [2, 32], [3, 32], [4, 32], [5, 32], [9, 35], [13, 37], [15, 38], [19, 39], [28, 41], [71, 45], [73, 49], [74, 51], [75, 55], [77, 64]], "selected_rows": [[0, 1, 68], [0, 2, 68], [0, 3, 68], [0, 4, 68], [0, 5, 68], [0, 6, 66], [0, 8, 65], [0, 11, 63], [0, 12, 62], [0, 16, 58], [0, 22, 52], [0, 26, 48], [0, 27, 47], [0, 29, 44], [0, 30, 42], [0, 32, 0], [0, 32, 1], [0, 32, 2], [0, 32, 3], [0, 32, 4], [0, 32, 5], [0, 35, 9], [0, 37, 13], [0, 38, 15], [0, 39, 19], [0, 41, 28], [0, 45, 71], [0, 49, 73], [0, 51, 74], [0, 55, 75], [0, 64, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -1, -1, -1, 0], "variables": [[66, 0], [66, 1], [66, 2], [66, 3], [66, 4], [66, 5], [62, 7], [61, 8], [60, 11], [54, 16], [52, 18], [47, 24], [44, 25], [43, 26], [0, 30], [1, 30], [2, 30], [3, 30], [4, 30], [5, 30], [6, 32], [9, 33], [15, 36], [17, 37], [23, 39], [31, 41], [68, 42], [69, 45], [72, 51], [73, 53], [75, 59], [77, 67]], "selected_rows": [[0, 1, 66], [0, 2, 66], [0, 3, 66], [0, 4, 66], [0, 5, 66], [0, 7, 62], [0, 8, 61], [0, 11, 60], [0, 16, 54], [0, 18, 52], [0, 24, 47], [0, 25, 44], [0, 26, 43], [0, 30, 0], [0, 30, 1], [0, 30, 2], [0, 30, 3], [0, 30, 4], [0, 30, 5], [0, 32, 6], [0, 33, 9], [0, 36, 15], [0, 37, 17], [0, 39, 23], [0, 41, 31], [0, 42, 68], [0, 45, 69], [0, 51, 72], [0, 53, 73], [0, 59, 75], [0, 67, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -1, -1, -1, 1], "variables": [[6, 30], [66, 42]], "selected_rows": [[0, 30, 6], [0, 42, 66]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, 0, -1], "variables": [[62, 6], [42, 26], [7, 32], [13, 35], [19, 38], [68, 43], [71, 49], [74, 55]], "selected_rows": [[0, 6, 62], [0, 26, 42], [0, 32, 7], [0, 35, 13], [0, 38, 19], [0, 43, 68], [0, 49, 71], [0, 55, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, 0, 0], "variables": [[62, 0], [62, 1], [62, 2], [62, 3], [62, 4], [62, 5], [57, 8], [56, 11], [52, 14], [50, 16], [47, 20], [44, 21], [0, 26], [1, 26], [2, 26], [3, 26], [4, 26], [5, 26], [7, 30], [12, 32], [13, 33], [17, 35], [19, 36], [23, 38], [34, 41], [66, 43], [68, 48], [69, 49], [71, 53], [72, 55], [74, 59], [77, 70]], "selected_rows": [[0, 1, 62], [0, 2, 62], [0, 3, 62], [0, 4, 62], [0, 5, 62], [0, 8, 57], [0, 11, 56], [0, 14, 52], [0, 16, 50], [0, 20, 47], [0, 21, 44], [0, 26, 0], [0, 26, 1], [0, 26, 2], [0, 26, 3], [0, 26, 4], [0, 26, 5], [0, 30, 7], [0, 32, 12], [0, 33, 13], [0, 35, 17], [0, 36, 19], [0, 38, 23], [0, 41, 34], [0, 43, 66], [0, 48, 68], [0, 49, 69], [0, 53, 71], [0, 55, 72], [0, 59, 74], [0, 70, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -1, -1, 0, 1], "variables": [[6, 26], [12, 30], [17, 33], [23, 36], [62, 42], [66, 48], [69, 53], [72, 59]], "selected_rows": [[0, 26, 6], [0, 30, 12], [0, 33, 17], [0, 36, 23], [0, 42, 62], [0, 48, 66], [0, 53, 69], [0, 59, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, 1, 0], "variables": [[7, 26], [62, 43]], "selected_rows": [[0, 26, 7], [0, 43, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, -1, 1, 1], "variables": [[12, 26], [62, 48]], "selected_rows": [[0, 26, 12], [0, 48, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, -2, -2], "variables": [[65, 12], [48, 29]], "selected_rows": [[0, 12, 65], [0, 29, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, -2, -1], "variables": [[65, 7], [61, 12], [48, 25], [43, 29], [14, 37], [20, 39], [73, 50], [75, 56]], "selected_rows": [[0, 7, 65], [0, 12, 61], [0, 25, 48], [0, 29, 43], [0, 37, 14], [0, 39, 20], [0, 50, 73], [0, 56, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, -2, 0], "variables": [[61, 7], [43, 25]], "selected_rows": [[0, 7, 61], [0, 25, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, -1, -2], "variables": [[65, 6], [42, 29]], "selected_rows": [[0, 6, 65], [0, 29, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, -1, -1], "variables": [[65, 0], [65, 1], [65, 2], [65, 3], [65, 4], [65, 5], [61, 6], [59, 11], [57, 12], [53, 16], [52, 17], [48, 21], [47, 23], [42, 25], [0, 29], [1, 29], [2, 29], [3, 29], [4, 29], [5, 29], [8, 32], [14, 35], [18, 37], [20, 38], [24, 39], [28, 40], [68, 44], [71, 50], [73, 54], [74, 56], [75, 60], [76, 64]], "selected_rows": [[0, 1, 65], [0, 2, 65], [0, 3, 65], [0, 4, 65], [0, 5, 65], [0, 6, 61], [0, 11, 59], [0, 12, 57], [0, 16, 53], [0, 17, 52], [0, 21, 48], [0, 23, 47], [0, 25, 42], [0, 29, 0], [0, 29, 1], [0, 29, 2], [0, 29, 3], [0, 29, 4], [0, 29, 5], [0, 32, 8], [0, 35, 14], [0, 37, 18], [0, 38, 20], [0, 39, 24], [0, 40, 28], [0, 44, 68], [0, 50, 71], [0, 54, 73], [0, 56, 74], [0, 60, 75], [0, 64, 76]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -1, 0, -1, 0], "variables": [[61, 0], [61, 1], [61, 2], [61, 3], [61, 4], [61, 5], [57, 7], [55, 11], [52, 13], [49, 16], [47, 19], [43, 21], [0, 25], [1, 25], [2, 25], [3, 25], [4, 25], [5, 25], [6, 29], [8, 30], [14, 33], [20, 36], [22, 37], [27, 39], [31, 40], [65, 42], [66, 44], [69, 50], [72, 56], [73, 58], [75, 63], [76, 67]], "selected_rows": [[0, 1, 61], [0, 2, 61], [0, 3, 61], [0, 4, 61], [0, 5, 61], [0, 7, 57], [0, 11, 55], [0, 13, 52], [0, 16, 49], [0, 19, 47], [0, 21, 43], [0, 25, 0], [0, 25, 1], [0, 25, 2], [0, 25, 3], [0, 25, 4], [0, 25, 5], [0, 29, 6], [0, 30, 8], [0, 33, 14], [0, 36, 20], [0, 37, 22], [0, 39, 27], [0, 40, 31], [0, 42, 65], [0, 44, 66], [0, 50, 69], [0, 56, 72], [0, 58, 73], [0, 63, 75], [0, 67, 76]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -1, 0, -1, 1], "variables": [[6, 25], [61, 42]], "selected_rows": [[0, 25, 6], [0, 42, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, 0, -1], "variables": [[57, 6], [42, 21], [7, 29], [18, 35], [24, 38], [65, 43], [71, 54], [74, 60]], "selected_rows": [[0, 6, 57], [0, 21, 42], [0, 29, 7], [0, 35, 18], [0, 38, 24], [0, 43, 65], [0, 54, 71], [0, 60, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, 0, 0], "variables": [[57, 0], [57, 1], [57, 2], [57, 3], [57, 4], [57, 5], [52, 9], [51, 11], [47, 15], [45, 16], [0, 21], [1, 21], [2, 21], [3, 21], [4, 21], [5, 21], [7, 25], [8, 26], [12, 29], [18, 33], [22, 35], [24, 36], [27, 38], [34, 40], [61, 43], [62, 44], [65, 48], [69, 54], [71, 58], [72, 60], [74, 63], [76, 70]], "selected_rows": [[0, 1, 57], [0, 2, 57], [0, 3, 57], [0, 4, 57], [0, 5, 57], [0, 9, 52], [0, 11, 51], [0, 15, 47], [0, 16, 45], [0, 21, 0], [0, 21, 1], [0, 21, 2], [0, 21, 3], [0, 21, 4], [0, 21, 5], [0, 25, 7], [0, 26, 8], [0, 29, 12], [0, 33, 18], [0, 35, 22], [0, 36, 24], [0, 38, 27], [0, 40, 34], [0, 43, 61], [0, 44, 62], [0, 48, 65], [0, 54, 69], [0, 58, 71], [0, 60, 72], [0, 63, 74], [0, 70, 76]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, -1, 0, 0, 1], "variables": [[6, 21], [12, 25], [22, 33], [27, 36], [57, 42], [61, 48], [69, 58], [72, 63]], "selected_rows": [[0, 21, 6], [0, 25, 12], [0, 33, 22], [0, 36, 27], [0, 42, 57], [0, 48, 61], [0, 58, 69], [0, 63, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, 1, 0], "variables": [[7, 21], [57, 43]], "selected_rows": [[0, 21, 7], [0, 43, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 0, 1, 1], "variables": [[12, 21], [57, 48]], "selected_rows": [[0, 21, 12], [0, 48, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 1, -1, -1], "variables": [[8, 29], [65, 44]], "selected_rows": [[0, 29, 8], [0, 44, 65]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 1, -1, 0], "variables": [[8, 25], [61, 44]], "selected_rows": [[0, 25, 8], [0, 44, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, -1, 1, 0, 0], "variables": [[8, 21], [57, 44]], "selected_rows": [[0, 21, 8], [0, 44, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, -1, -1], "variables": [[9, 32], [68, 45]], "selected_rows": [[0, 32, 9], [0, 45, 68]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, -1, 0], "variables": [[9, 30], [66, 45]], "selected_rows": [[0, 30, 9], [0, 45, 66]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, 0, -1], "variables": [[13, 32], [68, 49]], "selected_rows": [[0, 32, 13], [0, 49, 68]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, 0, 0], "variables": [[52, 8], [44, 16], [9, 26], [13, 30], [17, 32], [62, 45], [66, 49], [68, 53]], "selected_rows": [[0, 8, 52], [0, 16, 44], [0, 26, 9], [0, 30, 13], [0, 32, 17], [0, 45, 62], [0, 49, 66], [0, 53, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, 0, 1], "variables": [[17, 30], [66, 53]], "selected_rows": [[0, 30, 17], [0, 53, 66]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, 1, 0], "variables": [[13, 26], [62, 49]], "selected_rows": [[0, 26, 13], [0, 49, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, -1, 1, 1], "variables": [[17, 26], [62, 53]], "selected_rows": [[0, 26, 17], [0, 53, 62]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 0, -1, -1], "variables": [[52, 12], [48, 16], [9, 29], [14, 32], [28, 39], [65, 45], [68, 50], [75, 64]], "selected_rows": [[0, 12, 52], [0, 16, 48], [0, 29, 9], [0, 32, 14], [0, 39, 28], [0, 45, 65], [0, 50, 68], [0, 64, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 0, -1, 0], "variables": [[52, 7], [43, 16], [9, 25], [14, 30], [31, 39], [61, 45], [66, 50], [75, 67]], "selected_rows": [[0, 7, 52], [0, 16, 43], [0, 25, 9], [0, 30, 14], [0, 39, 31], [0, 45, 61], [0, 50, 66], [0, 67, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 0, 0, -1], "variables": [[52, 6], [42, 16], [13, 29], [18, 32], [28, 38], [65, 49], [68, 54], [74, 64]], "selected_rows": [[0, 6, 52], [0, 16, 42], [0, 29, 13], [0, 32, 18], [0, 38, 28], [0, 49, 65], [0, 54, 68], [0, 64, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 0, 0, 0], "variables": [[52, 0], [52, 1], [52, 2], [52, 3], [52, 4], [52, 5], [47, 10], [46, 11], [0, 16], [1, 16], [2, 16], [3, 16], [4, 16], [5, 16], [9, 21], [13, 25], [14, 26], [17, 29], [18, 30], [22, 32], [28, 36], [31, 38], [34, 39], [57, 45], [61, 49], [62, 50], [65, 53], [66, 54], [68, 58], [72, 64], [74, 67], [75, 70]], "selected_rows": [[0, 1, 52], [0, 2, 52], [0, 3, 52], [0, 4, 52], [0, 5, 52], [0, 10, 47], [0, 11, 46], [0, 16, 0], [0, 16, 1], [0, 16, 2], [0, 16, 3], [0, 16, 4], [0, 16, 5], [0, 21, 9], [0, 25, 13], [0, 26, 14], [0, 29, 17], [0, 30, 18], [0, 32, 22], [0, 36, 28], [0, 38, 31], [0, 39, 34], [0, 45, 57], [0, 49, 61], [0, 50, 62], [0, 53, 65], [0, 54, 66], [0, 58, 68], [0, 64, 72], [0, 67, 74], [0, 70, 75]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [-1, -1, 0, 0, 0, 1], "variables": [[6, 16], [17, 25], [22, 30], [31, 36], [52, 42], [61, 53], [66, 58], [72, 67]], "selected_rows": [[0, 16, 6], [0, 25, 17], [0, 30, 22], [0, 36, 31], [0, 42, 52], [0, 53, 61], [0, 58, 66], [0, 67, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 0, 1, 0], "variables": [[7, 16], [13, 21], [18, 26], [34, 38], [52, 43], [57, 49], [62, 54], [74, 70]], "selected_rows": [[0, 16, 7], [0, 21, 13], [0, 26, 18], [0, 38, 34], [0, 43, 52], [0, 49, 57], [0, 54, 62], [0, 70, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 0, 1, 1], "variables": [[12, 16], [17, 21], [22, 26], [34, 36], [52, 48], [57, 53], [62, 58], [72, 70]], "selected_rows": [[0, 16, 12], [0, 21, 17], [0, 26, 22], [0, 36, 34], [0, 48, 52], [0, 53, 57], [0, 58, 62], [0, 70, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, -1, -1], "variables": [[14, 29], [65, 50]], "selected_rows": [[0, 29, 14], [0, 50, 65]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, -1, 0], "variables": [[14, 25], [61, 50]], "selected_rows": [[0, 25, 14], [0, 50, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, 0, -1], "variables": [[18, 29], [65, 54]], "selected_rows": [[0, 29, 18], [0, 54, 65]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, 0, 0], "variables": [[8, 16], [14, 21], [18, 25], [22, 29], [52, 44], [57, 50], [61, 54], [65, 58]], "selected_rows": [[0, 16, 8], [0, 21, 14], [0, 25, 18], [0, 29, 22], [0, 44, 52], [0, 50, 57], [0, 54, 61], [0, 58, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, 0, 1], "variables": [[22, 25], [61, 58]], "selected_rows": [[0, 25, 22], [0, 58, 61]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, 1, 0], "variables": [[18, 21], [57, 54]], "selected_rows": [[0, 21, 18], [0, 54, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 0, 1, 1, 1], "variables": [[22, 21], [57, 58]], "selected_rows": [[0, 21, 22], [0, 58, 57]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 1, 0, 0, 0], "variables": [[9, 16], [52, 45]], "selected_rows": [[0, 16, 9], [0, 45, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 1, 0, 1, 0], "variables": [[13, 16], [52, 49]], "selected_rows": [[0, 16, 13], [0, 49, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 1, 0, 1, 1], "variables": [[17, 16], [52, 53]], "selected_rows": [[0, 16, 17], [0, 53, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 1, 1, 0, 0], "variables": [[14, 16], [52, 50]], "selected_rows": [[0, 16, 14], [0, 50, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 1, 1, 1, 0], "variables": [[18, 16], [52, 54]], "selected_rows": [[0, 16, 18], [0, 54, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, -1, 1, 1, 1, 1], "variables": [[22, 16], [52, 58]], "selected_rows": [[0, 16, 22], [0, 58, 52]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, 0, -2, -1, -2, -1], "variables": [[10, 37], [73, 46]], "selected_rows": [[0, 37, 10], [0, 46, 73]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -2, -1, -1, -1], "variables": [[10, 35], [71, 46]], "selected_rows": [[0, 35, 10], [0, 46, 71]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -2, -1, -1, 0], "variables": [[10, 33], [69, 46]], "selected_rows": [[0, 33, 10], [0, 46, 69]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, -1, -2, -1], "variables": [[15, 37], [73, 51]], "selected_rows": [[0, 37, 15], [0, 51, 73]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, -1, -1, -1], "variables": [[58, 11], [47, 22], [10, 32], [15, 35], [19, 37], [68, 46], [71, 51], [73, 55]], "selected_rows": [[0, 11, 58], [0, 22, 47], [0, 32, 10], [0, 35, 15], [0, 37, 19], [0, 46, 68], [0, 51, 71], [0, 55, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, -1, -1, 0], "variables": [[54, 11], [47, 18], [10, 30], [15, 33], [23, 37], [66, 46], [69, 51], [73, 59]], "selected_rows": [[0, 11, 54], [0, 18, 47], [0, 30, 10], [0, 33, 15], [0, 37, 23], [0, 46, 66], [0, 51, 69], [0, 59, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, -1, 0, -1], "variables": [[19, 35], [71, 55]], "selected_rows": [[0, 35, 19], [0, 55, 71]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, -1, 0, 0], "variables": [[50, 11], [47, 14], [10, 26], [19, 33], [23, 35], [62, 46], [69, 55], [71, 59]], "selected_rows": [[0, 11, 50], [0, 14, 47], [0, 26, 10], [0, 33, 19], [0, 35, 23], [0, 46, 62], [0, 55, 69], [0, 59, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, -1, 0, 1], "variables": [[23, 33], [69, 59]], "selected_rows": [[0, 33, 23], [0, 59, 69]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, 0, -2, -1], "variables": [[20, 37], [73, 56]], "selected_rows": [[0, 37, 20], [0, 56, 73]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, 0, -1, -1], "variables": [[53, 11], [47, 17], [10, 29], [20, 35], [24, 37], [65, 46], [71, 56], [73, 60]], "selected_rows": [[0, 11, 53], [0, 17, 47], [0, 29, 10], [0, 35, 20], [0, 37, 24], [0, 46, 65], [0, 56, 71], [0, 60, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, 0, -1, 0], "variables": [[49, 11], [47, 13], [10, 25], [20, 33], [27, 37], [61, 46], [69, 56], [73, 63]], "selected_rows": [[0, 11, 49], [0, 13, 47], [0, 25, 10], [0, 33, 20], [0, 37, 27], [0, 46, 61], [0, 56, 69], [0, 63, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, 0, 0, -1], "variables": [[24, 35], [71, 60]], "selected_rows": [[0, 35, 24], [0, 60, 71]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, 0, 0, 0], "variables": [[47, 9], [45, 11], [10, 21], [24, 33], [27, 35], [57, 46], [69, 60], [71, 63]], "selected_rows": [[0, 9, 47], [0, 11, 45], [0, 21, 10], [0, 33, 24], [0, 35, 27], [0, 46, 57], [0, 60, 69], [0, 63, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, -1, 0, 0, 1], "variables": [[27, 33], [69, 63]], "selected_rows": [[0, 33, 27], [0, 63, 69]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, -1, -1], "variables": [[15, 32], [68, 51]], "selected_rows": [[0, 32, 15], [0, 51, 68]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, -1, 0], "variables": [[15, 30], [66, 51]], "selected_rows": [[0, 30, 15], [0, 51, 66]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, 0, -1], "variables": [[19, 32], [68, 55]], "selected_rows": [[0, 32, 19], [0, 55, 68]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, 0, 0], "variables": [[47, 8], [44, 11], [15, 26], [19, 30], [23, 32], [62, 51], [66, 55], [68, 59]], "selected_rows": [[0, 8, 47], [0, 11, 44], [0, 26, 15], [0, 30, 19], [0, 32, 23], [0, 51, 62], [0, 55, 66], [0, 59, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, 0, 1], "variables": [[23, 30], [66, 59]], "selected_rows": [[0, 30, 23], [0, 59, 66]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, 1, 0], "variables": [[19, 26], [62, 55]], "selected_rows": [[0, 26, 19], [0, 55, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, -1, 1, 1], "variables": [[23, 26], [62, 59]], "selected_rows": [[0, 26, 23], [0, 59, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 0, -1, -1], "variables": [[48, 11], [47, 12], [15, 29], [20, 32], [28, 37], [65, 51], [68, 56], [73, 64]], "selected_rows": [[0, 11, 48], [0, 12, 47], [0, 29, 15], [0, 32, 20], [0, 37, 28], [0, 51, 65], [0, 56, 68], [0, 64, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 0, -1, 0], "variables": [[47, 7], [43, 11], [15, 25], [20, 30], [31, 37], [61, 51], [66, 56], [73, 67]], "selected_rows": [[0, 7, 47], [0, 11, 43], [0, 25, 15], [0, 30, 20], [0, 37, 31], [0, 51, 61], [0, 56, 66], [0, 67, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 0, 0, -1], "variables": [[47, 6], [42, 11], [19, 29], [24, 32], [28, 35], [65, 55], [68, 60], [71, 64]], "selected_rows": [[0, 6, 47], [0, 11, 42], [0, 29, 19], [0, 32, 24], [0, 35, 28], [0, 55, 65], [0, 60, 68], [0, 64, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 0, 0, 0], "variables": [[47, 0], [47, 1], [47, 2], [47, 3], [47, 4], [47, 5], [0, 11], [1, 11], [2, 11], [3, 11], [4, 11], [5, 11], [10, 16], [15, 21], [19, 25], [20, 26], [23, 29], [24, 30], [27, 32], [28, 33], [31, 35], [34, 37], [52, 46], [57, 51], [61, 55], [62, 56], [65, 59], [66, 60], [68, 63], [69, 64], [71, 67], [73, 70]], "selected_rows": [[0, 1, 47], [0, 2, 47], [0, 3, 47], [0, 4, 47], [0, 5, 47], [0, 11, 0], [0, 11, 1], [0, 11, 2], [0, 11, 3], [0, 11, 4], [0, 11, 5], [0, 16, 10], [0, 21, 15], [0, 25, 19], [0, 26, 20], [0, 29, 23], [0, 30, 24], [0, 32, 27], [0, 33, 28], [0, 35, 31], [0, 37, 34], [0, 46, 52], [0, 51, 57], [0, 55, 61], [0, 56, 62], [0, 59, 65], [0, 60, 66], [0, 63, 68], [0, 64, 69], [0, 67, 71], [0, 70, 73]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": [1]}, {"delta": [-1, 0, 0, 0, 0, 1], "variables": [[6, 11], [23, 25], [27, 30], [31, 33], [47, 42], [61, 59], [66, 63], [69, 67]], "selected_rows": [[0, 11, 6], [0, 25, 23], [0, 30, 27], [0, 33, 31], [0, 42, 47], [0, 59, 61], [0, 63, 66], [0, 67, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 0, 1, 0], "variables": [[7, 11], [19, 21], [24, 26], [34, 35], [47, 43], [57, 55], [62, 60], [71, 70]], "selected_rows": [[0, 11, 7], [0, 21, 19], [0, 26, 24], [0, 35, 34], [0, 43, 47], [0, 55, 57], [0, 60, 62], [0, 70, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 0, 1, 1], "variables": [[12, 11], [23, 21], [27, 26], [34, 33], [47, 48], [57, 59], [62, 63], [69, 70]], "selected_rows": [[0, 11, 12], [0, 21, 23], [0, 26, 27], [0, 33, 34], [0, 48, 47], [0, 59, 57], [0, 63, 62], [0, 70, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, -1, -1], "variables": [[20, 29], [65, 56]], "selected_rows": [[0, 29, 20], [0, 56, 65]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, -1, 0], "variables": [[20, 25], [61, 56]], "selected_rows": [[0, 25, 20], [0, 56, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, 0, -1], "variables": [[24, 29], [65, 60]], "selected_rows": [[0, 29, 24], [0, 60, 65]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, 0, 0], "variables": [[8, 11], [20, 21], [24, 25], [27, 29], [47, 44], [57, 56], [61, 60], [65, 63]], "selected_rows": [[0, 11, 8], [0, 21, 20], [0, 25, 24], [0, 29, 27], [0, 44, 47], [0, 56, 57], [0, 60, 61], [0, 63, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, 0, 1], "variables": [[27, 25], [61, 63]], "selected_rows": [[0, 25, 27], [0, 63, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, 1, 0], "variables": [[24, 21], [57, 60]], "selected_rows": [[0, 21, 24], [0, 60, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 0, 1, 1, 1], "variables": [[27, 21], [57, 63]], "selected_rows": [[0, 21, 27], [0, 63, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 0, 0, -1], "variables": [[28, 32], [68, 64]], "selected_rows": [[0, 32, 28], [0, 64, 68]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 0, 0, 0], "variables": [[9, 11], [15, 16], [28, 30], [31, 32], [47, 45], [52, 51], [66, 64], [68, 67]], "selected_rows": [[0, 11, 9], [0, 16, 15], [0, 30, 28], [0, 32, 31], [0, 45, 47], [0, 51, 52], [0, 64, 66], [0, 67, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 0, 0, 1], "variables": [[31, 30], [66, 67]], "selected_rows": [[0, 30, 31], [0, 67, 66]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 0, 1, 0], "variables": [[13, 11], [19, 16], [28, 26], [34, 32], [47, 49], [52, 55], [62, 64], [68, 70]], "selected_rows": [[0, 11, 13], [0, 16, 19], [0, 26, 28], [0, 32, 34], [0, 49, 47], [0, 55, 52], [0, 64, 62], [0, 70, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 0, 1, 1], "variables": [[17, 11], [23, 16], [31, 26], [34, 30], [47, 53], [52, 59], [62, 67], [66, 70]], "selected_rows": [[0, 11, 17], [0, 16, 23], [0, 26, 31], [0, 30, 34], [0, 53, 47], [0, 59, 52], [0, 67, 62], [0, 70, 66]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 0, 2, 1], "variables": [[34, 26], [62, 70]], "selected_rows": [[0, 26, 34], [0, 70, 62]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 1, 0, -1], "variables": [[28, 29], [65, 64]], "selected_rows": [[0, 29, 28], [0, 64, 65]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 1, 0, 0], "variables": [[14, 11], [20, 16], [28, 25], [31, 29], [47, 50], [52, 56], [61, 64], [65, 67]], "selected_rows": [[0, 11, 14], [0, 16, 20], [0, 25, 28], [0, 29, 31], [0, 50, 47], [0, 56, 52], [0, 64, 61], [0, 67, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 1, 0, 1], "variables": [[31, 25], [61, 67]], "selected_rows": [[0, 25, 31], [0, 67, 61]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 1, 1, 0], "variables": [[18, 11], [24, 16], [28, 21], [34, 29], [47, 54], [52, 60], [57, 64], [65, 70]], "selected_rows": [[0, 11, 18], [0, 16, 24], [0, 21, 28], [0, 29, 34], [0, 54, 47], [0, 60, 52], [0, 64, 57], [0, 70, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 1, 1, 1], "variables": [[22, 11], [27, 16], [31, 21], [34, 25], [47, 58], [52, 63], [57, 67], [61, 70]], "selected_rows": [[0, 11, 22], [0, 16, 27], [0, 21, 31], [0, 25, 34], [0, 58, 47], [0, 63, 52], [0, 67, 57], [0, 70, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 1, 1, 2, 1], "variables": [[34, 21], [57, 70]], "selected_rows": [[0, 21, 34], [0, 70, 57]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 2, 1, 1, 0], "variables": [[28, 16], [52, 64]], "selected_rows": [[0, 16, 28], [0, 64, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 2, 1, 1, 1], "variables": [[31, 16], [52, 67]], "selected_rows": [[0, 16, 31], [0, 67, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 0, 2, 1, 2, 1], "variables": [[34, 16], [52, 70]], "selected_rows": [[0, 16, 34], [0, 70, 52]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [-1, 1, 0, 0, 0, 0], "variables": [[10, 11], [47, 46]], "selected_rows": [[2, 11, 10], [2, 46, 47]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [-1, 1, 1, 0, 0, 0], "variables": [[15, 11], [47, 51]], "selected_rows": [[1, 11, 15], [1, 51, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, 1, 1, 0, 1, 0], "variables": [[19, 11], [47, 55]], "selected_rows": [[1, 11, 19], [1, 55, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, 1, 1, 0, 1, 1], "variables": [[23, 11], [47, 59]], "selected_rows": [[1, 11, 23], [1, 59, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, 1, 1, 1, 0, 0], "variables": [[20, 11], [47, 56]], "selected_rows": [[1, 11, 20], [1, 56, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, 1, 1, 1, 1, 0], "variables": [[24, 11], [47, 60]], "selected_rows": [[1, 11, 24], [1, 60, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, 1, 1, 1, 1, 1], "variables": [[27, 11], [47, 63]], "selected_rows": [[1, 11, 27], [1, 63, 47]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [-1, 1, 2, 1, 1, 0], "variables": [[28, 11], [47, 64]], "selected_rows": [[1, 11, 28], [1, 64, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, 1, 2, 1, 1, 1], "variables": [[31, 11], [47, 67]], "selected_rows": [[1, 11, 31], [1, 67, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [-1, 1, 2, 1, 2, 1], "variables": [[34, 11], [47, 70]], "selected_rows": [[1, 11, 34], [1, 70, 47]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -2, -4, -2, -4, -2], "variables": [[70, 34]], "selected_rows": [[0, 34, 70]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -4, -2, -3, -2], "variables": [[70, 31], [67, 34]], "selected_rows": [[0, 31, 70], [0, 34, 67]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -4, -2, -3, -1], "variables": [[70, 28], [64, 34]], "selected_rows": [[0, 28, 70], [0, 34, 64]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -4, -2, -2, -2], "variables": [[67, 31]], "selected_rows": [[0, 31, 67]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -4, -2, -2, -1], "variables": [[67, 28], [64, 31]], "selected_rows": [[0, 28, 67], [0, 31, 64]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -4, -2, -2, 0], "variables": [[64, 28]], "selected_rows": [[0, 28, 64]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -3, -2], "variables": [[70, 27], [63, 34]], "selected_rows": [[0, 27, 70], [0, 34, 63]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -3, -1], "variables": [[70, 24], [60, 34]], "selected_rows": [[0, 24, 70], [0, 34, 60]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -2, -2], "variables": [[67, 27], [63, 31]], "selected_rows": [[0, 27, 67], [0, 31, 63]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -2, -1], "variables": [[70, 20], [67, 24], [64, 27], [63, 28], [60, 31], [56, 34], [11, 41], [77, 47]], "selected_rows": [[0, 20, 70], [0, 24, 67], [0, 27, 64], [0, 28, 63], [0, 31, 60], [0, 34, 56], [0, 41, 11], [0, 47, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -2, 0], "variables": [[64, 24], [60, 28]], "selected_rows": [[0, 24, 64], [0, 28, 60]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -1, -1], "variables": [[67, 20], [56, 31]], "selected_rows": [[0, 20, 67], [0, 31, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -2, -1, 0], "variables": [[64, 20], [56, 28]], "selected_rows": [[0, 20, 64], [0, 28, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -3, -2], "variables": [[70, 23], [59, 34]], "selected_rows": [[0, 23, 70], [0, 34, 59]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -3, -1], "variables": [[70, 19], [55, 34]], "selected_rows": [[0, 19, 70], [0, 34, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -2, -2], "variables": [[67, 23], [59, 31]], "selected_rows": [[0, 23, 67], [0, 31, 59]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -2, -1], "variables": [[70, 15], [67, 19], [64, 23], [59, 28], [55, 31], [51, 34], [11, 40], [76, 47]], "selected_rows": [[0, 15, 70], [0, 19, 67], [0, 23, 64], [0, 28, 59], [0, 31, 55], [0, 34, 51], [0, 40, 11], [0, 47, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -2, 0], "variables": [[64, 19], [55, 28]], "selected_rows": [[0, 19, 64], [0, 28, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -1, -1], "variables": [[67, 15], [51, 31]], "selected_rows": [[0, 15, 67], [0, 31, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -3, -1, -1, 0], "variables": [[64, 15], [51, 28]], "selected_rows": [[0, 15, 64], [0, 28, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -2, -2, -2], "variables": [[63, 27]], "selected_rows": [[0, 27, 63]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -2, -2, -1], "variables": [[63, 24], [60, 27]], "selected_rows": [[0, 24, 63], [0, 27, 60]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -2, -2, 0], "variables": [[60, 24]], "selected_rows": [[0, 24, 60]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -2, -1, -1], "variables": [[63, 20], [56, 27]], "selected_rows": [[0, 20, 63], [0, 27, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -2, -1, 0], "variables": [[60, 20], [56, 24]], "selected_rows": [[0, 20, 60], [0, 24, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -2, 0, 0], "variables": [[56, 20]], "selected_rows": [[0, 20, 56]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -1, -2, -2], "variables": [[63, 23], [59, 27]], "selected_rows": [[0, 23, 63], [0, 27, 59]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -1, -2, -1], "variables": [[70, 10], [63, 19], [60, 23], [59, 24], [55, 27], [46, 34], [11, 39], [75, 47]], "selected_rows": [[0, 10, 70], [0, 19, 63], [0, 23, 60], [0, 24, 59], [0, 27, 55], [0, 34, 46], [0, 39, 11], [0, 47, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -1, -2, 0], "variables": [[60, 19], [55, 24]], "selected_rows": [[0, 19, 60], [0, 24, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -1, -1, -1], "variables": [[67, 10], [63, 15], [59, 20], [56, 23], [51, 27], [46, 31], [11, 38], [74, 47]], "selected_rows": [[0, 10, 67], [0, 15, 63], [0, 20, 59], [0, 23, 56], [0, 27, 51], [0, 31, 46], [0, 38, 11], [0, 47, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -1, -1, 0], "variables": [[64, 10], [60, 15], [56, 19], [55, 20], [51, 24], [46, 28], [11, 36], [72, 47]], "selected_rows": [[0, 10, 64], [0, 15, 60], [0, 19, 56], [0, 20, 55], [0, 24, 51], [0, 28, 46], [0, 36, 11], [0, 47, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, -1, 0, 0], "variables": [[56, 15], [51, 20]], "selected_rows": [[0, 15, 56], [0, 20, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, 0, -2, -2], "variables": [[59, 23]], "selected_rows": [[0, 23, 59]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, 0, -2, -1], "variables": [[59, 19], [55, 23]], "selected_rows": [[0, 19, 59], [0, 23, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, 0, -2, 0], "variables": [[55, 19]], "selected_rows": [[0, 19, 55]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, 0, -1, -1], "variables": [[59, 15], [51, 23]], "selected_rows": [[0, 15, 59], [0, 23, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, 0, -1, 0], "variables": [[55, 15], [51, 19]], "selected_rows": [[0, 15, 55], [0, 19, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -2, 0, 0, 0], "variables": [[51, 15]], "selected_rows": [[0, 15, 51]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -2, -1, -1, -1, -1], "variables": [[63, 10], [46, 27]], "selected_rows": [[0, 10, 63], [0, 27, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -1, -1, -1, 0], "variables": [[60, 10], [46, 24]], "selected_rows": [[0, 10, 60], [0, 24, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -1, -1, 0, 0], "variables": [[56, 10], [46, 20]], "selected_rows": [[0, 10, 56], [0, 20, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -1, 0, -1, -1], "variables": [[59, 10], [46, 23]], "selected_rows": [[0, 10, 59], [0, 23, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -1, 0, -1, 0], "variables": [[55, 10], [46, 19]], "selected_rows": [[0, 10, 55], [0, 19, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, -1, 0, 0, 0], "variables": [[51, 10], [46, 15]], "selected_rows": [[0, 10, 51], [0, 15, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, -2, 0, 0, 0, 0], "variables": [[46, 10]], "selected_rows": [[0, 10, 46]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -3, -2], "variables": [[70, 22], [58, 34]], "selected_rows": [[0, 22, 70], [0, 34, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -3, -1], "variables": [[70, 18], [54, 34]], "selected_rows": [[0, 18, 70], [0, 34, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -2, -2], "variables": [[67, 22], [58, 31]], "selected_rows": [[0, 22, 67], [0, 31, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -2, -1], "variables": [[70, 14], [67, 18], [64, 22], [58, 28], [54, 31], [50, 34], [16, 41], [77, 52]], "selected_rows": [[0, 14, 70], [0, 18, 67], [0, 22, 64], [0, 28, 58], [0, 31, 54], [0, 34, 50], [0, 41, 16], [0, 52, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -2, 0], "variables": [[64, 18], [54, 28]], "selected_rows": [[0, 18, 64], [0, 28, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -1, -1], "variables": [[67, 14], [50, 31]], "selected_rows": [[0, 14, 67], [0, 31, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -2, -1, 0], "variables": [[64, 14], [50, 28]], "selected_rows": [[0, 14, 64], [0, 28, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -3, -2], "variables": [[70, 17], [53, 34]], "selected_rows": [[0, 17, 70], [0, 34, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -3, -1], "variables": [[70, 13], [49, 34]], "selected_rows": [[0, 13, 70], [0, 34, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -2, -2], "variables": [[67, 17], [53, 31]], "selected_rows": [[0, 17, 67], [0, 31, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -2, -1], "variables": [[70, 9], [67, 13], [64, 17], [53, 28], [49, 31], [45, 34], [16, 40], [76, 52]], "selected_rows": [[0, 9, 70], [0, 13, 67], [0, 17, 64], [0, 28, 53], [0, 31, 49], [0, 34, 45], [0, 40, 16], [0, 52, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -2, 0], "variables": [[64, 13], [49, 28]], "selected_rows": [[0, 13, 64], [0, 28, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -1, -1], "variables": [[67, 9], [45, 31]], "selected_rows": [[0, 9, 67], [0, 31, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -3, -1, -1, 0], "variables": [[64, 9], [45, 28]], "selected_rows": [[0, 9, 64], [0, 28, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -2, -2, -2], "variables": [[63, 22], [58, 27]], "selected_rows": [[0, 22, 63], [0, 27, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -2, -2, -1], "variables": [[70, 8], [63, 18], [60, 22], [58, 24], [54, 27], [44, 34], [21, 41], [77, 57]], "selected_rows": [[0, 8, 70], [0, 18, 63], [0, 22, 60], [0, 24, 58], [0, 27, 54], [0, 34, 44], [0, 41, 21], [0, 57, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -2, -2, 0], "variables": [[60, 18], [54, 24]], "selected_rows": [[0, 18, 60], [0, 24, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -2, -1, -1], "variables": [[67, 8], [63, 14], [58, 20], [56, 22], [50, 27], [44, 31], [25, 41], [77, 61]], "selected_rows": [[0, 8, 67], [0, 14, 63], [0, 20, 58], [0, 22, 56], [0, 27, 50], [0, 31, 44], [0, 41, 25], [0, 61, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -2, -1, 0], "variables": [[64, 8], [60, 14], [56, 18], [54, 20], [50, 24], [44, 28], [29, 41], [77, 65]], "selected_rows": [[0, 8, 64], [0, 14, 60], [0, 18, 56], [0, 20, 54], [0, 24, 50], [0, 28, 44], [0, 41, 29], [0, 65, 77]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -2, 0, 0], "variables": [[56, 14], [50, 20]], "selected_rows": [[0, 14, 56], [0, 20, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, -3, -2], "variables": [[70, 12], [48, 34]], "selected_rows": [[0, 12, 70], [0, 34, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, -3, -1], "variables": [[70, 7], [43, 34]], "selected_rows": [[0, 7, 70], [0, 34, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, -2, -2], "variables": [[70, 6], [67, 12], [63, 17], [59, 22], [58, 23], [53, 27], [48, 31], [42, 34]], "selected_rows": [[0, 6, 70], [0, 12, 67], [0, 17, 63], [0, 22, 59], [0, 23, 58], [0, 27, 53], [0, 31, 48], [0, 34, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, -2, -1], "variables": [[70, 0], [70, 1], [70, 2], [70, 3], [70, 4], [70, 5], [67, 7], [64, 12], [63, 13], [60, 17], [59, 18], [58, 19], [55, 22], [54, 23], [53, 24], [49, 27], [48, 28], [43, 31], [0, 34], [1, 34], [2, 34], [3, 34], [4, 34], [5, 34], [11, 37], [16, 39], [21, 40], [26, 41], [73, 47], [75, 52], [76, 57], [77, 62]], "selected_rows": [[0, 1, 70], [0, 2, 70], [0, 3, 70], [0, 4, 70], [0, 5, 70], [0, 7, 67], [0, 12, 64], [0, 13, 63], [0, 17, 60], [0, 18, 59], [0, 19, 58], [0, 22, 55], [0, 23, 54], [0, 24, 53], [0, 27, 49], [0, 28, 48], [0, 31, 43], [0, 34, 0], [0, 34, 1], [0, 34, 2], [0, 34, 3], [0, 34, 4], [0, 34, 5], [0, 37, 11], [0, 39, 16], [0, 40, 21], [0, 41, 26], [0, 47, 73], [0, 52, 75], [0, 57, 76], [0, 62, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -2, -1, -2, 0], "variables": [[64, 7], [60, 13], [55, 18], [54, 19], [49, 24], [43, 28], [6, 34], [70, 42]], "selected_rows": [[0, 7, 64], [0, 13, 60], [0, 18, 55], [0, 19, 54], [0, 24, 49], [0, 28, 43], [0, 34, 6], [0, 42, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, -1, -2], "variables": [[67, 6], [42, 31]], "selected_rows": [[0, 6, 67], [0, 31, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, -1, -1], "variables": [[67, 0], [67, 1], [67, 2], [67, 3], [67, 4], [67, 5], [64, 6], [63, 9], [59, 14], [58, 15], [56, 17], [53, 20], [51, 22], [50, 23], [45, 27], [42, 28], [0, 31], [1, 31], [2, 31], [3, 31], [4, 31], [5, 31], [7, 34], [11, 35], [16, 38], [25, 40], [30, 41], [70, 43], [71, 47], [74, 52], [76, 61], [77, 66]], "selected_rows": [[0, 1, 67], [0, 2, 67], [0, 3, 67], [0, 4, 67], [0, 5, 67], [0, 6, 64], [0, 9, 63], [0, 14, 59], [0, 15, 58], [0, 17, 56], [0, 20, 53], [0, 22, 51], [0, 23, 50], [0, 27, 45], [0, 28, 42], [0, 31, 0], [0, 31, 1], [0, 31, 2], [0, 31, 3], [0, 31, 4], [0, 31, 5], [0, 34, 7], [0, 35, 11], [0, 38, 16], [0, 40, 25], [0, 41, 30], [0, 43, 70], [0, 47, 71], [0, 52, 74], [0, 61, 76], [0, 66, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -2, -1, -1, 0], "variables": [[64, 0], [64, 1], [64, 2], [64, 3], [64, 4], [64, 5], [60, 9], [56, 13], [55, 14], [54, 15], [51, 18], [50, 19], [49, 20], [45, 24], [0, 28], [1, 28], [2, 28], [3, 28], [4, 28], [5, 28], [6, 31], [11, 33], [12, 34], [16, 36], [29, 40], [32, 41], [67, 42], [69, 47], [70, 48], [72, 52], [76, 65], [77, 68]], "selected_rows": [[0, 1, 64], [0, 2, 64], [0, 3, 64], [0, 4, 64], [0, 5, 64], [0, 9, 60], [0, 13, 56], [0, 14, 55], [0, 15, 54], [0, 18, 51], [0, 19, 50], [0, 20, 49], [0, 24, 45], [0, 28, 0], [0, 28, 1], [0, 28, 2], [0, 28, 3], [0, 28, 4], [0, 28, 5], [0, 31, 6], [0, 33, 11], [0, 34, 12], [0, 36, 16], [0, 40, 29], [0, 41, 32], [0, 42, 67], [0, 47, 69], [0, 48, 70], [0, 52, 72], [0, 65, 76], [0, 68, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -2, -1, -1, 1], "variables": [[6, 28], [64, 42]], "selected_rows": [[0, 28, 6], [0, 42, 64]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, 0, -1], "variables": [[7, 31], [67, 43]], "selected_rows": [[0, 31, 7], [0, 43, 67]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, 0, 0], "variables": [[56, 9], [51, 14], [50, 15], [45, 20], [7, 28], [12, 31], [64, 43], [67, 48]], "selected_rows": [[0, 9, 56], [0, 14, 51], [0, 15, 50], [0, 20, 45], [0, 28, 7], [0, 31, 12], [0, 43, 64], [0, 48, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, -1, 0, 1], "variables": [[12, 28], [64, 48]], "selected_rows": [[0, 28, 12], [0, 48, 64]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, 0, -2, -2], "variables": [[59, 17], [53, 23]], "selected_rows": [[0, 17, 59], [0, 23, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, 0, -2, -1], "variables": [[59, 13], [55, 17], [53, 19], [49, 23], [8, 34], [26, 40], [70, 44], [76, 62]], "selected_rows": [[0, 13, 59], [0, 17, 55], [0, 19, 53], [0, 23, 49], [0, 34, 8], [0, 40, 26], [0, 44, 70], [0, 62, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, 0, -2, 0], "variables": [[55, 13], [49, 19]], "selected_rows": [[0, 13, 55], [0, 19, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, 0, -1, -1], "variables": [[59, 9], [53, 15], [51, 17], [45, 23], [8, 31], [30, 40], [67, 44], [76, 66]], "selected_rows": [[0, 9, 59], [0, 15, 53], [0, 17, 51], [0, 23, 45], [0, 31, 8], [0, 40, 30], [0, 44, 67], [0, 66, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, 0, -1, 0], "variables": [[55, 9], [51, 13], [49, 15], [45, 19], [8, 28], [32, 40], [64, 44], [76, 68]], "selected_rows": [[0, 9, 55], [0, 13, 51], [0, 15, 49], [0, 19, 45], [0, 28, 8], [0, 40, 32], [0, 44, 64], [0, 68, 76]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -2, 0, 0, 0], "variables": [[51, 9], [45, 15]], "selected_rows": [[0, 9, 51], [0, 15, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -2, -1, -1], "variables": [[63, 8], [44, 27]], "selected_rows": [[0, 8, 63], [0, 27, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -2, -1, 0], "variables": [[60, 8], [44, 24]], "selected_rows": [[0, 8, 60], [0, 24, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -2, 0, 0], "variables": [[56, 8], [44, 20]], "selected_rows": [[0, 8, 56], [0, 20, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, -2, -2], "variables": [[63, 12], [48, 27]], "selected_rows": [[0, 12, 63], [0, 27, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, -2, -1], "variables": [[63, 7], [60, 12], [48, 24], [43, 27], [9, 34], [21, 39], [70, 45], [75, 57]], "selected_rows": [[0, 7, 63], [0, 12, 60], [0, 24, 48], [0, 27, 43], [0, 34, 9], [0, 39, 21], [0, 45, 70], [0, 57, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, -2, 0], "variables": [[60, 7], [43, 24]], "selected_rows": [[0, 7, 60], [0, 24, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, -1, -2], "variables": [[63, 6], [42, 27]], "selected_rows": [[0, 6, 63], [0, 27, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, -1, -1], "variables": [[63, 0], [63, 1], [63, 2], [63, 3], [63, 4], [63, 5], [60, 6], [59, 8], [58, 10], [56, 12], [48, 20], [46, 22], [44, 23], [42, 24], [0, 27], [1, 27], [2, 27], [3, 27], [4, 27], [5, 27], [9, 31], [11, 32], [13, 34], [21, 38], [25, 39], [33, 41], [67, 45], [68, 47], [70, 49], [74, 57], [75, 61], [77, 69]], "selected_rows": [[0, 1, 63], [0, 2, 63], [0, 3, 63], [0, 4, 63], [0, 5, 63], [0, 6, 60], [0, 8, 59], [0, 10, 58], [0, 12, 56], [0, 20, 48], [0, 22, 46], [0, 23, 44], [0, 24, 42], [0, 27, 0], [0, 27, 1], [0, 27, 2], [0, 27, 3], [0, 27, 4], [0, 27, 5], [0, 31, 9], [0, 32, 11], [0, 34, 13], [0, 38, 21], [0, 39, 25], [0, 41, 33], [0, 45, 67], [0, 47, 68], [0, 49, 70], [0, 57, 74], [0, 61, 75], [0, 69, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -1, -1, -1, 0], "variables": [[60, 0], [60, 1], [60, 2], [60, 3], [60, 4], [60, 5], [56, 7], [55, 8], [54, 10], [46, 18], [44, 19], [43, 20], [0, 24], [1, 24], [2, 24], [3, 24], [4, 24], [5, 24], [6, 27], [9, 28], [11, 30], [17, 34], [21, 36], [29, 39], [35, 41], [63, 42], [64, 45], [66, 47], [70, 53], [72, 57], [75, 65], [77, 71]], "selected_rows": [[0, 1, 60], [0, 2, 60], [0, 3, 60], [0, 4, 60], [0, 5, 60], [0, 7, 56], [0, 8, 55], [0, 10, 54], [0, 18, 46], [0, 19, 44], [0, 20, 43], [0, 24, 0], [0, 24, 1], [0, 24, 2], [0, 24, 3], [0, 24, 4], [0, 24, 5], [0, 27, 6], [0, 28, 9], [0, 30, 11], [0, 34, 17], [0, 36, 21], [0, 39, 29], [0, 41, 35], [0, 42, 63], [0, 45, 64], [0, 47, 66], [0, 53, 70], [0, 57, 72], [0, 65, 75], [0, 71, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -1, -1, -1, 1], "variables": [[6, 24], [60, 42]], "selected_rows": [[0, 24, 6], [0, 42, 60]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, 0, -1], "variables": [[56, 6], [42, 20], [7, 27], [13, 31], [25, 38], [63, 43], [67, 49], [74, 61]], "selected_rows": [[0, 6, 56], [0, 20, 42], [0, 27, 7], [0, 31, 13], [0, 38, 25], [0, 43, 63], [0, 49, 67], [0, 61, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, 0, 0], "variables": [[56, 0], [56, 1], [56, 2], [56, 3], [56, 4], [56, 5], [51, 8], [50, 10], [46, 14], [44, 15], [0, 20], [1, 20], [2, 20], [3, 20], [4, 20], [5, 20], [7, 24], [11, 26], [12, 27], [13, 28], [17, 31], [25, 36], [29, 38], [37, 41], [60, 43], [62, 47], [63, 48], [64, 49], [67, 53], [72, 61], [74, 65], [77, 73]], "selected_rows": [[0, 1, 56], [0, 2, 56], [0, 3, 56], [0, 4, 56], [0, 5, 56], [0, 8, 51], [0, 10, 50], [0, 14, 46], [0, 15, 44], [0, 20, 0], [0, 20, 1], [0, 20, 2], [0, 20, 3], [0, 20, 4], [0, 20, 5], [0, 24, 7], [0, 26, 11], [0, 27, 12], [0, 28, 13], [0, 31, 17], [0, 36, 25], [0, 38, 29], [0, 41, 37], [0, 43, 60], [0, 47, 62], [0, 48, 63], [0, 49, 64], [0, 53, 67], [0, 61, 72], [0, 65, 74], [0, 73, 77]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -1, -1, 0, 1], "variables": [[6, 20], [12, 24], [17, 28], [29, 36], [56, 42], [60, 48], [64, 53], [72, 65]], "selected_rows": [[0, 20, 6], [0, 24, 12], [0, 28, 17], [0, 36, 29], [0, 42, 56], [0, 48, 60], [0, 53, 64], [0, 65, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, 1, 0], "variables": [[7, 20], [56, 43]], "selected_rows": [[0, 20, 7], [0, 43, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, -1, 1, 1], "variables": [[12, 20], [56, 48]], "selected_rows": [[0, 20, 12], [0, 48, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, -2, -2], "variables": [[59, 12], [48, 23]], "selected_rows": [[0, 12, 59], [0, 23, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, -2, -1], "variables": [[59, 7], [55, 12], [48, 19], [43, 23], [14, 34], [26, 39], [70, 50], [75, 62]], "selected_rows": [[0, 7, 59], [0, 12, 55], [0, 19, 48], [0, 23, 43], [0, 34, 14], [0, 39, 26], [0, 50, 70], [0, 62, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, -2, 0], "variables": [[55, 7], [43, 19]], "selected_rows": [[0, 7, 55], [0, 19, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, -1, -2], "variables": [[59, 6], [42, 23]], "selected_rows": [[0, 6, 59], [0, 23, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, -1, -1], "variables": [[59, 0], [59, 1], [59, 2], [59, 3], [59, 4], [59, 5], [55, 6], [53, 10], [51, 12], [48, 15], [46, 17], [42, 19], [0, 23], [1, 23], [2, 23], [3, 23], [4, 23], [5, 23], [8, 27], [11, 29], [14, 31], [18, 34], [26, 38], [30, 39], [33, 40], [63, 44], [65, 47], [67, 50], [70, 54], [74, 62], [75, 66], [76, 69]], "selected_rows": [[0, 1, 59], [0, 2, 59], [0, 3, 59], [0, 4, 59], [0, 5, 59], [0, 6, 55], [0, 10, 53], [0, 12, 51], [0, 15, 48], [0, 17, 46], [0, 19, 42], [0, 23, 0], [0, 23, 1], [0, 23, 2], [0, 23, 3], [0, 23, 4], [0, 23, 5], [0, 27, 8], [0, 29, 11], [0, 31, 14], [0, 34, 18], [0, 38, 26], [0, 39, 30], [0, 40, 33], [0, 44, 63], [0, 47, 65], [0, 50, 67], [0, 54, 70], [0, 62, 74], [0, 66, 75], [0, 69, 76]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -1, 0, -1, 0], "variables": [[55, 0], [55, 1], [55, 2], [55, 3], [55, 4], [55, 5], [51, 7], [49, 10], [46, 13], [43, 15], [0, 19], [1, 19], [2, 19], [3, 19], [4, 19], [5, 19], [6, 23], [8, 24], [11, 25], [14, 28], [22, 34], [26, 36], [32, 39], [35, 40], [59, 42], [60, 44], [61, 47], [64, 50], [70, 58], [72, 62], [75, 68], [76, 71]], "selected_rows": [[0, 1, 55], [0, 2, 55], [0, 3, 55], [0, 4, 55], [0, 5, 55], [0, 7, 51], [0, 10, 49], [0, 13, 46], [0, 15, 43], [0, 19, 0], [0, 19, 1], [0, 19, 2], [0, 19, 3], [0, 19, 4], [0, 19, 5], [0, 23, 6], [0, 24, 8], [0, 25, 11], [0, 28, 14], [0, 34, 22], [0, 36, 26], [0, 39, 32], [0, 40, 35], [0, 42, 59], [0, 44, 60], [0, 47, 61], [0, 50, 64], [0, 58, 70], [0, 62, 72], [0, 68, 75], [0, 71, 76]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -1, 0, -1, 1], "variables": [[6, 19], [55, 42]], "selected_rows": [[0, 19, 6], [0, 42, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, 0, -1], "variables": [[51, 6], [42, 15], [7, 23], [18, 31], [30, 38], [59, 43], [67, 54], [74, 66]], "selected_rows": [[0, 6, 51], [0, 15, 42], [0, 23, 7], [0, 31, 18], [0, 38, 30], [0, 43, 59], [0, 54, 67], [0, 66, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, 0, 0], "variables": [[51, 0], [51, 1], [51, 2], [51, 3], [51, 4], [51, 5], [46, 9], [45, 10], [0, 15], [1, 15], [2, 15], [3, 15], [4, 15], [5, 15], [7, 19], [8, 20], [11, 21], [12, 23], [18, 28], [22, 31], [30, 36], [32, 38], [37, 40], [55, 43], [56, 44], [57, 47], [59, 48], [64, 54], [67, 58], [72, 66], [74, 68], [76, 73]], "selected_rows": [[0, 1, 51], [0, 2, 51], [0, 3, 51], [0, 4, 51], [0, 5, 51], [0, 9, 46], [0, 10, 45], [0, 15, 0], [0, 15, 1], [0, 15, 2], [0, 15, 3], [0, 15, 4], [0, 15, 5], [0, 19, 7], [0, 20, 8], [0, 21, 11], [0, 23, 12], [0, 28, 18], [0, 31, 22], [0, 36, 30], [0, 38, 32], [0, 40, 37], [0, 43, 55], [0, 44, 56], [0, 47, 57], [0, 48, 59], [0, 54, 64], [0, 58, 67], [0, 66, 72], [0, 68, 74], [0, 73, 76]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, -1, 0, 0, 1], "variables": [[6, 15], [12, 19], [22, 28], [32, 36], [51, 42], [55, 48], [64, 58], [72, 68]], "selected_rows": [[0, 15, 6], [0, 19, 12], [0, 28, 22], [0, 36, 32], [0, 42, 51], [0, 48, 55], [0, 58, 64], [0, 68, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, 1, 0], "variables": [[7, 15], [51, 43]], "selected_rows": [[0, 15, 7], [0, 43, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 0, 1, 1], "variables": [[12, 15], [51, 48]], "selected_rows": [[0, 15, 12], [0, 48, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 1, -1, -1], "variables": [[8, 23], [59, 44]], "selected_rows": [[0, 23, 8], [0, 44, 59]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 1, -1, 0], "variables": [[8, 19], [55, 44]], "selected_rows": [[0, 19, 8], [0, 44, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, -1, 1, 0, 0], "variables": [[8, 15], [51, 44]], "selected_rows": [[0, 15, 8], [0, 44, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, -1, -1], "variables": [[9, 27], [63, 45]], "selected_rows": [[0, 27, 9], [0, 45, 63]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, -1, 0], "variables": [[9, 24], [60, 45]], "selected_rows": [[0, 24, 9], [0, 45, 60]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, 0, -1], "variables": [[13, 27], [63, 49]], "selected_rows": [[0, 27, 13], [0, 49, 63]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, 0, 0], "variables": [[46, 8], [44, 10], [9, 20], [13, 24], [17, 27], [56, 45], [60, 49], [63, 53]], "selected_rows": [[0, 8, 46], [0, 10, 44], [0, 20, 9], [0, 24, 13], [0, 27, 17], [0, 45, 56], [0, 49, 60], [0, 53, 63]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, 0, 1], "variables": [[17, 24], [60, 53]], "selected_rows": [[0, 24, 17], [0, 53, 60]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, 1, 0], "variables": [[13, 20], [56, 49]], "selected_rows": [[0, 20, 13], [0, 49, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, -1, 1, 1], "variables": [[17, 20], [56, 53]], "selected_rows": [[0, 20, 17], [0, 53, 56]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 0, -1, -1], "variables": [[48, 10], [46, 12], [9, 23], [14, 27], [33, 39], [59, 45], [63, 50], [75, 69]], "selected_rows": [[0, 10, 48], [0, 12, 46], [0, 23, 9], [0, 27, 14], [0, 39, 33], [0, 45, 59], [0, 50, 63], [0, 69, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 0, -1, 0], "variables": [[46, 7], [43, 10], [9, 19], [14, 24], [35, 39], [55, 45], [60, 50], [75, 71]], "selected_rows": [[0, 7, 46], [0, 10, 43], [0, 19, 9], [0, 24, 14], [0, 39, 35], [0, 45, 55], [0, 50, 60], [0, 71, 75]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 0, 0, -1], "variables": [[46, 6], [42, 10], [13, 23], [18, 27], [33, 38], [59, 49], [63, 54], [74, 69]], "selected_rows": [[0, 6, 46], [0, 10, 42], [0, 23, 13], [0, 27, 18], [0, 38, 33], [0, 49, 59], [0, 54, 63], [0, 69, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 0, 0, 0], "variables": [[46, 0], [46, 1], [46, 2], [46, 3], [46, 4], [46, 5], [0, 10], [1, 10], [2, 10], [3, 10], [4, 10], [5, 10], [9, 15], [11, 16], [13, 19], [14, 20], [17, 23], [18, 24], [22, 27], [33, 36], [35, 38], [37, 39], [51, 45], [52, 47], [55, 49], [56, 50], [59, 53], [60, 54], [63, 58], [72, 69], [74, 71], [75, 73]], "selected_rows": [[0, 1, 46], [0, 2, 46], [0, 3, 46], [0, 4, 46], [0, 5, 46], [0, 10, 0], [0, 10, 1], [0, 10, 2], [0, 10, 3], [0, 10, 4], [0, 10, 5], [0, 15, 9], [0, 16, 11], [0, 19, 13], [0, 20, 14], [0, 23, 17], [0, 24, 18], [0, 27, 22], [0, 36, 33], [0, 38, 35], [0, 39, 37], [0, 45, 51], [0, 47, 52], [0, 49, 55], [0, 50, 56], [0, 53, 59], [0, 54, 60], [0, 58, 63], [0, 69, 72], [0, 71, 74], [0, 73, 75]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [0, -1, 0, 0, 0, 1], "variables": [[6, 10], [17, 19], [22, 24], [35, 36], [46, 42], [55, 53], [60, 58], [72, 71]], "selected_rows": [[0, 10, 6], [0, 19, 17], [0, 24, 22], [0, 36, 35], [0, 42, 46], [0, 53, 55], [0, 58, 60], [0, 71, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 0, 1, 0], "variables": [[7, 10], [13, 15], [18, 20], [37, 38], [46, 43], [51, 49], [56, 54], [74, 73]], "selected_rows": [[0, 10, 7], [0, 15, 13], [0, 20, 18], [0, 38, 37], [0, 43, 46], [0, 49, 51], [0, 54, 56], [0, 73, 74]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 0, 1, 1], "variables": [[12, 10], [17, 15], [22, 20], [37, 36], [46, 48], [51, 53], [56, 58], [72, 73]], "selected_rows": [[0, 10, 12], [0, 15, 17], [0, 20, 22], [0, 36, 37], [0, 48, 46], [0, 53, 51], [0, 58, 56], [0, 73, 72]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, -1, -1], "variables": [[14, 23], [59, 50]], "selected_rows": [[0, 23, 14], [0, 50, 59]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, -1, 0], "variables": [[14, 19], [55, 50]], "selected_rows": [[0, 19, 14], [0, 50, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, 0, -1], "variables": [[18, 23], [59, 54]], "selected_rows": [[0, 23, 18], [0, 54, 59]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, 0, 0], "variables": [[8, 10], [14, 15], [18, 19], [22, 23], [46, 44], [51, 50], [55, 54], [59, 58]], "selected_rows": [[0, 10, 8], [0, 15, 14], [0, 19, 18], [0, 23, 22], [0, 44, 46], [0, 50, 51], [0, 54, 55], [0, 58, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, 0, 1], "variables": [[22, 19], [55, 58]], "selected_rows": [[0, 19, 22], [0, 58, 55]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, 1, 0], "variables": [[18, 15], [51, 54]], "selected_rows": [[0, 15, 18], [0, 54, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 0, 1, 1, 1], "variables": [[22, 15], [51, 58]], "selected_rows": [[0, 15, 22], [0, 58, 51]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 1, 0, 0, 0], "variables": [[9, 10], [46, 45]], "selected_rows": [[0, 10, 9], [0, 45, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 1, 0, 1, 0], "variables": [[13, 10], [46, 49]], "selected_rows": [[0, 10, 13], [0, 49, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 1, 0, 1, 1], "variables": [[17, 10], [46, 53]], "selected_rows": [[0, 10, 17], [0, 53, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 1, 1, 0, 0], "variables": [[14, 10], [46, 50]], "selected_rows": [[0, 10, 14], [0, 50, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 1, 1, 1, 0], "variables": [[18, 10], [46, 54]], "selected_rows": [[0, 10, 18], [0, 54, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, -1, 1, 1, 1, 1], "variables": [[22, 10], [46, 58]], "selected_rows": [[0, 10, 22], [0, 58, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -2, -2, -2], "variables": [[58, 22]], "selected_rows": [[1, 22, 58]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -2, -2, -1], "variables": [[58, 18], [54, 22]], "selected_rows": [[1, 18, 58], [1, 22, 54]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -2, -2, 0], "variables": [[54, 18]], "selected_rows": [[1, 18, 54]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -2, -1, -1], "variables": [[58, 14], [50, 22]], "selected_rows": [[1, 14, 58], [1, 22, 50]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -2, -1, 0], "variables": [[54, 14], [50, 18]], "selected_rows": [[1, 14, 54], [1, 18, 50]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -2, 0, 0], "variables": [[50, 14]], "selected_rows": [[1, 14, 50]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -1, -2, -2], "variables": [[58, 17], [53, 22]], "selected_rows": [[1, 17, 58], [1, 22, 53]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -1, -2, -1], "variables": [[58, 13], [54, 17], [53, 18], [49, 22], [10, 34], [16, 37], [70, 46], [73, 52]], "selected_rows": [[1, 13, 58], [1, 17, 54], [1, 18, 53], [1, 22, 49], [1, 34, 10], [1, 37, 16], [1, 46, 70], [1, 52, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -1, -2, 0], "variables": [[54, 13], [49, 18]], "selected_rows": [[1, 13, 54], [1, 18, 49]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -1, -1, -1], "variables": [[58, 9], [53, 14], [50, 17], [45, 22], [10, 31], [16, 35], [67, 46], [71, 52]], "selected_rows": [[1, 9, 58], [1, 14, 53], [1, 17, 50], [1, 22, 45], [1, 31, 10], [1, 35, 16], [1, 46, 67], [1, 52, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -1, -1, 0], "variables": [[54, 9], [50, 13], [49, 14], [45, 18], [10, 28], [16, 33], [64, 46], [69, 52]], "selected_rows": [[1, 9, 54], [1, 13, 50], [1, 14, 49], [1, 18, 45], [1, 28, 10], [1, 33, 16], [1, 46, 64], [1, 52, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, -1, 0, 0], "variables": [[50, 9], [45, 14]], "selected_rows": [[1, 9, 50], [1, 14, 45]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, 0, -2, -2], "variables": [[53, 17]], "selected_rows": [[1, 17, 53]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, 0, -2, -1], "variables": [[53, 13], [49, 17]], "selected_rows": [[1, 13, 53], [1, 17, 49]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, 0, -2, 0], "variables": [[49, 13]], "selected_rows": [[1, 13, 49]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, 0, -1, -1], "variables": [[53, 9], [45, 17]], "selected_rows": [[1, 9, 53], [1, 17, 45]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, 0, -1, 0], "variables": [[49, 9], [45, 13]], "selected_rows": [[1, 9, 49], [1, 13, 45]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, -2, 0, 0, 0], "variables": [[45, 9]], "selected_rows": [[1, 9, 45]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -2, -1, -1], "variables": [[58, 8], [44, 22]], "selected_rows": [[1, 8, 58], [1, 22, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -2, -1, 0], "variables": [[54, 8], [44, 18]], "selected_rows": [[1, 8, 54], [1, 18, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -2, 0, 0], "variables": [[50, 8], [44, 14]], "selected_rows": [[1, 8, 50], [1, 14, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, -2, -2], "variables": [[58, 12], [48, 22]], "selected_rows": [[1, 12, 58], [1, 22, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, -2, -1], "variables": [[58, 7], [54, 12], [48, 18], [43, 22], [15, 34], [21, 37], [70, 51], [73, 57]], "selected_rows": [[1, 7, 58], [1, 12, 54], [1, 18, 48], [1, 22, 43], [1, 34, 15], [1, 37, 21], [1, 51, 70], [1, 57, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, -2, 0], "variables": [[54, 7], [43, 18]], "selected_rows": [[1, 7, 54], [1, 18, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, -1, -2], "variables": [[58, 6], [42, 22]], "selected_rows": [[1, 6, 58], [1, 22, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, -1, -1], "variables": [[58, 0], [58, 1], [58, 2], [58, 3], [58, 4], [58, 5], [54, 6], [53, 8], [50, 12], [48, 14], [44, 17], [42, 18], [0, 22], [1, 22], [2, 22], [3, 22], [4, 22], [5, 22], [10, 27], [15, 31], [16, 32], [19, 34], [21, 35], [25, 37], [36, 41], [63, 46], [67, 51], [68, 52], [70, 55], [71, 57], [73, 61], [77, 72]], "selected_rows": [[0, 1, 58], [1, 2, 58], [1, 3, 58], [1, 4, 58], [1, 5, 58], [1, 6, 54], [1, 8, 53], [1, 12, 50], [1, 14, 48], [1, 17, 44], [1, 18, 42], [1, 22, 0], [1, 22, 1], [1, 22, 2], [1, 22, 3], [1, 22, 4], [1, 22, 5], [1, 27, 10], [1, 31, 15], [1, 32, 16], [1, 34, 19], [1, 35, 21], [1, 37, 25], [1, 41, 36], [1, 46, 63], [1, 51, 67], [1, 52, 68], [1, 55, 70], [1, 57, 71], [1, 61, 73], [1, 72, 77]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [0, 0, -1, -1, -1, 0], "variables": [[54, 0], [54, 1], [54, 2], [54, 3], [54, 4], [54, 5], [50, 7], [49, 8], [44, 13], [43, 14], [0, 18], [1, 18], [2, 18], [3, 18], [4, 18], [5, 18], [6, 22], [10, 24], [15, 28], [16, 30], [21, 33], [23, 34], [29, 37], [38, 41], [58, 42], [60, 46], [64, 51], [66, 52], [69, 57], [70, 59], [73, 65], [77, 74]], "selected_rows": [[0, 1, 54], [1, 2, 54], [1, 3, 54], [1, 4, 54], [1, 5, 54], [1, 7, 50], [1, 8, 49], [1, 13, 44], [1, 14, 43], [1, 18, 0], [1, 18, 1], [1, 18, 2], [1, 18, 3], [1, 18, 4], [1, 18, 5], [1, 22, 6], [1, 24, 10], [1, 28, 15], [1, 30, 16], [1, 33, 21], [1, 34, 23], [1, 37, 29], [1, 41, 38], [1, 42, 58], [1, 46, 60], [1, 51, 64], [1, 52, 66], [1, 57, 69], [1, 59, 70], [1, 65, 73], [1, 74, 77]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [0, 0, -1, -1, -1, 1], "variables": [[6, 18], [54, 42]], "selected_rows": [[1, 18, 6], [1, 42, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, 0, -1], "variables": [[50, 6], [42, 14], [7, 22], [19, 31], [25, 35], [58, 43], [67, 55], [71, 61]], "selected_rows": [[1, 6, 50], [1, 14, 42], [1, 22, 7], [1, 31, 19], [1, 35, 25], [1, 43, 58], [1, 55, 67], [1, 61, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, 0, 0], "variables": [[50, 0], [50, 1], [50, 2], [50, 3], [50, 4], [50, 5], [45, 8], [44, 9], [0, 14], [1, 14], [2, 14], [3, 14], [4, 14], [5, 14], [7, 18], [10, 20], [12, 22], [16, 26], [19, 28], [23, 31], [25, 33], [29, 35], [39, 41], [54, 43], [56, 46], [58, 48], [62, 52], [64, 55], [67, 59], [69, 61], [71, 65], [77, 75]], "selected_rows": [[0, 1, 50], [1, 2, 50], [1, 3, 50], [1, 4, 50], [1, 5, 50], [1, 8, 45], [1, 9, 44], [1, 14, 0], [1, 14, 1], [1, 14, 2], [1, 14, 3], [1, 14, 4], [1, 14, 5], [1, 18, 7], [1, 20, 10], [1, 22, 12], [1, 26, 16], [1, 28, 19], [1, 31, 23], [1, 33, 25], [1, 35, 29], [1, 41, 39], [1, 43, 54], [1, 46, 56], [1, 48, 58], [1, 52, 62], [1, 55, 64], [1, 59, 67], [1, 61, 69], [1, 65, 71], [1, 75, 77]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [0, 0, -1, -1, 0, 1], "variables": [[6, 14], [12, 18], [23, 28], [29, 33], [50, 42], [54, 48], [64, 59], [69, 65]], "selected_rows": [[1, 14, 6], [1, 18, 12], [1, 28, 23], [1, 33, 29], [1, 42, 50], [1, 48, 54], [1, 59, 64], [1, 65, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, 1, 0], "variables": [[7, 14], [50, 43]], "selected_rows": [[1, 14, 7], [1, 43, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, -1, 1, 1], "variables": [[12, 14], [50, 48]], "selected_rows": [[1, 14, 12], [1, 48, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, -2, -2], "variables": [[53, 12], [48, 17]], "selected_rows": [[1, 12, 53], [1, 17, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, -2, -1], "variables": [[53, 7], [49, 12], [48, 13], [43, 17], [20, 34], [26, 37], [70, 56], [73, 62]], "selected_rows": [[1, 7, 53], [1, 12, 49], [1, 13, 48], [1, 17, 43], [1, 34, 20], [1, 37, 26], [1, 56, 70], [1, 62, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, -2, 0], "variables": [[49, 7], [43, 13]], "selected_rows": [[1, 7, 49], [1, 13, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, -1, -2], "variables": [[53, 6], [42, 17]], "selected_rows": [[1, 6, 53], [1, 17, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, -1, -1], "variables": [[53, 0], [53, 1], [53, 2], [53, 3], [53, 4], [53, 5], [49, 6], [48, 9], [45, 12], [42, 13], [0, 17], [1, 17], [2, 17], [3, 17], [4, 17], [5, 17], [8, 22], [10, 23], [16, 29], [20, 31], [24, 34], [26, 35], [30, 37], [36, 40], [58, 44], [59, 46], [65, 52], [67, 56], [70, 60], [71, 62], [73, 66], [76, 72]], "selected_rows": [[0, 1, 53], [1, 2, 53], [1, 3, 53], [1, 4, 53], [1, 5, 53], [1, 6, 49], [1, 9, 48], [1, 12, 45], [1, 13, 42], [1, 17, 0], [1, 17, 1], [1, 17, 2], [1, 17, 3], [1, 17, 4], [1, 17, 5], [1, 22, 8], [1, 23, 10], [1, 29, 16], [1, 31, 20], [1, 34, 24], [1, 35, 26], [1, 37, 30], [1, 40, 36], [1, 44, 58], [1, 46, 59], [1, 52, 65], [1, 56, 67], [1, 60, 70], [1, 62, 71], [1, 66, 73], [1, 72, 76]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [0, 0, -1, 0, -1, 0], "variables": [[49, 0], [49, 1], [49, 2], [49, 3], [49, 4], [49, 5], [45, 7], [43, 9], [0, 13], [1, 13], [2, 13], [3, 13], [4, 13], [5, 13], [6, 17], [8, 18], [10, 19], [16, 25], [20, 28], [26, 33], [27, 34], [32, 37], [38, 40], [53, 42], [54, 44], [55, 46], [61, 52], [64, 56], [69, 62], [70, 63], [73, 68], [76, 74]], "selected_rows": [[0, 1, 49], [1, 2, 49], [1, 3, 49], [1, 4, 49], [1, 5, 49], [1, 7, 45], [1, 9, 43], [1, 13, 0], [1, 13, 1], [1, 13, 2], [1, 13, 3], [1, 13, 4], [1, 13, 5], [1, 17, 6], [1, 18, 8], [1, 19, 10], [1, 25, 16], [1, 28, 20], [1, 33, 26], [1, 34, 27], [1, 37, 32], [1, 40, 38], [1, 42, 53], [1, 44, 54], [1, 46, 55], [1, 52, 61], [1, 56, 64], [1, 62, 69], [1, 63, 70], [1, 68, 73], [1, 74, 76]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [0, 0, -1, 0, -1, 1], "variables": [[6, 13], [49, 42]], "selected_rows": [[1, 13, 6], [1, 42, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, 0, -1], "variables": [[45, 6], [42, 9], [7, 17], [24, 31], [30, 35], [53, 43], [67, 60], [71, 66]], "selected_rows": [[1, 6, 45], [1, 9, 42], [1, 17, 7], [1, 31, 24], [1, 35, 30], [1, 43, 53], [1, 60, 67], [1, 66, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, 0, 0], "variables": [[45, 0], [45, 1], [45, 2], [45, 3], [45, 4], [45, 5], [0, 9], [1, 9], [2, 9], [3, 9], [4, 9], [5, 9], [7, 13], [8, 14], [10, 15], [12, 17], [16, 21], [24, 28], [27, 31], [30, 33], [32, 35], [39, 40], [49, 43], [50, 44], [51, 46], [53, 48], [57, 52], [64, 60], [67, 63], [69, 66], [71, 68], [76, 75]], "selected_rows": [[0, 1, 45], [1, 2, 45], [1, 3, 45], [1, 4, 45], [1, 5, 45], [1, 9, 0], [1, 9, 1], [1, 9, 2], [1, 9, 3], [1, 9, 4], [1, 9, 5], [1, 13, 7], [1, 14, 8], [1, 15, 10], [1, 17, 12], [1, 21, 16], [1, 28, 24], [1, 31, 27], [1, 33, 30], [1, 35, 32], [1, 40, 39], [1, 43, 49], [1, 44, 50], [1, 46, 51], [1, 48, 53], [1, 52, 57], [1, 60, 64], [1, 63, 67], [1, 66, 69], [1, 68, 71], [1, 75, 76]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [0, 0, -1, 0, 0, 1], "variables": [[6, 9], [12, 13], [27, 28], [32, 33], [45, 42], [49, 48], [64, 63], [69, 68]], "selected_rows": [[1, 9, 6], [1, 13, 12], [1, 28, 27], [1, 33, 32], [1, 42, 45], [1, 48, 49], [1, 63, 64], [1, 68, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, 1, 0], "variables": [[7, 9], [45, 43]], "selected_rows": [[1, 9, 7], [1, 43, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 0, 1, 1], "variables": [[12, 9], [45, 48]], "selected_rows": [[1, 9, 12], [1, 48, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 1, -1, -1], "variables": [[8, 17], [53, 44]], "selected_rows": [[1, 17, 8], [1, 44, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 1, -1, 0], "variables": [[8, 13], [49, 44]], "selected_rows": [[1, 13, 8], [1, 44, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, -1, 1, 0, 0], "variables": [[8, 9], [45, 44]], "selected_rows": [[1, 9, 8], [1, 44, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -2, 0, 0], "variables": [[44, 8]], "selected_rows": [[2, 8, 44]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -1, -1, -1], "variables": [[48, 8], [44, 12], [9, 22], [15, 27], [21, 32], [58, 45], [63, 51], [68, 57]], "selected_rows": [[2, 8, 48], [2, 12, 44], [2, 22, 9], [2, 27, 15], [2, 32, 21], [2, 45, 58], [2, 51, 63], [2, 57, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -1, -1, 0], "variables": [[44, 7], [43, 8], [9, 18], [15, 24], [21, 30], [54, 45], [60, 51], [66, 57]], "selected_rows": [[2, 7, 44], [2, 8, 43], [2, 18, 9], [2, 24, 15], [2, 30, 21], [2, 45, 54], [2, 51, 60], [2, 57, 66]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -1, 0, -1], "variables": [[44, 6], [42, 8], [13, 22], [19, 27], [25, 32], [58, 49], [63, 55], [68, 61]], "selected_rows": [[2, 6, 44], [2, 8, 42], [2, 22, 13], [2, 27, 19], [2, 32, 25], [2, 49, 58], [2, 55, 63], [2, 61, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -1, 0, 0], "variables": [[44, 0], [44, 1], [44, 2], [44, 3], [44, 4], [44, 5], [0, 8], [1, 8], [2, 8], [3, 8], [4, 8], [5, 8], [9, 14], [13, 18], [15, 20], [17, 22], [19, 24], [21, 26], [23, 27], [25, 30], [29, 32], [40, 41], [50, 45], [54, 49], [56, 51], [58, 53], [60, 55], [62, 57], [63, 59], [66, 61], [68, 65], [77, 76]], "selected_rows": [[0, 2, 44], [1, 2, 44], [2, 3, 44], [2, 4, 44], [2, 5, 44], [2, 8, 0], [2, 8, 1], [2, 8, 2], [2, 8, 3], [2, 8, 4], [2, 8, 5], [2, 14, 9], [2, 18, 13], [2, 20, 15], [2, 22, 17], [2, 24, 19], [2, 26, 21], [2, 27, 23], [2, 30, 25], [2, 32, 29], [2, 41, 40], [2, 45, 50], [2, 49, 54], [2, 51, 56], [2, 53, 58], [2, 55, 60], [2, 57, 62], [2, 59, 63], [2, 61, 66], [2, 65, 68], [2, 76, 77]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [2]}, {"delta": [0, 0, 0, -1, 0, 1], "variables": [[6, 8], [17, 18], [23, 24], [29, 30], [44, 42], [54, 53], [60, 59], [66, 65]], "selected_rows": [[2, 8, 6], [2, 18, 17], [2, 24, 23], [2, 30, 29], [2, 42, 44], [2, 53, 54], [2, 59, 60], [2, 65, 66]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -1, 1, 0], "variables": [[7, 8], [13, 14], [19, 20], [25, 26], [44, 43], [50, 49], [56, 55], [62, 61]], "selected_rows": [[3, 8, 7], [3, 14, 13], [3, 20, 19], [3, 26, 25], [3, 43, 44], [3, 49, 50], [3, 55, 56], [3, 61, 62]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, -1, 1, 1], "variables": [[12, 8], [17, 14], [23, 20], [29, 26], [44, 48], [50, 53], [56, 59], [62, 65]], "selected_rows": [[3, 8, 12], [3, 14, 17], [3, 20, 23], [3, 26, 29], [3, 48, 44], [3, 53, 50], [3, 59, 56], [3, 65, 62]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, -2, -2], "variables": [[48, 12]], "selected_rows": [[2, 12, 48]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, -2, -1], "variables": [[48, 7], [43, 12]], "selected_rows": [[2, 7, 48], [2, 12, 43]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, -2, 0], "variables": [[43, 7]], "selected_rows": [[2, 7, 43]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, -1, -2], "variables": [[48, 6], [42, 12]], "selected_rows": [[2, 6, 48], [2, 12, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, -1, -1], "variables": [[48, 0], [48, 1], [48, 2], [48, 3], [48, 4], [48, 5], [43, 6], [42, 7], [0, 12], [1, 12], [2, 12], [3, 12], [4, 12], [5, 12], [9, 17], [14, 22], [15, 23], [20, 27], [21, 29], [26, 32], [28, 34], [33, 37], [36, 39], [53, 45], [58, 50], [59, 51], [63, 56], [65, 57], [68, 62], [70, 64], [73, 69], [75, 72]], "selected_rows": [[0, 2, 48], [1, 2, 48], [2, 3, 48], [2, 4, 48], [2, 5, 48], [2, 6, 43], [2, 7, 42], [2, 12, 0], [2, 12, 1], [2, 12, 2], [2, 12, 3], [2, 12, 4], [2, 12, 5], [2, 17, 9], [2, 22, 14], [2, 23, 15], [2, 27, 20], [2, 29, 21], [2, 32, 26], [2, 34, 28], [2, 37, 33], [2, 39, 36], [2, 45, 53], [2, 50, 58], [2, 51, 59], [2, 56, 63], [2, 57, 65], [2, 62, 68], [2, 64, 70], [2, 69, 73], [2, 72, 75]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [2]}, {"delta": [0, 0, 0, 0, -1, 0], "variables": [[43, 0], [43, 1], [43, 2], [43, 3], [43, 4], [43, 5], [0, 7], [1, 7], [2, 7], [3, 7], [4, 7], [5, 7], [6, 12], [9, 13], [14, 18], [15, 19], [20, 24], [21, 25], [26, 30], [31, 34], [35, 37], [38, 39], [48, 42], [49, 45], [54, 50], [55, 51], [60, 56], [61, 57], [66, 62], [70, 67], [73, 71], [75, 74]], "selected_rows": [[0, 2, 43], [1, 2, 43], [2, 3, 43], [2, 4, 43], [2, 5, 43], [2, 7, 0], [2, 7, 1], [2, 7, 2], [2, 7, 3], [2, 7, 4], [2, 7, 5], [2, 12, 6], [2, 13, 9], [2, 18, 14], [2, 19, 15], [2, 24, 20], [2, 25, 21], [2, 30, 26], [2, 34, 31], [2, 37, 35], [2, 39, 38], [2, 42, 48], [2, 45, 49], [2, 50, 54], [2, 51, 55], [2, 56, 60], [2, 57, 61], [2, 62, 66], [2, 67, 70], [2, 71, 73], [2, 74, 75]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [2]}, {"delta": [0, 0, 0, 0, -1, 1], "variables": [[6, 7], [43, 42]], "selected_rows": [[2, 7, 6], [2, 42, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 0, -2], "variables": [[42, 6]], "selected_rows": [[4, 6, 42]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 0, -1], "variables": [[42, 0], [42, 1], [42, 2], [42, 3], [42, 4], [42, 5], [0, 6], [1, 6], [2, 6], [3, 6], [4, 6], [5, 6], [7, 12], [13, 17], [18, 22], [19, 23], [24, 27], [25, 29], [28, 31], [30, 32], [33, 35], [36, 38], [48, 43], [53, 49], [58, 54], [59, 55], [63, 60], [65, 61], [67, 64], [68, 66], [71, 69], [74, 72]], "selected_rows": [[0, 4, 42], [1, 4, 42], [2, 4, 42], [3, 4, 42], [4, 5, 42], [4, 6, 0], [4, 6, 1], [4, 6, 2], [4, 6, 3], [4, 6, 4], [4, 6, 5], [4, 12, 7], [4, 17, 13], [4, 22, 18], [4, 23, 19], [4, 27, 24], [4, 29, 25], [4, 31, 28], [4, 32, 30], [4, 35, 33], [4, 38, 36], [4, 43, 48], [4, 49, 53], [4, 54, 58], [4, 55, 59], [4, 60, 63], [4, 61, 65], [4, 64, 67], [4, 66, 68], [4, 69, 71], [4, 72, 74]], "pivot_columns": [0, 1, 2, 3, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [4]}, {"delta": [0, 0, 0, 0, 0, 0], "variables": [[0, 0], [1, 0], [2, 0], [3, 0], [4, 0], [5, 0], [0, 1], [1, 1], [2, 1], [3, 1], [4, 1], [5, 1], [0, 2], [1, 2], [2, 2], [3, 2], [4, 2], [5, 2], [0, 3], [1, 3], [2, 3], [3, 3], [4, 3], [5, 3], [0, 4], [1, 4], [2, 4], [3, 4], [4, 4], [5, 4], [0, 5], [1, 5], [2, 5], [3, 5], [4, 5], [5, 5], [6, 6], [7, 7], [8, 8], [9, 9], [10, 10], [11, 11], [12, 12], [13, 13], [14, 14], [15, 15], [16, 16], [17, 17], [18, 18], [19, 19], [20, 20], [21, 21], [22, 22], [23, 23], [24, 24], [25, 25], [26, 26], [27, 27], [28, 28], [29, 29], [30, 30], [31, 31], [32, 32], [33, 33], [34, 34], [35, 35], [36, 36], [37, 37], [38, 38], [39, 39], [40, 40], [41, 41], [42, 42], [43, 43], [44, 44], [45, 45], [46, 46], [47, 47], [48, 48], [49, 49], [50, 50], [51, 51], [52, 52], [53, 53], [54, 54], [55, 55], [56, 56], [57, 57], [58, 58], [59, 59], [60, 60], [61, 61], [62, 62], [63, 63], [64, 64], [65, 65], [66, 66], [67, 67], [68, 68], [69, 69], [70, 70], [71, 71], [72, 72], [73, 73], [74, 74], [75, 75], [76, 76], [77, 77]], "selected_rows": [[0, 6, 6], [0, 7, 7], [0, 8, 8], [0, 9, 9], [0, 10, 10], [1, 6, 6], [1, 7, 7], [1, 8, 8], [1, 9, 9], [1, 10, 10], [2, 6, 6], [2, 7, 7], [2, 8, 8], [2, 9, 9], [2, 10, 10], [3, 6, 6], [3, 7, 7], [3, 8, 8], [3, 9, 9], [3, 10, 10], [4, 6, 6], [4, 7, 7], [4, 8, 8], [4, 9, 9], [4, 10, 10], [5, 6, 6], [5, 7, 7], [5, 8, 8], [5, 9, 9], [5, 10, 10], [6, 7, 12], [6, 13, 17], [6, 18, 22], [6, 19, 23], [6, 24, 27], [6, 25, 29], [6, 28, 31], [6, 30, 32], [6, 33, 35], [6, 36, 38], [6, 42, 0], [6, 42, 5], [6, 48, 43], [6, 53, 49], [6, 58, 54], [6, 59, 55], [6, 63, 60], [6, 65, 61], [6, 67, 64], [6, 68, 66], [6, 71, 69], [6, 74, 72], [7, 9, 13], [7, 14, 18], [7, 15, 19], [7, 20, 24], [7, 21, 25], [7, 26, 30], [7, 31, 34], [7, 35, 37], [7, 38, 39], [7, 43, 0], [7, 43, 4], [7, 49, 45], [7, 54, 50], [7, 55, 51], [7, 60, 56], [7, 61, 57], [7, 66, 62], [7, 70, 67], [7, 73, 71], [7, 75, 74], [8, 9, 14], [8, 15, 20], [8, 21, 26], [8, 40, 41], [8, 44, 0], [8, 44, 3], [8, 50, 45], [8, 56, 51], [8, 62, 57], [8, 77, 76], [9, 10, 15], [9, 16, 21], [9, 24, 28], [9, 30, 33], [9, 39, 40], [9, 45, 0], [9, 45, 2], [9, 51, 46], [9, 57, 52], [9, 64, 60], [9, 69, 66], [9, 76, 75], [10, 11, 16], [10, 33, 36], [10, 46, 0], [10, 46, 1], [10, 52, 47], [10, 72, 69], [11, 47, 0], [11, 47, 4]], "pivot_columns": [4, 2, 3, 1, 0, 10, 8, 9, 7, 6, 16, 14, 15, 13, 12, 22, 20, 21, 19, 18, 28, 26, 27, 25, 24, 34, 32, 33, 31, 30, 42, 43, 48, 49, 54, 55, 58, 60, 63, 66, 35, 72, 73, 79, 84, 85, 90, 91, 94, 96, 99, 102, 47, 44, 45, 50, 51, 56, 61, 65, 68, 29, 78, 75, 80, 81, 86, 87, 92, 97, 101, 104, 52, 53, 59, 70, 23, 74, 83, 89, 95, 106, 57, 46, 64, 62, 69, 17, 88, 76, 82, 93, 98, 105, 67, 71, 11, 100, 77, 103, 5, 107], "pivot_values": [[1, 1], [1, 1], [-2, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-2, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-2, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-2, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-2, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-2, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [2, 1], [-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [1, 1], [2, 1], [-1, 1], [1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [2, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [-1, 1], [1, 1], [-1, 1], [2, 1], [-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [-1, 1], [-1, 1], [1, 1], [2, 1], [-1, 1], [1, 1], [-1, 1], [2, 1], [1, 1]], "removed_columns": [36, 37, 38, 39, 40, 41]}, {"delta": [0, 0, 0, 0, 0, 1], "variables": [[6, 0], [6, 1], [6, 2], [6, 3], [6, 4], [6, 5], [12, 7], [17, 13], [22, 18], [23, 19], [27, 24], [29, 25], [31, 28], [32, 30], [35, 33], [38, 36], [0, 42], [1, 42], [2, 42], [3, 42], [4, 42], [5, 42], [43, 48], [49, 53], [54, 58], [55, 59], [60, 63], [61, 65], [64, 67], [66, 68], [69, 71], [72, 74]], "selected_rows": [[0, 4, 6], [1, 4, 6], [2, 4, 6], [3, 4, 6], [4, 5, 6], [4, 7, 12], [4, 13, 17], [4, 18, 22], [4, 19, 23], [4, 24, 27], [4, 25, 29], [4, 28, 31], [4, 30, 32], [4, 33, 35], [4, 36, 38], [4, 42, 0], [4, 42, 1], [4, 42, 2], [4, 42, 3], [4, 42, 4], [4, 42, 5], [4, 48, 43], [4, 53, 49], [4, 58, 54], [4, 59, 55], [4, 63, 60], [4, 65, 61], [4, 67, 64], [4, 68, 66], [4, 71, 69], [4, 74, 72]], "pivot_columns": [0, 1, 2, 3, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [4]}, {"delta": [0, 0, 0, 0, 0, 2], "variables": [[6, 42]], "selected_rows": [[4, 42, 6]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 1, -1], "variables": [[7, 6], [42, 43]], "selected_rows": [[2, 6, 7], [2, 43, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 1, 0], "variables": [[7, 0], [7, 1], [7, 2], [7, 3], [7, 4], [7, 5], [12, 6], [13, 9], [18, 14], [19, 15], [24, 20], [25, 21], [30, 26], [34, 31], [37, 35], [39, 38], [0, 43], [1, 43], [2, 43], [3, 43], [4, 43], [5, 43], [42, 48], [45, 49], [50, 54], [51, 55], [56, 60], [57, 61], [62, 66], [67, 70], [71, 73], [74, 75]], "selected_rows": [[0, 2, 7], [1, 2, 7], [2, 3, 7], [2, 4, 7], [2, 5, 7], [2, 6, 12], [2, 9, 13], [2, 14, 18], [2, 15, 19], [2, 20, 24], [2, 21, 25], [2, 26, 30], [2, 31, 34], [2, 35, 37], [2, 38, 39], [2, 43, 0], [2, 43, 1], [2, 43, 2], [2, 43, 3], [2, 43, 4], [2, 43, 5], [2, 48, 42], [2, 49, 45], [2, 54, 50], [2, 55, 51], [2, 60, 56], [2, 61, 57], [2, 66, 62], [2, 70, 67], [2, 73, 71], [2, 75, 74]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [2]}, {"delta": [0, 0, 0, 0, 1, 1], "variables": [[12, 0], [12, 1], [12, 2], [12, 3], [12, 4], [12, 5], [17, 9], [22, 14], [23, 15], [27, 20], [29, 21], [32, 26], [34, 28], [37, 33], [39, 36], [7, 42], [6, 43], [0, 48], [1, 48], [2, 48], [3, 48], [4, 48], [5, 48], [45, 53], [50, 58], [51, 59], [56, 63], [57, 65], [62, 68], [64, 70], [69, 73], [72, 75]], "selected_rows": [[0, 2, 12], [1, 2, 12], [2, 3, 12], [2, 4, 12], [2, 5, 12], [2, 9, 17], [2, 14, 22], [2, 15, 23], [2, 20, 27], [2, 21, 29], [2, 26, 32], [2, 28, 34], [2, 33, 37], [2, 36, 39], [2, 42, 7], [2, 43, 6], [2, 48, 0], [2, 48, 1], [2, 48, 2], [2, 48, 3], [2, 48, 4], [2, 48, 5], [2, 53, 45], [2, 58, 50], [2, 59, 51], [2, 63, 56], [2, 65, 57], [2, 68, 62], [2, 70, 64], [2, 73, 69], [2, 75, 72]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [2]}, {"delta": [0, 0, 0, 0, 1, 2], "variables": [[12, 42], [6, 48]], "selected_rows": [[2, 42, 12], [2, 48, 6]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 2, 0], "variables": [[7, 43]], "selected_rows": [[2, 43, 7]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 2, 1], "variables": [[12, 43], [7, 48]], "selected_rows": [[2, 43, 12], [2, 48, 7]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 0, 2, 2], "variables": [[12, 48]], "selected_rows": [[2, 48, 12]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 1, -1, -1], "variables": [[8, 12], [14, 17], [20, 23], [26, 29], [48, 44], [53, 50], [59, 56], [65, 62]], "selected_rows": [[3, 12, 8], [3, 17, 14], [3, 23, 20], [3, 29, 26], [3, 44, 48], [3, 50, 53], [3, 56, 59], [3, 62, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 1, -1, 0], "variables": [[8, 7], [14, 13], [20, 19], [26, 25], [43, 44], [49, 50], [55, 56], [61, 62]], "selected_rows": [[3, 7, 8], [3, 13, 14], [3, 19, 20], [3, 25, 26], [3, 44, 43], [3, 50, 49], [3, 56, 55], [3, 62, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 1, 0, -1], "variables": [[8, 6], [18, 17], [24, 23], [30, 29], [42, 44], [53, 54], [59, 60], [65, 66]], "selected_rows": [[2, 6, 8], [2, 17, 18], [2, 23, 24], [2, 29, 30], [2, 44, 42], [2, 54, 53], [2, 60, 59], [2, 66, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 1, 0, 0], "variables": [[8, 0], [8, 1], [8, 2], [8, 3], [8, 4], [8, 5], [14, 9], [18, 13], [20, 15], [22, 17], [24, 19], [26, 21], [27, 23], [30, 25], [32, 29], [41, 40], [0, 44], [1, 44], [2, 44], [3, 44], [4, 44], [5, 44], [45, 50], [49, 54], [51, 56], [53, 58], [55, 60], [57, 62], [59, 63], [61, 66], [65, 68], [76, 77]], "selected_rows": [[0, 2, 8], [1, 2, 8], [2, 3, 8], [2, 4, 8], [2, 5, 8], [2, 9, 14], [2, 13, 18], [2, 15, 20], [2, 17, 22], [2, 19, 24], [2, 21, 26], [2, 23, 27], [2, 25, 30], [2, 29, 32], [2, 40, 41], [2, 44, 0], [2, 44, 1], [2, 44, 2], [2, 44, 3], [2, 44, 4], [2, 44, 5], [2, 50, 45], [2, 54, 49], [2, 56, 51], [2, 58, 53], [2, 60, 55], [2, 62, 57], [2, 63, 59], [2, 66, 61], [2, 68, 65], [2, 77, 76]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [2]}, {"delta": [0, 0, 0, 1, 0, 1], "variables": [[22, 13], [27, 19], [32, 25], [8, 42], [6, 44], [49, 58], [55, 63], [61, 68]], "selected_rows": [[2, 13, 22], [2, 19, 27], [2, 25, 32], [2, 42, 8], [2, 44, 6], [2, 58, 49], [2, 63, 55], [2, 68, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 1, 1, 0], "variables": [[18, 9], [24, 15], [30, 21], [8, 43], [7, 44], [45, 54], [51, 60], [57, 66]], "selected_rows": [[2, 9, 18], [2, 15, 24], [2, 21, 30], [2, 43, 8], [2, 44, 7], [2, 54, 45], [2, 60, 51], [2, 66, 57]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 1, 1, 1], "variables": [[22, 9], [27, 15], [32, 21], [12, 44], [8, 48], [45, 58], [51, 63], [57, 68]], "selected_rows": [[2, 9, 22], [2, 15, 27], [2, 21, 32], [2, 44, 12], [2, 48, 8], [2, 58, 45], [2, 63, 51], [2, 68, 57]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 0, 2, 0, 0], "variables": [[8, 44]], "selected_rows": [[2, 44, 8]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 1, -1, 0, 0], "variables": [[9, 8], [44, 45]], "selected_rows": [[1, 8, 9], [1, 45, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, -1, 1, 0], "variables": [[13, 8], [44, 49]], "selected_rows": [[1, 8, 13], [1, 49, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, -1, 1, 1], "variables": [[17, 8], [44, 53]], "selected_rows": [[1, 8, 17], [1, 53, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, -1, -1], "variables": [[9, 12], [48, 45]], "selected_rows": [[1, 12, 9], [1, 45, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, -1, 0], "variables": [[9, 7], [43, 45]], "selected_rows": [[1, 7, 9], [1, 45, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 0, -1], "variables": [[9, 6], [13, 12], [28, 27], [33, 32], [42, 45], [48, 49], [63, 64], [68, 69]], "selected_rows": [[1, 6, 9], [1, 12, 13], [1, 27, 28], [1, 32, 33], [1, 45, 42], [1, 49, 48], [1, 64, 63], [1, 69, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 0, 0], "variables": [[9, 0], [9, 1], [9, 2], [9, 3], [9, 4], [9, 5], [13, 7], [14, 8], [15, 10], [17, 12], [21, 16], [28, 24], [31, 27], [33, 30], [35, 32], [40, 39], [0, 45], [1, 45], [2, 45], [3, 45], [4, 45], [5, 45], [43, 49], [44, 50], [46, 51], [48, 53], [52, 57], [60, 64], [63, 67], [66, 69], [68, 71], [75, 76]], "selected_rows": [[0, 1, 9], [1, 2, 9], [1, 3, 9], [1, 4, 9], [1, 5, 9], [1, 7, 13], [1, 8, 14], [1, 10, 15], [1, 12, 17], [1, 16, 21], [1, 24, 28], [1, 27, 31], [1, 30, 33], [1, 32, 35], [1, 39, 40], [1, 45, 0], [1, 45, 1], [1, 45, 2], [1, 45, 3], [1, 45, 4], [1, 45, 5], [1, 49, 43], [1, 50, 44], [1, 51, 46], [1, 53, 48], [1, 57, 52], [1, 64, 60], [1, 67, 63], [1, 69, 66], [1, 71, 68], [1, 76, 75]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [0, 0, 1, 0, 0, 1], "variables": [[17, 7], [31, 24], [35, 30], [9, 42], [6, 45], [43, 53], [60, 67], [66, 71]], "selected_rows": [[1, 7, 17], [1, 24, 31], [1, 30, 35], [1, 42, 9], [1, 45, 6], [1, 53, 43], [1, 67, 60], [1, 71, 66]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 1, -1], "variables": [[13, 6], [42, 49]], "selected_rows": [[1, 6, 13], [1, 49, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 1, 0], "variables": [[13, 0], [13, 1], [13, 2], [13, 3], [13, 4], [13, 5], [17, 6], [18, 8], [19, 10], [25, 16], [28, 20], [33, 26], [34, 27], [37, 32], [40, 38], [9, 43], [7, 45], [0, 49], [1, 49], [2, 49], [3, 49], [4, 49], [5, 49], [42, 53], [44, 54], [46, 55], [52, 61], [56, 64], [62, 69], [63, 70], [68, 73], [74, 76]], "selected_rows": [[0, 1, 13], [1, 2, 13], [1, 3, 13], [1, 4, 13], [1, 5, 13], [1, 6, 17], [1, 8, 18], [1, 10, 19], [1, 16, 25], [1, 20, 28], [1, 26, 33], [1, 27, 34], [1, 32, 37], [1, 38, 40], [1, 43, 9], [1, 45, 7], [1, 49, 0], [1, 49, 1], [1, 49, 2], [1, 49, 3], [1, 49, 4], [1, 49, 5], [1, 53, 42], [1, 54, 44], [1, 55, 46], [1, 61, 52], [1, 64, 56], [1, 69, 62], [1, 70, 63], [1, 73, 68], [1, 76, 74]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [0, 0, 1, 0, 1, 1], "variables": [[17, 0], [17, 1], [17, 2], [17, 3], [17, 4], [17, 5], [22, 8], [23, 10], [29, 16], [31, 20], [34, 24], [35, 26], [37, 30], [40, 36], [13, 42], [12, 45], [9, 48], [6, 49], [0, 53], [1, 53], [2, 53], [3, 53], [4, 53], [5, 53], [44, 58], [46, 59], [52, 65], [56, 67], [60, 70], [62, 71], [66, 73], [72, 76]], "selected_rows": [[0, 1, 17], [1, 2, 17], [1, 3, 17], [1, 4, 17], [1, 5, 17], [1, 8, 22], [1, 10, 23], [1, 16, 29], [1, 20, 31], [1, 24, 34], [1, 26, 35], [1, 30, 37], [1, 36, 40], [1, 42, 13], [1, 45, 12], [1, 48, 9], [1, 49, 6], [1, 53, 0], [1, 53, 1], [1, 53, 2], [1, 53, 3], [1, 53, 4], [1, 53, 5], [1, 58, 44], [1, 59, 46], [1, 65, 52], [1, 67, 56], [1, 70, 60], [1, 71, 62], [1, 73, 66], [1, 76, 72]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [0, 0, 1, 0, 1, 2], "variables": [[17, 42], [6, 53]], "selected_rows": [[1, 42, 17], [1, 53, 6]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 2, 0], "variables": [[13, 43], [7, 49]], "selected_rows": [[1, 43, 13], [1, 49, 7]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 2, 1], "variables": [[34, 20], [37, 26], [17, 43], [13, 48], [12, 49], [7, 53], [56, 70], [62, 73]], "selected_rows": [[1, 20, 34], [1, 26, 37], [1, 43, 17], [1, 48, 13], [1, 49, 12], [1, 53, 7], [1, 70, 56], [1, 73, 62]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 0, 2, 2], "variables": [[17, 48], [12, 53]], "selected_rows": [[1, 48, 17], [1, 53, 12]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, -1, -1], "variables": [[14, 12], [48, 50]], "selected_rows": [[1, 12, 14], [1, 50, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, -1, 0], "variables": [[14, 7], [43, 50]], "selected_rows": [[1, 7, 14], [1, 50, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 0, -1], "variables": [[14, 6], [18, 12], [28, 23], [33, 29], [42, 50], [48, 54], [59, 64], [65, 69]], "selected_rows": [[1, 6, 14], [1, 12, 18], [1, 23, 28], [1, 29, 33], [1, 50, 42], [1, 54, 48], [1, 64, 59], [1, 69, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 0, 0], "variables": [[14, 0], [14, 1], [14, 2], [14, 3], [14, 4], [14, 5], [18, 7], [20, 10], [22, 12], [26, 16], [28, 19], [31, 23], [33, 25], [35, 29], [41, 39], [9, 44], [8, 45], [0, 50], [1, 50], [2, 50], [3, 50], [4, 50], [5, 50], [43, 54], [46, 56], [48, 58], [52, 62], [55, 64], [59, 67], [61, 69], [65, 71], [75, 77]], "selected_rows": [[0, 1, 14], [1, 2, 14], [1, 3, 14], [1, 4, 14], [1, 5, 14], [1, 7, 18], [1, 10, 20], [1, 12, 22], [1, 16, 26], [1, 19, 28], [1, 23, 31], [1, 25, 33], [1, 29, 35], [1, 39, 41], [1, 44, 9], [1, 45, 8], [1, 50, 0], [1, 50, 1], [1, 50, 2], [1, 50, 3], [1, 50, 4], [1, 50, 5], [1, 54, 43], [1, 56, 46], [1, 58, 48], [1, 62, 52], [1, 64, 55], [1, 67, 59], [1, 69, 61], [1, 71, 65], [1, 77, 75]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [0, 0, 1, 1, 0, 1], "variables": [[22, 7], [31, 19], [35, 25], [14, 42], [6, 50], [43, 58], [55, 67], [61, 71]], "selected_rows": [[1, 7, 22], [1, 19, 31], [1, 25, 35], [1, 42, 14], [1, 50, 6], [1, 58, 43], [1, 67, 55], [1, 71, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 1, -1], "variables": [[18, 6], [42, 54]], "selected_rows": [[1, 6, 18], [1, 54, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 1, 0], "variables": [[18, 0], [18, 1], [18, 2], [18, 3], [18, 4], [18, 5], [22, 6], [24, 10], [28, 15], [30, 16], [33, 21], [34, 23], [37, 29], [41, 38], [14, 43], [13, 44], [8, 49], [7, 50], [0, 54], [1, 54], [2, 54], [3, 54], [4, 54], [5, 54], [42, 58], [46, 60], [51, 64], [52, 66], [57, 69], [59, 70], [65, 73], [74, 77]], "selected_rows": [[0, 1, 18], [1, 2, 18], [1, 3, 18], [1, 4, 18], [1, 5, 18], [1, 6, 22], [1, 10, 24], [1, 15, 28], [1, 16, 30], [1, 21, 33], [1, 23, 34], [1, 29, 37], [1, 38, 41], [1, 43, 14], [1, 44, 13], [1, 49, 8], [1, 50, 7], [1, 54, 0], [1, 54, 1], [1, 54, 2], [1, 54, 3], [1, 54, 4], [1, 54, 5], [1, 58, 42], [1, 60, 46], [1, 64, 51], [1, 66, 52], [1, 69, 57], [1, 70, 59], [1, 73, 65], [1, 77, 74]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [0, 0, 1, 1, 1, 1], "variables": [[22, 0], [22, 1], [22, 2], [22, 3], [22, 4], [22, 5], [27, 10], [31, 15], [32, 16], [34, 19], [35, 21], [37, 25], [41, 36], [18, 42], [17, 44], [14, 48], [12, 50], [8, 53], [6, 54], [0, 58], [1, 58], [2, 58], [3, 58], [4, 58], [5, 58], [46, 63], [51, 67], [52, 68], [55, 70], [57, 71], [61, 73], [72, 77]], "selected_rows": [[0, 1, 22], [1, 2, 22], [1, 3, 22], [1, 4, 22], [1, 5, 22], [1, 10, 27], [1, 15, 31], [1, 16, 32], [1, 19, 34], [1, 21, 35], [1, 25, 37], [1, 36, 41], [1, 42, 18], [1, 44, 17], [1, 48, 14], [1, 50, 12], [1, 53, 8], [1, 54, 6], [1, 58, 0], [1, 58, 1], [1, 58, 2], [1, 58, 3], [1, 58, 4], [1, 58, 5], [1, 63, 46], [1, 67, 51], [1, 68, 52], [1, 70, 55], [1, 71, 57], [1, 73, 61], [1, 77, 72]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [1]}, {"delta": [0, 0, 1, 1, 1, 2], "variables": [[22, 42], [6, 58]], "selected_rows": [[1, 42, 22], [1, 58, 6]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 2, 0], "variables": [[18, 43], [7, 54]], "selected_rows": [[1, 43, 18], [1, 54, 7]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 2, 1], "variables": [[34, 15], [37, 21], [22, 43], [18, 48], [12, 54], [7, 58], [51, 70], [57, 73]], "selected_rows": [[1, 15, 34], [1, 21, 37], [1, 43, 22], [1, 48, 18], [1, 54, 12], [1, 58, 7], [1, 70, 51], [1, 73, 57]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 1, 2, 2], "variables": [[22, 48], [12, 58]], "selected_rows": [[1, 48, 22], [1, 58, 12]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 2, 0, 0], "variables": [[14, 44], [8, 50]], "selected_rows": [[1, 44, 14], [1, 50, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 2, 1, 0], "variables": [[18, 44], [8, 54]], "selected_rows": [[1, 44, 18], [1, 54, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 1, 2, 1, 1], "variables": [[22, 44], [8, 58]], "selected_rows": [[1, 44, 22], [1, 58, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 0, 0, 0], "variables": [[9, 45]], "selected_rows": [[1, 45, 9]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 0, 1, 0], "variables": [[13, 45], [9, 49]], "selected_rows": [[1, 45, 13], [1, 49, 9]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 0, 1, 1], "variables": [[17, 45], [9, 53]], "selected_rows": [[1, 45, 17], [1, 53, 9]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 0, 2, 0], "variables": [[13, 49]], "selected_rows": [[1, 49, 13]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 0, 2, 1], "variables": [[17, 49], [13, 53]], "selected_rows": [[1, 49, 17], [1, 53, 13]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 0, 2, 2], "variables": [[17, 53]], "selected_rows": [[1, 53, 17]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 1, 0, 0], "variables": [[14, 45], [9, 50]], "selected_rows": [[1, 45, 14], [1, 50, 9]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 1, 1, 0], "variables": [[28, 10], [33, 16], [18, 45], [14, 49], [13, 50], [9, 54], [46, 64], [52, 69]], "selected_rows": [[1, 10, 28], [1, 16, 33], [1, 45, 18], [1, 49, 14], [1, 50, 13], [1, 54, 9], [1, 64, 46], [1, 69, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 1, 1, 1], "variables": [[31, 10], [35, 16], [22, 45], [17, 50], [14, 53], [9, 58], [46, 67], [52, 71]], "selected_rows": [[1, 10, 31], [1, 16, 35], [1, 45, 22], [1, 50, 17], [1, 53, 14], [1, 58, 9], [1, 67, 46], [1, 71, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 1, 2, 0], "variables": [[18, 49], [13, 54]], "selected_rows": [[1, 49, 18], [1, 54, 13]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 1, 2, 1], "variables": [[34, 10], [37, 16], [22, 49], [18, 53], [17, 54], [13, 58], [46, 70], [52, 73]], "selected_rows": [[1, 10, 34], [1, 16, 37], [1, 49, 22], [1, 53, 18], [1, 54, 17], [1, 58, 13], [1, 70, 46], [1, 73, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 1, 2, 2], "variables": [[22, 53], [17, 58]], "selected_rows": [[1, 53, 22], [1, 58, 17]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 2, 0, 0], "variables": [[14, 50]], "selected_rows": [[1, 50, 14]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 2, 1, 0], "variables": [[18, 50], [14, 54]], "selected_rows": [[1, 50, 18], [1, 54, 14]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 2, 1, 1], "variables": [[22, 50], [14, 58]], "selected_rows": [[1, 50, 22], [1, 58, 14]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 2, 2, 0], "variables": [[18, 54]], "selected_rows": [[1, 54, 18]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 2, 2, 1], "variables": [[22, 54], [18, 58]], "selected_rows": [[1, 54, 22], [1, 58, 18]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 0, 2, 2, 2, 2], "variables": [[22, 58]], "selected_rows": [[1, 58, 22]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 1, -1, -1, -1, -1], "variables": [[10, 22], [58, 46]], "selected_rows": [[0, 22, 10], [0, 46, 58]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, -1, -1, -1, 0], "variables": [[10, 18], [54, 46]], "selected_rows": [[0, 18, 10], [0, 46, 54]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, -1, -1, 0, 0], "variables": [[10, 14], [50, 46]], "selected_rows": [[0, 14, 10], [0, 46, 50]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, -1, 0, -1, -1], "variables": [[10, 17], [53, 46]], "selected_rows": [[0, 17, 10], [0, 46, 53]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, -1, 0, -1, 0], "variables": [[10, 13], [49, 46]], "selected_rows": [[0, 13, 10], [0, 46, 49]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, -1, 0, 0, 0], "variables": [[10, 9], [45, 46]], "selected_rows": [[0, 9, 10], [0, 46, 45]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, -1, -1], "variables": [[15, 22], [58, 51]], "selected_rows": [[0, 22, 15], [0, 51, 58]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, -1, 0], "variables": [[15, 18], [54, 51]], "selected_rows": [[0, 18, 15], [0, 51, 54]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, 0, -1], "variables": [[19, 22], [58, 55]], "selected_rows": [[0, 22, 19], [0, 55, 58]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, 0, 0], "variables": [[10, 8], [15, 14], [19, 18], [23, 22], [44, 46], [50, 51], [54, 55], [58, 59]], "selected_rows": [[0, 8, 10], [0, 14, 15], [0, 18, 19], [0, 22, 23], [0, 46, 44], [0, 51, 50], [0, 55, 54], [0, 59, 58]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, 0, 1], "variables": [[23, 18], [54, 59]], "selected_rows": [[0, 18, 23], [0, 59, 54]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, 1, 0], "variables": [[19, 14], [50, 55]], "selected_rows": [[0, 14, 19], [0, 55, 50]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, -1, 1, 1], "variables": [[23, 14], [50, 59]], "selected_rows": [[0, 14, 23], [0, 59, 50]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 0, -1, -1], "variables": [[10, 12], [15, 17], [20, 22], [36, 37], [48, 46], [53, 51], [58, 56], [73, 72]], "selected_rows": [[0, 12, 10], [0, 17, 15], [0, 22, 20], [0, 37, 36], [0, 46, 48], [0, 51, 53], [0, 56, 58], [0, 72, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 0, -1, 0], "variables": [[10, 7], [15, 13], [20, 18], [38, 37], [43, 46], [49, 51], [54, 56], [73, 74]], "selected_rows": [[0, 7, 10], [0, 13, 15], [0, 18, 20], [0, 37, 38], [0, 46, 43], [0, 51, 49], [0, 56, 54], [0, 74, 73]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 0, 0, -1], "variables": [[10, 6], [19, 17], [24, 22], [36, 35], [42, 46], [53, 55], [58, 60], [71, 72]], "selected_rows": [[0, 6, 10], [0, 17, 19], [0, 22, 24], [0, 35, 36], [0, 46, 42], [0, 55, 53], [0, 60, 58], [0, 72, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 0, 0, 0], "variables": [[10, 0], [10, 1], [10, 2], [10, 3], [10, 4], [10, 5], [15, 9], [16, 11], [19, 13], [20, 14], [23, 17], [24, 18], [27, 22], [36, 33], [38, 35], [39, 37], [0, 46], [1, 46], [2, 46], [3, 46], [4, 46], [5, 46], [45, 51], [47, 52], [49, 55], [50, 56], [53, 59], [54, 60], [58, 63], [69, 72], [71, 74], [73, 75]], "selected_rows": [[0, 1, 10], [0, 2, 10], [0, 3, 10], [0, 4, 10], [0, 5, 10], [0, 9, 15], [0, 11, 16], [0, 13, 19], [0, 14, 20], [0, 17, 23], [0, 18, 24], [0, 22, 27], [0, 33, 36], [0, 35, 38], [0, 37, 39], [0, 46, 0], [0, 46, 1], [0, 46, 2], [0, 46, 3], [0, 46, 4], [0, 46, 5], [0, 51, 45], [0, 52, 47], [0, 55, 49], [0, 56, 50], [0, 59, 53], [0, 60, 54], [0, 63, 58], [0, 72, 69], [0, 74, 71], [0, 75, 73]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 0, 0, 0, 1], "variables": [[23, 13], [27, 18], [38, 33], [10, 42], [6, 46], [49, 59], [54, 63], [69, 74]], "selected_rows": [[0, 13, 23], [0, 18, 27], [0, 33, 38], [0, 42, 10], [0, 46, 6], [0, 59, 49], [0, 63, 54], [0, 74, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 0, 1, 0], "variables": [[19, 9], [24, 14], [39, 35], [10, 43], [7, 46], [45, 55], [50, 60], [71, 75]], "selected_rows": [[0, 9, 19], [0, 14, 24], [0, 35, 39], [0, 43, 10], [0, 46, 7], [0, 55, 45], [0, 60, 50], [0, 75, 71]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 0, 1, 1], "variables": [[23, 9], [27, 14], [39, 33], [12, 46], [10, 48], [45, 59], [50, 63], [69, 75]], "selected_rows": [[0, 9, 23], [0, 14, 27], [0, 33, 39], [0, 46, 12], [0, 48, 10], [0, 59, 45], [0, 63, 50], [0, 75, 69]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, -1, -1], "variables": [[20, 17], [53, 56]], "selected_rows": [[0, 17, 20], [0, 56, 53]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, -1, 0], "variables": [[20, 13], [49, 56]], "selected_rows": [[0, 13, 20], [0, 56, 49]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, 0, -1], "variables": [[24, 17], [53, 60]], "selected_rows": [[0, 17, 24], [0, 60, 53]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, 0, 0], "variables": [[20, 9], [24, 13], [27, 17], [10, 44], [8, 46], [45, 56], [49, 60], [53, 63]], "selected_rows": [[0, 9, 20], [0, 13, 24], [0, 17, 27], [0, 44, 10], [0, 46, 8], [0, 56, 45], [0, 60, 49], [0, 63, 53]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, 0, 1], "variables": [[27, 13], [49, 63]], "selected_rows": [[0, 13, 27], [0, 63, 49]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, 1, 0], "variables": [[24, 9], [45, 60]], "selected_rows": [[0, 9, 24], [0, 60, 45]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 0, 1, 1, 1], "variables": [[27, 9], [45, 63]], "selected_rows": [[0, 9, 27], [0, 63, 45]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, -1, 0, 0], "variables": [[15, 8], [44, 51]], "selected_rows": [[0, 8, 15], [0, 51, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, -1, 1, 0], "variables": [[19, 8], [44, 55]], "selected_rows": [[0, 8, 19], [0, 55, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, -1, 1, 1], "variables": [[23, 8], [44, 59]], "selected_rows": [[0, 8, 23], [0, 59, 44]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, -1, -1], "variables": [[15, 12], [48, 51]], "selected_rows": [[0, 12, 15], [0, 51, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, -1, 0], "variables": [[15, 7], [43, 51]], "selected_rows": [[0, 7, 15], [0, 51, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 0, -1], "variables": [[15, 6], [19, 12], [28, 22], [36, 32], [42, 51], [48, 55], [58, 64], [68, 72]], "selected_rows": [[0, 6, 15], [0, 12, 19], [0, 22, 28], [0, 32, 36], [0, 51, 42], [0, 55, 48], [0, 64, 58], [0, 72, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 0, 0], "variables": [[15, 0], [15, 1], [15, 2], [15, 3], [15, 4], [15, 5], [19, 7], [20, 8], [21, 11], [23, 12], [28, 18], [31, 22], [36, 30], [38, 32], [40, 37], [10, 45], [9, 46], [0, 51], [1, 51], [2, 51], [3, 51], [4, 51], [5, 51], [43, 55], [44, 56], [47, 57], [48, 59], [54, 64], [58, 67], [66, 72], [68, 74], [73, 76]], "selected_rows": [[0, 1, 15], [0, 2, 15], [0, 3, 15], [0, 4, 15], [0, 5, 15], [0, 7, 19], [0, 8, 20], [0, 11, 21], [0, 12, 23], [0, 18, 28], [0, 22, 31], [0, 30, 36], [0, 32, 38], [0, 37, 40], [0, 45, 10], [0, 46, 9], [0, 51, 0], [0, 51, 1], [0, 51, 2], [0, 51, 3], [0, 51, 4], [0, 51, 5], [0, 55, 43], [0, 56, 44], [0, 57, 47], [0, 59, 48], [0, 64, 54], [0, 67, 58], [0, 72, 66], [0, 74, 68], [0, 76, 73]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 1, 0, 0, 1], "variables": [[23, 7], [31, 18], [38, 30], [15, 42], [6, 51], [43, 59], [54, 67], [66, 74]], "selected_rows": [[0, 7, 23], [0, 18, 31], [0, 30, 38], [0, 42, 15], [0, 51, 6], [0, 59, 43], [0, 67, 54], [0, 74, 66]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 1, -1], "variables": [[19, 6], [42, 55]], "selected_rows": [[0, 6, 19], [0, 55, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 1, 0], "variables": [[19, 0], [19, 1], [19, 2], [19, 3], [19, 4], [19, 5], [23, 6], [24, 8], [25, 11], [28, 14], [34, 22], [36, 26], [39, 32], [40, 35], [15, 43], [13, 46], [10, 49], [7, 51], [0, 55], [1, 55], [2, 55], [3, 55], [4, 55], [5, 55], [42, 59], [44, 60], [47, 61], [50, 64], [58, 70], [62, 72], [68, 75], [71, 76]], "selected_rows": [[0, 1, 19], [0, 2, 19], [0, 3, 19], [0, 4, 19], [0, 5, 19], [0, 6, 23], [0, 8, 24], [0, 11, 25], [0, 14, 28], [0, 22, 34], [0, 26, 36], [0, 32, 39], [0, 35, 40], [0, 43, 15], [0, 46, 13], [0, 49, 10], [0, 51, 7], [0, 55, 0], [0, 55, 1], [0, 55, 2], [0, 55, 3], [0, 55, 4], [0, 55, 5], [0, 59, 42], [0, 60, 44], [0, 61, 47], [0, 64, 50], [0, 70, 58], [0, 72, 62], [0, 75, 68], [0, 76, 71]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 1, 0, 1, 1], "variables": [[23, 0], [23, 1], [23, 2], [23, 3], [23, 4], [23, 5], [27, 8], [29, 11], [31, 14], [34, 18], [38, 26], [39, 30], [40, 33], [19, 42], [17, 46], [15, 48], [12, 51], [10, 53], [6, 55], [0, 59], [1, 59], [2, 59], [3, 59], [4, 59], [5, 59], [44, 63], [47, 65], [50, 67], [54, 70], [62, 74], [66, 75], [69, 76]], "selected_rows": [[0, 1, 23], [0, 2, 23], [0, 3, 23], [0, 4, 23], [0, 5, 23], [0, 8, 27], [0, 11, 29], [0, 14, 31], [0, 18, 34], [0, 26, 38], [0, 30, 39], [0, 33, 40], [0, 42, 19], [0, 46, 17], [0, 48, 15], [0, 51, 12], [0, 53, 10], [0, 55, 6], [0, 59, 0], [0, 59, 1], [0, 59, 2], [0, 59, 3], [0, 59, 4], [0, 59, 5], [0, 63, 44], [0, 65, 47], [0, 67, 50], [0, 70, 54], [0, 74, 62], [0, 75, 66], [0, 76, 69]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 1, 0, 1, 2], "variables": [[23, 42], [6, 59]], "selected_rows": [[0, 42, 23], [0, 59, 6]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 2, 0], "variables": [[19, 43], [7, 55]], "selected_rows": [[0, 43, 19], [0, 55, 7]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 2, 1], "variables": [[34, 14], [39, 26], [23, 43], [19, 48], [12, 55], [7, 59], [50, 70], [62, 75]], "selected_rows": [[0, 14, 34], [0, 26, 39], [0, 43, 23], [0, 48, 19], [0, 55, 12], [0, 59, 7], [0, 70, 50], [0, 75, 62]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 0, 2, 2], "variables": [[23, 48], [12, 59]], "selected_rows": [[0, 48, 23], [0, 59, 12]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, -1, -1], "variables": [[20, 12], [48, 56]], "selected_rows": [[0, 12, 20], [0, 56, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, -1, 0], "variables": [[20, 7], [43, 56]], "selected_rows": [[0, 7, 20], [0, 56, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 0, -1], "variables": [[20, 6], [24, 12], [28, 17], [36, 29], [42, 56], [48, 60], [53, 64], [65, 72]], "selected_rows": [[0, 6, 20], [0, 12, 24], [0, 17, 28], [0, 29, 36], [0, 56, 42], [0, 60, 48], [0, 64, 53], [0, 72, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 0, 0], "variables": [[20, 0], [20, 1], [20, 2], [20, 3], [20, 4], [20, 5], [24, 7], [26, 11], [27, 12], [28, 13], [31, 17], [36, 25], [38, 29], [41, 37], [15, 44], [14, 46], [10, 50], [8, 51], [0, 56], [1, 56], [2, 56], [3, 56], [4, 56], [5, 56], [43, 60], [47, 62], [48, 63], [49, 64], [53, 67], [61, 72], [65, 74], [73, 77]], "selected_rows": [[0, 1, 20], [0, 2, 20], [0, 3, 20], [0, 4, 20], [0, 5, 20], [0, 7, 24], [0, 11, 26], [0, 12, 27], [0, 13, 28], [0, 17, 31], [0, 25, 36], [0, 29, 38], [0, 37, 41], [0, 44, 15], [0, 46, 14], [0, 50, 10], [0, 51, 8], [0, 56, 0], [0, 56, 1], [0, 56, 2], [0, 56, 3], [0, 56, 4], [0, 56, 5], [0, 60, 43], [0, 62, 47], [0, 63, 48], [0, 64, 49], [0, 67, 53], [0, 72, 61], [0, 74, 65], [0, 77, 73]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 1, 1, 0, 1], "variables": [[27, 7], [31, 13], [38, 25], [20, 42], [6, 56], [43, 63], [49, 67], [61, 74]], "selected_rows": [[0, 7, 27], [0, 13, 31], [0, 25, 38], [0, 42, 20], [0, 56, 6], [0, 63, 43], [0, 67, 49], [0, 74, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 1, -1], "variables": [[24, 6], [42, 60]], "selected_rows": [[0, 6, 24], [0, 60, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 1, 0], "variables": [[24, 0], [24, 1], [24, 2], [24, 3], [24, 4], [24, 5], [27, 6], [28, 9], [30, 11], [34, 17], [36, 21], [39, 29], [41, 35], [20, 43], [19, 44], [18, 46], [10, 54], [8, 55], [7, 56], [0, 60], [1, 60], [2, 60], [3, 60], [4, 60], [5, 60], [42, 63], [45, 64], [47, 66], [53, 70], [57, 72], [65, 75], [71, 77]], "selected_rows": [[0, 1, 24], [0, 2, 24], [0, 3, 24], [0, 4, 24], [0, 5, 24], [0, 6, 27], [0, 9, 28], [0, 11, 30], [0, 17, 34], [0, 21, 36], [0, 29, 39], [0, 35, 41], [0, 43, 20], [0, 44, 19], [0, 46, 18], [0, 54, 10], [0, 55, 8], [0, 56, 7], [0, 60, 0], [0, 60, 1], [0, 60, 2], [0, 60, 3], [0, 60, 4], [0, 60, 5], [0, 63, 42], [0, 64, 45], [0, 66, 47], [0, 70, 53], [0, 72, 57], [0, 75, 65], [0, 77, 71]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 1, 1, 1, 1], "variables": [[27, 0], [27, 1], [27, 2], [27, 3], [27, 4], [27, 5], [31, 9], [32, 11], [34, 13], [38, 21], [39, 25], [41, 33], [24, 42], [23, 44], [22, 46], [20, 48], [12, 56], [10, 58], [8, 59], [6, 60], [0, 63], [1, 63], [2, 63], [3, 63], [4, 63], [5, 63], [45, 67], [47, 68], [49, 70], [57, 74], [61, 75], [69, 77]], "selected_rows": [[0, 1, 27], [0, 2, 27], [0, 3, 27], [0, 4, 27], [0, 5, 27], [0, 9, 31], [0, 11, 32], [0, 13, 34], [0, 21, 38], [0, 25, 39], [0, 33, 41], [0, 42, 24], [0, 44, 23], [0, 46, 22], [0, 48, 20], [0, 56, 12], [0, 58, 10], [0, 59, 8], [0, 60, 6], [0, 63, 0], [0, 63, 1], [0, 63, 2], [0, 63, 3], [0, 63, 4], [0, 63, 5], [0, 67, 45], [0, 68, 47], [0, 70, 49], [0, 74, 57], [0, 75, 61], [0, 77, 69]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 1, 1, 1, 2], "variables": [[27, 42], [6, 63]], "selected_rows": [[0, 42, 27], [0, 63, 6]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 2, 0], "variables": [[24, 43], [7, 60]], "selected_rows": [[0, 43, 24], [0, 60, 7]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 2, 1], "variables": [[34, 9], [39, 21], [27, 43], [24, 48], [12, 60], [7, 63], [45, 70], [57, 75]], "selected_rows": [[0, 9, 34], [0, 21, 39], [0, 43, 27], [0, 48, 24], [0, 60, 12], [0, 63, 7], [0, 70, 45], [0, 75, 57]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 1, 2, 2], "variables": [[27, 48], [12, 63]], "selected_rows": [[0, 48, 27], [0, 63, 12]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 2, 0, 0], "variables": [[20, 44], [8, 56]], "selected_rows": [[0, 44, 20], [0, 56, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 2, 1, 0], "variables": [[24, 44], [8, 60]], "selected_rows": [[0, 44, 24], [0, 60, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 1, 2, 1, 1], "variables": [[27, 44], [8, 63]], "selected_rows": [[0, 44, 27], [0, 63, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 0, 0, 0], "variables": [[15, 45], [9, 51]], "selected_rows": [[0, 45, 15], [0, 51, 9]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 0, 1, 0], "variables": [[28, 8], [40, 32], [19, 45], [15, 49], [13, 51], [9, 55], [44, 64], [68, 76]], "selected_rows": [[0, 8, 28], [0, 32, 40], [0, 45, 19], [0, 49, 15], [0, 51, 13], [0, 55, 9], [0, 64, 44], [0, 76, 68]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 0, 1, 1], "variables": [[31, 8], [40, 30], [23, 45], [17, 51], [15, 53], [9, 59], [44, 67], [66, 76]], "selected_rows": [[0, 8, 31], [0, 30, 40], [0, 45, 23], [0, 51, 17], [0, 53, 15], [0, 59, 9], [0, 67, 44], [0, 76, 66]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 0, 2, 0], "variables": [[19, 49], [13, 55]], "selected_rows": [[0, 49, 19], [0, 55, 13]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 0, 2, 1], "variables": [[34, 8], [40, 26], [23, 49], [19, 53], [17, 55], [13, 59], [44, 70], [62, 76]], "selected_rows": [[0, 8, 34], [0, 26, 40], [0, 49, 23], [0, 53, 19], [0, 55, 17], [0, 59, 13], [0, 70, 44], [0, 76, 62]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 0, 2, 2], "variables": [[23, 53], [17, 59]], "selected_rows": [[0, 53, 23], [0, 59, 17]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 0, -1], "variables": [[28, 12], [48, 64]], "selected_rows": [[0, 12, 28], [0, 64, 48]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 0, 0], "variables": [[28, 7], [31, 12], [20, 45], [15, 50], [14, 51], [9, 56], [43, 64], [48, 67]], "selected_rows": [[0, 7, 28], [0, 12, 31], [0, 45, 20], [0, 50, 15], [0, 51, 14], [0, 56, 9], [0, 64, 43], [0, 67, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 0, 1], "variables": [[31, 7], [43, 67]], "selected_rows": [[0, 7, 31], [0, 67, 43]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 1, -1], "variables": [[28, 6], [42, 64]], "selected_rows": [[0, 6, 28], [0, 64, 42]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 1, 0], "variables": [[28, 0], [28, 1], [28, 2], [28, 3], [28, 4], [28, 5], [31, 6], [33, 11], [34, 12], [36, 16], [40, 29], [41, 32], [24, 45], [20, 49], [19, 50], [18, 51], [15, 54], [14, 55], [13, 56], [9, 60], [0, 64], [1, 64], [2, 64], [3, 64], [4, 64], [5, 64], [42, 67], [47, 69], [48, 70], [52, 72], [65, 76], [68, 77]], "selected_rows": [[0, 1, 28], [0, 2, 28], [0, 3, 28], [0, 4, 28], [0, 5, 28], [0, 6, 31], [0, 11, 33], [0, 12, 34], [0, 16, 36], [0, 29, 40], [0, 32, 41], [0, 45, 24], [0, 49, 20], [0, 50, 19], [0, 51, 18], [0, 54, 15], [0, 55, 14], [0, 56, 13], [0, 60, 9], [0, 64, 0], [0, 64, 1], [0, 64, 2], [0, 64, 3], [0, 64, 4], [0, 64, 5], [0, 67, 42], [0, 69, 47], [0, 70, 48], [0, 72, 52], [0, 76, 65], [0, 77, 68]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 2, 1, 1, 1], "variables": [[31, 0], [31, 1], [31, 2], [31, 3], [31, 4], [31, 5], [34, 7], [35, 11], [38, 16], [40, 25], [41, 30], [28, 42], [27, 45], [23, 50], [22, 51], [20, 53], [17, 56], [15, 58], [14, 59], [9, 63], [6, 64], [0, 67], [1, 67], [2, 67], [3, 67], [4, 67], [5, 67], [43, 70], [47, 71], [52, 74], [61, 76], [66, 77]], "selected_rows": [[0, 1, 31], [0, 2, 31], [0, 3, 31], [0, 4, 31], [0, 5, 31], [0, 7, 34], [0, 11, 35], [0, 16, 38], [0, 25, 40], [0, 30, 41], [0, 42, 28], [0, 45, 27], [0, 50, 23], [0, 51, 22], [0, 53, 20], [0, 56, 17], [0, 58, 15], [0, 59, 14], [0, 63, 9], [0, 64, 6], [0, 67, 0], [0, 67, 1], [0, 67, 2], [0, 67, 3], [0, 67, 4], [0, 67, 5], [0, 70, 43], [0, 71, 47], [0, 74, 52], [0, 76, 61], [0, 77, 66]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 2, 1, 1, 2], "variables": [[31, 42], [6, 67]], "selected_rows": [[0, 42, 31], [0, 67, 6]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 2, 0], "variables": [[34, 6], [28, 43], [24, 49], [19, 54], [18, 55], [13, 60], [7, 64], [42, 70]], "selected_rows": [[0, 6, 34], [0, 43, 28], [0, 49, 24], [0, 54, 19], [0, 55, 18], [0, 60, 13], [0, 64, 7], [0, 70, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 2, 1], "variables": [[34, 0], [34, 1], [34, 2], [34, 3], [34, 4], [34, 5], [37, 11], [39, 16], [40, 21], [41, 26], [31, 43], [28, 48], [27, 49], [24, 53], [23, 54], [22, 55], [19, 58], [18, 59], [17, 60], [13, 63], [12, 64], [7, 67], [0, 70], [1, 70], [2, 70], [3, 70], [4, 70], [5, 70], [47, 73], [52, 75], [57, 76], [62, 77]], "selected_rows": [[0, 1, 34], [0, 2, 34], [0, 3, 34], [0, 4, 34], [0, 5, 34], [0, 11, 37], [0, 16, 39], [0, 21, 40], [0, 26, 41], [0, 43, 31], [0, 48, 28], [0, 49, 27], [0, 53, 24], [0, 54, 23], [0, 55, 22], [0, 58, 19], [0, 59, 18], [0, 60, 17], [0, 63, 13], [0, 64, 12], [0, 67, 7], [0, 70, 0], [0, 70, 1], [0, 70, 2], [0, 70, 3], [0, 70, 4], [0, 70, 5], [0, 73, 47], [0, 75, 52], [0, 76, 57], [0, 77, 62]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": [0]}, {"delta": [0, 1, 2, 1, 2, 2], "variables": [[34, 42], [31, 48], [27, 53], [23, 58], [22, 59], [17, 63], [12, 67], [6, 70]], "selected_rows": [[0, 42, 34], [0, 48, 31], [0, 53, 27], [0, 58, 23], [0, 59, 22], [0, 63, 17], [0, 67, 12], [0, 70, 6]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 3, 1], "variables": [[34, 43], [7, 70]], "selected_rows": [[0, 43, 34], [0, 70, 7]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 1, 3, 2], "variables": [[34, 48], [12, 70]], "selected_rows": [[0, 48, 34], [0, 70, 12]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 2, 0, 0], "variables": [[20, 50], [14, 56]], "selected_rows": [[0, 50, 20], [0, 56, 14]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 2, 1, 0], "variables": [[41, 29], [28, 44], [24, 50], [20, 54], [18, 56], [14, 60], [8, 64], [65, 77]], "selected_rows": [[0, 29, 41], [0, 44, 28], [0, 50, 24], [0, 54, 20], [0, 56, 18], [0, 60, 14], [0, 64, 8], [0, 77, 65]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 2, 1, 1], "variables": [[41, 25], [31, 44], [27, 50], [22, 56], [20, 58], [14, 63], [8, 67], [61, 77]], "selected_rows": [[0, 25, 41], [0, 44, 31], [0, 50, 27], [0, 56, 22], [0, 58, 20], [0, 63, 14], [0, 67, 8], [0, 77, 61]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 2, 2, 0], "variables": [[24, 54], [18, 60]], "selected_rows": [[0, 54, 24], [0, 60, 18]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 2, 2, 1], "variables": [[41, 21], [34, 44], [27, 54], [24, 58], [22, 60], [18, 63], [8, 70], [57, 77]], "selected_rows": [[0, 21, 41], [0, 44, 34], [0, 54, 27], [0, 58, 24], [0, 60, 22], [0, 63, 18], [0, 70, 8], [0, 77, 57]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 2, 2, 2, 2], "variables": [[27, 58], [22, 63]], "selected_rows": [[0, 58, 27], [0, 63, 22]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 1, 0], "variables": [[28, 45], [9, 64]], "selected_rows": [[0, 45, 28], [0, 64, 9]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 1, 1], "variables": [[31, 45], [9, 67]], "selected_rows": [[0, 45, 31], [0, 67, 9]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 2, 0], "variables": [[28, 49], [13, 64]], "selected_rows": [[0, 49, 28], [0, 64, 13]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 2, 1], "variables": [[40, 16], [34, 45], [31, 49], [28, 53], [17, 64], [13, 67], [9, 70], [52, 76]], "selected_rows": [[0, 16, 40], [0, 45, 34], [0, 49, 31], [0, 53, 28], [0, 64, 17], [0, 67, 13], [0, 70, 9], [0, 76, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 2, 2], "variables": [[31, 53], [17, 67]], "selected_rows": [[0, 53, 31], [0, 67, 17]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 3, 1], "variables": [[34, 49], [13, 70]], "selected_rows": [[0, 49, 34], [0, 70, 13]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 1, 3, 2], "variables": [[34, 53], [17, 70]], "selected_rows": [[0, 53, 34], [0, 70, 17]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 1, 0], "variables": [[28, 50], [14, 64]], "selected_rows": [[0, 50, 28], [0, 64, 14]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 1, 1], "variables": [[31, 50], [14, 67]], "selected_rows": [[0, 50, 31], [0, 67, 14]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 2, 0], "variables": [[28, 54], [18, 64]], "selected_rows": [[0, 54, 28], [0, 64, 18]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 2, 1], "variables": [[41, 16], [34, 50], [31, 54], [28, 58], [22, 64], [18, 67], [14, 70], [52, 77]], "selected_rows": [[0, 16, 41], [0, 50, 34], [0, 54, 31], [0, 58, 28], [0, 64, 22], [0, 67, 18], [0, 70, 14], [0, 77, 52]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 2, 2], "variables": [[31, 58], [22, 67]], "selected_rows": [[0, 58, 31], [0, 67, 22]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 3, 1], "variables": [[34, 54], [18, 70]], "selected_rows": [[0, 54, 34], [0, 70, 18]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 1, 3, 2, 3, 2], "variables": [[34, 58], [22, 70]], "selected_rows": [[0, 58, 34], [0, 70, 22]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [0, 2, 0, 0, 0, 0], "variables": [[10, 46]], "selected_rows": [[0, 46, 10]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 1, 0, 0, 0], "variables": [[15, 46], [10, 51]], "selected_rows": [[0, 46, 15], [0, 51, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 1, 0, 1, 0], "variables": [[19, 46], [10, 55]], "selected_rows": [[0, 46, 19], [0, 55, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 1, 0, 1, 1], "variables": [[23, 46], [10, 59]], "selected_rows": [[0, 46, 23], [0, 59, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 1, 1, 0, 0], "variables": [[20, 46], [10, 56]], "selected_rows": [[0, 46, 20], [0, 56, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 1, 1, 1, 0], "variables": [[24, 46], [10, 60]], "selected_rows": [[0, 46, 24], [0, 60, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 1, 1, 1, 1], "variables": [[27, 46], [10, 63]], "selected_rows": [[0, 46, 27], [0, 63, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 0, 0, 0], "variables": [[15, 51]], "selected_rows": [[0, 51, 15]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 0, 1, 0], "variables": [[19, 51], [15, 55]], "selected_rows": [[0, 51, 19], [0, 55, 15]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 0, 1, 1], "variables": [[23, 51], [15, 59]], "selected_rows": [[0, 51, 23], [0, 59, 15]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 0, 2, 0], "variables": [[19, 55]], "selected_rows": [[0, 55, 19]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 0, 2, 1], "variables": [[23, 55], [19, 59]], "selected_rows": [[0, 55, 23], [0, 59, 19]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 0, 2, 2], "variables": [[23, 59]], "selected_rows": [[0, 59, 23]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 1, 0, 0], "variables": [[20, 51], [15, 56]], "selected_rows": [[0, 51, 20], [0, 56, 15]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 1, 1, 0], "variables": [[36, 11], [28, 46], [24, 51], [20, 55], [19, 56], [15, 60], [10, 64], [47, 72]], "selected_rows": [[0, 11, 36], [0, 46, 28], [0, 51, 24], [0, 55, 20], [0, 56, 19], [0, 60, 15], [0, 64, 10], [0, 72, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 1, 1, 1], "variables": [[38, 11], [31, 46], [27, 51], [23, 56], [20, 59], [15, 63], [10, 67], [47, 74]], "selected_rows": [[0, 11, 38], [0, 46, 31], [0, 51, 27], [0, 56, 23], [0, 59, 20], [0, 63, 15], [0, 67, 10], [0, 74, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 1, 2, 0], "variables": [[24, 55], [19, 60]], "selected_rows": [[0, 55, 24], [0, 60, 19]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 1, 2, 1], "variables": [[39, 11], [34, 46], [27, 55], [24, 59], [23, 60], [19, 63], [10, 70], [47, 75]], "selected_rows": [[0, 11, 39], [0, 46, 34], [0, 55, 27], [0, 59, 24], [0, 60, 23], [0, 63, 19], [0, 70, 10], [0, 75, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 1, 2, 2], "variables": [[27, 59], [23, 63]], "selected_rows": [[0, 59, 27], [0, 63, 23]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 2, 0, 0], "variables": [[20, 56]], "selected_rows": [[0, 56, 20]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 2, 1, 0], "variables": [[24, 56], [20, 60]], "selected_rows": [[0, 56, 24], [0, 60, 20]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 2, 1, 1], "variables": [[27, 56], [20, 63]], "selected_rows": [[0, 56, 27], [0, 63, 20]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 2, 2, 0], "variables": [[24, 60]], "selected_rows": [[0, 60, 24]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 2, 2, 1], "variables": [[27, 60], [24, 63]], "selected_rows": [[0, 60, 27], [0, 63, 24]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 2, 2, 2, 2], "variables": [[27, 63]], "selected_rows": [[0, 63, 27]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 1, 0], "variables": [[28, 51], [15, 64]], "selected_rows": [[0, 51, 28], [0, 64, 15]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 1, 1], "variables": [[31, 51], [15, 67]], "selected_rows": [[0, 51, 31], [0, 67, 15]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 2, 0], "variables": [[28, 55], [19, 64]], "selected_rows": [[0, 55, 28], [0, 64, 19]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 2, 1], "variables": [[40, 11], [34, 51], [31, 55], [28, 59], [23, 64], [19, 67], [15, 70], [47, 76]], "selected_rows": [[0, 11, 40], [0, 51, 34], [0, 55, 31], [0, 59, 28], [0, 64, 23], [0, 67, 19], [0, 70, 15], [0, 76, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 2, 2], "variables": [[31, 59], [23, 67]], "selected_rows": [[0, 59, 31], [0, 67, 23]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 3, 1], "variables": [[34, 55], [19, 70]], "selected_rows": [[0, 55, 34], [0, 70, 19]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 1, 3, 2], "variables": [[34, 59], [23, 70]], "selected_rows": [[0, 59, 34], [0, 70, 23]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 1, 0], "variables": [[28, 56], [20, 64]], "selected_rows": [[0, 56, 28], [0, 64, 20]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 1, 1], "variables": [[31, 56], [20, 67]], "selected_rows": [[0, 56, 31], [0, 67, 20]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 2, 0], "variables": [[28, 60], [24, 64]], "selected_rows": [[0, 60, 28], [0, 64, 24]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 2, 1], "variables": [[41, 11], [34, 56], [31, 60], [28, 63], [27, 64], [24, 67], [20, 70], [47, 77]], "selected_rows": [[0, 11, 41], [0, 56, 34], [0, 60, 31], [0, 63, 28], [0, 64, 27], [0, 67, 24], [0, 70, 20], [0, 77, 47]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 2, 2], "variables": [[31, 63], [27, 67]], "selected_rows": [[0, 63, 31], [0, 67, 27]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 3, 1], "variables": [[34, 60], [24, 70]], "selected_rows": [[0, 60, 34], [0, 70, 24]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 3, 2, 3, 2], "variables": [[34, 63], [27, 70]], "selected_rows": [[0, 63, 34], [0, 70, 27]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 4, 2, 2, 0], "variables": [[28, 64]], "selected_rows": [[0, 64, 28]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 4, 2, 2, 1], "variables": [[31, 64], [28, 67]], "selected_rows": [[0, 64, 31], [0, 67, 28]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 4, 2, 2, 2], "variables": [[31, 67]], "selected_rows": [[0, 67, 31]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [0, 2, 4, 2, 3, 1], "variables": [[34, 64], [28, 70]], "selected_rows": [[0, 64, 34], [0, 70, 28]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 4, 2, 3, 2], "variables": [[34, 67], [31, 70]], "selected_rows": [[0, 67, 34], [0, 70, 31]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [0, 2, 4, 2, 4, 2], "variables": [[34, 70]], "selected_rows": [[0, 70, 34]], "pivot_columns": [0], "pivot_values": [[2, 1]], "removed_columns": []}, {"delta": [1, -1, -2, -1, -2, -1], "variables": [[11, 34], [70, 47]], "selected_rows": [[1, 34, 11], [1, 47, 70]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, -1, -2, -1, -1, -1], "variables": [[11, 31], [67, 47]], "selected_rows": [[1, 31, 11], [1, 47, 67]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, -1, -2, -1, -1, 0], "variables": [[11, 28], [64, 47]], "selected_rows": [[1, 28, 11], [1, 47, 64]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, -1, -1, -1, -1, -1], "variables": [[11, 27], [63, 47]], "selected_rows": [[1, 27, 11], [1, 47, 63]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, -1, -1, -1, -1, 0], "variables": [[11, 24], [60, 47]], "selected_rows": [[1, 24, 11], [1, 47, 60]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, -1, -1, -1, 0, 0], "variables": [[11, 20], [56, 47]], "selected_rows": [[1, 20, 11], [1, 47, 56]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, -1, -1, 0, -1, -1], "variables": [[11, 23], [59, 47]], "selected_rows": [[1, 23, 11], [1, 47, 59]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, -1, -1, 0, -1, 0], "variables": [[11, 19], [55, 47]], "selected_rows": [[1, 19, 11], [1, 47, 55]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, -1, -1, 0, 0, 0], "variables": [[11, 15], [51, 47]], "selected_rows": [[1, 15, 11], [1, 47, 51]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, -1, 0, 0, 0, 0], "variables": [[11, 10], [46, 47]], "selected_rows": [[2, 10, 11], [2, 47, 46]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 0, -2, -1, -2, -1], "variables": [[16, 34], [70, 52]], "selected_rows": [[0, 34, 16], [0, 52, 70]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -2, -1, -1, -1], "variables": [[16, 31], [67, 52]], "selected_rows": [[0, 31, 16], [0, 52, 67]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -2, -1, -1, 0], "variables": [[16, 28], [64, 52]], "selected_rows": [[0, 28, 16], [0, 52, 64]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, -1, -2, -1], "variables": [[21, 34], [70, 57]], "selected_rows": [[0, 34, 21], [0, 57, 70]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, -1, -1, -1], "variables": [[11, 22], [16, 27], [21, 31], [25, 34], [58, 47], [63, 52], [67, 57], [70, 61]], "selected_rows": [[0, 22, 11], [0, 27, 16], [0, 31, 21], [0, 34, 25], [0, 47, 58], [0, 52, 63], [0, 57, 67], [0, 61, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, -1, -1, 0], "variables": [[11, 18], [16, 24], [21, 28], [29, 34], [54, 47], [60, 52], [64, 57], [70, 65]], "selected_rows": [[0, 18, 11], [0, 24, 16], [0, 28, 21], [0, 34, 29], [0, 47, 54], [0, 52, 60], [0, 57, 64], [0, 65, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, -1, 0, -1], "variables": [[25, 31], [67, 61]], "selected_rows": [[0, 31, 25], [0, 61, 67]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, -1, 0, 0], "variables": [[11, 14], [16, 20], [25, 28], [29, 31], [50, 47], [56, 52], [64, 61], [67, 65]], "selected_rows": [[0, 14, 11], [0, 20, 16], [0, 28, 25], [0, 31, 29], [0, 47, 50], [0, 52, 56], [0, 61, 64], [0, 65, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, -1, 0, 1], "variables": [[29, 28], [64, 65]], "selected_rows": [[0, 28, 29], [0, 65, 64]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, 0, -2, -1], "variables": [[26, 34], [70, 62]], "selected_rows": [[0, 34, 26], [0, 62, 70]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, 0, -1, -1], "variables": [[11, 17], [16, 23], [26, 31], [30, 34], [53, 47], [59, 52], [67, 62], [70, 66]], "selected_rows": [[0, 17, 11], [0, 23, 16], [0, 31, 26], [0, 34, 30], [0, 47, 53], [0, 52, 59], [0, 62, 67], [0, 66, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, 0, -1, 0], "variables": [[11, 13], [16, 19], [26, 28], [32, 34], [49, 47], [55, 52], [64, 62], [70, 68]], "selected_rows": [[0, 13, 11], [0, 19, 16], [0, 28, 26], [0, 34, 32], [0, 47, 49], [0, 52, 55], [0, 62, 64], [0, 68, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, 0, 0, -1], "variables": [[30, 31], [67, 66]], "selected_rows": [[0, 31, 30], [0, 66, 67]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, 0, 0, 0], "variables": [[11, 9], [16, 15], [30, 28], [32, 31], [45, 47], [51, 52], [64, 66], [67, 68]], "selected_rows": [[0, 9, 11], [0, 15, 16], [0, 28, 30], [0, 31, 32], [0, 47, 45], [0, 52, 51], [0, 66, 64], [0, 68, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, -1, 0, 0, 1], "variables": [[32, 28], [64, 68]], "selected_rows": [[0, 28, 32], [0, 68, 64]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, -1, -1], "variables": [[21, 27], [63, 57]], "selected_rows": [[0, 27, 21], [0, 57, 63]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, -1, 0], "variables": [[21, 24], [60, 57]], "selected_rows": [[0, 24, 21], [0, 57, 60]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, 0, -1], "variables": [[25, 27], [63, 61]], "selected_rows": [[0, 27, 25], [0, 61, 63]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, 0, 0], "variables": [[11, 8], [21, 20], [25, 24], [29, 27], [44, 47], [56, 57], [60, 61], [63, 65]], "selected_rows": [[0, 8, 11], [0, 20, 21], [0, 24, 25], [0, 27, 29], [0, 47, 44], [0, 57, 56], [0, 61, 60], [0, 65, 63]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, 0, 1], "variables": [[29, 24], [60, 65]], "selected_rows": [[0, 24, 29], [0, 65, 60]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, 1, 0], "variables": [[25, 20], [56, 61]], "selected_rows": [[0, 20, 25], [0, 61, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, -1, 1, 1], "variables": [[29, 20], [56, 65]], "selected_rows": [[0, 20, 29], [0, 65, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 0, -1, -1], "variables": [[11, 12], [21, 23], [26, 27], [33, 34], [48, 47], [59, 57], [63, 62], [70, 69]], "selected_rows": [[0, 12, 11], [0, 23, 21], [0, 27, 26], [0, 34, 33], [0, 47, 48], [0, 57, 59], [0, 62, 63], [0, 69, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 0, -1, 0], "variables": [[11, 7], [21, 19], [26, 24], [35, 34], [43, 47], [55, 57], [60, 62], [70, 71]], "selected_rows": [[0, 7, 11], [0, 19, 21], [0, 24, 26], [0, 34, 35], [0, 47, 43], [0, 57, 55], [0, 62, 60], [0, 71, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 0, 0, -1], "variables": [[11, 6], [25, 23], [30, 27], [33, 31], [42, 47], [59, 61], [63, 66], [67, 69]], "selected_rows": [[0, 6, 11], [0, 23, 25], [0, 27, 30], [0, 31, 33], [0, 47, 42], [0, 61, 59], [0, 66, 63], [0, 69, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 0, 0, 0], "variables": [[11, 0], [11, 1], [11, 2], [11, 3], [11, 4], [11, 5], [16, 10], [21, 15], [25, 19], [26, 20], [29, 23], [30, 24], [32, 27], [33, 28], [35, 31], [37, 34], [0, 47], [1, 47], [2, 47], [3, 47], [4, 47], [5, 47], [46, 52], [51, 57], [55, 61], [56, 62], [59, 65], [60, 66], [63, 68], [64, 69], [67, 71], [70, 73]], "selected_rows": [[0, 1, 11], [0, 2, 11], [0, 3, 11], [0, 4, 11], [0, 5, 11], [0, 10, 16], [0, 15, 21], [0, 19, 25], [0, 20, 26], [0, 23, 29], [0, 24, 30], [0, 27, 32], [0, 28, 33], [0, 31, 35], [0, 34, 37], [0, 47, 0], [0, 47, 1], [0, 47, 2], [0, 47, 3], [0, 47, 4], [0, 47, 5], [0, 52, 46], [0, 57, 51], [0, 61, 55], [0, 62, 56], [0, 65, 59], [0, 66, 60], [0, 68, 63], [0, 69, 64], [0, 71, 67], [0, 73, 70]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": [1]}, {"delta": [1, 0, 0, 0, 0, 1], "variables": [[29, 19], [32, 24], [35, 28], [11, 42], [6, 47], [55, 65], [60, 68], [64, 71]], "selected_rows": [[0, 19, 29], [0, 24, 32], [0, 28, 35], [0, 42, 11], [0, 47, 6], [0, 65, 55], [0, 68, 60], [0, 71, 64]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 0, 1, 0], "variables": [[25, 15], [30, 20], [37, 31], [11, 43], [7, 47], [51, 61], [56, 66], [67, 73]], "selected_rows": [[0, 15, 25], [0, 20, 30], [0, 31, 37], [0, 43, 11], [0, 47, 7], [0, 61, 51], [0, 66, 56], [0, 73, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 0, 1, 1], "variables": [[29, 15], [32, 20], [37, 28], [12, 47], [11, 48], [51, 65], [56, 68], [64, 73]], "selected_rows": [[0, 15, 29], [0, 20, 32], [0, 28, 37], [0, 47, 12], [0, 48, 11], [0, 65, 51], [0, 68, 56], [0, 73, 64]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, -1, -1], "variables": [[26, 23], [59, 62]], "selected_rows": [[0, 23, 26], [0, 62, 59]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, -1, 0], "variables": [[26, 19], [55, 62]], "selected_rows": [[0, 19, 26], [0, 62, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, 0, -1], "variables": [[30, 23], [59, 66]], "selected_rows": [[0, 23, 30], [0, 66, 59]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, 0, 0], "variables": [[26, 15], [30, 19], [32, 23], [11, 44], [8, 47], [51, 62], [55, 66], [59, 68]], "selected_rows": [[0, 15, 26], [0, 19, 30], [0, 23, 32], [0, 44, 11], [0, 47, 8], [0, 62, 51], [0, 66, 55], [0, 68, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, 0, 1], "variables": [[32, 19], [55, 68]], "selected_rows": [[0, 19, 32], [0, 68, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, 1, 0], "variables": [[30, 15], [51, 66]], "selected_rows": [[0, 15, 30], [0, 66, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 0, 1, 1, 1], "variables": [[32, 15], [51, 68]], "selected_rows": [[0, 15, 32], [0, 68, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 0, 0, -1], "variables": [[33, 27], [63, 69]], "selected_rows": [[0, 27, 33], [0, 69, 63]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 0, 0, 0], "variables": [[21, 10], [33, 24], [35, 27], [11, 45], [9, 47], [46, 57], [60, 69], [63, 71]], "selected_rows": [[0, 10, 21], [0, 24, 33], [0, 27, 35], [0, 45, 11], [0, 47, 9], [0, 57, 46], [0, 69, 60], [0, 71, 63]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 0, 0, 1], "variables": [[35, 24], [60, 71]], "selected_rows": [[0, 24, 35], [0, 71, 60]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 0, 1, 0], "variables": [[25, 10], [33, 20], [37, 27], [13, 47], [11, 49], [46, 61], [56, 69], [63, 73]], "selected_rows": [[0, 10, 25], [0, 20, 33], [0, 27, 37], [0, 47, 13], [0, 49, 11], [0, 61, 46], [0, 69, 56], [0, 73, 63]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 0, 1, 1], "variables": [[29, 10], [35, 20], [37, 24], [17, 47], [11, 53], [46, 65], [56, 71], [60, 73]], "selected_rows": [[0, 10, 29], [0, 20, 35], [0, 24, 37], [0, 47, 17], [0, 53, 11], [0, 65, 46], [0, 71, 56], [0, 73, 60]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 0, 2, 1], "variables": [[37, 20], [56, 73]], "selected_rows": [[0, 20, 37], [0, 73, 56]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 1, 0, -1], "variables": [[33, 23], [59, 69]], "selected_rows": [[0, 23, 33], [0, 69, 59]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 1, 0, 0], "variables": [[26, 10], [33, 19], [35, 23], [14, 47], [11, 50], [46, 62], [55, 69], [59, 71]], "selected_rows": [[0, 10, 26], [0, 19, 33], [0, 23, 35], [0, 47, 14], [0, 50, 11], [0, 62, 46], [0, 69, 55], [0, 71, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 1, 0, 1], "variables": [[35, 19], [55, 71]], "selected_rows": [[0, 19, 35], [0, 71, 55]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 1, 1, 0], "variables": [[30, 10], [33, 15], [37, 23], [18, 47], [11, 54], [46, 66], [51, 69], [59, 73]], "selected_rows": [[0, 10, 30], [0, 15, 33], [0, 23, 37], [0, 47, 18], [0, 54, 11], [0, 66, 46], [0, 69, 51], [0, 73, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 1, 1, 1], "variables": [[32, 10], [35, 15], [37, 19], [22, 47], [11, 58], [46, 68], [51, 71], [55, 73]], "selected_rows": [[0, 10, 32], [0, 15, 35], [0, 19, 37], [0, 47, 22], [0, 58, 11], [0, 68, 46], [0, 71, 51], [0, 73, 55]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 1, 1, 2, 1], "variables": [[37, 15], [51, 73]], "selected_rows": [[0, 15, 37], [0, 73, 51]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 2, 1, 1, 0], "variables": [[33, 10], [46, 69]], "selected_rows": [[0, 10, 33], [0, 69, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 2, 1, 1, 1], "variables": [[35, 10], [46, 71]], "selected_rows": [[0, 10, 35], [0, 71, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 0, 2, 1, 2, 1], "variables": [[37, 10], [46, 73]], "selected_rows": [[0, 10, 37], [0, 73, 46]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 1, -1, -1, -1, -1], "variables": [[16, 22], [58, 52]], "selected_rows": [[0, 22, 16], [0, 52, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, -1, -1, -1, 0], "variables": [[16, 18], [54, 52]], "selected_rows": [[0, 18, 16], [0, 52, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, -1, -1, 0, 0], "variables": [[16, 14], [50, 52]], "selected_rows": [[0, 14, 16], [0, 52, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, -1, 0, -1, -1], "variables": [[16, 17], [53, 52]], "selected_rows": [[0, 17, 16], [0, 52, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, -1, 0, -1, 0], "variables": [[16, 13], [49, 52]], "selected_rows": [[0, 13, 16], [0, 52, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, -1, 0, 0, 0], "variables": [[16, 9], [45, 52]], "selected_rows": [[0, 9, 16], [0, 52, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, -1, -1], "variables": [[21, 22], [58, 57]], "selected_rows": [[0, 22, 21], [0, 57, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, -1, 0], "variables": [[21, 18], [54, 57]], "selected_rows": [[0, 18, 21], [0, 57, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, 0, -1], "variables": [[25, 22], [58, 61]], "selected_rows": [[0, 22, 25], [0, 61, 58]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, 0, 0], "variables": [[16, 8], [21, 14], [25, 18], [29, 22], [44, 52], [50, 57], [54, 61], [58, 65]], "selected_rows": [[0, 8, 16], [0, 14, 21], [0, 18, 25], [0, 22, 29], [0, 52, 44], [0, 57, 50], [0, 61, 54], [0, 65, 58]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, 0, 1], "variables": [[29, 18], [54, 65]], "selected_rows": [[0, 18, 29], [0, 65, 54]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, 1, 0], "variables": [[25, 14], [50, 61]], "selected_rows": [[0, 14, 25], [0, 61, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, -1, 1, 1], "variables": [[29, 14], [50, 65]], "selected_rows": [[0, 14, 29], [0, 65, 50]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 0, -1, -1], "variables": [[16, 12], [21, 17], [26, 22], [36, 34], [48, 52], [53, 57], [58, 62], [70, 72]], "selected_rows": [[0, 12, 16], [0, 17, 21], [0, 22, 26], [0, 34, 36], [0, 52, 48], [0, 57, 53], [0, 62, 58], [0, 72, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 0, -1, 0], "variables": [[16, 7], [21, 13], [26, 18], [38, 34], [43, 52], [49, 57], [54, 62], [70, 74]], "selected_rows": [[0, 7, 16], [0, 13, 21], [0, 18, 26], [0, 34, 38], [0, 52, 43], [0, 57, 49], [0, 62, 54], [0, 74, 70]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 0, 0, -1], "variables": [[16, 6], [25, 17], [30, 22], [36, 31], [42, 52], [53, 61], [58, 66], [67, 72]], "selected_rows": [[0, 6, 16], [0, 17, 25], [0, 22, 30], [0, 31, 36], [0, 52, 42], [0, 61, 53], [0, 66, 58], [0, 72, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 0, 0, 0], "variables": [[16, 0], [16, 1], [16, 2], [16, 3], [16, 4], [16, 5], [21, 9], [25, 13], [26, 14], [29, 17], [30, 18], [32, 22], [36, 28], [38, 31], [39, 34], [11, 46], [10, 47], [0, 52], [1, 52], [2, 52], [3, 52], [4, 52], [5, 52], [45, 57], [49, 61], [50, 62], [53, 65], [54, 66], [58, 68], [64, 72], [67, 74], [70, 75]], "selected_rows": [[0, 1, 16], [0, 2, 16], [0, 3, 16], [0, 4, 16], [0, 5, 16], [0, 9, 21], [0, 13, 25], [0, 14, 26], [0, 17, 29], [0, 18, 30], [0, 22, 32], [0, 28, 36], [0, 31, 38], [0, 34, 39], [0, 46, 11], [0, 47, 10], [0, 52, 0], [0, 52, 1], [0, 52, 2], [0, 52, 3], [0, 52, 4], [0, 52, 5], [0, 57, 45], [0, 61, 49], [0, 62, 50], [0, 65, 53], [0, 66, 54], [0, 68, 58], [0, 72, 64], [0, 74, 67], [0, 75, 70]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 0, 0, 0, 1], "variables": [[29, 13], [32, 18], [38, 28], [16, 42], [6, 52], [49, 65], [54, 68], [64, 74]], "selected_rows": [[0, 13, 29], [0, 18, 32], [0, 28, 38], [0, 42, 16], [0, 52, 6], [0, 65, 49], [0, 68, 54], [0, 74, 64]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 0, 1, 0], "variables": [[25, 9], [30, 14], [39, 31], [16, 43], [7, 52], [45, 61], [50, 66], [67, 75]], "selected_rows": [[0, 9, 25], [0, 14, 30], [0, 31, 39], [0, 43, 16], [0, 52, 7], [0, 61, 45], [0, 66, 50], [0, 75, 67]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 0, 1, 1], "variables": [[29, 9], [32, 14], [39, 28], [16, 48], [12, 52], [45, 65], [50, 68], [64, 75]], "selected_rows": [[0, 9, 29], [0, 14, 32], [0, 28, 39], [0, 48, 16], [0, 52, 12], [0, 65, 45], [0, 68, 50], [0, 75, 64]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, -1, -1], "variables": [[26, 17], [53, 62]], "selected_rows": [[0, 17, 26], [0, 62, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, -1, 0], "variables": [[26, 13], [49, 62]], "selected_rows": [[0, 13, 26], [0, 62, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, 0, -1], "variables": [[30, 17], [53, 66]], "selected_rows": [[0, 17, 30], [0, 66, 53]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, 0, 0], "variables": [[26, 9], [30, 13], [32, 17], [16, 44], [8, 52], [45, 62], [49, 66], [53, 68]], "selected_rows": [[0, 9, 26], [0, 13, 30], [0, 17, 32], [0, 44, 16], [0, 52, 8], [0, 62, 45], [0, 66, 49], [0, 68, 53]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, 0, 1], "variables": [[32, 13], [49, 68]], "selected_rows": [[0, 13, 32], [0, 68, 49]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, 1, 0], "variables": [[30, 9], [45, 66]], "selected_rows": [[0, 9, 30], [0, 66, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 0, 1, 1, 1], "variables": [[32, 9], [45, 68]], "selected_rows": [[0, 9, 32], [0, 68, 45]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, -1, 0, 0], "variables": [[21, 8], [44, 57]], "selected_rows": [[0, 8, 21], [0, 57, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, -1, 1, 0], "variables": [[25, 8], [44, 61]], "selected_rows": [[0, 8, 25], [0, 61, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, -1, 1, 1], "variables": [[29, 8], [44, 65]], "selected_rows": [[0, 8, 29], [0, 65, 44]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, -1, -1], "variables": [[21, 12], [48, 57]], "selected_rows": [[0, 12, 21], [0, 57, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, -1, 0], "variables": [[21, 7], [43, 57]], "selected_rows": [[0, 7, 21], [0, 57, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 0, -1], "variables": [[21, 6], [25, 12], [33, 22], [36, 27], [42, 57], [48, 61], [58, 69], [63, 72]], "selected_rows": [[0, 6, 21], [0, 12, 25], [0, 22, 33], [0, 27, 36], [0, 57, 42], [0, 61, 48], [0, 69, 58], [0, 72, 63]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 0, 0], "variables": [[21, 0], [21, 1], [21, 2], [21, 3], [21, 4], [21, 5], [25, 7], [26, 8], [29, 12], [33, 18], [35, 22], [36, 24], [38, 27], [40, 34], [16, 45], [15, 47], [11, 51], [9, 52], [0, 57], [1, 57], [2, 57], [3, 57], [4, 57], [5, 57], [43, 61], [44, 62], [48, 65], [54, 69], [58, 71], [60, 72], [63, 74], [70, 76]], "selected_rows": [[0, 1, 21], [0, 2, 21], [0, 3, 21], [0, 4, 21], [0, 5, 21], [0, 7, 25], [0, 8, 26], [0, 12, 29], [0, 18, 33], [0, 22, 35], [0, 24, 36], [0, 27, 38], [0, 34, 40], [0, 45, 16], [0, 47, 15], [0, 51, 11], [0, 52, 9], [0, 57, 0], [0, 57, 1], [0, 57, 2], [0, 57, 3], [0, 57, 4], [0, 57, 5], [0, 61, 43], [0, 62, 44], [0, 65, 48], [0, 69, 54], [0, 71, 58], [0, 72, 60], [0, 74, 63], [0, 76, 70]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 1, 0, 0, 1], "variables": [[29, 7], [35, 18], [38, 24], [21, 42], [6, 57], [43, 65], [54, 71], [60, 74]], "selected_rows": [[0, 7, 29], [0, 18, 35], [0, 24, 38], [0, 42, 21], [0, 57, 6], [0, 65, 43], [0, 71, 54], [0, 74, 60]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 1, -1], "variables": [[25, 6], [42, 61]], "selected_rows": [[0, 6, 25], [0, 61, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 1, 0], "variables": [[25, 0], [25, 1], [25, 2], [25, 3], [25, 4], [25, 5], [29, 6], [30, 8], [33, 14], [36, 20], [37, 22], [39, 27], [40, 31], [21, 43], [19, 47], [16, 49], [13, 52], [11, 55], [7, 57], [0, 61], [1, 61], [2, 61], [3, 61], [4, 61], [5, 61], [42, 65], [44, 66], [50, 69], [56, 72], [58, 73], [63, 75], [67, 76]], "selected_rows": [[0, 1, 25], [0, 2, 25], [0, 3, 25], [0, 4, 25], [0, 5, 25], [0, 6, 29], [0, 8, 30], [0, 14, 33], [0, 20, 36], [0, 22, 37], [0, 27, 39], [0, 31, 40], [0, 43, 21], [0, 47, 19], [0, 49, 16], [0, 52, 13], [0, 55, 11], [0, 57, 7], [0, 61, 0], [0, 61, 1], [0, 61, 2], [0, 61, 3], [0, 61, 4], [0, 61, 5], [0, 65, 42], [0, 66, 44], [0, 69, 50], [0, 72, 56], [0, 73, 58], [0, 75, 63], [0, 76, 67]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 1, 0, 1, 1], "variables": [[29, 0], [29, 1], [29, 2], [29, 3], [29, 4], [29, 5], [32, 8], [35, 14], [37, 18], [38, 20], [39, 24], [40, 28], [25, 42], [23, 47], [21, 48], [17, 52], [16, 53], [12, 57], [11, 59], [6, 61], [0, 65], [1, 65], [2, 65], [3, 65], [4, 65], [5, 65], [44, 68], [50, 71], [54, 73], [56, 74], [60, 75], [64, 76]], "selected_rows": [[0, 1, 29], [0, 2, 29], [0, 3, 29], [0, 4, 29], [0, 5, 29], [0, 8, 32], [0, 14, 35], [0, 18, 37], [0, 20, 38], [0, 24, 39], [0, 28, 40], [0, 42, 25], [0, 47, 23], [0, 48, 21], [0, 52, 17], [0, 53, 16], [0, 57, 12], [0, 59, 11], [0, 61, 6], [0, 65, 0], [0, 65, 1], [0, 65, 2], [0, 65, 3], [0, 65, 4], [0, 65, 5], [0, 68, 44], [0, 71, 50], [0, 73, 54], [0, 74, 56], [0, 75, 60], [0, 76, 64]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 1, 0, 1, 2], "variables": [[29, 42], [6, 65]], "selected_rows": [[0, 42, 29], [0, 65, 6]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 2, 0], "variables": [[25, 43], [7, 61]], "selected_rows": [[0, 43, 25], [0, 61, 7]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 2, 1], "variables": [[37, 14], [39, 20], [29, 43], [25, 48], [12, 61], [7, 65], [50, 73], [56, 75]], "selected_rows": [[0, 14, 37], [0, 20, 39], [0, 43, 29], [0, 48, 25], [0, 61, 12], [0, 65, 7], [0, 73, 50], [0, 75, 56]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 0, 2, 2], "variables": [[29, 48], [12, 65]], "selected_rows": [[0, 48, 29], [0, 65, 12]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, -1, -1], "variables": [[26, 12], [48, 62]], "selected_rows": [[0, 12, 26], [0, 62, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, -1, 0], "variables": [[26, 7], [43, 62]], "selected_rows": [[0, 7, 26], [0, 62, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 0, -1], "variables": [[26, 6], [30, 12], [33, 17], [36, 23], [42, 62], [48, 66], [53, 69], [59, 72]], "selected_rows": [[0, 6, 26], [0, 12, 30], [0, 17, 33], [0, 23, 36], [0, 62, 42], [0, 66, 48], [0, 69, 53], [0, 72, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 0, 0], "variables": [[26, 0], [26, 1], [26, 2], [26, 3], [26, 4], [26, 5], [30, 7], [32, 12], [33, 13], [35, 17], [36, 19], [38, 23], [41, 34], [21, 44], [20, 47], [16, 50], [14, 52], [11, 56], [8, 57], [0, 62], [1, 62], [2, 62], [3, 62], [4, 62], [5, 62], [43, 66], [48, 68], [49, 69], [53, 71], [55, 72], [59, 74], [70, 77]], "selected_rows": [[0, 1, 26], [0, 2, 26], [0, 3, 26], [0, 4, 26], [0, 5, 26], [0, 7, 30], [0, 12, 32], [0, 13, 33], [0, 17, 35], [0, 19, 36], [0, 23, 38], [0, 34, 41], [0, 44, 21], [0, 47, 20], [0, 50, 16], [0, 52, 14], [0, 56, 11], [0, 57, 8], [0, 62, 0], [0, 62, 1], [0, 62, 2], [0, 62, 3], [0, 62, 4], [0, 62, 5], [0, 66, 43], [0, 68, 48], [0, 69, 49], [0, 71, 53], [0, 72, 55], [0, 74, 59], [0, 77, 70]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 1, 1, 0, 1], "variables": [[32, 7], [35, 13], [38, 19], [26, 42], [6, 62], [43, 68], [49, 71], [55, 74]], "selected_rows": [[0, 7, 32], [0, 13, 35], [0, 19, 38], [0, 42, 26], [0, 62, 6], [0, 68, 43], [0, 71, 49], [0, 74, 55]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 1, -1], "variables": [[30, 6], [42, 66]], "selected_rows": [[0, 6, 30], [0, 66, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 1, 0], "variables": [[30, 0], [30, 1], [30, 2], [30, 3], [30, 4], [30, 5], [32, 6], [33, 9], [36, 15], [37, 17], [39, 23], [41, 31], [26, 43], [25, 44], [24, 47], [18, 52], [16, 54], [11, 60], [8, 61], [7, 62], [0, 66], [1, 66], [2, 66], [3, 66], [4, 66], [5, 66], [42, 68], [45, 69], [51, 72], [53, 73], [59, 75], [67, 77]], "selected_rows": [[0, 1, 30], [0, 2, 30], [0, 3, 30], [0, 4, 30], [0, 5, 30], [0, 6, 32], [0, 9, 33], [0, 15, 36], [0, 17, 37], [0, 23, 39], [0, 31, 41], [0, 43, 26], [0, 44, 25], [0, 47, 24], [0, 52, 18], [0, 54, 16], [0, 60, 11], [0, 61, 8], [0, 62, 7], [0, 66, 0], [0, 66, 1], [0, 66, 2], [0, 66, 3], [0, 66, 4], [0, 66, 5], [0, 68, 42], [0, 69, 45], [0, 72, 51], [0, 73, 53], [0, 75, 59], [0, 77, 67]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 1, 1, 1, 1], "variables": [[32, 0], [32, 1], [32, 2], [32, 3], [32, 4], [32, 5], [35, 9], [37, 13], [38, 15], [39, 19], [41, 28], [30, 42], [29, 44], [27, 47], [26, 48], [22, 52], [16, 58], [12, 62], [11, 63], [8, 65], [6, 66], [0, 68], [1, 68], [2, 68], [3, 68], [4, 68], [5, 68], [45, 71], [49, 73], [51, 74], [55, 75], [64, 77]], "selected_rows": [[0, 1, 32], [0, 2, 32], [0, 3, 32], [0, 4, 32], [0, 5, 32], [0, 9, 35], [0, 13, 37], [0, 15, 38], [0, 19, 39], [0, 28, 41], [0, 42, 30], [0, 44, 29], [0, 47, 27], [0, 48, 26], [0, 52, 22], [0, 58, 16], [0, 62, 12], [0, 63, 11], [0, 65, 8], [0, 66, 6], [0, 68, 0], [0, 68, 1], [0, 68, 2], [0, 68, 3], [0, 68, 4], [0, 68, 5], [0, 71, 45], [0, 73, 49], [0, 74, 51], [0, 75, 55], [0, 77, 64]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 1, 1, 1, 2], "variables": [[32, 42], [6, 68]], "selected_rows": [[0, 42, 32], [0, 68, 6]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 2, 0], "variables": [[30, 43], [7, 66]], "selected_rows": [[0, 43, 30], [0, 66, 7]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 2, 1], "variables": [[37, 9], [39, 15], [32, 43], [30, 48], [12, 66], [7, 68], [45, 73], [51, 75]], "selected_rows": [[0, 9, 37], [0, 15, 39], [0, 43, 32], [0, 48, 30], [0, 66, 12], [0, 68, 7], [0, 73, 45], [0, 75, 51]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 1, 2, 2], "variables": [[32, 48], [12, 68]], "selected_rows": [[0, 48, 32], [0, 68, 12]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 2, 0, 0], "variables": [[26, 44], [8, 62]], "selected_rows": [[0, 44, 26], [0, 62, 8]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 2, 1, 0], "variables": [[30, 44], [8, 66]], "selected_rows": [[0, 44, 30], [0, 66, 8]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 1, 2, 1, 1], "variables": [[32, 44], [8, 68]], "selected_rows": [[0, 44, 32], [0, 68, 8]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 0, 0, 0], "variables": [[21, 45], [9, 57]], "selected_rows": [[0, 45, 21], [0, 57, 9]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 0, 1, 0], "variables": [[33, 8], [40, 27], [25, 45], [21, 49], [13, 57], [9, 61], [44, 69], [63, 76]], "selected_rows": [[0, 8, 33], [0, 27, 40], [0, 45, 25], [0, 49, 21], [0, 57, 13], [0, 61, 9], [0, 69, 44], [0, 76, 63]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 0, 1, 1], "variables": [[35, 8], [40, 24], [29, 45], [21, 53], [17, 57], [9, 65], [44, 71], [60, 76]], "selected_rows": [[0, 8, 35], [0, 24, 40], [0, 45, 29], [0, 53, 21], [0, 57, 17], [0, 65, 9], [0, 71, 44], [0, 76, 60]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 0, 2, 0], "variables": [[25, 49], [13, 61]], "selected_rows": [[0, 49, 25], [0, 61, 13]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 0, 2, 1], "variables": [[37, 8], [40, 20], [29, 49], [25, 53], [17, 61], [13, 65], [44, 73], [56, 76]], "selected_rows": [[0, 8, 37], [0, 20, 40], [0, 49, 29], [0, 53, 25], [0, 61, 17], [0, 65, 13], [0, 73, 44], [0, 76, 56]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 0, 2, 2], "variables": [[29, 53], [17, 65]], "selected_rows": [[0, 53, 29], [0, 65, 17]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 0, -1], "variables": [[33, 12], [48, 69]], "selected_rows": [[0, 12, 33], [0, 69, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 0, 0], "variables": [[33, 7], [35, 12], [26, 45], [21, 50], [14, 57], [9, 62], [43, 69], [48, 71]], "selected_rows": [[0, 7, 33], [0, 12, 35], [0, 45, 26], [0, 50, 21], [0, 57, 14], [0, 62, 9], [0, 69, 43], [0, 71, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 0, 1], "variables": [[35, 7], [43, 71]], "selected_rows": [[0, 7, 35], [0, 71, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 1, -1], "variables": [[33, 6], [42, 69]], "selected_rows": [[0, 6, 33], [0, 69, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 1, 0], "variables": [[33, 0], [33, 1], [33, 2], [33, 3], [33, 4], [33, 5], [35, 6], [36, 10], [37, 12], [40, 23], [41, 27], [30, 45], [28, 47], [26, 49], [25, 50], [21, 54], [18, 57], [14, 61], [13, 62], [11, 64], [9, 66], [0, 69], [1, 69], [2, 69], [3, 69], [4, 69], [5, 69], [42, 71], [46, 72], [48, 73], [59, 76], [63, 77]], "selected_rows": [[0, 1, 33], [0, 2, 33], [0, 3, 33], [0, 4, 33], [0, 5, 33], [0, 6, 35], [0, 10, 36], [0, 12, 37], [0, 23, 40], [0, 27, 41], [0, 45, 30], [0, 47, 28], [0, 49, 26], [0, 50, 25], [0, 54, 21], [0, 57, 18], [0, 61, 14], [0, 62, 13], [0, 64, 11], [0, 66, 9], [0, 69, 0], [0, 69, 1], [0, 69, 2], [0, 69, 3], [0, 69, 4], [0, 69, 5], [0, 71, 42], [0, 72, 46], [0, 73, 48], [0, 76, 59], [0, 77, 63]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 2, 1, 1, 1], "variables": [[35, 0], [35, 1], [35, 2], [35, 3], [35, 4], [35, 5], [37, 7], [38, 10], [40, 19], [41, 24], [33, 42], [32, 45], [31, 47], [29, 50], [26, 53], [22, 57], [21, 58], [17, 62], [14, 65], [11, 67], [9, 68], [6, 69], [0, 71], [1, 71], [2, 71], [3, 71], [4, 71], [5, 71], [43, 73], [46, 74], [55, 76], [60, 77]], "selected_rows": [[0, 1, 35], [0, 2, 35], [0, 3, 35], [0, 4, 35], [0, 5, 35], [0, 7, 37], [0, 10, 38], [0, 19, 40], [0, 24, 41], [0, 42, 33], [0, 45, 32], [0, 47, 31], [0, 50, 29], [0, 53, 26], [0, 57, 22], [0, 58, 21], [0, 62, 17], [0, 65, 14], [0, 67, 11], [0, 68, 9], [0, 69, 6], [0, 71, 0], [0, 71, 1], [0, 71, 2], [0, 71, 3], [0, 71, 4], [0, 71, 5], [0, 73, 43], [0, 74, 46], [0, 76, 55], [0, 77, 60]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 2, 1, 1, 2], "variables": [[35, 42], [6, 71]], "selected_rows": [[0, 42, 35], [0, 71, 6]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 2, 0], "variables": [[37, 6], [33, 43], [30, 49], [25, 54], [18, 61], [13, 66], [7, 69], [42, 73]], "selected_rows": [[0, 6, 37], [0, 43, 33], [0, 49, 30], [0, 54, 25], [0, 61, 18], [0, 66, 13], [0, 69, 7], [0, 73, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 2, 1], "variables": [[37, 0], [37, 1], [37, 2], [37, 3], [37, 4], [37, 5], [39, 10], [40, 15], [41, 20], [35, 43], [34, 47], [33, 48], [32, 49], [30, 53], [29, 54], [25, 58], [22, 61], [18, 65], [17, 66], [13, 68], [12, 69], [11, 70], [7, 71], [0, 73], [1, 73], [2, 73], [3, 73], [4, 73], [5, 73], [46, 75], [51, 76], [56, 77]], "selected_rows": [[0, 1, 37], [0, 2, 37], [0, 3, 37], [0, 4, 37], [0, 5, 37], [0, 10, 39], [0, 15, 40], [0, 20, 41], [0, 43, 35], [0, 47, 34], [0, 48, 33], [0, 49, 32], [0, 53, 30], [0, 54, 29], [0, 58, 25], [0, 61, 22], [0, 65, 18], [0, 66, 17], [0, 68, 13], [0, 69, 12], [0, 70, 11], [0, 71, 7], [0, 73, 0], [0, 73, 1], [0, 73, 2], [0, 73, 3], [0, 73, 4], [0, 73, 5], [0, 75, 46], [0, 76, 51], [0, 77, 56]], "pivot_columns": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [0]}, {"delta": [1, 1, 2, 1, 2, 2], "variables": [[37, 42], [35, 48], [32, 53], [29, 58], [22, 65], [17, 68], [12, 71], [6, 73]], "selected_rows": [[0, 42, 37], [0, 48, 35], [0, 53, 32], [0, 58, 29], [0, 65, 22], [0, 68, 17], [0, 71, 12], [0, 73, 6]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 3, 1], "variables": [[37, 43], [7, 73]], "selected_rows": [[0, 43, 37], [0, 73, 7]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 1, 3, 2], "variables": [[37, 48], [12, 73]], "selected_rows": [[0, 48, 37], [0, 73, 12]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 2, 0, 0], "variables": [[26, 50], [14, 62]], "selected_rows": [[0, 50, 26], [0, 62, 14]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 2, 1, 0], "variables": [[41, 23], [33, 44], [30, 50], [26, 54], [18, 62], [14, 66], [8, 69], [59, 77]], "selected_rows": [[0, 23, 41], [0, 44, 33], [0, 50, 30], [0, 54, 26], [0, 62, 18], [0, 66, 14], [0, 69, 8], [0, 77, 59]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 2, 1, 1], "variables": [[41, 19], [35, 44], [32, 50], [26, 58], [22, 62], [14, 68], [8, 71], [55, 77]], "selected_rows": [[0, 19, 41], [0, 44, 35], [0, 50, 32], [0, 58, 26], [0, 62, 22], [0, 68, 14], [0, 71, 8], [0, 77, 55]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 2, 2, 0], "variables": [[30, 54], [18, 66]], "selected_rows": [[0, 54, 30], [0, 66, 18]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 2, 2, 1], "variables": [[41, 15], [37, 44], [32, 54], [30, 58], [22, 66], [18, 68], [8, 73], [51, 77]], "selected_rows": [[0, 15, 41], [0, 44, 37], [0, 54, 32], [0, 58, 30], [0, 66, 22], [0, 68, 18], [0, 73, 8], [0, 77, 51]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 2, 2, 2, 2], "variables": [[32, 58], [22, 68]], "selected_rows": [[0, 58, 32], [0, 68, 22]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 1, 0], "variables": [[33, 45], [9, 69]], "selected_rows": [[0, 45, 33], [0, 69, 9]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 1, 1], "variables": [[35, 45], [9, 71]], "selected_rows": [[0, 45, 35], [0, 71, 9]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 2, 0], "variables": [[33, 49], [13, 69]], "selected_rows": [[0, 49, 33], [0, 69, 13]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 2, 1], "variables": [[40, 10], [37, 45], [35, 49], [33, 53], [17, 69], [13, 71], [9, 73], [46, 76]], "selected_rows": [[0, 10, 40], [0, 45, 37], [0, 49, 35], [0, 53, 33], [0, 69, 17], [0, 71, 13], [0, 73, 9], [0, 76, 46]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 2, 2], "variables": [[35, 53], [17, 71]], "selected_rows": [[0, 53, 35], [0, 71, 17]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 3, 1], "variables": [[37, 49], [13, 73]], "selected_rows": [[0, 49, 37], [0, 73, 13]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 1, 3, 2], "variables": [[37, 53], [17, 73]], "selected_rows": [[0, 53, 37], [0, 73, 17]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 1, 0], "variables": [[33, 50], [14, 69]], "selected_rows": [[0, 50, 33], [0, 69, 14]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 1, 1], "variables": [[35, 50], [14, 71]], "selected_rows": [[0, 50, 35], [0, 71, 14]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 2, 0], "variables": [[33, 54], [18, 69]], "selected_rows": [[0, 54, 33], [0, 69, 18]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 2, 1], "variables": [[41, 10], [37, 50], [35, 54], [33, 58], [22, 69], [18, 71], [14, 73], [46, 77]], "selected_rows": [[0, 10, 41], [0, 50, 37], [0, 54, 35], [0, 58, 33], [0, 69, 22], [0, 71, 18], [0, 73, 14], [0, 77, 46]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 2, 2], "variables": [[35, 58], [22, 71]], "selected_rows": [[0, 58, 35], [0, 71, 22]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 3, 1], "variables": [[37, 54], [18, 73]], "selected_rows": [[0, 54, 37], [0, 73, 18]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 1, 3, 2, 3, 2], "variables": [[37, 58], [22, 73]], "selected_rows": [[0, 58, 37], [0, 73, 22]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 0, 0, 0, 0], "variables": [[16, 46], [10, 52]], "selected_rows": [[2, 46, 16], [2, 52, 10]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 0, 0, -1], "variables": [[36, 22], [58, 72]], "selected_rows": [[1, 22, 36], [1, 72, 58]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 0, 0, 0], "variables": [[36, 18], [38, 22], [21, 46], [16, 51], [15, 52], [10, 57], [54, 72], [58, 74]], "selected_rows": [[1, 18, 36], [1, 22, 38], [1, 46, 21], [1, 51, 16], [1, 52, 15], [1, 57, 10], [1, 72, 54], [1, 74, 58]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 0, 0, 1], "variables": [[38, 18], [54, 74]], "selected_rows": [[1, 18, 38], [1, 74, 54]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 0, 1, 0], "variables": [[36, 14], [39, 22], [25, 46], [19, 52], [16, 55], [10, 61], [50, 72], [58, 75]], "selected_rows": [[1, 14, 36], [1, 22, 39], [1, 46, 25], [1, 52, 19], [1, 55, 16], [1, 61, 10], [1, 72, 50], [1, 75, 58]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 0, 1, 1], "variables": [[38, 14], [39, 18], [29, 46], [23, 52], [16, 59], [10, 65], [50, 74], [54, 75]], "selected_rows": [[1, 14, 38], [1, 18, 39], [1, 46, 29], [1, 52, 23], [1, 59, 16], [1, 65, 10], [1, 74, 50], [1, 75, 54]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 0, 2, 1], "variables": [[39, 14], [50, 75]], "selected_rows": [[1, 14, 39], [1, 75, 50]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 1, 0, -1], "variables": [[36, 17], [53, 72]], "selected_rows": [[1, 17, 36], [1, 72, 53]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 1, 0, 0], "variables": [[36, 13], [38, 17], [26, 46], [20, 52], [16, 56], [10, 62], [49, 72], [53, 74]], "selected_rows": [[1, 13, 36], [1, 17, 38], [1, 46, 26], [1, 52, 20], [1, 56, 16], [1, 62, 10], [1, 72, 49], [1, 74, 53]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 1, 0, 1], "variables": [[38, 13], [49, 74]], "selected_rows": [[1, 13, 38], [1, 74, 49]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 1, 1, 0], "variables": [[36, 9], [39, 17], [30, 46], [24, 52], [16, 60], [10, 66], [45, 72], [53, 75]], "selected_rows": [[1, 9, 36], [1, 17, 39], [1, 46, 30], [1, 52, 24], [1, 60, 16], [1, 66, 10], [1, 72, 45], [1, 75, 53]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 1, 1, 1], "variables": [[38, 9], [39, 13], [32, 46], [27, 52], [16, 63], [10, 68], [45, 74], [49, 75]], "selected_rows": [[1, 9, 38], [1, 13, 39], [1, 46, 32], [1, 52, 27], [1, 63, 16], [1, 68, 10], [1, 74, 45], [1, 75, 49]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 1, 1, 2, 1], "variables": [[39, 9], [45, 75]], "selected_rows": [[1, 9, 39], [1, 75, 45]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 0, 0, 0], "variables": [[21, 51], [15, 57]], "selected_rows": [[1, 51, 21], [1, 57, 15]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 0, 1, 0], "variables": [[36, 8], [40, 22], [25, 51], [21, 55], [19, 57], [15, 61], [44, 72], [58, 76]], "selected_rows": [[1, 8, 36], [1, 22, 40], [1, 51, 25], [1, 55, 21], [1, 57, 19], [1, 61, 15], [1, 72, 44], [1, 76, 58]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 0, 1, 1], "variables": [[38, 8], [40, 18], [29, 51], [23, 57], [21, 59], [15, 65], [44, 74], [54, 76]], "selected_rows": [[1, 8, 38], [1, 18, 40], [1, 51, 29], [1, 57, 23], [1, 59, 21], [1, 65, 15], [1, 74, 44], [1, 76, 54]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 0, 2, 0], "variables": [[25, 55], [19, 61]], "selected_rows": [[1, 55, 25], [1, 61, 19]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 0, 2, 1], "variables": [[39, 8], [40, 14], [29, 55], [25, 59], [23, 61], [19, 65], [44, 75], [50, 76]], "selected_rows": [[1, 8, 39], [1, 14, 40], [1, 55, 29], [1, 59, 25], [1, 61, 23], [1, 65, 19], [1, 75, 44], [1, 76, 50]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 0, 2, 2], "variables": [[29, 59], [23, 65]], "selected_rows": [[1, 59, 29], [1, 65, 23]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 0, -1], "variables": [[36, 12], [48, 72]], "selected_rows": [[1, 12, 36], [1, 72, 48]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 0, 0], "variables": [[36, 7], [38, 12], [26, 51], [21, 56], [20, 57], [15, 62], [43, 72], [48, 74]], "selected_rows": [[1, 7, 36], [1, 12, 38], [1, 51, 26], [1, 56, 21], [1, 57, 20], [1, 62, 15], [1, 72, 43], [1, 74, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 0, 1], "variables": [[38, 7], [43, 74]], "selected_rows": [[1, 7, 38], [1, 74, 43]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 1, -1], "variables": [[36, 6], [42, 72]], "selected_rows": [[1, 6, 36], [1, 72, 42]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 1, 0], "variables": [[36, 0], [36, 1], [36, 2], [36, 3], [36, 4], [36, 5], [38, 6], [39, 12], [40, 17], [41, 22], [33, 46], [30, 51], [28, 52], [26, 55], [25, 56], [24, 57], [21, 60], [20, 61], [19, 62], [16, 64], [15, 66], [10, 69], [0, 72], [1, 72], [2, 72], [3, 72], [4, 72], [5, 72], [42, 74], [48, 75], [53, 76], [58, 77]], "selected_rows": [[0, 1, 36], [1, 2, 36], [1, 3, 36], [1, 4, 36], [1, 5, 36], [1, 6, 38], [1, 12, 39], [1, 17, 40], [1, 22, 41], [1, 46, 33], [1, 51, 30], [1, 52, 28], [1, 55, 26], [1, 56, 25], [1, 57, 24], [1, 60, 21], [1, 61, 20], [1, 62, 19], [1, 64, 16], [1, 66, 15], [1, 69, 10], [1, 72, 0], [1, 72, 1], [1, 72, 2], [1, 72, 3], [1, 72, 4], [1, 72, 5], [1, 74, 42], [1, 75, 48], [1, 76, 53], [1, 77, 58]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [1, 2, 2, 1, 1, 1], "variables": [[38, 0], [38, 1], [38, 2], [38, 3], [38, 4], [38, 5], [39, 7], [40, 13], [41, 18], [36, 42], [35, 46], [32, 51], [31, 52], [29, 56], [27, 57], [26, 59], [23, 62], [21, 63], [20, 65], [16, 67], [15, 68], [10, 71], [6, 72], [0, 74], [1, 74], [2, 74], [3, 74], [4, 74], [5, 74], [43, 75], [49, 76], [54, 77]], "selected_rows": [[0, 1, 38], [1, 2, 38], [1, 3, 38], [1, 4, 38], [1, 5, 38], [1, 7, 39], [1, 13, 40], [1, 18, 41], [1, 42, 36], [1, 46, 35], [1, 51, 32], [1, 52, 31], [1, 56, 29], [1, 57, 27], [1, 59, 26], [1, 62, 23], [1, 63, 21], [1, 65, 20], [1, 67, 16], [1, 68, 15], [1, 71, 10], [1, 72, 6], [1, 74, 0], [1, 74, 1], [1, 74, 2], [1, 74, 3], [1, 74, 4], [1, 74, 5], [1, 75, 43], [1, 76, 49], [1, 77, 54]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [1, 2, 2, 1, 1, 2], "variables": [[38, 42], [6, 74]], "selected_rows": [[1, 42, 38], [1, 74, 6]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 2, 0], "variables": [[39, 6], [36, 43], [30, 55], [25, 60], [24, 61], [19, 66], [7, 72], [42, 75]], "selected_rows": [[1, 6, 39], [1, 43, 36], [1, 55, 30], [1, 60, 25], [1, 61, 24], [1, 66, 19], [1, 72, 7], [1, 75, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 2, 1], "variables": [[39, 0], [39, 1], [39, 2], [39, 3], [39, 4], [39, 5], [40, 9], [41, 14], [38, 43], [37, 46], [36, 48], [34, 52], [32, 55], [30, 59], [29, 60], [27, 61], [25, 63], [24, 65], [23, 66], [19, 68], [16, 70], [12, 72], [10, 73], [7, 74], [0, 75], [1, 75], [2, 75], [3, 75], [4, 75], [5, 75], [45, 76], [50, 77]], "selected_rows": [[0, 1, 39], [1, 2, 39], [1, 3, 39], [1, 4, 39], [1, 5, 39], [1, 9, 40], [1, 14, 41], [1, 43, 38], [1, 46, 37], [1, 48, 36], [1, 52, 34], [1, 55, 32], [1, 59, 30], [1, 60, 29], [1, 61, 27], [1, 63, 25], [1, 65, 24], [1, 66, 23], [1, 68, 19], [1, 70, 16], [1, 72, 12], [1, 73, 10], [1, 74, 7], [1, 75, 0], [1, 75, 1], [1, 75, 2], [1, 75, 3], [1, 75, 4], [1, 75, 5], [1, 76, 45], [1, 77, 50]], "pivot_columns": [0, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [1]}, {"delta": [1, 2, 2, 1, 2, 2], "variables": [[39, 42], [38, 48], [32, 59], [29, 63], [27, 65], [23, 68], [12, 74], [6, 75]], "selected_rows": [[1, 42, 39], [1, 48, 38], [1, 59, 32], [1, 63, 29], [1, 65, 27], [1, 68, 23], [1, 74, 12], [1, 75, 6]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 3, 1], "variables": [[39, 43], [7, 75]], "selected_rows": [[1, 43, 39], [1, 75, 7]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 1, 3, 2], "variables": [[39, 48], [12, 75]], "selected_rows": [[1, 48, 39], [1, 75, 12]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 2, 0, 0], "variables": [[26, 56], [20, 62]], "selected_rows": [[1, 56, 26], [1, 62, 20]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 2, 1, 0], "variables": [[41, 17], [36, 44], [30, 56], [26, 60], [24, 62], [20, 66], [8, 72], [53, 77]], "selected_rows": [[1, 17, 41], [1, 44, 36], [1, 56, 30], [1, 60, 26], [1, 62, 24], [1, 66, 20], [1, 72, 8], [1, 77, 53]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 2, 1, 1], "variables": [[41, 13], [38, 44], [32, 56], [27, 62], [26, 63], [20, 68], [8, 74], [49, 77]], "selected_rows": [[1, 13, 41], [1, 44, 38], [1, 56, 32], [1, 62, 27], [1, 63, 26], [1, 68, 20], [1, 74, 8], [1, 77, 49]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 2, 2, 0], "variables": [[30, 60], [24, 66]], "selected_rows": [[1, 60, 30], [1, 66, 24]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 2, 2, 1], "variables": [[41, 9], [39, 44], [32, 60], [30, 63], [27, 66], [24, 68], [8, 75], [45, 77]], "selected_rows": [[1, 9, 41], [1, 44, 39], [1, 60, 32], [1, 63, 30], [1, 66, 27], [1, 68, 24], [1, 75, 8], [1, 77, 45]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 2, 2, 2, 2], "variables": [[32, 63], [27, 68]], "selected_rows": [[1, 63, 32], [1, 68, 27]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 0, 2, 1], "variables": [[40, 8], [44, 76]], "selected_rows": [[2, 8, 40], [2, 76, 44]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 1, 1, 0], "variables": [[40, 12], [36, 45], [33, 51], [28, 57], [21, 64], [15, 69], [9, 72], [48, 76]], "selected_rows": [[2, 12, 40], [2, 45, 36], [2, 51, 33], [2, 57, 28], [2, 64, 21], [2, 69, 15], [2, 72, 9], [2, 76, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 1, 1, 1], "variables": [[40, 7], [38, 45], [35, 51], [31, 57], [21, 67], [15, 71], [9, 74], [43, 76]], "selected_rows": [[2, 7, 40], [2, 45, 38], [2, 51, 35], [2, 57, 31], [2, 67, 21], [2, 71, 15], [2, 74, 9], [2, 76, 43]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 1, 2, 0], "variables": [[40, 6], [36, 49], [33, 55], [28, 61], [25, 64], [19, 69], [13, 72], [42, 76]], "selected_rows": [[2, 6, 40], [2, 49, 36], [2, 55, 33], [2, 61, 28], [2, 64, 25], [2, 69, 19], [2, 72, 13], [2, 76, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 1, 2, 1], "variables": [[40, 0], [40, 1], [40, 2], [40, 3], [40, 4], [40, 5], [41, 8], [39, 45], [38, 49], [37, 51], [36, 53], [35, 55], [34, 57], [33, 59], [31, 61], [29, 64], [28, 65], [25, 67], [23, 69], [21, 70], [19, 71], [17, 72], [15, 73], [13, 74], [9, 75], [0, 76], [1, 76], [2, 76], [3, 76], [4, 76], [5, 76], [44, 77]], "selected_rows": [[0, 2, 40], [1, 2, 40], [2, 3, 40], [2, 4, 40], [2, 5, 40], [2, 8, 41], [2, 45, 39], [2, 49, 38], [2, 51, 37], [2, 53, 36], [2, 55, 35], [2, 57, 34], [2, 59, 33], [2, 61, 31], [2, 64, 29], [2, 65, 28], [2, 67, 25], [2, 69, 23], [2, 70, 21], [2, 71, 19], [2, 72, 17], [2, 73, 15], [2, 74, 13], [2, 75, 9], [2, 76, 0], [2, 76, 1], [2, 76, 2], [2, 76, 3], [2, 76, 4], [2, 76, 5], [2, 77, 44]], "pivot_columns": [0, 1, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [2]}, {"delta": [1, 2, 3, 1, 2, 2], "variables": [[40, 42], [38, 53], [35, 59], [31, 65], [29, 67], [23, 71], [17, 74], [6, 76]], "selected_rows": [[2, 42, 40], [2, 53, 38], [2, 59, 35], [2, 65, 31], [2, 67, 29], [2, 71, 23], [2, 74, 17], [2, 76, 6]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 1, 3, 1], "variables": [[40, 43], [39, 49], [37, 55], [34, 61], [25, 70], [19, 73], [13, 75], [7, 76]], "selected_rows": [[3, 43, 40], [3, 49, 39], [3, 55, 37], [3, 61, 34], [3, 70, 25], [3, 73, 19], [3, 75, 13], [3, 76, 7]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 1, 3, 2], "variables": [[40, 48], [39, 53], [37, 59], [34, 65], [29, 70], [23, 73], [17, 75], [12, 76]], "selected_rows": [[3, 48, 40], [3, 53, 39], [3, 59, 37], [3, 65, 34], [3, 70, 29], [3, 73, 23], [3, 75, 17], [3, 76, 12]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 2, 1, 0], "variables": [[41, 12], [36, 50], [33, 56], [28, 62], [26, 64], [20, 69], [14, 72], [48, 77]], "selected_rows": [[2, 12, 41], [2, 50, 36], [2, 56, 33], [2, 62, 28], [2, 64, 26], [2, 69, 20], [2, 72, 14], [2, 77, 48]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 2, 1, 1], "variables": [[41, 7], [38, 50], [35, 56], [31, 62], [26, 67], [20, 71], [14, 74], [43, 77]], "selected_rows": [[2, 7, 41], [2, 50, 38], [2, 56, 35], [2, 62, 31], [2, 67, 26], [2, 71, 20], [2, 74, 14], [2, 77, 43]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 2, 2, 0], "variables": [[41, 6], [36, 54], [33, 60], [30, 64], [28, 66], [24, 69], [18, 72], [42, 77]], "selected_rows": [[3, 6, 41], [3, 54, 36], [3, 60, 33], [3, 64, 30], [3, 66, 28], [3, 69, 24], [3, 72, 18], [3, 77, 42]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 2, 2, 1], "variables": [[41, 0], [41, 1], [41, 2], [41, 3], [41, 4], [41, 5], [40, 44], [39, 50], [38, 54], [37, 56], [36, 58], [35, 60], [34, 62], [33, 63], [32, 64], [31, 66], [30, 67], [28, 68], [27, 69], [26, 70], [24, 71], [22, 72], [20, 73], [18, 74], [14, 75], [8, 76], [0, 77], [1, 77], [2, 77], [3, 77], [4, 77], [5, 77]], "selected_rows": [[0, 3, 41], [1, 3, 41], [2, 3, 41], [3, 4, 41], [3, 5, 41], [3, 44, 40], [3, 50, 39], [3, 54, 38], [3, 56, 37], [3, 58, 36], [3, 60, 35], [3, 62, 34], [3, 63, 33], [3, 64, 32], [3, 66, 31], [3, 67, 30], [3, 68, 28], [3, 69, 27], [3, 70, 26], [3, 71, 24], [3, 72, 22], [3, 73, 20], [3, 74, 18], [3, 75, 14], [3, 76, 8], [3, 77, 0], [3, 77, 1], [3, 77, 2], [3, 77, 3], [3, 77, 4], [3, 77, 5]], "pivot_columns": [0, 1, 2, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31], "pivot_values": [[1, 1], [1, 1], [1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": [3]}, {"delta": [1, 2, 3, 2, 2, 2], "variables": [[41, 42], [38, 58], [35, 63], [32, 67], [31, 68], [27, 71], [22, 74], [6, 77]], "selected_rows": [[3, 42, 41], [3, 58, 38], [3, 63, 35], [3, 67, 32], [3, 68, 31], [3, 71, 27], [3, 74, 22], [3, 77, 6]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 2, 3, 1], "variables": [[41, 43], [39, 54], [37, 60], [34, 66], [30, 70], [24, 73], [18, 75], [7, 77]], "selected_rows": [[2, 43, 41], [2, 54, 39], [2, 60, 37], [2, 66, 34], [2, 70, 30], [2, 73, 24], [2, 75, 18], [2, 77, 7]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 2, 3, 2], "variables": [[41, 48], [39, 58], [37, 63], [34, 68], [32, 70], [27, 73], [22, 75], [12, 77]], "selected_rows": [[2, 48, 41], [2, 58, 39], [2, 63, 37], [2, 68, 34], [2, 70, 32], [2, 73, 27], [2, 75, 22], [2, 77, 12]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 3, 3, 2, 1], "variables": [[41, 44], [8, 77]], "selected_rows": [[2, 44, 41], [2, 77, 8]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 1, 2, 1], "variables": [[40, 45], [9, 76]], "selected_rows": [[1, 45, 40], [1, 76, 9]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 1, 3, 1], "variables": [[40, 49], [13, 76]], "selected_rows": [[1, 49, 40], [1, 76, 13]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 1, 3, 2], "variables": [[40, 53], [17, 76]], "selected_rows": [[1, 53, 40], [1, 76, 17]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 2, 2, 0], "variables": [[33, 64], [28, 69]], "selected_rows": [[1, 64, 33], [1, 69, 28]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 2, 2, 1], "variables": [[41, 45], [40, 50], [35, 64], [33, 67], [31, 69], [28, 71], [14, 76], [9, 77]], "selected_rows": [[1, 45, 41], [1, 50, 40], [1, 64, 35], [1, 67, 33], [1, 69, 31], [1, 71, 28], [1, 76, 14], [1, 77, 9]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 2, 2, 2], "variables": [[35, 67], [31, 71]], "selected_rows": [[1, 67, 35], [1, 71, 31]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 2, 3, 1], "variables": [[41, 49], [40, 54], [37, 64], [34, 69], [33, 70], [28, 73], [18, 76], [13, 77]], "selected_rows": [[1, 49, 41], [1, 54, 40], [1, 64, 37], [1, 69, 34], [1, 70, 33], [1, 73, 28], [1, 76, 18], [1, 77, 13]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 2, 3, 2], "variables": [[41, 53], [40, 58], [37, 67], [35, 70], [34, 71], [31, 73], [22, 76], [17, 77]], "selected_rows": [[1, 53, 41], [1, 58, 40], [1, 67, 37], [1, 70, 35], [1, 71, 34], [1, 73, 31], [1, 76, 22], [1, 77, 17]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 2, 4, 2], "variables": [[37, 70], [34, 73]], "selected_rows": [[1, 70, 37], [1, 73, 34]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 3, 2, 1], "variables": [[41, 50], [14, 77]], "selected_rows": [[1, 50, 41], [1, 77, 14]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 3, 3, 1], "variables": [[41, 54], [18, 77]], "selected_rows": [[1, 54, 41], [1, 77, 18]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 2, 4, 3, 3, 2], "variables": [[41, 58], [22, 77]], "selected_rows": [[1, 58, 41], [1, 77, 22]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 2, 1, 1, 0], "variables": [[36, 46], [10, 72]], "selected_rows": [[0, 46, 36], [0, 72, 10]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 2, 1, 1, 1], "variables": [[38, 46], [10, 74]], "selected_rows": [[0, 46, 38], [0, 74, 10]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 2, 1, 2, 1], "variables": [[39, 46], [10, 75]], "selected_rows": [[0, 46, 39], [0, 75, 10]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 1, 0], "variables": [[36, 51], [15, 72]], "selected_rows": [[0, 51, 36], [0, 72, 15]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 1, 1], "variables": [[38, 51], [15, 74]], "selected_rows": [[0, 51, 38], [0, 74, 15]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 2, 0], "variables": [[36, 55], [19, 72]], "selected_rows": [[0, 55, 36], [0, 72, 19]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 2, 1], "variables": [[40, 46], [39, 51], [38, 55], [36, 59], [23, 72], [19, 74], [15, 75], [10, 76]], "selected_rows": [[0, 46, 40], [0, 51, 39], [0, 55, 38], [0, 59, 36], [0, 72, 23], [0, 74, 19], [0, 75, 15], [0, 76, 10]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 2, 2], "variables": [[38, 59], [23, 74]], "selected_rows": [[0, 59, 38], [0, 74, 23]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 3, 1], "variables": [[39, 55], [19, 75]], "selected_rows": [[0, 55, 39], [0, 75, 19]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 1, 3, 2], "variables": [[39, 59], [23, 75]], "selected_rows": [[0, 59, 39], [0, 75, 23]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 1, 0], "variables": [[36, 56], [20, 72]], "selected_rows": [[0, 56, 36], [0, 72, 20]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 1, 1], "variables": [[38, 56], [20, 74]], "selected_rows": [[0, 56, 38], [0, 74, 20]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 2, 0], "variables": [[36, 60], [24, 72]], "selected_rows": [[0, 60, 36], [0, 72, 24]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 2, 1], "variables": [[41, 46], [39, 56], [38, 60], [36, 63], [27, 72], [24, 74], [20, 75], [10, 77]], "selected_rows": [[0, 46, 41], [0, 56, 39], [0, 60, 38], [0, 63, 36], [0, 72, 27], [0, 74, 24], [0, 75, 20], [0, 77, 10]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 2, 2], "variables": [[38, 63], [27, 74]], "selected_rows": [[0, 63, 38], [0, 74, 27]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 3, 1], "variables": [[39, 60], [24, 75]], "selected_rows": [[0, 60, 39], [0, 75, 24]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 3, 2, 3, 2], "variables": [[39, 63], [27, 75]], "selected_rows": [[0, 63, 39], [0, 75, 27]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 1, 2, 1], "variables": [[40, 51], [15, 76]], "selected_rows": [[0, 51, 40], [0, 76, 15]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 1, 3, 1], "variables": [[40, 55], [19, 76]], "selected_rows": [[0, 55, 40], [0, 76, 19]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 1, 3, 2], "variables": [[40, 59], [23, 76]], "selected_rows": [[0, 59, 40], [0, 76, 23]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 2, 2, 0], "variables": [[36, 64], [28, 72]], "selected_rows": [[0, 64, 36], [0, 72, 28]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 2, 2, 1], "variables": [[41, 51], [40, 56], [38, 64], [36, 67], [31, 72], [28, 74], [20, 76], [15, 77]], "selected_rows": [[0, 51, 41], [0, 56, 40], [0, 64, 38], [0, 67, 36], [0, 72, 31], [0, 74, 28], [0, 76, 20], [0, 77, 15]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 2, 2, 2], "variables": [[38, 67], [31, 74]], "selected_rows": [[0, 67, 38], [0, 74, 31]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 2, 3, 1], "variables": [[41, 55], [40, 60], [39, 64], [36, 70], [34, 72], [28, 75], [24, 76], [19, 77]], "selected_rows": [[0, 55, 41], [0, 60, 40], [0, 64, 39], [0, 70, 36], [0, 72, 34], [0, 75, 28], [0, 76, 24], [0, 77, 19]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 2, 3, 2], "variables": [[41, 59], [40, 63], [39, 67], [38, 70], [34, 74], [31, 75], [27, 76], [23, 77]], "selected_rows": [[0, 59, 41], [0, 63, 40], [0, 67, 39], [0, 70, 38], [0, 74, 34], [0, 75, 31], [0, 76, 27], [0, 77, 23]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 2, 4, 2], "variables": [[39, 70], [34, 75]], "selected_rows": [[0, 70, 39], [0, 75, 34]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 3, 2, 1], "variables": [[41, 56], [20, 77]], "selected_rows": [[0, 56, 41], [0, 77, 20]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 3, 3, 1], "variables": [[41, 60], [24, 77]], "selected_rows": [[0, 60, 41], [0, 77, 24]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 4, 3, 3, 2], "variables": [[41, 63], [27, 77]], "selected_rows": [[0, 63, 41], [0, 77, 27]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 5, 2, 3, 1], "variables": [[40, 64], [28, 76]], "selected_rows": [[0, 64, 40], [0, 76, 28]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 5, 2, 3, 2], "variables": [[40, 67], [31, 76]], "selected_rows": [[0, 67, 40], [0, 76, 31]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 5, 2, 4, 2], "variables": [[40, 70], [34, 76]], "selected_rows": [[0, 70, 40], [0, 76, 34]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 5, 3, 3, 1], "variables": [[41, 64], [28, 77]], "selected_rows": [[0, 64, 41], [0, 77, 28]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 5, 3, 3, 2], "variables": [[41, 67], [31, 77]], "selected_rows": [[0, 67, 41], [0, 77, 31]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [1, 3, 5, 3, 4, 2], "variables": [[41, 70], [34, 77]], "selected_rows": [[0, 70, 41], [0, 77, 34]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 0, 0, 0, 0, 0], "variables": [[11, 47]], "selected_rows": [[0, 47, 11]], "pivot_columns": [0], "pivot_values": [[-4, 1]], "removed_columns": []}, {"delta": [2, 1, 0, 0, 0, 0], "variables": [[16, 47], [11, 52]], "selected_rows": [[2, 47, 16], [2, 52, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 1, 0, 0, 0], "variables": [[21, 47], [11, 57]], "selected_rows": [[1, 47, 21], [1, 57, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 1, 0, 1, 0], "variables": [[25, 47], [11, 61]], "selected_rows": [[1, 47, 25], [1, 61, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 1, 0, 1, 1], "variables": [[29, 47], [11, 65]], "selected_rows": [[1, 47, 29], [1, 65, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 1, 1, 0, 0], "variables": [[26, 47], [11, 62]], "selected_rows": [[1, 47, 26], [1, 62, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 1, 1, 1, 0], "variables": [[30, 47], [11, 66]], "selected_rows": [[1, 47, 30], [1, 66, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 1, 1, 1, 1], "variables": [[32, 47], [11, 68]], "selected_rows": [[1, 47, 32], [1, 68, 11]], "pivot_columns": [0, 1], "pivot_values": [[1, 1], [1, 1]], "removed_columns": []}, {"delta": [2, 1, 2, 1, 1, 0], "variables": [[33, 47], [11, 69]], "selected_rows": [[1, 47, 33], [1, 69, 11]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [2, 1, 2, 1, 1, 1], "variables": [[35, 47], [11, 71]], "selected_rows": [[1, 47, 35], [1, 71, 11]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [2, 1, 2, 1, 2, 1], "variables": [[37, 47], [11, 73]], "selected_rows": [[1, 47, 37], [1, 73, 11]], "pivot_columns": [0, 1], "pivot_values": [[2, 1], [2, 1]], "removed_columns": []}, {"delta": [2, 2, 0, 0, 0, 0], "variables": [[16, 52]], "selected_rows": [[0, 52, 16]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 1, 0, 0, 0], "variables": [[21, 52], [16, 57]], "selected_rows": [[0, 52, 21], [0, 57, 16]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 1, 0, 1, 0], "variables": [[25, 52], [16, 61]], "selected_rows": [[0, 52, 25], [0, 61, 16]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 1, 0, 1, 1], "variables": [[29, 52], [16, 65]], "selected_rows": [[0, 52, 29], [0, 65, 16]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 1, 1, 0, 0], "variables": [[26, 52], [16, 62]], "selected_rows": [[0, 52, 26], [0, 62, 16]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 1, 1, 1, 0], "variables": [[30, 52], [16, 66]], "selected_rows": [[0, 52, 30], [0, 66, 16]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 1, 1, 1, 1], "variables": [[32, 52], [16, 68]], "selected_rows": [[0, 52, 32], [0, 68, 16]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 0, 0, 0], "variables": [[21, 57]], "selected_rows": [[0, 57, 21]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 0, 1, 0], "variables": [[25, 57], [21, 61]], "selected_rows": [[0, 57, 25], [0, 61, 21]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 0, 1, 1], "variables": [[29, 57], [21, 65]], "selected_rows": [[0, 57, 29], [0, 65, 21]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 0, 2, 0], "variables": [[25, 61]], "selected_rows": [[0, 61, 25]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 0, 2, 1], "variables": [[29, 61], [25, 65]], "selected_rows": [[0, 61, 29], [0, 65, 25]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 0, 2, 2], "variables": [[29, 65]], "selected_rows": [[0, 65, 29]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 1, 0, 0], "variables": [[26, 57], [21, 62]], "selected_rows": [[0, 57, 26], [0, 62, 21]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 1, 1, 0], "variables": [[36, 47], [33, 52], [30, 57], [26, 61], [25, 62], [21, 66], [16, 69], [11, 72]], "selected_rows": [[0, 47, 36], [0, 52, 33], [0, 57, 30], [0, 61, 26], [0, 62, 25], [0, 66, 21], [0, 69, 16], [0, 72, 11]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 1, 1, 1], "variables": [[38, 47], [35, 52], [32, 57], [29, 62], [26, 65], [21, 68], [16, 71], [11, 74]], "selected_rows": [[0, 47, 38], [0, 52, 35], [0, 57, 32], [0, 62, 29], [0, 65, 26], [0, 68, 21], [0, 71, 16], [0, 74, 11]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 1, 2, 0], "variables": [[30, 61], [25, 66]], "selected_rows": [[0, 61, 30], [0, 66, 25]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 1, 2, 1], "variables": [[39, 47], [37, 52], [32, 61], [30, 65], [29, 66], [25, 68], [16, 73], [11, 75]], "selected_rows": [[0, 47, 39], [0, 52, 37], [0, 61, 32], [0, 65, 30], [0, 66, 29], [0, 68, 25], [0, 73, 16], [0, 75, 11]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 1, 2, 2], "variables": [[32, 65], [29, 68]], "selected_rows": [[0, 65, 32], [0, 68, 29]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 2, 0, 0], "variables": [[26, 62]], "selected_rows": [[0, 62, 26]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 2, 1, 0], "variables": [[30, 62], [26, 66]], "selected_rows": [[0, 62, 30], [0, 66, 26]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 2, 1, 1], "variables": [[32, 62], [26, 68]], "selected_rows": [[0, 62, 32], [0, 68, 26]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 2, 2, 0], "variables": [[30, 66]], "selected_rows": [[0, 66, 30]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 2, 2, 1], "variables": [[32, 66], [30, 68]], "selected_rows": [[0, 66, 32], [0, 68, 30]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 2, 2, 2, 2], "variables": [[32, 68]], "selected_rows": [[0, 68, 32]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 1, 0], "variables": [[33, 57], [21, 69]], "selected_rows": [[0, 57, 33], [0, 69, 21]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 1, 1], "variables": [[35, 57], [21, 71]], "selected_rows": [[0, 57, 35], [0, 71, 21]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 2, 0], "variables": [[33, 61], [25, 69]], "selected_rows": [[0, 61, 33], [0, 69, 25]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 2, 1], "variables": [[40, 47], [37, 57], [35, 61], [33, 65], [29, 69], [25, 71], [21, 73], [11, 76]], "selected_rows": [[0, 47, 40], [0, 57, 37], [0, 61, 35], [0, 65, 33], [0, 69, 29], [0, 71, 25], [0, 73, 21], [0, 76, 11]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 2, 2], "variables": [[35, 65], [29, 71]], "selected_rows": [[0, 65, 35], [0, 71, 29]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 3, 1], "variables": [[37, 61], [25, 73]], "selected_rows": [[0, 61, 37], [0, 73, 25]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 1, 3, 2], "variables": [[37, 65], [29, 73]], "selected_rows": [[0, 65, 37], [0, 73, 29]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 1, 0], "variables": [[33, 62], [26, 69]], "selected_rows": [[0, 62, 33], [0, 69, 26]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 1, 1], "variables": [[35, 62], [26, 71]], "selected_rows": [[0, 62, 35], [0, 71, 26]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 2, 0], "variables": [[33, 66], [30, 69]], "selected_rows": [[0, 66, 33], [0, 69, 30]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 2, 1], "variables": [[41, 47], [37, 62], [35, 66], [33, 68], [32, 69], [30, 71], [26, 73], [11, 77]], "selected_rows": [[0, 47, 41], [0, 62, 37], [0, 66, 35], [0, 68, 33], [0, 69, 32], [0, 71, 30], [0, 73, 26], [0, 77, 11]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 2, 2], "variables": [[35, 68], [32, 71]], "selected_rows": [[0, 68, 35], [0, 71, 32]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 3, 1], "variables": [[37, 66], [30, 73]], "selected_rows": [[0, 66, 37], [0, 73, 30]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 3, 2, 3, 2], "variables": [[37, 68], [32, 73]], "selected_rows": [[0, 68, 37], [0, 73, 32]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 4, 2, 2, 0], "variables": [[33, 69]], "selected_rows": [[0, 69, 33]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 4, 2, 2, 1], "variables": [[35, 69], [33, 71]], "selected_rows": [[0, 69, 35], [0, 71, 33]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 4, 2, 2, 2], "variables": [[35, 71]], "selected_rows": [[0, 71, 35]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 2, 4, 2, 3, 1], "variables": [[37, 69], [33, 73]], "selected_rows": [[0, 69, 37], [0, 73, 33]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 4, 2, 3, 2], "variables": [[37, 71], [35, 73]], "selected_rows": [[0, 71, 37], [0, 73, 35]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 2, 4, 2, 4, 2], "variables": [[37, 73]], "selected_rows": [[0, 73, 37]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 3, 2, 1, 1, 0], "variables": [[36, 52], [16, 72]], "selected_rows": [[0, 52, 36], [0, 72, 16]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 2, 1, 1, 1], "variables": [[38, 52], [16, 74]], "selected_rows": [[0, 52, 38], [0, 74, 16]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 2, 1, 2, 1], "variables": [[39, 52], [16, 75]], "selected_rows": [[0, 52, 39], [0, 75, 16]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 1, 0], "variables": [[36, 57], [21, 72]], "selected_rows": [[0, 57, 36], [0, 72, 21]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 1, 1], "variables": [[38, 57], [21, 74]], "selected_rows": [[0, 57, 38], [0, 74, 21]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 2, 0], "variables": [[36, 61], [25, 72]], "selected_rows": [[0, 61, 36], [0, 72, 25]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 2, 1], "variables": [[40, 52], [39, 57], [38, 61], [36, 65], [29, 72], [25, 74], [21, 75], [16, 76]], "selected_rows": [[0, 52, 40], [0, 57, 39], [0, 61, 38], [0, 65, 36], [0, 72, 29], [0, 74, 25], [0, 75, 21], [0, 76, 16]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 2, 2], "variables": [[38, 65], [29, 74]], "selected_rows": [[0, 65, 38], [0, 74, 29]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 3, 1], "variables": [[39, 61], [25, 75]], "selected_rows": [[0, 61, 39], [0, 75, 25]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 1, 3, 2], "variables": [[39, 65], [29, 75]], "selected_rows": [[0, 65, 39], [0, 75, 29]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 1, 0], "variables": [[36, 62], [26, 72]], "selected_rows": [[0, 62, 36], [0, 72, 26]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 1, 1], "variables": [[38, 62], [26, 74]], "selected_rows": [[0, 62, 38], [0, 74, 26]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 2, 0], "variables": [[36, 66], [30, 72]], "selected_rows": [[0, 66, 36], [0, 72, 30]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 2, 1], "variables": [[41, 52], [39, 62], [38, 66], [36, 68], [32, 72], [30, 74], [26, 75], [16, 77]], "selected_rows": [[0, 52, 41], [0, 62, 39], [0, 66, 38], [0, 68, 36], [0, 72, 32], [0, 74, 30], [0, 75, 26], [0, 77, 16]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 2, 2], "variables": [[38, 68], [32, 74]], "selected_rows": [[0, 68, 38], [0, 74, 32]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 3, 1], "variables": [[39, 66], [30, 75]], "selected_rows": [[0, 66, 39], [0, 75, 30]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 3, 2, 3, 2], "variables": [[39, 68], [32, 75]], "selected_rows": [[0, 68, 39], [0, 75, 32]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 1, 2, 1], "variables": [[40, 57], [21, 76]], "selected_rows": [[0, 57, 40], [0, 76, 21]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 1, 3, 1], "variables": [[40, 61], [25, 76]], "selected_rows": [[0, 61, 40], [0, 76, 25]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 1, 3, 2], "variables": [[40, 65], [29, 76]], "selected_rows": [[0, 65, 40], [0, 76, 29]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 2, 2, 0], "variables": [[36, 69], [33, 72]], "selected_rows": [[0, 69, 36], [0, 72, 33]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 2, 2, 1], "variables": [[41, 57], [40, 62], [38, 69], [36, 71], [35, 72], [33, 74], [26, 76], [21, 77]], "selected_rows": [[0, 57, 41], [0, 62, 40], [0, 69, 38], [0, 71, 36], [0, 72, 35], [0, 74, 33], [0, 76, 26], [0, 77, 21]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 2, 2, 2], "variables": [[38, 71], [35, 74]], "selected_rows": [[0, 71, 38], [0, 74, 35]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 2, 3, 1], "variables": [[41, 61], [40, 66], [39, 69], [37, 72], [36, 73], [33, 75], [30, 76], [25, 77]], "selected_rows": [[0, 61, 41], [0, 66, 40], [0, 69, 39], [0, 72, 37], [0, 73, 36], [0, 75, 33], [0, 76, 30], [0, 77, 25]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 2, 3, 2], "variables": [[41, 65], [40, 68], [39, 71], [38, 73], [37, 74], [35, 75], [32, 76], [29, 77]], "selected_rows": [[0, 65, 41], [0, 68, 40], [0, 71, 39], [0, 73, 38], [0, 74, 37], [0, 75, 35], [0, 76, 32], [0, 77, 29]], "pivot_columns": [0, 1, 2, 3, 4, 5, 6, 7], "pivot_values": [[-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 2, 4, 2], "variables": [[39, 73], [37, 75]], "selected_rows": [[0, 73, 39], [0, 75, 37]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 3, 2, 1], "variables": [[41, 62], [26, 77]], "selected_rows": [[0, 62, 41], [0, 77, 26]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 3, 3, 1], "variables": [[41, 66], [30, 77]], "selected_rows": [[0, 66, 41], [0, 77, 30]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 4, 3, 3, 2], "variables": [[41, 68], [32, 77]], "selected_rows": [[0, 68, 41], [0, 77, 32]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 5, 2, 3, 1], "variables": [[40, 69], [33, 76]], "selected_rows": [[0, 69, 40], [0, 76, 33]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 5, 2, 3, 2], "variables": [[40, 71], [35, 76]], "selected_rows": [[0, 71, 40], [0, 76, 35]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 5, 2, 4, 2], "variables": [[40, 73], [37, 76]], "selected_rows": [[0, 73, 40], [0, 76, 37]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 5, 3, 3, 1], "variables": [[41, 69], [33, 77]], "selected_rows": [[0, 69, 41], [0, 77, 33]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 5, 3, 3, 2], "variables": [[41, 71], [35, 77]], "selected_rows": [[0, 71, 41], [0, 77, 35]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 3, 5, 3, 4, 2], "variables": [[41, 73], [37, 77]], "selected_rows": [[0, 73, 41], [0, 77, 37]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 4, 2, 2, 0], "variables": [[36, 72]], "selected_rows": [[1, 72, 36]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 4, 4, 2, 2, 1], "variables": [[38, 72], [36, 74]], "selected_rows": [[1, 72, 38], [1, 74, 36]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 4, 4, 2, 2, 2], "variables": [[38, 74]], "selected_rows": [[1, 74, 38]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 4, 4, 2, 3, 1], "variables": [[39, 72], [36, 75]], "selected_rows": [[1, 72, 39], [1, 75, 36]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 4, 4, 2, 3, 2], "variables": [[39, 74], [38, 75]], "selected_rows": [[1, 74, 39], [1, 75, 38]], "pivot_columns": [0, 1], "pivot_values": [[-2, 1], [-2, 1]], "removed_columns": []}, {"delta": [2, 4, 4, 2, 4, 2], "variables": [[39, 75]], "selected_rows": [[1, 75, 39]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 4, 5, 2, 3, 1], "variables": [[40, 72], [36, 76]], "selected_rows": [[1, 72, 40], [1, 76, 36]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 5, 2, 3, 2], "variables": [[40, 74], [38, 76]], "selected_rows": [[1, 74, 40], [1, 76, 38]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 5, 2, 4, 2], "variables": [[40, 75], [39, 76]], "selected_rows": [[1, 75, 40], [1, 76, 39]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 5, 3, 3, 1], "variables": [[41, 72], [36, 77]], "selected_rows": [[1, 72, 41], [1, 77, 36]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 5, 3, 3, 2], "variables": [[41, 74], [38, 77]], "selected_rows": [[1, 74, 41], [1, 77, 38]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 5, 3, 4, 2], "variables": [[41, 75], [39, 77]], "selected_rows": [[1, 75, 41], [1, 77, 39]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 6, 2, 4, 2], "variables": [[40, 76]], "selected_rows": [[2, 76, 40]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}, {"delta": [2, 4, 6, 3, 4, 2], "variables": [[41, 76], [40, 77]], "selected_rows": [[2, 76, 41], [2, 77, 40]], "pivot_columns": [0, 1], "pivot_values": [[-1, 1], [-1, 1]], "removed_columns": []}, {"delta": [2, 4, 6, 4, 4, 2], "variables": [[41, 77]], "selected_rows": [[3, 77, 41]], "pivot_columns": [0], "pivot_values": [[-2, 1]], "removed_columns": []}]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_model.json <==
{
  "length": 506,
  "nonzero": []
}

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_pivot_columns.json <==
[
  0,
  3,
  51,
  100,
  4,
  101,
  7,
  99,
  104,
  8,
  105,
  11,
  103,
  108,
  12,
  109,
  15,
  107,
  112,
  22,
  113,
  25,
  111,
  27,
  115,
  2,
  28,
  117,
  116,
  118,
  29,
  32,
  121,
  120,
  122,
  33,
  36,
  125,
  124,
  126,
  37,
  46,
  129,
  128,
  130,
  47,
  52,
  55,
  56,
  59,
  60,
  63,
  70,
  73,
  1,
  50,
  76,
  77,
  80,
  81,
  84,
  85,
  94,
  95,
  133,
  134,
  135,
  136,
  137,
  168,
  139,
  170,
  141,
  142,
  173,
  174,
  175,
  6,
  98,
  5,
  148,
  179,
  149,
  151,
  178,
  182,
  183,
  184,
  185,
  186,
  157,
  188,
  159,
  160,
  191,
  162,
  163,
  195,
  196,
  197,
  226,
  199,
  200,
  229,
  230,
  203,
  232,
  233,
  10,
  102,
  9,
  236,
  237,
  210,
  239,
  211,
  213,
  238,
  242,
  243,
  244,
  217,
  218,
  247,
  248,
  221,
  222,
  223,
  253,
  254,
  281,
  282,
  257,
  284,
  259,
  286,
  287,
  14,
  106,
  13,
  290,
  291,
  292,
  293,
  268,
  295,
  269,
  271,
  294,
  272,
  299,
  300,
  275,
  302,
  277,
  278,
  279,
  306,
  309,
  16,
  17,
  311,
  310,
  315,
  314,
  318,
  319,
  322,
  324,
  325,
  328,
  331,
  18,
  19,
  333,
  332,
  336,
  337,
  341,
  340,
  344,
  346,
  347,
  350,
  353,
  20,
  21,
  354,
  355,
  359,
  358,
  363,
  362,
  366,
  368,
  369,
  373,
  24,
  110,
  23,
  376,
  377,
  378,
  379,
  380,
  381,
  382,
  401,
  384,
  403,
  386,
  405,
  388,
  407,
  389,
  391,
  406,
  31,
  30,
  119,
  35,
  34,
  123,
  39,
  38,
  127,
  40,
  41,
  42,
  43,
  44,
  45,
  49,
  48,
  131,
  427,
  433,
  435,
  436,
  438,
  439,
  428,
  429,
  430,
  431,
  432,
  434,
  437,
  453,
  457,
  458,
  461,
  462,
  463,
  454,
  455,
  456,
  459,
  460,
  475,
  476,
  479,
  481,
  482,
  483,
  477,
  478,
  480,
  492,
  493,
  496,
  497,
  500,
  501,
  505,
  26,
  74,
  146,
  147,
  177,
  206,
  207,
  235,
  262,
  263,
  289,
  374,
  375,
  393,
  412,
  410,
  413,
  416,
  414,
  417,
  420,
  418,
  421,
  424,
  422,
  425,
  53,
  57,
  61,
  71,
  78,
  82,
  86,
  96,
  132,
  138,
  140,
  143,
  144,
  145,
  150,
  152,
  153,
  154,
  155,
  156,
  158,
  161,
  194,
  198,
  201,
  202,
  204,
  205,
  208,
  209,
  212,
  214,
  215,
  216,
  219,
  220,
  252,
  255,
  256,
  258,
  260,
  261,
  264,
  265,
  266,
  267,
  270,
  273,
  274,
  276,
  307,
  313,
  317,
  320,
  326,
  329,
  335,
  338,
  343,
  348,
  351,
  356,
  361,
  365,
  370,
  372,
  383,
  385,
  387,
  390,
  426,
  445,
  447,
  448,
  450,
  451,
  452,
  467,
  468,
  471,
  472,
  473,
  474,
  484,
  487,
  489,
  490,
  491,
  494,
  498,
  502,
  504,
  54,
  114,
  164,
  169,
  165,
  166,
  171,
  167,
  172,
  75,
  181,
  176,
  187,
  189,
  190,
  192,
  193,
  58,
  65,
  62,
  67,
  68,
  180,
  79,
  83,
  87,
  92,
  93,
  227,
  224,
  64,
  240,
  245,
  249,
  228,
  308,
  234,
  316,
  321,
  241,
  251,
  283,
  66,
  296,
  301,
  303,
  330,
  288,
  339,
  342,
  297,
  305,
  72,
  392,
  69,
  360,
  397,
  364,
  399,
  396,
  398,
  404,
  367,
  371,
  408,
  89,
  415,
  91,
  419,
  88,
  90,
  97,
  423,
  464,
  465,
  470,
  469,
  488,
  503,
  357,
  395,
  444,
  440,
  446,
  442,
  225,
  231,
  246,
  250,
  285,
  298,
  304,
  352,
  466,
  495,
  486,
  499,
  312,
  411,
  441,
  334,
  443,
  280,
  323,
  327,
  349,
  394,
  402,
  345,
  449,
  400,
  485,
  409
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_selected_rows.json <==
[
  {
    "system_row": 0,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 1,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 14
  },
  {
    "system_row": 2,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 0
  },
  {
    "system_row": 4,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 5,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 6,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 15
  },
  {
    "system_row": 7,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 9,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 15
  },
  {
    "system_row": 10,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 11,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 12,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 17
  },
  {
    "system_row": 13,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 15,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 17
  },
  {
    "system_row": 16,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 17,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 18,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 19,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 21,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 19
  },
  {
    "system_row": 22,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 23,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 24,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 25,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 27,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 24
  },
  {
    "system_row": 28,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 29,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 30,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 32,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 33,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 16
  },
  {
    "system_row": 34,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 35,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 36,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 38,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 39,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 18
  },
  {
    "system_row": 40,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 5
  },
  {
    "system_row": 41,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 42,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 44,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 45,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 46,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 47,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 48,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 50,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 51,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 52,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 53,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 54,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 59,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 61,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 65,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 67,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 71,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 73,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 77,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 79,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 82,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 83,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 86,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 90,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 1,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 92,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 96,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 98,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 1,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 72,
    "input_i": 3,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 3,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 3,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 3,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 3,
    "input_j": 14,
    "output_index": 4
  },
  {
    "system_row": 154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 3,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 9
  },
  {
    "system_row": 163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 115,
    "input_i": 5,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 118,
    "input_i": 5,
    "input_j": 9,
    "output_index": 3
  },
  {
    "system_row": 203,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 118,
    "input_i": 5,
    "input_j": 9,
    "output_index": 15
  },
  {
    "system_row": 204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 119,
    "input_i": 5,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 119,
    "input_i": 5,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 5,
    "input_j": 14,
    "output_index": 5
  },
  {
    "system_row": 213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 5,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 5,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 220,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 235,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 7,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 7,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 7,
    "input_j": 9,
    "output_index": 25
  },
  {
    "system_row": 262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 7,
    "input_j": 10,
    "output_index": 3
  },
  {
    "system_row": 263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 7,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 160,
    "input_i": 7,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 160,
    "input_i": 7,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 272,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 160,
    "input_i": 7,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 167,
    "input_i": 7,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 167,
    "input_i": 7,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 7,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 7,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 9,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 9,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 9,
    "input_j": 14,
    "output_index": 9
  },
  {
    "system_row": 320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 9,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 9,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 195,
    "input_i": 9,
    "input_j": 16,
    "output_index": 6
  },
  {
    "system_row": 324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 9,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 197,
    "input_i": 9,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 198,
    "input_i": 9,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 329,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 199,
    "input_i": 9,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 200,
    "input_i": 9,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 203,
    "input_i": 9,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 204,
    "input_i": 9,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 334,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 206,
    "input_i": 10,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 206,
    "input_i": 10,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 208,
    "input_i": 10,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 208,
    "input_i": 10,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 209,
    "input_i": 10,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 210,
    "input_i": 10,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 211,
    "input_i": 10,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 212,
    "input_i": 10,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 213,
    "input_i": 10,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 346,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 214,
    "input_i": 10,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 216,
    "input_i": 10,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 218,
    "input_i": 10,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 219,
    "input_i": 10,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 355,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 222,
    "input_i": 11,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 356,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 222,
    "input_i": 11,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 224,
    "input_i": 11,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 226,
    "input_i": 11,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 228,
    "input_i": 11,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 366,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 231,
    "input_i": 11,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 233,
    "input_i": 11,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 12,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 12,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 12,
    "input_j": 14,
    "output_index": 13
  },
  {
    "system_row": 374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 12,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 376,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 12,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 12,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 12,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 12,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 12,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 381,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 12,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 382,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 242,
    "input_i": 12,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 242,
    "input_i": 12,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 12,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 12,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 12,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 12,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 12,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 12,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 14,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 14,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 14,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 14,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 262,
    "input_i": 14,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 262,
    "input_i": 14,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 14,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 14,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 14,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 14,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 14,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 431,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 14,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 14,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 14,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 14,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 268,
    "input_i": 14,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 14,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 14,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 15,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 15,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 15,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 15,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 16,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 16,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 16,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 16,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 16,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 16,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 16,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 289,
    "input_i": 17,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 292,
    "input_i": 17,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 293,
    "input_i": 17,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 294,
    "input_i": 17,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 299,
    "input_i": 18,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 18,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 301,
    "input_i": 18,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 304,
    "input_i": 19,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 305,
    "input_i": 19,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 306,
    "input_i": 19,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 307,
    "input_i": 19,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 310,
    "input_i": 20,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 311,
    "input_i": 20,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 20,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 318,
    "input_i": 21,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 22,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 23,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 23,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 24,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 511,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 515,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 2
  },
  {
    "system_row": 517,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 518,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 522,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 16
  },
  {
    "system_row": 523,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 524,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 528,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 529,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 530,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 20
  },
  {
    "system_row": 535,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 536,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 540,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 543,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 544,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 545,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 549,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 550,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 551,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 555,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 556,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 557,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 562,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 563,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 572,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 578,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 584,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 598,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 604,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 610,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 616,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 699,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 72,
    "input_i": 3,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 77,
    "input_i": 3,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 702,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 703,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 704,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 11
  },
  {
    "system_row": 705,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 23
  },
  {
    "system_row": 707,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 711,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 9
  },
  {
    "system_row": 712,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 713,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 714,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 716,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 717,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 756,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 115,
    "input_i": 5,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 758,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 118,
    "input_i": 5,
    "input_j": 9,
    "output_index": 3
  },
  {
    "system_row": 759,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 119,
    "input_i": 5,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 760,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 761,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 10
  },
  {
    "system_row": 762,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 22
  },
  {
    "system_row": 764,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 765,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 766,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 770,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 771,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 772,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 773,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 774,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 811,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 7,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 813,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 155,
    "input_i": 7,
    "input_j": 9,
    "output_index": 25
  },
  {
    "system_row": 814,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 7,
    "input_j": 10,
    "output_index": 3
  },
  {
    "system_row": 815,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 816,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 817,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 819,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 820,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 821,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 822,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 823,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 827,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 167,
    "input_i": 7,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 828,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 829,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 864,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 191,
    "input_i": 9,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 868,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 194,
    "input_i": 9,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 871,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 196,
    "input_i": 9,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 873,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 198,
    "input_i": 9,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 877,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 203,
    "input_i": 9,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 880,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 206,
    "input_i": 10,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 884,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 209,
    "input_i": 10,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 886,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 211,
    "input_i": 10,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 890,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 213,
    "input_i": 10,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 218,
    "input_i": 10,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 896,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 899,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 903,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 906,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 909,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 234,
    "input_i": 12,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 915,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 242,
    "input_i": 12,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 916,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 243,
    "input_i": 12,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 917,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 244,
    "input_i": 12,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 918,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 245,
    "input_i": 12,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 270,
    "input_i": 15,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 15,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 963,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 15,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 964,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 277,
    "input_i": 15,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 966,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 967,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 289,
    "input_i": 17,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 292,
    "input_i": 17,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 293,
    "input_i": 17,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 984,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 294,
    "input_i": 17,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 985,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 295,
    "input_i": 17,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 986,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 295,
    "input_i": 17,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 304,
    "input_i": 19,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 996,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 305,
    "input_i": 19,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 999,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 306,
    "input_i": 19,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 1001,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 307,
    "input_i": 19,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 1002,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 308,
    "input_i": 19,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 1003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 308,
    "input_i": 19,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 1011,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 1014,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 1017,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 322,
    "input_i": 23,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 1020,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 24,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 1022,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 3
  },
  {
    "system_row": 1025,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 1033,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 9
  },
  {
    "system_row": 1034,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 1035,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 21
  },
  {
    "system_row": 1037,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 1038,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 20
  },
  {
    "system_row": 1039,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 1045,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 1052,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 1053,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 1054,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 1066,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 1070,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 1072,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 1074,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 1076,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 1087,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 6,
    "output_index": 9
  },
  {
    "system_row": 1089,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 6,
    "output_index": 21
  },
  {
    "system_row": 1091,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 1093,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 1099,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 34,
    "input_i": 1,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 1106,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 1107,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 1120,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 44,
    "input_i": 1,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 1124,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 1126,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 46,
    "input_i": 1,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 1130,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 1221,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 115,
    "input_i": 5,
    "input_j": 6,
    "output_index": 16
  },
  {
    "system_row": 1222,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 12
  },
  {
    "system_row": 1230,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 1234,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 1238,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 1243,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 1244,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 135,
    "input_i": 6,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 1250,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 139,
    "input_i": 6,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 1256,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 143,
    "input_i": 6,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 1262,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 145,
    "input_i": 6,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 1267,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 147,
    "input_i": 6,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 1270,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 149,
    "input_i": 6,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 1277,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 152,
    "input_i": 6,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1281,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 154,
    "input_i": 7,
    "input_j": 8,
    "output_index": 16
  },
  {
    "system_row": 1288,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 1293,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 3
  },
  {
    "system_row": 1298,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 14
  },
  {
    "system_row": 1301,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 1304,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 174,
    "input_i": 8,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 1310,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 178,
    "input_i": 8,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1317,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 180,
    "input_i": 8,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 1320,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 8,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 1326,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 185,
    "input_i": 8,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 1331,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 187,
    "input_i": 8,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1372,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 1373,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 1374,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 1378,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 1379,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 1380,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 9
  },
  {
    "system_row": 1381,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 1382,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 1384,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 1386,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 231,
    "input_i": 11,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 1388,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 1389,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 1390,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 1441,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 1444,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 1447,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 1450,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 1453,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 15,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 1457,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 276,
    "input_i": 15,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 1462,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 15,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 1466,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 1487,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 1491,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 293,
    "input_i": 17,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 1492,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 294,
    "input_i": 17,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 1503,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 305,
    "input_i": 19,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 1506,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 307,
    "input_i": 19,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 1528,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 322,
    "input_i": 23,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 1558,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 1561,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 1571,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 1572,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 1575,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 1576,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 1779,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 24
  },
  {
    "system_row": 1784,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 1793,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 1797,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 1821,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 1827,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 1834,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 1910,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 1997,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 289,
    "input_i": 17,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 2013,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 301,
    "input_i": 18,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 2018,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 304,
    "input_i": 19,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 2028,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 312,
    "input_i": 20,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 2044,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 2056,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 2062,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 2068,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 2079,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 46,
    "input_i": 1,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 2098,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 2114,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 2128,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 2202,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 2226,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 211,
    "input_i": 10,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2234,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 213,
    "input_i": 10,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 2238,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2291,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 2608,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 2620,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 2702,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 0
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lminus_variables.csv <==
column,input_i,input_j,output
0,0,1,0
1,0,1,1
2,0,2,2
3,0,2,14
4,0,3,3
5,0,3,15
6,0,4,4
7,0,4,16
8,0,5,5
9,0,5,17
10,0,6,6
11,0,6,18
12,0,7,7
13,0,7,19
14,0,8,8
15,0,8,20
16,0,9,9
17,0,9,21
18,0,10,10
19,0,10,22
20,0,11,11
21,0,11,23
22,0,12,12
23,0,12,24
24,0,13,13
25,0,13,25
26,0,14,2
27,0,14,14
28,0,15,3
29,0,15,15
30,0,16,4
31,0,16,16
32,0,17,5
33,0,17,17
34,0,18,6
35,0,18,18
36,0,19,7
37,0,19,19
38,0,20,8
39,0,20,20
40,0,21,9
41,0,21,21
42,0,22,10
43,0,22,22
44,0,23,11
45,0,23,23
46,0,24,12
47,0,24,24
48,0,25,13
49,0,25,25
50,1,2,2
51,1,2,14
52,1,3,3
53,1,3,15
54,1,4,4
55,1,4,16
56,1,5,5
57,1,5,17
58,1,6,6
59,1,6,18
60,1,7,7
61,1,7,19
62,1,8,8
63,1,8,20
64,1,9,9
65,1,9,21
66,1,10,10
67,1,10,22
68,1,11,11
69,1,11,23
70,1,12,12
71,1,12,24
72,1,13,13
73,1,13,25
74,1,14,2
75,1,14,14
76,1,15,3
77,1,15,15
78,1,16,4
79,1,16,16
80,1,17,5
81,1,17,17
82,1,18,6
83,1,18,18
84,1,19,7
85,1,19,19
86,1,20,8
87,1,20,20
88,1,21,9
89,1,21,21
90,1,22,10
91,1,22,22
92,1,23,11
93,1,23,23
94,1,24,12
95,1,24,24
96,1,25,13
97,1,25,25
98,2,3,4
99,2,3,16
100,2,4,3
101,2,4,15
102,2,5,6
103,2,5,18
104,2,6,5
105,2,6,17
106,2,7,8
107,2,7,20
108,2,8,7
109,2,8,19
110,2,12,13
111,2,12,25
112,2,13,12
113,2,13,24
114,2,14,0
115,2,14,1
116,2,15,4
117,2,15,16
118,2,16,3
119,2,16,15
120,2,17,6
121,2,17,18
122,2,18,5
123,2,18,17
124,2,19,8
125,2,19,20
126,2,20,7
127,2,20,19
128,2,24,13
129,2,24,25
130,2,25,12
131,2,25,24
132,3,4,2
133,3,4,14
134,3,6,9
135,3,6,21
136,3,8,10
137,3,8,22
138,3,9,6
139,3,9,18
140,3,10,8
141,3,10,20
142,3,11,12
143,3,11,24
144,3,12,11
145,3,12,23
146,3,14,4
147,3,14,16
148,3,15,0
149,3,15,1
150,3,16,2
151,3,16,14
152,3,18,9
153,3,18,21
154,3,20,10
155,3,20,22
156,3,21,6
157,3,21,18
158,3,22,8
159,3,22,20
160,3,23,12
161,3,23,24
162,3,24,11
163,3,24,23
164,4,5,9
165,4,5,21
166,4,7,10
167,4,7,22
168,4,9,5
169,4,9,17
170,4,10,7
171,4,10,19
172,4,11,13
173,4,11,25
174,4,13,11
175,4,13,23
176,4,14,3
177,4,14,15
178,4,15,2
179,4,15,14
180,4,16,0
181,4,16,1
182,4,17,9
183,4,17,21
184,4,19,10
185,4,19,22
186,4,21,5
187,4,21,17
188,4,22,7
189,4,22,19
190,4,23,13
191,4,23,25
192,4,25,11
193,4,25,23
194,5,6,2
195,5,6,14
196,5,8,11
197,5,8,23
198,5,9,4
199,5,9,16
200,5,10,12
201,5,10,24
202,5,11,8
203,5,11,20
204,5,12,10
205,5,12,22
206,5,14,6
207,5,14,18
208,5,16,9
209,5,16,21
210,5,17,0
211,5,17,1
212,5,18,2
213,5,18,14
214,5,20,11
215,5,20,23
216,5,21,4
217,5,21,16
218,5,22,12
219,5,22,24
220,5,23,8
221,5,23,20
222,5,24,10
223,5,24,22
224,6,7,11
225,6,7,23
226,6,9,3
227,6,9,15
228,6,10,13
229,6,10,25
230,6,11,7
231,6,11,19
232,6,13,10
233,6,13,22
234,6,14,5
235,6,14,17
236,6,15,9
237,6,15,21
238,6,17,2
239,6,17,14
240,6,18,0
241,6,18,1
242,6,19,11
243,6,19,23
244,6,21,3
245,6,21,15
246,6,22,13
247,6,22,25
248,6,23,7
249,6,23,19
250,6,25,10
251,6,25,22
252,7,8,2
253,7,8,14
254,7,9,12
255,7,9,24
256,7,10,4
257,7,10,16
258,7,11,6
259,7,11,18
260,7,12,9
261,7,12,21
262,7,14,8
263,7,14,20
264,7,16,10
265,7,16,22
266,7,18,11
267,7,18,23
268,7,19,0
269,7,19,1
270,7,20,2
271,7,20,14
272,7,21,12
273,7,21,24
274,7,22,4
275,7,22,16
276,7,23,6
277,7,23,18
278,7,24,9
279,7,24,21
280,8,9,13
281,8,9,25
282,8,10,3
283,8,10,15
284,8,11,5
285,8,11,17
286,8,13,9
287,8,13,21
288,8,14,7
289,8,14,19
290,8,15,10
291,8,15,22
292,8,17,11
293,8,17,23
294,8,19,2
295,8,19,14
296,8,20,0
297,8,20,1
298,8,21,13
299,8,21,25
300,8,22,3
301,8,22,15
302,8,23,5
303,8,23,17
304,8,25,9
305,8,25,21
306,9,12,7
307,9,12,19
308,9,13,8
309,9,13,20
310,9,15,6
311,9,15,18
312,9,16,5
313,9,16,17
314,9,17,4
315,9,17,16
316,9,18,3
317,9,18,15
318,9,19,12
319,9,19,24
320,9,20,13
321,9,20,25
322,9,21,0
323,9,21,1
324,9,24,7
325,9,24,19
326,9,25,8
327,9,25,20
328,10,12,5
329,10,12,17
330,10,13,6
331,10,13,18
332,10,15,8
333,10,15,20
334,10,16,7
335,10,16,19
336,10,17,12
337,10,17,24
338,10,18,13
339,10,18,25
340,10,19,4
341,10,19,16
342,10,20,3
343,10,20,15
344,10,22,0
345,10,22,1
346,10,24,5
347,10,24,17
348,10,25,6
349,10,25,18
350,11,12,3
351,11,12,15
352,11,13,4
353,11,13,16
354,11,15,12
355,11,15,24
356,11,16,13
357,11,16,25
358,11,17,8
359,11,17,20
360,11,18,7
361,11,18,19
362,11,19,6
363,11,19,18
364,11,20,5
365,11,20,17
366,11,23,0
367,11,23,1
368,11,24,3
369,11,24,15
370,11,25,4
371,11,25,16
372,12,13,2
373,12,13,14
374,12,14,13
375,12,14,25
376,12,15,11
377,12,15,23
378,12,17,10
379,12,17,22
380,12,19,9
381,12,19,21
382,12,21,7
383,12,21,19
384,12,22,5
385,12,22,17
386,12,23,3
387,12,23,15
388,12,24,0
389,12,24,1
390,12,25,2
391,12,25,14
392,13,14,12
393,13,14,24
394,13,16,11
395,13,16,23
396,13,18,10
397,13,18,22
398,13,20,9
399,13,20,21
400,13,21,8
401,13,21,20
402,13,22,6
403,13,22,18
404,13,23,4
405,13,23,16
406,13,24,2
407,13,24,14
408,13,25,0
409,13,25,1
410,14,15,4
411,14,15,16
412,14,16,3
413,14,16,15
414,14,17,6
415,14,17,18
416,14,18,5
417,14,18,17
418,14,19,8
419,14,19,20
420,14,20,7
421,14,20,19
422,14,24,13
423,14,24,25
424,14,25,12
425,14,25,24
426,15,16,2
427,15,16,14
428,15,18,9
429,15,18,21
430,15,20,10
431,15,20,22
432,15,21,6
433,15,21,18
434,15,22,8
435,15,22,20
436,15,23,12
437,15,23,24
438,15,24,11
439,15,24,23
440,16,17,9
441,16,17,21
442,16,19,10
443,16,19,22
444,16,21,5
445,16,21,17
446,16,22,7
447,16,22,19
448,16,23,13
449,16,23,25
450,16,25,11
451,16,25,23
452,17,18,2
453,17,18,14
454,17,20,11
455,17,20,23
456,17,21,4
457,17,21,16
458,17,22,12
459,17,22,24
460,17,23,8
461,17,23,20
462,17,24,10
463,17,24,22
464,18,19,11
465,18,19,23
466,18,21,3
467,18,21,15
468,18,22,13
469,18,22,25
470,18,23,7
471,18,23,19
472,18,25,10
473,18,25,22
474,19,20,2
475,19,20,14
476,19,21,12
477,19,21,24
478,19,22,4
479,19,22,16
480,19,23,6
481,19,23,18
482,19,24,9
483,19,24,21
484,20,21,13
485,20,21,25
486,20,22,3
487,20,22,15
488,20,23,5
489,20,23,17
490,20,25,9
491,20,25,21
492,21,24,7
493,21,24,19
494,21,25,8
495,21,25,20
496,22,24,5
497,22,24,17
498,22,25,6
499,22,25,18
500,23,24,3
501,23,24,15
502,23,25,4
503,23,25,16
504,24,25,2
505,24,25,14


==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_model.json <==
{
  "length": 1108,
  "nonzero": [
    [
      4,
      -2
    ],
    [
      6,
      1
    ],
    [
      8,
      -1
    ],
    [
      10,
      1
    ],
    [
      12,
      -1
    ],
    [
      14,
      1
    ],
    [
      16,
      -1
    ],
    [
      18,
      -2
    ],
    [
      20,
      -2
    ],
    [
      22,
      -2
    ],
    [
      24,
      -1
    ],
    [
      26,
      1
    ],
    [
      29,
      2
    ],
    [
      31,
      -1
    ],
    [
      33,
      1
    ],
    [
      35,
      -1
    ],
    [
      37,
      1
    ],
    [
      39,
      -1
    ],
    [
      41,
      1
    ],
    [
      43,
      2
    ],
    [
      45,
      2
    ],
    [
      47,
      2
    ],
    [
      49,
      1
    ],
    [
      51,
      -1
    ],
    [
      52,
      1
    ],
    [
      54,
      -2
    ],
    [
      56,
      -1
    ],
    [
      58,
      -2
    ],
    [
      60,
      -1
    ],
    [
      62,
      -2
    ],
    [
      64,
      -1
    ],
    [
      66,
      1
    ],
    [
      68,
      1
    ],
    [
      70,
      1
    ],
    [
      72,
      -1
    ],
    [
      74,
      -2
    ],
    [
      77,
      -1
    ],
    [
      79,
      2
    ],
    [
      81,
      1
    ],
    [
      83,
      2
    ],
    [
      85,
      1
    ],
    [
      87,
      2
    ],
    [
      89,
      1
    ],
    [
      91,
      -1
    ],
    [
      93,
      -1
    ],
    [
      95,
      -1
    ],
    [
      97,
      1
    ],
    [
      99,
      2
    ],
    [
      100,
      1
    ],
    [
      104,
      -1
    ],
    [
      108,
      -1
    ],
    [
      114,
      -2
    ],
    [
      122,
      -2
    ],
    [
      130,
      -2
    ],
    [
      136,
      -1
    ],
    [
      140,
      1
    ],
    [
      147,
      -1
    ],
    [
      151,
      1
    ],
    [
      155,
      1
    ],
    [
      161,
      2
    ],
    [
      169,
      2
    ],
    [
      177,
      2
    ],
    [
      183,
      1
    ],
    [
      187,
      -2
    ],
    [
      194,
      -1
    ],
    [
      197,
      -2
    ],
    [
      204,
      -1
    ],
    [
      210,
      1
    ],
    [
      217,
      2
    ],
    [
      225,
      1
    ],
    [
      229,
      1
    ],
    [
      234,
      2
    ],
    [
      244,
      2
    ],
    [
      251,
      1
    ],
    [
      253,
      1
    ],
    [
      257,
      -1
    ],
    [
      264,
      -2
    ],
    [
      266,
      1
    ],
    [
      270,
      -2
    ],
    [
      276,
      1
    ],
    [
      280,
      -2
    ],
    [
      290,
      1
    ],
    [
      295,
      -2
    ],
    [
      302,
      -1
    ],
    [
      304,
      1
    ],
    [
      306,
      1
    ],
    [
      307,
      1
    ],
    [
      316,
      -2
    ],
    [
      326,
      -2
    ],
    [
      331,
      1
    ],
    [
      333,
      1
    ],
    [
      341,
      -2
    ],
    [
      345,
      1
    ],
    [
      349,
      2
    ],
    [
      356,
      1
    ],
    [
      360,
      1
    ],
    [
      369,
      2
    ],
    [
      376,
      2
    ],
    [
      387,
      1
    ],
    [
      388,
      2
    ],
    [
      391,
      -1
    ],
    [
      396,
      -2
    ],
    [
      403,
      1
    ],
    [
      407,
      -1
    ],
    [
      409,
      -1
    ],
    [
      416,
      -2
    ],
    [
      418,
      1
    ],
    [
      422,
      -2
    ],
    [
      430,
      -1
    ],
    [
      437,
      2
    ],
    [
      444,
      1
    ],
    [
      448,
      -2
    ],
    [
      456,
      -1
    ],
    [
      458,
      1
    ],
    [
      459,
      1
    ],
    [
      460,
      2
    ],
    [
      468,
      -2
    ],
    [
      473,
      1
    ],
    [
      477,
      1
    ],
    [
      483,
      2
    ],
    [
      487,
      -1
    ],
    [
      490,
      -1
    ],
    [
      501,
      2
    ],
    [
      508,
      2
    ],
    [
      518,
      -2
    ],
    [
      529,
      1
    ],
    [
      530,
      2
    ],
    [
      531,
      2
    ],
    [
      533,
      -1
    ],
    [
      537,
      1
    ],
    [
      539,
      1
    ],
    [
      541,
      1
    ],
    [
      548,
      2
    ],
    [
      550,
      1
    ],
    [
      559,
      2
    ],
    [
      566,
      1
    ],
    [
      570,
      -2
    ],
    [
      580,
      -2
    ],
    [
      588,
      -1
    ],
    [
      590,
      1
    ],
    [
      591,
      1
    ],
    [
      592,
      2
    ],
    [
      593,
      2
    ],
    [
      597,
      1
    ],
    [
      599,
      -1
    ],
    [
      605,
      -2
    ],
    [
      609,
      1
    ],
    [
      613,
      2
    ],
    [
      621,
      -2
    ],
    [
      631,
      2
    ],
    [
      638,
      1
    ],
    [
      640,
      1
    ],
    [
      642,
      1
    ],
    [
      644,
      1
    ],
    [
      650,
      1
    ],
    [
      651,
      2
    ],
    [
      652,
      2
    ],
    [
      658,
      -2
    ],
    [
      666,
      2
    ],
    [
      671,
      -1
    ],
    [
      673,
      1
    ],
    [
      677,
      -2
    ],
    [
      687,
      2
    ],
    [
      694,
      1
    ],
    [
      696,
      1
    ],
    [
      702,
      1
    ],
    [
      704,
      1
    ],
    [
      706,
      -2
    ],
    [
      714,
      1
    ],
    [
      715,
      2
    ],
    [
      716,
      2
    ],
    [
      717,
      2
    ],
    [
      722,
      -2
    ],
    [
      727,
      1
    ],
    [
      729,
      -1
    ],
    [
      735,
      2
    ],
    [
      746,
      -1
    ],
    [
      748,
      1
    ],
    [
      750,
      1
    ],
    [
      752,
      -1
    ],
    [
      754,
      2
    ],
    [
      762,
      -2
    ],
    [
      770,
      1
    ],
    [
      771,
      2
    ],
    [
      772,
      4
    ],
    [
      773,
      2
    ],
    [
      775,
      1
    ],
    [
      777,
      1
    ],
    [
      782,
      -1
    ],
    [
      785,
      -2
    ],
    [
      792,
      -1
    ],
    [
      795,
      2
    ],
    [
      802,
      1
    ],
    [
      805,
      -2
    ],
    [
      812,
      -1
    ],
    [
      814,
      1
    ],
    [
      816,
      1
    ],
    [
      818,
      1
    ],
    [
      819,
      3
    ],
    [
      820,
      4
    ],
    [
      821,
      2
    ],
    [
      823,
      1
    ],
    [
      824,
      1
    ],
    [
      828,
      -2
    ],
    [
      834,
      1
    ],
    [
      838,
      -2
    ],
    [
      844,
      -1
    ],
    [
      848,
      2
    ],
    [
      854,
      1
    ],
    [
      856,
      1
    ],
    [
      858,
      -1
    ],
    [
      860,
      1
    ],
    [
      862,
      1
    ],
    [
      864,
      2
    ],
    [
      865,
      3
    ],
    [
      866,
      4
    ],
    [
      867,
      2
    ],
    [
      869,
      -1
    ],
    [
      873,
      1
    ],
    [
      877,
      1
    ],
    [
      886,
      2
    ],
    [
      894,
      2
    ],
    [
      902,
      2
    ],
    [
      905,
      1
    ],
    [
      915,
      2
    ],
    [
      919,
      1
    ],
    [
      925,
      2
    ],
    [
      929,
      1
    ],
    [
      935,
      -1
    ],
    [
      945,
      -2
    ],
    [
      947,
      -1
    ],
    [
      954,
      2
    ],
    [
      957,
      -1
    ],
    [
      964,
      2
    ],
    [
      971,
      -1
    ],
    [
      979,
      2
    ],
    [
      989,
      -2
    ],
    [
      993,
      -1
    ],
    [
      997,
      -1
    ],
    [
      1009,
      -2
    ],
    [
      1011,
      -1
    ],
    [
      1018,
      2
    ],
    [
      1023,
      1
    ],
    [
      1033,
      -2
    ],
    [
      1039,
      1
    ],
    [
      1053,
      -2
    ],
    [
      1055,
      -1
    ],
    [
      1067,
      -2
    ],
    [
      1077,
      -2
    ],
    [
      1085,
      2
    ],
    [
      1097,
      2
    ]
  ]
}

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_pivot_columns.json <==
[
  0,
  5,
  53,
  102,
  8,
  103,
  9,
  101,
  106,
  10,
  107,
  13,
  105,
  110,
  14,
  111,
  17,
  109,
  112,
  113,
  18,
  115,
  116,
  19,
  118,
  119,
  120,
  121,
  20,
  123,
  124,
  21,
  126,
  127,
  128,
  129,
  22,
  131,
  132,
  23,
  134,
  135,
  138,
  24,
  139,
  27,
  137,
  29,
  141,
  142,
  143,
  4,
  30,
  145,
  144,
  146,
  31,
  34,
  149,
  148,
  150,
  35,
  38,
  153,
  152,
  154,
  39,
  156,
  157,
  42,
  159,
  160,
  43,
  162,
  163,
  164,
  165,
  44,
  167,
  168,
  45,
  170,
  171,
  172,
  173,
  46,
  175,
  176,
  47,
  178,
  179,
  48,
  181,
  180,
  182,
  49,
  54,
  57,
  58,
  61,
  62,
  65,
  66,
  67,
  68,
  69,
  70,
  71,
  72,
  75,
  1,
  52,
  2,
  3,
  78,
  79,
  82,
  83,
  86,
  87,
  90,
  91,
  92,
  93,
  94,
  95,
  96,
  97,
  185,
  268,
  269,
  187,
  194,
  271,
  272,
  192,
  195,
  274,
  275,
  266,
  267,
  278,
  279,
  197,
  204,
  281,
  282,
  202,
  205,
  284,
  285,
  276,
  277,
  286,
  207,
  288,
  209,
  210,
  291,
  214,
  215,
  300,
  212,
  217,
  218,
  213,
  301,
  220,
  221,
  293,
  298,
  302,
  100,
  7,
  224,
  305,
  225,
  229,
  226,
  227,
  304,
  231,
  310,
  236,
  311,
  230,
  313,
  232,
  233,
  234,
  235,
  318,
  237,
  241,
  320,
  246,
  321,
  240,
  323,
  242,
  243,
  244,
  245,
  328,
  247,
  330,
  251,
  332,
  253,
  254,
  335,
  336,
  337,
  256,
  339,
  340,
  257,
  342,
  343,
  259,
  338,
  264,
  341,
  347,
  420,
  421,
  349,
  356,
  423,
  424,
  354,
  357,
  426,
  427,
  418,
  419,
  428,
  359,
  360,
  431,
  432,
  363,
  366,
  367,
  442,
  364,
  369,
  370,
  365,
  443,
  372,
  373,
  435,
  440,
  12,
  104,
  11,
  377,
  446,
  382,
  447,
  376,
  449,
  378,
  379,
  380,
  381,
  454,
  383,
  386,
  457,
  387,
  391,
  388,
  389,
  456,
  393,
  462,
  398,
  463,
  392,
  465,
  394,
  395,
  396,
  397,
  470,
  399,
  472,
  403,
  404,
  475,
  476,
  407,
  478,
  479,
  408,
  481,
  482,
  409,
  484,
  485,
  411,
  480,
  416,
  483,
  489,
  490,
  551,
  552,
  493,
  554,
  495,
  498,
  499,
  564,
  496,
  501,
  502,
  497,
  565,
  504,
  505,
  557,
  562,
  16,
  108,
  15,
  509,
  568,
  514,
  569,
  508,
  571,
  510,
  511,
  512,
  513,
  576,
  515,
  519,
  578,
  524,
  579,
  518,
  581,
  520,
  521,
  522,
  523,
  586,
  525,
  528,
  589,
  529,
  533,
  530,
  531,
  588,
  534,
  595,
  596,
  537,
  598,
  539,
  600,
  601,
  540,
  603,
  604,
  541,
  606,
  607,
  543,
  602,
  548,
  605,
  611,
  616,
  619,
  624,
  626,
  629,
  114,
  117,
  639,
  638,
  643,
  642,
  646,
  647,
  650,
  655,
  660,
  663,
  668,
  670,
  671,
  675,
  680,
  682,
  685,
  122,
  125,
  695,
  694,
  698,
  699,
  703,
  702,
  707,
  712,
  714,
  719,
  724,
  726,
  727,
  730,
  733,
  130,
  133,
  742,
  743,
  747,
  746,
  751,
  750,
  755,
  760,
  763,
  768,
  770,
  774,
  775,
  779,
  26,
  136,
  25,
  826,
  827,
  782,
  829,
  830,
  783,
  832,
  833,
  785,
  828,
  790,
  831,
  836,
  837,
  792,
  839,
  840,
  793,
  842,
  843,
  795,
  838,
  800,
  841,
  846,
  847,
  802,
  849,
  850,
  803,
  852,
  853,
  805,
  848,
  810,
  851,
  812,
  857,
  814,
  859,
  816,
  861,
  818,
  863,
  819,
  823,
  820,
  821,
  862,
  33,
  32,
  147,
  37,
  36,
  151,
  41,
  40,
  155,
  158,
  161,
  166,
  169,
  174,
  177,
  51,
  50,
  183,
  909,
  911,
  916,
  910,
  912,
  913,
  914,
  915,
  917,
  921,
  926,
  920,
  922,
  923,
  924,
  925,
  927,
  931,
  933,
  934,
  936,
  937,
  939,
  944,
  918,
  919,
  946,
  947,
  928,
  929,
  956,
  957,
  930,
  932,
  935,
  973,
  978,
  938,
  940,
  941,
  942,
  943,
  945,
  983,
  985,
  990,
  984,
  986,
  987,
  988,
  989,
  991,
  995,
  996,
  999,
  1000,
  1001,
  1003,
  1008,
  992,
  993,
  1010,
  1011,
  994,
  997,
  998,
  1027,
  1032,
  1002,
  1004,
  1005,
  1006,
  1007,
  1009,
  1037,
  1038,
  1041,
  1043,
  1044,
  1045,
  1047,
  1052,
  1039,
  1040,
  1042,
  1061,
  1066,
  1046,
  1048,
  1049,
  1050,
  1051,
  1053,
  1071,
  1076,
  1079,
  1084,
  1086,
  1087,
  1091,
  1096,
  1098,
  1099,
  1102,
  1103,
  1107,
  28,
  76,
  222,
  223,
  303,
  374,
  375,
  445,
  506,
  507,
  567,
  630,
  632,
  633,
  634,
  635,
  637,
  686,
  688,
  689,
  690,
  691,
  693,
  734,
  736,
  737,
  738,
  739,
  741,
  780,
  781,
  825,
  870,
  868,
  871,
  874,
  872,
  875,
  878,
  876,
  879,
  880,
  882,
  883,
  884,
  885,
  887,
  888,
  890,
  891,
  892,
  893,
  895,
  896,
  898,
  899,
  900,
  901,
  903,
  906,
  904,
  907,
  55,
  59,
  63,
  73,
  80,
  84,
  88,
  98,
  184,
  188,
  191,
  186,
  189,
  190,
  193,
  198,
  201,
  196,
  199,
  200,
  203,
  206,
  208,
  211,
  216,
  219,
  294,
  297,
  228,
  238,
  314,
  239,
  317,
  248,
  324,
  249,
  327,
  250,
  252,
  255,
  258,
  260,
  261,
  262,
  263,
  265,
  346,
  350,
  353,
  348,
  351,
  352,
  355,
  358,
  361,
  362,
  368,
  371,
  436,
  439,
  384,
  450,
  385,
  453,
  390,
  400,
  466,
  401,
  469,
  402,
  405,
  406,
  410,
  412,
  413,
  414,
  415,
  417,
  488,
  491,
  492,
  494,
  500,
  503,
  558,
  561,
  516,
  572,
  517,
  575,
  526,
  582,
  527,
  585,
  532,
  535,
  536,
  538,
  542,
  544,
  545,
  546,
  547,
  549,
  612,
  615,
  620,
  623,
  627,
  641,
  645,
  648,
  656,
  659,
  664,
  667,
  672,
  676,
  679,
  683,
  697,
  700,
  705,
  708,
  711,
  720,
  723,
  728,
  731,
  744,
  749,
  753,
  756,
  759,
  764,
  767,
  776,
  778,
  784,
  786,
  787,
  788,
  789,
  791,
  794,
  796,
  797,
  798,
  799,
  801,
  804,
  806,
  807,
  808,
  809,
  811,
  813,
  815,
  817,
  822,
  908,
  948,
  950,
  951,
  952,
  953,
  955,
  958,
  960,
  961,
  962,
  963,
  965,
  967,
  969,
  970,
  980,
  981,
  974,
  977,
  982,
  1012,
  1014,
  1015,
  1016,
  1017,
  1019,
  1021,
  1022,
  1025,
  1034,
  1035,
  1028,
  1031,
  1036,
  1054,
  1057,
  1059,
  1068,
  1069,
  1062,
  1065,
  1072,
  1075,
  1080,
  1083,
  1088,
  1092,
  1095,
  1100,
  1104,
  1106,
  56,
  140,
  270,
  273,
  444,
  287,
  636,
  280,
  283,
  566,
  289,
  692,
  290,
  292,
  295,
  296,
  299,
  77,
  307,
  308,
  309,
  306,
  312,
  315,
  316,
  319,
  322,
  325,
  326,
  329,
  331,
  333,
  334,
  344,
  897,
  345,
  902,
  60,
  64,
  74,
  869,
  81,
  85,
  89,
  99,
  735,
  873,
  877,
  429,
  422,
  434,
  448,
  458,
  471,
  460,
  477,
  430,
  610,
  550,
  614,
  617,
  618,
  628,
  437,
  433,
  441,
  631,
  473,
  649,
  459,
  644,
  461,
  464,
  467,
  468,
  661,
  662,
  665,
  487,
  669,
  666,
  553,
  556,
  570,
  587,
  590,
  592,
  599,
  674,
  684,
  559,
  555,
  563,
  687,
  701,
  597,
  580,
  583,
  584,
  713,
  591,
  704,
  593,
  718,
  721,
  609,
  725,
  722,
  824,
  740,
  748,
  845,
  752,
  855,
  754,
  844,
  762,
  854,
  772,
  771,
  777,
  860,
  773,
  864,
  886,
  894,
  881,
  889,
  905,
  971,
  1013,
  1018,
  1024,
  1026,
  1023,
  1058,
  1060,
  1055,
  1078,
  1029,
  1030,
  1033,
  1090,
  1063,
  1064,
  1067,
  1105,
  451,
  452,
  455,
  573,
  574,
  577,
  745,
  835,
  949,
  966,
  959,
  968,
  972,
  975,
  976,
  425,
  438,
  622,
  474,
  657,
  486,
  560,
  678,
  594,
  709,
  608,
  732,
  757,
  758,
  761,
  765,
  766,
  769,
  1020,
  1082,
  1070,
  1073,
  1074,
  1089,
  1056,
  1094,
  1101,
  640,
  696,
  954,
  964,
  613,
  621,
  625,
  651,
  652,
  653,
  654,
  658,
  673,
  706,
  715,
  716,
  834,
  729,
  717,
  858,
  865,
  979,
  1077,
  710,
  1081,
  856,
  1085,
  677,
  681,
  866,
  867,
  1097,
  1093
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_selected_rows.json <==
[
  {
    "system_row": 0,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 1,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 28
  },
  {
    "system_row": 2,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 0
  },
  {
    "system_row": 4,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 5,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 6,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 29
  },
  {
    "system_row": 7,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 9,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 29
  },
  {
    "system_row": 10,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 11,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 12,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 33
  },
  {
    "system_row": 13,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 15,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 33
  },
  {
    "system_row": 16,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 17,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 18,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 36
  },
  {
    "system_row": 19,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 21,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 36
  },
  {
    "system_row": 22,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 7
  },
  {
    "system_row": 23,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 24,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 25,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 26,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 31
  },
  {
    "system_row": 27,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 28,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 43
  },
  {
    "system_row": 29,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 30,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 31,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 32,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 33,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 26
  },
  {
    "system_row": 34,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 34
  },
  {
    "system_row": 35,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 36,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 37,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 50
  },
  {
    "system_row": 38,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 39,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 40,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 41,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 42,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 30
  },
  {
    "system_row": 43,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 44,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 47
  },
  {
    "system_row": 45,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 49
  },
  {
    "system_row": 46,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 47,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 48,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 46
  },
  {
    "system_row": 49,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 51,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 46
  },
  {
    "system_row": 52,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 53,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 54,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 55,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 56,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 4
  },
  {
    "system_row": 58,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 59,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 32
  },
  {
    "system_row": 60,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 5
  },
  {
    "system_row": 61,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 62,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 64,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 65,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 35
  },
  {
    "system_row": 66,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 67,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 68,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 70,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 71,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 38
  },
  {
    "system_row": 72,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 73,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 74,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 76,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 77,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 78,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 79,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 27
  },
  {
    "system_row": 80,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 31
  },
  {
    "system_row": 81,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 82,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 43
  },
  {
    "system_row": 83,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 51
  },
  {
    "system_row": 84,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 85,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 86,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 87,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 26
  },
  {
    "system_row": 88,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 34
  },
  {
    "system_row": 89,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 90,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 45
  },
  {
    "system_row": 91,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 50
  },
  {
    "system_row": 92,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 93,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 18
  },
  {
    "system_row": 94,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 95,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 96,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 97,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 98,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 47
  },
  {
    "system_row": 99,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 48
  },
  {
    "system_row": 102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 32,
    "input_i": 1,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 32,
    "input_i": 1,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 1,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 1,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 1,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 1,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 1,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 1,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 1,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 1,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 72,
    "input_i": 3,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 27
  },
  {
    "system_row": 267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 31
  },
  {
    "system_row": 268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 37
  },
  {
    "system_row": 269,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 39
  },
  {
    "system_row": 270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 43
  },
  {
    "system_row": 271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 51
  },
  {
    "system_row": 274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 74,
    "input_i": 3,
    "input_j": 6,
    "output_index": 19
  },
  {
    "system_row": 277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 74,
    "input_i": 3,
    "input_j": 6,
    "output_index": 37
  },
  {
    "system_row": 280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 26
  },
  {
    "system_row": 285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 34
  },
  {
    "system_row": 286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 40
  },
  {
    "system_row": 287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 50
  },
  {
    "system_row": 292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 40
  },
  {
    "system_row": 298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 3,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 3,
    "input_j": 9,
    "output_index": 33
  },
  {
    "system_row": 300,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 11,
    "output_index": 48
  },
  {
    "system_row": 304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 30
  },
  {
    "system_row": 310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 42
  },
  {
    "system_row": 311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 44
  },
  {
    "system_row": 312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 49
  },
  {
    "system_row": 314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 20
  },
  {
    "system_row": 316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 42
  },
  {
    "system_row": 318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 3,
    "input_j": 14,
    "output_index": 5
  },
  {
    "system_row": 319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 3,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 3,
    "input_j": 14,
    "output_index": 29
  },
  {
    "system_row": 322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 15,
    "output_index": 28
  },
  {
    "system_row": 324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 332,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 39
  },
  {
    "system_row": 334,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 27
  },
  {
    "system_row": 339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 31
  },
  {
    "system_row": 340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 343,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 18,
    "output_index": 51
  },
  {
    "system_row": 344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 346,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 347,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 41
  },
  {
    "system_row": 348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 354,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 356,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 45
  },
  {
    "system_row": 357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 358,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 21,
    "output_index": 33
  },
  {
    "system_row": 360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 362,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 48
  },
  {
    "system_row": 364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 365,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 366,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 30
  },
  {
    "system_row": 369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 47
  },
  {
    "system_row": 371,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 49
  },
  {
    "system_row": 374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 115,
    "input_i": 5,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 30
  },
  {
    "system_row": 458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 42
  },
  {
    "system_row": 459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 44
  },
  {
    "system_row": 460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 49
  },
  {
    "system_row": 464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 23
  },
  {
    "system_row": 467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 42
  },
  {
    "system_row": 470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 118,
    "input_i": 5,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 118,
    "input_i": 5,
    "input_j": 9,
    "output_index": 29
  },
  {
    "system_row": 472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 119,
    "input_i": 5,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 119,
    "input_i": 5,
    "input_j": 10,
    "output_index": 48
  },
  {
    "system_row": 474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 36
  },
  {
    "system_row": 476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 34
  },
  {
    "system_row": 482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 40
  },
  {
    "system_row": 483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 41
  },
  {
    "system_row": 484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 17
  },
  {
    "system_row": 488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 40
  },
  {
    "system_row": 490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 5,
    "input_j": 14,
    "output_index": 9
  },
  {
    "system_row": 491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 5,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 5,
    "input_j": 14,
    "output_index": 33
  },
  {
    "system_row": 494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 39
  },
  {
    "system_row": 498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 27
  },
  {
    "system_row": 503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 31
  },
  {
    "system_row": 504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 37
  },
  {
    "system_row": 506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 43
  },
  {
    "system_row": 507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 5,
    "input_j": 16,
    "output_index": 51
  },
  {
    "system_row": 508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 28
  },
  {
    "system_row": 510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 3
  },
  {
    "system_row": 514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 5,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 44
  },
  {
    "system_row": 520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 47
  },
  {
    "system_row": 529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 29
  },
  {
    "system_row": 532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 36
  },
  {
    "system_row": 536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 16
  },
  {
    "system_row": 538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 26
  },
  {
    "system_row": 540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 34
  },
  {
    "system_row": 541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 45
  },
  {
    "system_row": 543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 50
  },
  {
    "system_row": 546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 610,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 7,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 612,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 7,
    "input_j": 9,
    "output_index": 24
  },
  {
    "system_row": 613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 7,
    "input_j": 9,
    "output_index": 48
  },
  {
    "system_row": 614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 7,
    "input_j": 10,
    "output_index": 5
  },
  {
    "system_row": 615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 7,
    "input_j": 10,
    "output_index": 29
  },
  {
    "system_row": 616,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 33
  },
  {
    "system_row": 618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 27
  },
  {
    "system_row": 623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 31
  },
  {
    "system_row": 624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 37
  },
  {
    "system_row": 625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 39
  },
  {
    "system_row": 626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 43
  },
  {
    "system_row": 627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 51
  },
  {
    "system_row": 628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 37
  },
  {
    "system_row": 632,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 160,
    "input_i": 7,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 160,
    "input_i": 7,
    "input_j": 14,
    "output_index": 14
  },
  {
    "system_row": 634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 160,
    "input_i": 7,
    "input_j": 14,
    "output_index": 36
  },
  {
    "system_row": 636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 40
  },
  {
    "system_row": 639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 41
  },
  {
    "system_row": 640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 641,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 7,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 651,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 652,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 653,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 44
  },
  {
    "system_row": 654,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 655,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 660,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 662,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 663,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 665,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 28
  },
  {
    "system_row": 666,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 667,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 670,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 7,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 167,
    "input_i": 7,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 673,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 167,
    "input_i": 7,
    "input_j": 21,
    "output_index": 48
  },
  {
    "system_row": 674,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 675,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 676,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 33
  },
  {
    "system_row": 678,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 680,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 681,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 27
  },
  {
    "system_row": 682,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 31
  },
  {
    "system_row": 683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 684,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 43
  },
  {
    "system_row": 685,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 51
  },
  {
    "system_row": 688,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 7,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 689,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 7,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 692,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 7,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 693,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 7,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 9,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 9,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 9,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 9,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 9,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 9,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 9,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 9,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 9,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 195,
    "input_i": 9,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 9,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 197,
    "input_i": 9,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 198,
    "input_i": 9,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 199,
    "input_i": 9,
    "input_j": 20,
    "output_index": 46
  },
  {
    "system_row": 770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 200,
    "input_i": 9,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 201,
    "input_i": 9,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 201,
    "input_i": 9,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 202,
    "input_i": 9,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 202,
    "input_i": 9,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 203,
    "input_i": 9,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 781,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 204,
    "input_i": 9,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 205,
    "input_i": 10,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 205,
    "input_i": 10,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 206,
    "input_i": 10,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 206,
    "input_i": 10,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 208,
    "input_i": 10,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 208,
    "input_i": 10,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 209,
    "input_i": 10,
    "input_j": 15,
    "output_index": 36
  },
  {
    "system_row": 800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 210,
    "input_i": 10,
    "input_j": 16,
    "output_index": 14
  },
  {
    "system_row": 802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 211,
    "input_i": 10,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 212,
    "input_i": 10,
    "input_j": 18,
    "output_index": 46
  },
  {
    "system_row": 805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 213,
    "input_i": 10,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 214,
    "input_i": 10,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 215,
    "input_i": 10,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 215,
    "input_i": 10,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 216,
    "input_i": 10,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 218,
    "input_i": 10,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 219,
    "input_i": 10,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 222,
    "input_i": 11,
    "input_j": 14,
    "output_index": 20
  },
  {
    "system_row": 829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 222,
    "input_i": 11,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 224,
    "input_i": 11,
    "input_j": 16,
    "output_index": 46
  },
  {
    "system_row": 836,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 226,
    "input_i": 11,
    "input_j": 18,
    "output_index": 14
  },
  {
    "system_row": 839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 228,
    "input_i": 11,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 842,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 231,
    "input_i": 11,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 851,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 233,
    "input_i": 11,
    "input_j": 25,
    "output_index": 29
  },
  {
    "system_row": 854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 12,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 856,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 12,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 12,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 12,
    "input_j": 14,
    "output_index": 46
  },
  {
    "system_row": 860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 47
  },
  {
    "system_row": 867,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 49
  },
  {
    "system_row": 870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 12,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 12,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 12,
    "input_j": 16,
    "output_index": 42
  },
  {
    "system_row": 875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 12,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 879,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 882,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 45
  },
  {
    "system_row": 885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 12,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 12,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 12,
    "input_j": 18,
    "output_index": 40
  },
  {
    "system_row": 893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 12,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 899,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 27
  },
  {
    "system_row": 900,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 43
  },
  {
    "system_row": 903,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 51
  },
  {
    "system_row": 906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 12,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 907,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 12,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 910,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 12,
    "input_j": 20,
    "output_index": 37
  },
  {
    "system_row": 911,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 12,
    "input_j": 20,
    "output_index": 39
  },
  {
    "system_row": 914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 242,
    "input_i": 12,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 242,
    "input_i": 12,
    "input_j": 21,
    "output_index": 38
  },
  {
    "system_row": 916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 12,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 12,
    "input_j": 22,
    "output_index": 35
  },
  {
    "system_row": 918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 12,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 12,
    "input_j": 23,
    "output_index": 32
  },
  {
    "system_row": 920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 12,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 12,
    "input_j": 24,
    "output_index": 28
  },
  {
    "system_row": 922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 924,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 926,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 12,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 14,
    "input_j": 15,
    "output_index": 29
  },
  {
    "system_row": 980,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 14,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 14,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 14,
    "input_j": 17,
    "output_index": 33
  },
  {
    "system_row": 988,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 262,
    "input_i": 14,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 262,
    "input_i": 14,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 14,
    "input_j": 19,
    "output_index": 36
  },
  {
    "system_row": 996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 14,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 997,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 14,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 1001,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 14,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 1005,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 14,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 1011,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 14,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 1015,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 14,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 1021,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 14,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 1025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 14,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 1031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 268,
    "input_i": 14,
    "input_j": 24,
    "output_index": 46
  },
  {
    "system_row": 1034,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 14,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 1035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 14,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 1037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 15,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 1039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 1041,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 1043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 1045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 1046,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 27
  },
  {
    "system_row": 1047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 31
  },
  {
    "system_row": 1048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 1050,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 15,
    "input_j": 18,
    "output_index": 51
  },
  {
    "system_row": 1051,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 1053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 1055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 1057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 1058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 1059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 1060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 1062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 15,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 1063,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 15,
    "input_j": 21,
    "output_index": 33
  },
  {
    "system_row": 1064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 15,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 1065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 15,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 1066,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 1067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 1068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 1070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 1074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 16,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 1077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 16,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 1082,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 16,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 1086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 16,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 1092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 16,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 1095,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 16,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 1100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 16,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 1104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 16,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 1108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 16,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 1110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 16,
    "input_j": 22,
    "output_index": 14
  },
  {
    "system_row": 1113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 16,
    "input_j": 23,
    "output_index": 46
  },
  {
    "system_row": 1114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 16,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 1116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 16,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 1118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 16,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 1121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 16,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 1122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 16,
    "input_j": 25,
    "output_index": 25
  },
  {
    "system_row": 1123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 16,
    "input_j": 25,
    "output_index": 30
  },
  {
    "system_row": 1124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 16,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 1127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 16,
    "input_j": 25,
    "output_index": 49
  },
  {
    "system_row": 1128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 289,
    "input_i": 17,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 1130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 1132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 1134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 1136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 1137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 1138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 1139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 1141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 17,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 1142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 292,
    "input_i": 17,
    "input_j": 21,
    "output_index": 29
  },
  {
    "system_row": 1143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 293,
    "input_i": 17,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 1144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 294,
    "input_i": 17,
    "input_j": 23,
    "output_index": 36
  },
  {
    "system_row": 1145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 295,
    "input_i": 17,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 1146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 295,
    "input_i": 17,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 1147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 1149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 1153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 18,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 1156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 18,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 1161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 1165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 1169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 299,
    "input_i": 18,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 1172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 18,
    "input_j": 22,
    "output_index": 46
  },
  {
    "system_row": 1173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 301,
    "input_i": 18,
    "input_j": 23,
    "output_index": 14
  },
  {
    "system_row": 1175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 18,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 18,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 1179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 303,
    "input_i": 18,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 1182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 303,
    "input_i": 18,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 1183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 303,
    "input_i": 18,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 1184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 303,
    "input_i": 18,
    "input_j": 25,
    "output_index": 34
  },
  {
    "system_row": 1185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 303,
    "input_i": 18,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 1188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 303,
    "input_i": 18,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 1189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 304,
    "input_i": 19,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 1191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 305,
    "input_i": 19,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 1192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 306,
    "input_i": 19,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 1193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 307,
    "input_i": 19,
    "input_j": 23,
    "output_index": 33
  },
  {
    "system_row": 1194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 308,
    "input_i": 19,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 308,
    "input_i": 19,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 1196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 1198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 1201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 310,
    "input_i": 20,
    "input_j": 21,
    "output_index": 46
  },
  {
    "system_row": 1202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 311,
    "input_i": 20,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 1204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 20,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 1206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 20,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 1208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 20,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 1210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 20,
    "input_j": 25,
    "output_index": 7
  },
  {
    "system_row": 1213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 20,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 1214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 20,
    "input_j": 25,
    "output_index": 27
  },
  {
    "system_row": 1215,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 20,
    "input_j": 25,
    "output_index": 31
  },
  {
    "system_row": 1216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 20,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 1219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 20,
    "input_j": 25,
    "output_index": 51
  },
  {
    "system_row": 1220,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 21,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 1222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 21,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 1224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 316,
    "input_i": 21,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 1226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 316,
    "input_i": 21,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 1228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 1230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 318,
    "input_i": 21,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 1231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 22,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 1233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 22,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 1235,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 1237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 22,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 1238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 23,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 1240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 23,
    "input_j": 25,
    "output_index": 29
  },
  {
    "system_row": 1241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 24,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 1243,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 1249,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 1251,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 1252,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 1256,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 32
  },
  {
    "system_row": 1257,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 1258,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 1262,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 35
  },
  {
    "system_row": 1263,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 1264,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 1268,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 38
  },
  {
    "system_row": 1269,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 7
  },
  {
    "system_row": 1271,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 1272,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 1273,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 31
  },
  {
    "system_row": 1274,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 1276,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 1277,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 1279,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 1280,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 26
  },
  {
    "system_row": 1281,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 34
  },
  {
    "system_row": 1282,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 1284,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 50
  },
  {
    "system_row": 1285,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 1287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 1288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 1289,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 30
  },
  {
    "system_row": 1290,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 1292,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 49
  },
  {
    "system_row": 1293,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 1294,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 1298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 48
  },
  {
    "system_row": 1301,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 1302,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1303,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 29
  },
  {
    "system_row": 1307,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 9
  },
  {
    "system_row": 1308,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 1309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 33
  },
  {
    "system_row": 1313,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 12
  },
  {
    "system_row": 1314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 1315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 36
  },
  {
    "system_row": 1319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 1321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 1322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 27
  },
  {
    "system_row": 1323,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 31
  },
  {
    "system_row": 1324,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 1326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 51
  },
  {
    "system_row": 1327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 1329,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 1330,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 26
  },
  {
    "system_row": 1331,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 34
  },
  {
    "system_row": 1332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 1334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 50
  },
  {
    "system_row": 1335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 1337,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 1338,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 1339,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 1340,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 1342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 1343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 1344,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 1345,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 46
  },
  {
    "system_row": 1356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 1362,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 1368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 1398,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 1406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 1418,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 1448,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 1579,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 72,
    "input_i": 3,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 1581,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 1583,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 73,
    "input_i": 3,
    "input_j": 5,
    "output_index": 39
  },
  {
    "system_row": 1585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 74,
    "input_i": 3,
    "input_j": 6,
    "output_index": 7
  },
  {
    "system_row": 1588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 74,
    "input_i": 3,
    "input_j": 6,
    "output_index": 27
  },
  {
    "system_row": 1589,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 74,
    "input_i": 3,
    "input_j": 6,
    "output_index": 31
  },
  {
    "system_row": 1592,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 74,
    "input_i": 3,
    "input_j": 6,
    "output_index": 51
  },
  {
    "system_row": 1593,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 1595,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 1597,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 1600,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 26
  },
  {
    "system_row": 1601,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 34
  },
  {
    "system_row": 1604,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 3,
    "input_j": 8,
    "output_index": 50
  },
  {
    "system_row": 1605,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 77,
    "input_i": 3,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 1606,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 1607,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 11,
    "output_index": 48
  },
  {
    "system_row": 1608,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 1609,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 80,
    "input_i": 3,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 1610,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 1612,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 44
  },
  {
    "system_row": 1615,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 1619,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 1620,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 1621,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 39
  },
  {
    "system_row": 1622,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 43
  },
  {
    "system_row": 1625,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 16
  },
  {
    "system_row": 1626,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 1627,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 41
  },
  {
    "system_row": 1628,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 45
  },
  {
    "system_row": 1631,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 1632,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 1633,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 48
  },
  {
    "system_row": 1634,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 1636,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 1637,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 1638,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 30
  },
  {
    "system_row": 1639,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 1641,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 24,
    "output_index": 49
  },
  {
    "system_row": 1764,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 115,
    "input_i": 5,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 1766,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 1768,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 44
  },
  {
    "system_row": 1770,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 6
  },
  {
    "system_row": 1773,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 25
  },
  {
    "system_row": 1774,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 30
  },
  {
    "system_row": 1777,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 49
  },
  {
    "system_row": 1778,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 118,
    "input_i": 5,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 1779,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 119,
    "input_i": 5,
    "input_j": 10,
    "output_index": 48
  },
  {
    "system_row": 1780,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 1781,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 1782,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 121,
    "input_i": 5,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 1783,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 1785,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 41
  },
  {
    "system_row": 1788,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 1789,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 1790,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 39
  },
  {
    "system_row": 1791,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 43
  },
  {
    "system_row": 1794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 1798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 18
  },
  {
    "system_row": 1799,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 1800,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 44
  },
  {
    "system_row": 1801,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 47
  },
  {
    "system_row": 1804,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 1805,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 1806,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 1807,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 1809,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 1810,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 26
  },
  {
    "system_row": 1811,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 34
  },
  {
    "system_row": 1812,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 1814,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 50
  },
  {
    "system_row": 1919,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 7,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 1921,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 155,
    "input_i": 7,
    "input_j": 9,
    "output_index": 48
  },
  {
    "system_row": 1922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 7,
    "input_j": 10,
    "output_index": 5
  },
  {
    "system_row": 1923,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 1924,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 1925,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 158,
    "input_i": 7,
    "input_j": 12,
    "output_index": 43
  },
  {
    "system_row": 1926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 1928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 1931,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 16
  },
  {
    "system_row": 1932,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 1933,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 41
  },
  {
    "system_row": 1934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 45
  },
  {
    "system_row": 1937,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 18
  },
  {
    "system_row": 1938,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 1939,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 44
  },
  {
    "system_row": 1940,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 47
  },
  {
    "system_row": 1943,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 1947,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 167,
    "input_i": 7,
    "input_j": 21,
    "output_index": 48
  },
  {
    "system_row": 1948,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 1949,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 1950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 1952,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1953,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 27
  },
  {
    "system_row": 1954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 31
  },
  {
    "system_row": 1955,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 1957,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 51
  },
  {
    "system_row": 2044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 189,
    "input_i": 9,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 2046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 189,
    "input_i": 9,
    "input_j": 10,
    "output_index": 44
  },
  {
    "system_row": 2048,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 190,
    "input_i": 9,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 2050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 190,
    "input_i": 9,
    "input_j": 11,
    "output_index": 41
  },
  {
    "system_row": 2052,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 191,
    "input_i": 9,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 2060,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 194,
    "input_i": 9,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 2063,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 196,
    "input_i": 9,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 2065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 198,
    "input_i": 9,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 2069,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 201,
    "input_i": 9,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 2071,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 201,
    "input_i": 9,
    "input_j": 22,
    "output_index": 44
  },
  {
    "system_row": 2073,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 202,
    "input_i": 9,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 2075,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 202,
    "input_i": 9,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 2077,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 203,
    "input_i": 9,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 2080,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 205,
    "input_i": 10,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 2082,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 205,
    "input_i": 10,
    "input_j": 11,
    "output_index": 39
  },
  {
    "system_row": 2084,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 206,
    "input_i": 10,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 2092,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 209,
    "input_i": 10,
    "input_j": 15,
    "output_index": 36
  },
  {
    "system_row": 2094,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 211,
    "input_i": 10,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 2098,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 213,
    "input_i": 10,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 2100,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 215,
    "input_i": 10,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 2102,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 215,
    "input_i": 10,
    "input_j": 21,
    "output_index": 44
  },
  {
    "system_row": 2105,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 2107,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 39
  },
  {
    "system_row": 2109,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 218,
    "input_i": 10,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 2112,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 2119,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 2123,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 2126,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 2128,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 16
  },
  {
    "system_row": 2130,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 41
  },
  {
    "system_row": 2132,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 2134,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 39
  },
  {
    "system_row": 2137,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 2140,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 234,
    "input_i": 12,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 2143,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 2145,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 2146,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 2147,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 2148,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 2150,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 12,
    "input_j": 15,
    "output_index": 49
  },
  {
    "system_row": 2155,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 2157,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 2158,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 2159,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 2160,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 2162,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 12,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 2167,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 2169,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 2170,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 27
  },
  {
    "system_row": 2171,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 2172,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 2174,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 12,
    "input_j": 19,
    "output_index": 51
  },
  {
    "system_row": 2179,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 242,
    "input_i": 12,
    "input_j": 21,
    "output_index": 38
  },
  {
    "system_row": 2180,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 243,
    "input_i": 12,
    "input_j": 22,
    "output_index": 35
  },
  {
    "system_row": 2181,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 244,
    "input_i": 12,
    "input_j": 23,
    "output_index": 32
  },
  {
    "system_row": 2182,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 245,
    "input_i": 12,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 2280,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 270,
    "input_i": 15,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 2282,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 2285,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 2286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 27
  },
  {
    "system_row": 2287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 2288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 2291,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 51
  },
  {
    "system_row": 2300,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 2303,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 2304,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 26
  },
  {
    "system_row": 2305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 2306,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 2309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 50
  },
  {
    "system_row": 2319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 15,
    "input_j": 21,
    "output_index": 33
  },
  {
    "system_row": 2321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 15,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 2322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 277,
    "input_i": 15,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 2326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 2330,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 278,
    "input_i": 15,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 2334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 2336,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 2371,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 289,
    "input_i": 17,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 2373,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 2376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 2377,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 2378,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 30
  },
  {
    "system_row": 2379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 2382,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 49
  },
  {
    "system_row": 2392,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 292,
    "input_i": 17,
    "input_j": 21,
    "output_index": 29
  },
  {
    "system_row": 2393,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 293,
    "input_i": 17,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 2396,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 294,
    "input_i": 17,
    "input_j": 23,
    "output_index": 36
  },
  {
    "system_row": 2399,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 295,
    "input_i": 17,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 2403,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 295,
    "input_i": 17,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 2407,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 16
  },
  {
    "system_row": 2409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 2432,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 304,
    "input_i": 19,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 2434,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 305,
    "input_i": 19,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 2437,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 306,
    "input_i": 19,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 2439,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 307,
    "input_i": 19,
    "input_j": 23,
    "output_index": 33
  },
  {
    "system_row": 2442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 308,
    "input_i": 19,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 2446,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 308,
    "input_i": 19,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 2450,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 2452,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 2463,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 315,
    "input_i": 21,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 2465,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 315,
    "input_i": 21,
    "input_j": 22,
    "output_index": 44
  },
  {
    "system_row": 2467,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 316,
    "input_i": 21,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 2469,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 316,
    "input_i": 21,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 2471,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 2474,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 319,
    "input_i": 22,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 2476,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 319,
    "input_i": 22,
    "input_j": 23,
    "output_index": 39
  },
  {
    "system_row": 2478,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 2481,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 322,
    "input_i": 23,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 2484,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 24,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 2486,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 2489,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 8
  },
  {
    "system_row": 2497,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 2502,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 43
  },
  {
    "system_row": 2505,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 15
  },
  {
    "system_row": 2506,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 35
  },
  {
    "system_row": 2507,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 39
  },
  {
    "system_row": 2509,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 2514,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 2517,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 17
  },
  {
    "system_row": 2518,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 38
  },
  {
    "system_row": 2519,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 41
  },
  {
    "system_row": 2525,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 2530,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 6
  },
  {
    "system_row": 2533,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 2534,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 30
  },
  {
    "system_row": 2537,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 49
  },
  {
    "system_row": 2540,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 2541,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 2542,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 2543,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 2544,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 2550,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 2553,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 27
  },
  {
    "system_row": 2554,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 2557,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 51
  },
  {
    "system_row": 2560,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 2563,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 26
  },
  {
    "system_row": 2564,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 2567,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 50
  },
  {
    "system_row": 2572,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 35
  },
  {
    "system_row": 2576,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 38
  },
  {
    "system_row": 2578,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 2580,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 2581,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 2582,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 2590,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 47
  },
  {
    "system_row": 2601,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 1,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 2613,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 30,
    "input_i": 1,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 2629,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 34,
    "input_i": 1,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 2644,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 2645,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 2658,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 2668,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 2686,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 2736,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 2789,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 21,
    "output_index": 31
  },
  {
    "system_row": 2799,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 68,
    "input_i": 2,
    "input_j": 22,
    "output_index": 34
  },
  {
    "system_row": 2937,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 115,
    "input_i": 5,
    "input_j": 6,
    "output_index": 32
  },
  {
    "system_row": 2942,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 117,
    "input_i": 5,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 2949,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 12
  },
  {
    "system_row": 2955,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 124,
    "input_i": 5,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 2966,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 126,
    "input_i": 5,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 2970,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 47
  },
  {
    "system_row": 2974,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 21,
    "output_index": 28
  },
  {
    "system_row": 2979,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 24,
    "output_index": 38
  },
  {
    "system_row": 2984,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 135,
    "input_i": 6,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 2986,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 136,
    "input_i": 6,
    "input_j": 8,
    "output_index": 6
  },
  {
    "system_row": 2990,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 136,
    "input_i": 6,
    "input_j": 8,
    "output_index": 25
  },
  {
    "system_row": 2991,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 136,
    "input_i": 6,
    "input_j": 8,
    "output_index": 30
  },
  {
    "system_row": 2995,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 136,
    "input_i": 6,
    "input_j": 8,
    "output_index": 49
  },
  {
    "system_row": 3006,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 139,
    "input_i": 6,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 3007,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 139,
    "input_i": 6,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 3010,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 139,
    "input_i": 6,
    "input_j": 11,
    "output_index": 26
  },
  {
    "system_row": 3011,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 139,
    "input_i": 6,
    "input_j": 11,
    "output_index": 34
  },
  {
    "system_row": 3015,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 139,
    "input_i": 6,
    "input_j": 11,
    "output_index": 50
  },
  {
    "system_row": 3030,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 143,
    "input_i": 6,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 3044,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 145,
    "input_i": 6,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 3049,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 147,
    "input_i": 6,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 3054,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 149,
    "input_i": 6,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 3056,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 149,
    "input_i": 6,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 3057,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 149,
    "input_i": 6,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 3060,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 150,
    "input_i": 6,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 3064,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 150,
    "input_i": 6,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 3065,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 150,
    "input_i": 6,
    "input_j": 22,
    "output_index": 30
  },
  {
    "system_row": 3069,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 150,
    "input_i": 6,
    "input_j": 22,
    "output_index": 49
  },
  {
    "system_row": 3070,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 151,
    "input_i": 6,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 3073,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 151,
    "input_i": 6,
    "input_j": 23,
    "output_index": 26
  },
  {
    "system_row": 3074,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 151,
    "input_i": 6,
    "input_j": 23,
    "output_index": 34
  },
  {
    "system_row": 3077,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 151,
    "input_i": 6,
    "input_j": 23,
    "output_index": 50
  },
  {
    "system_row": 3084,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 152,
    "input_i": 6,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 3091,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 154,
    "input_i": 7,
    "input_j": 8,
    "output_index": 32
  },
  {
    "system_row": 3097,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 3103,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 3116,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 47
  },
  {
    "system_row": 3119,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 3124,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 168,
    "input_i": 7,
    "input_j": 22,
    "output_index": 28
  },
  {
    "system_row": 3127,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 170,
    "input_i": 7,
    "input_j": 24,
    "output_index": 35
  },
  {
    "system_row": 3142,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 174,
    "input_i": 8,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 3143,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 174,
    "input_i": 8,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 3146,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 174,
    "input_i": 8,
    "input_j": 11,
    "output_index": 27
  },
  {
    "system_row": 3147,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 174,
    "input_i": 8,
    "input_j": 11,
    "output_index": 31
  },
  {
    "system_row": 3151,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 174,
    "input_i": 8,
    "input_j": 11,
    "output_index": 51
  },
  {
    "system_row": 3166,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 178,
    "input_i": 8,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 3181,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 180,
    "input_i": 8,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 3186,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 8,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 3190,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 8,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 3194,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 8,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 3195,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 8,
    "input_j": 21,
    "output_index": 30
  },
  {
    "system_row": 3199,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 8,
    "input_j": 21,
    "output_index": 49
  },
  {
    "system_row": 3200,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 185,
    "input_i": 8,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 3202,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 185,
    "input_i": 8,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 3203,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 185,
    "input_i": 8,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 3206,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 8,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 3209,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 8,
    "input_j": 23,
    "output_index": 27
  },
  {
    "system_row": 3210,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 8,
    "input_j": 23,
    "output_index": 31
  },
  {
    "system_row": 3213,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 8,
    "input_j": 23,
    "output_index": 51
  },
  {
    "system_row": 3220,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 187,
    "input_i": 8,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 3334,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 20
  },
  {
    "system_row": 3336,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 223,
    "input_i": 11,
    "input_j": 15,
    "output_index": 44
  },
  {
    "system_row": 3348,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 3349,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 225,
    "input_i": 11,
    "input_j": 17,
    "output_index": 41
  },
  {
    "system_row": 3358,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 3359,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 227,
    "input_i": 11,
    "input_j": 19,
    "output_index": 39
  },
  {
    "system_row": 3369,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 3370,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 229,
    "input_i": 11,
    "input_j": 21,
    "output_index": 16
  },
  {
    "system_row": 3379,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 3380,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 230,
    "input_i": 11,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 3388,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 231,
    "input_i": 11,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 3390,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 3391,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 3392,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 3393,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 3394,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 232,
    "input_i": 11,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 3513,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 271,
    "input_i": 15,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 3527,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 15,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 3537,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 15,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 3541,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 276,
    "input_i": 15,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 3546,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 15,
    "input_j": 23,
    "output_index": 44
  },
  {
    "system_row": 3559,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 47
  },
  {
    "system_row": 3615,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 3623,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 293,
    "input_i": 17,
    "input_j": 22,
    "output_index": 44
  },
  {
    "system_row": 3624,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 294,
    "input_i": 17,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 3627,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 3655,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 305,
    "input_i": 19,
    "input_j": 21,
    "output_index": 44
  },
  {
    "system_row": 3658,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 307,
    "input_i": 19,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 3661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 3689,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 315,
    "input_i": 21,
    "input_j": 22,
    "output_index": 47
  },
  {
    "system_row": 3692,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 316,
    "input_i": 21,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 3700,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 26
  },
  {
    "system_row": 3701,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 34
  },
  {
    "system_row": 3705,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 317,
    "input_i": 21,
    "input_j": 24,
    "output_index": 50
  },
  {
    "system_row": 3708,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 319,
    "input_i": 22,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 3716,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 27
  },
  {
    "system_row": 3717,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 31
  },
  {
    "system_row": 3721,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 320,
    "input_i": 22,
    "input_j": 24,
    "output_index": 51
  },
  {
    "system_row": 3724,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 322,
    "input_i": 23,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 3746,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 27
  },
  {
    "system_row": 3747,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 31
  },
  {
    "system_row": 3750,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 51
  },
  {
    "system_row": 3756,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 26
  },
  {
    "system_row": 3757,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 34
  },
  {
    "system_row": 3760,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 50
  },
  {
    "system_row": 3772,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 46
  },
  {
    "system_row": 3776,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 46
  },
  {
    "system_row": 3795,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 3801,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 3807,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 3813,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 3827,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 3830,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 25
  },
  {
    "system_row": 3831,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 30
  },
  {
    "system_row": 4253,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 116,
    "input_i": 5,
    "input_j": 7,
    "output_index": 48
  },
  {
    "system_row": 4260,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 120,
    "input_i": 5,
    "input_j": 11,
    "output_index": 41
  },
  {
    "system_row": 4265,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 36
  },
  {
    "system_row": 4277,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 4281,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 129,
    "input_i": 5,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 4285,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 4357,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 157,
    "input_i": 7,
    "input_j": 11,
    "output_index": 39
  },
  {
    "system_row": 4362,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 159,
    "input_i": 7,
    "input_j": 13,
    "output_index": 33
  },
  {
    "system_row": 4371,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 4375,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 164,
    "input_i": 7,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 4382,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 4618,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 220,
    "input_i": 11,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 4632,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 226,
    "input_i": 11,
    "input_j": 18,
    "output_index": 26
  },
  {
    "system_row": 4633,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 226,
    "input_i": 11,
    "input_j": 18,
    "output_index": 34
  },
  {
    "system_row": 4636,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 226,
    "input_i": 11,
    "input_j": 18,
    "output_index": 50
  },
  {
    "system_row": 4641,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 228,
    "input_i": 11,
    "input_j": 20,
    "output_index": 27
  },
  {
    "system_row": 4642,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 228,
    "input_i": 11,
    "input_j": 20,
    "output_index": 31
  },
  {
    "system_row": 4645,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 228,
    "input_i": 11,
    "input_j": 20,
    "output_index": 51
  },
  {
    "system_row": 4857,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 289,
    "input_i": 17,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 4872,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 4876,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 4880,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 4881,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 298,
    "input_i": 18,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 4901,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 301,
    "input_i": 18,
    "input_j": 23,
    "output_index": 34
  },
  {
    "system_row": 4912,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 304,
    "input_i": 19,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 4921,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 4938,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 312,
    "input_i": 20,
    "input_j": 23,
    "output_index": 31
  },
  {
    "system_row": 4973,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 4979,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 4985,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 4990,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 5059,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 75,
    "input_i": 3,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 5081,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 26
  },
  {
    "system_row": 5085,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 13,
    "output_index": 50
  },
  {
    "system_row": 5098,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 5099,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 5101,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 5114,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 5118,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 19,
    "output_index": 30
  },
  {
    "system_row": 5130,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 91,
    "input_i": 3,
    "input_j": 23,
    "output_index": 38
  },
  {
    "system_row": 5318,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 163,
    "input_i": 7,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 5328,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 165,
    "input_i": 7,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 5331,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 169,
    "input_i": 7,
    "input_j": 23,
    "output_index": 32
  },
  {
    "system_row": 5411,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 211,
    "input_i": 10,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 5419,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 213,
    "input_i": 10,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 5439,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 5441,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 5442,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 217,
    "input_i": 10,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 5588,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 290,
    "input_i": 17,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 5610,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 49
  },
  {
    "system_row": 6014,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 161,
    "input_i": 7,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 6273,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 279,
    "input_i": 15,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 6367,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 6379,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 6547,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 27
  },
  {
    "system_row": 6551,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 122,
    "input_i": 5,
    "input_j": 13,
    "output_index": 51
  },
  {
    "system_row": 6574,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 6575,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 128,
    "input_i": 5,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 7024,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 309,
    "input_i": 19,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 7697,
    "generator_index": 7,
    "generator_name": "x_-e2-e3(1)",
    "input_pair_index": 296,
    "input_i": 17,
    "input_j": 25,
    "output_index": 27
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lminus_to_Lplus_variables.csv <==
column,input_i,input_j,output
0,0,1,0
1,0,1,1
2,0,1,2
3,0,1,3
4,0,2,4
5,0,2,28
6,0,3,5
7,0,3,29
8,0,4,8
9,0,4,32
10,0,5,9
11,0,5,33
12,0,6,11
13,0,6,35
14,0,7,12
15,0,7,36
16,0,8,14
17,0,8,38
18,0,9,15
19,0,9,39
20,0,10,17
21,0,10,41
22,0,11,20
23,0,11,44
24,0,12,22
25,0,12,46
26,0,13,24
27,0,13,48
28,0,14,4
29,0,14,28
30,0,15,5
31,0,15,29
32,0,16,8
33,0,16,32
34,0,17,9
35,0,17,33
36,0,18,11
37,0,18,35
38,0,19,12
39,0,19,36
40,0,20,14
41,0,20,38
42,0,21,15
43,0,21,39
44,0,22,17
45,0,22,41
46,0,23,20
47,0,23,44
48,0,24,22
49,0,24,46
50,0,25,24
51,0,25,48
52,1,2,4
53,1,2,28
54,1,3,5
55,1,3,29
56,1,4,8
57,1,4,32
58,1,5,9
59,1,5,33
60,1,6,11
61,1,6,35
62,1,7,12
63,1,7,36
64,1,8,14
65,1,8,38
66,1,9,15
67,1,9,39
68,1,10,17
69,1,10,41
70,1,11,20
71,1,11,44
72,1,12,22
73,1,12,46
74,1,13,24
75,1,13,48
76,1,14,4
77,1,14,28
78,1,15,5
79,1,15,29
80,1,16,8
81,1,16,32
82,1,17,9
83,1,17,33
84,1,18,11
85,1,18,35
86,1,19,12
87,1,19,36
88,1,20,14
89,1,20,38
90,1,21,15
91,1,21,39
92,1,22,17
93,1,22,41
94,1,23,20
95,1,23,44
96,1,24,22
97,1,24,46
98,1,25,24
99,1,25,48
100,2,3,8
101,2,3,32
102,2,4,5
103,2,4,29
104,2,5,11
105,2,5,35
106,2,6,9
107,2,6,33
108,2,7,14
109,2,7,38
110,2,8,12
111,2,8,36
112,2,9,7
113,2,9,13
114,2,9,19
115,2,9,27
116,2,9,31
117,2,9,37
118,2,9,43
119,2,9,51
120,2,10,10
121,2,10,16
122,2,10,21
123,2,10,26
124,2,10,34
125,2,10,40
126,2,10,45
127,2,10,50
128,2,11,6
129,2,11,18
130,2,11,23
131,2,11,25
132,2,11,30
133,2,11,42
134,2,11,47
135,2,11,49
136,2,12,24
137,2,12,48
138,2,13,22
139,2,13,46
140,2,14,0
141,2,14,1
142,2,14,2
143,2,14,3
144,2,15,8
145,2,15,32
146,2,16,5
147,2,16,29
148,2,17,11
149,2,17,35
150,2,18,9
151,2,18,33
152,2,19,14
153,2,19,38
154,2,20,12
155,2,20,36
156,2,21,7
157,2,21,13
158,2,21,19
159,2,21,27
160,2,21,31
161,2,21,37
162,2,21,43
163,2,21,51
164,2,22,10
165,2,22,16
166,2,22,21
167,2,22,26
168,2,22,34
169,2,22,40
170,2,22,45
171,2,22,50
172,2,23,6
173,2,23,18
174,2,23,23
175,2,23,25
176,2,23,30
177,2,23,42
178,2,23,47
179,2,23,49
180,2,24,24
181,2,24,48
182,2,25,22
183,2,25,46
184,3,4,4
185,3,4,28
186,3,5,7
187,3,5,13
188,3,5,19
189,3,5,27
190,3,5,31
191,3,5,37
192,3,5,43
193,3,5,51
194,3,6,15
195,3,6,39
196,3,7,10
197,3,7,16
198,3,7,21
199,3,7,26
200,3,7,34
201,3,7,40
202,3,7,45
203,3,7,50
204,3,8,17
205,3,8,41
206,3,9,11
207,3,9,35
208,3,10,14
209,3,10,38
210,3,11,22
211,3,11,46
212,3,12,20
213,3,12,44
214,3,13,6
215,3,13,18
216,3,13,23
217,3,13,25
218,3,13,30
219,3,13,42
220,3,13,47
221,3,13,49
222,3,14,8
223,3,14,32
224,3,15,0
225,3,15,1
226,3,15,2
227,3,15,3
228,3,16,4
229,3,16,28
230,3,17,7
231,3,17,13
232,3,17,19
233,3,17,27
234,3,17,31
235,3,17,37
236,3,17,43
237,3,17,51
238,3,18,15
239,3,18,39
240,3,19,10
241,3,19,16
242,3,19,21
243,3,19,26
244,3,19,34
245,3,19,40
246,3,19,45
247,3,19,50
248,3,20,17
249,3,20,41
250,3,21,11
251,3,21,35
252,3,22,14
253,3,22,38
254,3,23,22
255,3,23,46
256,3,24,20
257,3,24,44
258,3,25,6
259,3,25,18
260,3,25,23
261,3,25,25
262,3,25,30
263,3,25,42
264,3,25,47
265,3,25,49
266,4,5,15
267,4,5,39
268,4,6,7
269,4,6,13
270,4,6,19
271,4,6,27
272,4,6,31
273,4,6,37
274,4,6,43
275,4,6,51
276,4,7,17
277,4,7,41
278,4,8,10
279,4,8,16
280,4,8,21
281,4,8,26
282,4,8,34
283,4,8,40
284,4,8,45
285,4,8,50
286,4,9,9
287,4,9,33
288,4,10,12
289,4,10,36
290,4,11,24
291,4,11,48
292,4,12,6
293,4,12,18
294,4,12,23
295,4,12,25
296,4,12,30
297,4,12,42
298,4,12,47
299,4,12,49
300,4,13,20
301,4,13,44
302,4,14,5
303,4,14,29
304,4,15,4
305,4,15,28
306,4,16,0
307,4,16,1
308,4,16,2
309,4,16,3
310,4,17,15
311,4,17,39
312,4,18,7
313,4,18,13
314,4,18,19
315,4,18,27
316,4,18,31
317,4,18,37
318,4,18,43
319,4,18,51
320,4,19,17
321,4,19,41
322,4,20,10
323,4,20,16
324,4,20,21
325,4,20,26
326,4,20,34
327,4,20,40
328,4,20,45
329,4,20,50
330,4,21,9
331,4,21,33
332,4,22,12
333,4,22,36
334,4,23,24
335,4,23,48
336,4,24,6
337,4,24,18
338,4,24,23
339,4,24,25
340,4,24,30
341,4,24,42
342,4,24,47
343,4,24,49
344,4,25,20
345,4,25,44
346,5,6,4
347,5,6,28
348,5,7,6
349,5,7,18
350,5,7,23
351,5,7,25
352,5,7,30
353,5,7,42
354,5,7,47
355,5,7,49
356,5,8,20
357,5,8,44
358,5,9,8
359,5,9,32
360,5,10,22
361,5,10,46
362,5,11,14
363,5,11,38
364,5,12,17
365,5,12,41
366,5,13,10
367,5,13,16
368,5,13,21
369,5,13,26
370,5,13,34
371,5,13,40
372,5,13,45
373,5,13,50
374,5,14,11
375,5,14,35
376,5,15,7
377,5,15,13
378,5,15,19
379,5,15,27
380,5,15,31
381,5,15,37
382,5,15,43
383,5,15,51
384,5,16,15
385,5,16,39
386,5,17,0
387,5,17,1
388,5,17,2
389,5,17,3
390,5,18,4
391,5,18,28
392,5,19,6
393,5,19,18
394,5,19,23
395,5,19,25
396,5,19,30
397,5,19,42
398,5,19,47
399,5,19,49
400,5,20,20
401,5,20,44
402,5,21,8
403,5,21,32
404,5,22,22
405,5,22,46
406,5,23,14
407,5,23,38
408,5,24,17
409,5,24,41
410,5,25,10
411,5,25,16
412,5,25,21
413,5,25,26
414,5,25,34
415,5,25,40
416,5,25,45
417,5,25,50
418,6,7,20
419,6,7,44
420,6,8,6
421,6,8,18
422,6,8,23
423,6,8,25
424,6,8,30
425,6,8,42
426,6,8,47
427,6,8,49
428,6,9,5
429,6,9,29
430,6,10,24
431,6,10,48
432,6,11,12
433,6,11,36
434,6,12,10
435,6,12,16
436,6,12,21
437,6,12,26
438,6,12,34
439,6,12,40
440,6,12,45
441,6,12,50
442,6,13,17
443,6,13,41
444,6,14,9
445,6,14,33
446,6,15,15
447,6,15,39
448,6,16,7
449,6,16,13
450,6,16,19
451,6,16,27
452,6,16,31
453,6,16,37
454,6,16,43
455,6,16,51
456,6,17,4
457,6,17,28
458,6,18,0
459,6,18,1
460,6,18,2
461,6,18,3
462,6,19,20
463,6,19,44
464,6,20,6
465,6,20,18
466,6,20,23
467,6,20,25
468,6,20,30
469,6,20,42
470,6,20,47
471,6,20,49
472,6,21,5
473,6,21,29
474,6,22,24
475,6,22,48
476,6,23,12
477,6,23,36
478,6,24,10
479,6,24,16
480,6,24,21
481,6,24,26
482,6,24,34
483,6,24,40
484,6,24,45
485,6,24,50
486,6,25,17
487,6,25,41
488,7,8,4
489,7,8,28
490,7,9,22
491,7,9,46
492,7,10,8
493,7,10,32
494,7,11,11
495,7,11,35
496,7,12,15
497,7,12,39
498,7,13,7
499,7,13,13
500,7,13,19
501,7,13,27
502,7,13,31
503,7,13,37
504,7,13,43
505,7,13,51
506,7,14,14
507,7,14,38
508,7,15,10
509,7,15,16
510,7,15,21
511,7,15,26
512,7,15,34
513,7,15,40
514,7,15,45
515,7,15,50
516,7,16,17
517,7,16,41
518,7,17,6
519,7,17,18
520,7,17,23
521,7,17,25
522,7,17,30
523,7,17,42
524,7,17,47
525,7,17,49
526,7,18,20
527,7,18,44
528,7,19,0
529,7,19,1
530,7,19,2
531,7,19,3
532,7,20,4
533,7,20,28
534,7,21,22
535,7,21,46
536,7,22,8
537,7,22,32
538,7,23,11
539,7,23,35
540,7,24,15
541,7,24,39
542,7,25,7
543,7,25,13
544,7,25,19
545,7,25,27
546,7,25,31
547,7,25,37
548,7,25,43
549,7,25,51
550,8,9,24
551,8,9,48
552,8,10,5
553,8,10,29
554,8,11,9
555,8,11,33
556,8,12,7
557,8,12,13
558,8,12,19
559,8,12,27
560,8,12,31
561,8,12,37
562,8,12,43
563,8,12,51
564,8,13,15
565,8,13,39
566,8,14,12
567,8,14,36
568,8,15,17
569,8,15,41
570,8,16,10
571,8,16,16
572,8,16,21
573,8,16,26
574,8,16,34
575,8,16,40
576,8,16,45
577,8,16,50
578,8,17,20
579,8,17,44
580,8,18,6
581,8,18,18
582,8,18,23
583,8,18,25
584,8,18,30
585,8,18,42
586,8,18,47
587,8,18,49
588,8,19,4
589,8,19,28
590,8,20,0
591,8,20,1
592,8,20,2
593,8,20,3
594,8,21,24
595,8,21,48
596,8,22,5
597,8,22,29
598,8,23,9
599,8,23,33
600,8,24,7
601,8,24,13
602,8,24,19
603,8,24,27
604,8,24,31
605,8,24,37
606,8,24,43
607,8,24,51
608,8,25,15
609,8,25,39
610,9,10,6
611,9,10,18
612,9,10,23
613,9,10,25
614,9,10,30
615,9,10,42
616,9,10,47
617,9,10,49
618,9,11,10
619,9,11,16
620,9,11,21
621,9,11,26
622,9,11,34
623,9,11,40
624,9,11,45
625,9,11,50
626,9,12,12
627,9,12,36
628,9,13,14
629,9,13,38
630,9,14,7
631,9,14,13
632,9,14,19
633,9,14,27
634,9,14,31
635,9,14,37
636,9,14,43
637,9,14,51
638,9,15,11
639,9,15,35
640,9,16,9
641,9,16,33
642,9,17,8
643,9,17,32
644,9,18,5
645,9,18,29
646,9,19,22
647,9,19,46
648,9,20,24
649,9,20,48
650,9,21,0
651,9,21,1
652,9,21,2
653,9,21,3
654,9,22,6
655,9,22,18
656,9,22,23
657,9,22,25
658,9,22,30
659,9,22,42
660,9,22,47
661,9,22,49
662,9,23,10
663,9,23,16
664,9,23,21
665,9,23,26
666,9,23,34
667,9,23,40
668,9,23,45
669,9,23,50
670,9,24,12
671,9,24,36
672,9,25,14
673,9,25,38
674,10,11,7
675,10,11,13
676,10,11,19
677,10,11,27
678,10,11,31
679,10,11,37
680,10,11,43
681,10,11,51
682,10,12,9
683,10,12,33
684,10,13,11
685,10,13,35
686,10,14,10
687,10,14,16
688,10,14,21
689,10,14,26
690,10,14,34
691,10,14,40
692,10,14,45
693,10,14,50
694,10,15,14
695,10,15,38
696,10,16,12
697,10,16,36
698,10,17,22
699,10,17,46
700,10,18,24
701,10,18,48
702,10,19,8
703,10,19,32
704,10,20,5
705,10,20,29
706,10,21,6
707,10,21,18
708,10,21,23
709,10,21,25
710,10,21,30
711,10,21,42
712,10,21,47
713,10,21,49
714,10,22,0
715,10,22,1
716,10,22,2
717,10,22,3
718,10,23,7
719,10,23,13
720,10,23,19
721,10,23,27
722,10,23,31
723,10,23,37
724,10,23,43
725,10,23,51
726,10,24,9
727,10,24,33
728,10,25,11
729,10,25,35
730,11,12,5
731,11,12,29
732,11,13,8
733,11,13,32
734,11,14,6
735,11,14,18
736,11,14,23
737,11,14,25
738,11,14,30
739,11,14,42
740,11,14,47
741,11,14,49
742,11,15,22
743,11,15,46
744,11,16,24
745,11,16,48
746,11,17,14
747,11,17,38
748,11,18,12
749,11,18,36
750,11,19,11
751,11,19,35
752,11,20,9
753,11,20,33
754,11,21,10
755,11,21,16
756,11,21,21
757,11,21,26
758,11,21,34
759,11,21,40
760,11,21,45
761,11,21,50
762,11,22,7
763,11,22,13
764,11,22,19
765,11,22,27
766,11,22,31
767,11,22,37
768,11,22,43
769,11,22,51
770,11,23,0
771,11,23,1
772,11,23,2
773,11,23,3
774,11,24,5
775,11,24,29
776,11,25,8
777,11,25,32
778,12,13,4
779,12,13,28
780,12,14,24
781,12,14,48
782,12,15,20
783,12,15,44
784,12,16,6
785,12,16,18
786,12,16,23
787,12,16,25
788,12,16,30
789,12,16,42
790,12,16,47
791,12,16,49
792,12,17,17
793,12,17,41
794,12,18,10
795,12,18,16
796,12,18,21
797,12,18,26
798,12,18,34
799,12,18,40
800,12,18,45
801,12,18,50
802,12,19,15
803,12,19,39
804,12,20,7
805,12,20,13
806,12,20,19
807,12,20,27
808,12,20,31
809,12,20,37
810,12,20,43
811,12,20,51
812,12,21,12
813,12,21,36
814,12,22,9
815,12,22,33
816,12,23,5
817,12,23,29
818,12,24,0
819,12,24,1
820,12,24,2
821,12,24,3
822,12,25,4
823,12,25,28
824,13,14,22
825,13,14,46
826,13,15,6
827,13,15,18
828,13,15,23
829,13,15,25
830,13,15,30
831,13,15,42
832,13,15,47
833,13,15,49
834,13,16,20
835,13,16,44
836,13,17,10
837,13,17,16
838,13,17,21
839,13,17,26
840,13,17,34
841,13,17,40
842,13,17,45
843,13,17,50
844,13,18,17
845,13,18,41
846,13,19,7
847,13,19,13
848,13,19,19
849,13,19,27
850,13,19,31
851,13,19,37
852,13,19,43
853,13,19,51
854,13,20,15
855,13,20,39
856,13,21,14
857,13,21,38
858,13,22,11
859,13,22,35
860,13,23,8
861,13,23,32
862,13,24,4
863,13,24,28
864,13,25,0
865,13,25,1
866,13,25,2
867,13,25,3
868,14,15,8
869,14,15,32
870,14,16,5
871,14,16,29
872,14,17,11
873,14,17,35
874,14,18,9
875,14,18,33
876,14,19,14
877,14,19,38
878,14,20,12
879,14,20,36
880,14,21,7
881,14,21,13
882,14,21,19
883,14,21,27
884,14,21,31
885,14,21,37
886,14,21,43
887,14,21,51
888,14,22,10
889,14,22,16
890,14,22,21
891,14,22,26
892,14,22,34
893,14,22,40
894,14,22,45
895,14,22,50
896,14,23,6
897,14,23,18
898,14,23,23
899,14,23,25
900,14,23,30
901,14,23,42
902,14,23,47
903,14,23,49
904,14,24,24
905,14,24,48
906,14,25,22
907,14,25,46
908,15,16,4
909,15,16,28
910,15,17,7
911,15,17,13
912,15,17,19
913,15,17,27
914,15,17,31
915,15,17,37
916,15,17,43
917,15,17,51
918,15,18,15
919,15,18,39
920,15,19,10
921,15,19,16
922,15,19,21
923,15,19,26
924,15,19,34
925,15,19,40
926,15,19,45
927,15,19,50
928,15,20,17
929,15,20,41
930,15,21,11
931,15,21,35
932,15,22,14
933,15,22,38
934,15,23,22
935,15,23,46
936,15,24,20
937,15,24,44
938,15,25,6
939,15,25,18
940,15,25,23
941,15,25,25
942,15,25,30
943,15,25,42
944,15,25,47
945,15,25,49
946,16,17,15
947,16,17,39
948,16,18,7
949,16,18,13
950,16,18,19
951,16,18,27
952,16,18,31
953,16,18,37
954,16,18,43
955,16,18,51
956,16,19,17
957,16,19,41
958,16,20,10
959,16,20,16
960,16,20,21
961,16,20,26
962,16,20,34
963,16,20,40
964,16,20,45
965,16,20,50
966,16,21,9
967,16,21,33
968,16,22,12
969,16,22,36
970,16,23,24
971,16,23,48
972,16,24,6
973,16,24,18
974,16,24,23
975,16,24,25
976,16,24,30
977,16,24,42
978,16,24,47
979,16,24,49
980,16,25,20
981,16,25,44
982,17,18,4
983,17,18,28
984,17,19,6
985,17,19,18
986,17,19,23
987,17,19,25
988,17,19,30
989,17,19,42
990,17,19,47
991,17,19,49
992,17,20,20
993,17,20,44
994,17,21,8
995,17,21,32
996,17,22,22
997,17,22,46
998,17,23,14
999,17,23,38
1000,17,24,17
1001,17,24,41
1002,17,25,10
1003,17,25,16
1004,17,25,21
1005,17,25,26
1006,17,25,34
1007,17,25,40
1008,17,25,45
1009,17,25,50
1010,18,19,20
1011,18,19,44
1012,18,20,6
1013,18,20,18
1014,18,20,23
1015,18,20,25
1016,18,20,30
1017,18,20,42
1018,18,20,47
1019,18,20,49
1020,18,21,5
1021,18,21,29
1022,18,22,24
1023,18,22,48
1024,18,23,12
1025,18,23,36
1026,18,24,10
1027,18,24,16
1028,18,24,21
1029,18,24,26
1030,18,24,34
1031,18,24,40
1032,18,24,45
1033,18,24,50
1034,18,25,17
1035,18,25,41
1036,19,20,4
1037,19,20,28
1038,19,21,22
1039,19,21,46
1040,19,22,8
1041,19,22,32
1042,19,23,11
1043,19,23,35
1044,19,24,15
1045,19,24,39
1046,19,25,7
1047,19,25,13
1048,19,25,19
1049,19,25,27
1050,19,25,31
1051,19,25,37
1052,19,25,43
1053,19,25,51
1054,20,21,24
1055,20,21,48
1056,20,22,5
1057,20,22,29
1058,20,23,9
1059,20,23,33
1060,20,24,7
1061,20,24,13
1062,20,24,19
1063,20,24,27
1064,20,24,31
1065,20,24,37
1066,20,24,43
1067,20,24,51
1068,20,25,15
1069,20,25,39
1070,21,22,6
1071,21,22,18
1072,21,22,23
1073,21,22,25
1074,21,22,30
1075,21,22,42
1076,21,22,47
1077,21,22,49
1078,21,23,10
1079,21,23,16
1080,21,23,21
1081,21,23,26
1082,21,23,34
1083,21,23,40
1084,21,23,45
1085,21,23,50
1086,21,24,12
1087,21,24,36
1088,21,25,14
1089,21,25,38
1090,22,23,7
1091,22,23,13
1092,22,23,19
1093,22,23,27
1094,22,23,31
1095,22,23,37
1096,22,23,43
1097,22,23,51
1098,22,24,9
1099,22,24,33
1100,22,25,11
1101,22,25,35
1102,23,24,5
1103,23,24,29
1104,23,25,8
1105,23,25,32
1106,24,25,4
1107,24,25,28


==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_model.json <==
{
  "length": 1932,
  "nonzero": []
}

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_pivot_columns.json <==
[
  0,
  7,
  2,
  109,
  4,
  157,
  59,
  210,
  8,
  211,
  11,
  206,
  207,
  208,
  209,
  205,
  216,
  12,
  217,
  15,
  214,
  215,
  213,
  222,
  16,
  223,
  19,
  20,
  21,
  219,
  228,
  229,
  22,
  23,
  230,
  231,
  24,
  25,
  234,
  235,
  236,
  26,
  237,
  29,
  233,
  238,
  239,
  240,
  241,
  242,
  243,
  31,
  245,
  6,
  32,
  247,
  248,
  249,
  250,
  251,
  246,
  252,
  33,
  36,
  255,
  256,
  257,
  254,
  258,
  37,
  40,
  261,
  262,
  263,
  260,
  264,
  41,
  266,
  267,
  268,
  269,
  44,
  45,
  46,
  47,
  50,
  275,
  48,
  49,
  274,
  278,
  51,
  280,
  281,
  282,
  283,
  284,
  285,
  54,
  56,
  60,
  63,
  64,
  67,
  68,
  71,
  72,
  73,
  74,
  75,
  76,
  77,
  78,
  81,
  1,
  58,
  84,
  85,
  88,
  89,
  92,
  93,
  96,
  97,
  98,
  99,
  102,
  100,
  101,
  103,
  106,
  110,
  113,
  114,
  117,
  118,
  121,
  122,
  123,
  124,
  125,
  126,
  127,
  128,
  131,
  3,
  108,
  134,
  135,
  138,
  139,
  142,
  143,
  146,
  147,
  148,
  149,
  152,
  150,
  151,
  153,
  158,
  161,
  162,
  165,
  166,
  169,
  170,
  171,
  172,
  173,
  174,
  175,
  176,
  179,
  5,
  156,
  182,
  183,
  186,
  187,
  190,
  191,
  194,
  195,
  196,
  197,
  200,
  198,
  199,
  201,
  366,
  287,
  288,
  425,
  291,
  294,
  295,
  292,
  485,
  298,
  299,
  308,
  296,
  309,
  301,
  490,
  498,
  489,
  499,
  312,
  302,
  313,
  305,
  494,
  502,
  493,
  503,
  310,
  316,
  307,
  317,
  504,
  496,
  505,
  501,
  506,
  507,
  508,
  319,
  320,
  511,
  322,
  513,
  10,
  204,
  9,
  326,
  517,
  518,
  329,
  330,
  521,
  327,
  333,
  516,
  524,
  525,
  334,
  527,
  528,
  529,
  338,
  531,
  530,
  532,
  339,
  344,
  535,
  534,
  536,
  345,
  538,
  349,
  342,
  343,
  533,
  348,
  539,
  543,
  346,
  347,
  537,
  352,
  542,
  353,
  356,
  357,
  550,
  361,
  362,
  553,
  364,
  555,
  368,
  371,
  372,
  375,
  376,
  377,
  378,
  379,
  386,
  387,
  380,
  383,
  388,
  385,
  390,
  395,
  396,
  394,
  400,
  401,
  404,
  405,
  412,
  408,
  409,
  413,
  415,
  410,
  411,
  417,
  414,
  416,
  422,
  426,
  429,
  434,
  431,
  440,
  441,
  432,
  437,
  438,
  439,
  442,
  443,
  446,
  445,
  448,
  452,
  454,
  453,
  458,
  459,
  463,
  464,
  462,
  465,
  469,
  468,
  470,
  471,
  477,
  474,
  475,
  476,
  480,
  630,
  557,
  559,
  562,
  563,
  572,
  560,
  573,
  565,
  688,
  696,
  687,
  697,
  568,
  576,
  567,
  577,
  700,
  690,
  701,
  693,
  580,
  570,
  581,
  575,
  698,
  702,
  695,
  703,
  704,
  705,
  582,
  707,
  708,
  585,
  586,
  711,
  14,
  212,
  13,
  714,
  715,
  590,
  717,
  592,
  719,
  596,
  721,
  722,
  599,
  597,
  601,
  720,
  726,
  727,
  602,
  729,
  728,
  730,
  603,
  732,
  609,
  608,
  733,
  735,
  612,
  737,
  606,
  607,
  731,
  736,
  740,
  613,
  610,
  734,
  611,
  616,
  617,
  741,
  620,
  621,
  624,
  749,
  750,
  627,
  628,
  753,
  632,
  635,
  636,
  637,
  644,
  645,
  638,
  641,
  642,
  643,
  648,
  647,
  650,
  654,
  655,
  659,
  660,
  658,
  664,
  665,
  670,
  671,
  673,
  668,
  669,
  672,
  679,
  674,
  675,
  678,
  682,
  758,
  766,
  755,
  767,
  757,
  880,
  824,
  881,
  873,
  770,
  760,
  771,
  763,
  876,
  884,
  875,
  885,
  774,
  764,
  775,
  769,
  882,
  886,
  879,
  887,
  888,
  889,
  776,
  891,
  778,
  893,
  894,
  781,
  18,
  218,
  17,
  898,
  899,
  784,
  901,
  902,
  787,
  904,
  905,
  790,
  907,
  794,
  909,
  910,
  797,
  795,
  799,
  908,
  796,
  911,
  915,
  802,
  917,
  916,
  918,
  803,
  806,
  921,
  800,
  914,
  801,
  920,
  924,
  807,
  804,
  805,
  919,
  810,
  811,
  925,
  814,
  815,
  818,
  933,
  820,
  935,
  936,
  823,
  827,
  831,
  830,
  943,
  828,
  829,
  944,
  945,
  832,
  833,
  948,
  949,
  1046,
  1047,
  836,
  950,
  835,
  951,
  1146,
  1147,
  1150,
  946,
  1151,
  1149,
  952,
  953,
  954,
  955,
  1152,
  1153,
  838,
  957,
  220,
  221,
  1156,
  842,
  1157,
  959,
  960,
  961,
  1158,
  1159,
  844,
  963,
  958,
  964,
  843,
  1161,
  1162,
  848,
  1163,
  967,
  968,
  969,
  966,
  970,
  849,
  1165,
  972,
  1166,
  853,
  1167,
  1168,
  1169,
  854,
  975,
  1170,
  852,
  973,
  977,
  855,
  859,
  974,
  1173,
  980,
  981,
  1174,
  1175,
  982,
  983,
  979,
  1172,
  858,
  978,
  1178,
  1179,
  860,
  861,
  988,
  1180,
  867,
  1181,
  864,
  865,
  1182,
  866,
  989,
  993,
  994,
  995,
  996,
  997,
  1184,
  1185,
  870,
  999,
  1001,
  1005,
  1004,
  1049,
  1002,
  1003,
  1052,
  1053,
  1008,
  1054,
  1007,
  1055,
  1186,
  1187,
  1244,
  1050,
  1245,
  1243,
  1056,
  1057,
  1246,
  1247,
  1010,
  1059,
  1060,
  1061,
  224,
  225,
  1250,
  1014,
  1251,
  1063,
  1064,
  1065,
  1066,
  1067,
  1062,
  1068,
  1015,
  1253,
  1070,
  1254,
  1019,
  1255,
  1256,
  1257,
  1020,
  1073,
  1258,
  1018,
  1071,
  1075,
  1260,
  1024,
  1261,
  1077,
  1078,
  1079,
  1076,
  1080,
  1025,
  1263,
  1264,
  1265,
  1266,
  1267,
  1030,
  1083,
  1031,
  1033,
  1082,
  1269,
  1086,
  1087,
  1028,
  1029,
  1270,
  1271,
  1085,
  1268,
  1032,
  1084,
  1092,
  1274,
  1039,
  1275,
  1034,
  1035,
  1276,
  1038,
  1093,
  1097,
  1098,
  1099,
  1278,
  1279,
  1042,
  1101,
  1102,
  1103,
  1105,
  1109,
  1108,
  1191,
  1110,
  1192,
  1107,
  1193,
  1332,
  1188,
  1333,
  1281,
  1334,
  1335,
  1112,
  1195,
  1196,
  1197,
  1198,
  1199,
  226,
  227,
  1200,
  1338,
  1117,
  1339,
  1340,
  1341,
  1118,
  1203,
  1204,
  1205,
  1342,
  1116,
  1201,
  1207,
  1344,
  1122,
  1345,
  1209,
  1210,
  1211,
  1208,
  1212,
  1123,
  1347,
  1348,
  1126,
  1349,
  1215,
  1216,
  1217,
  1214,
  1218,
  1127,
  1351,
  1352,
  1353,
  1220,
  1221,
  1354,
  1355,
  1356,
  1357,
  1134,
  1223,
  1130,
  1131,
  1135,
  1137,
  1222,
  1359,
  1132,
  1133,
  1230,
  1360,
  1139,
  1361,
  1227,
  1358,
  1136,
  1226,
  1364,
  1138,
  1231,
  1235,
  1366,
  1367,
  1144,
  1237,
  1238,
  1239,
  1240,
  1241,
  1283,
  1368,
  1285,
  1370,
  1287,
  1372,
  1289,
  28,
  232,
  27,
  1376,
  1295,
  1378,
  1297,
  1292,
  1293,
  1382,
  1301,
  1298,
  1299,
  1386,
  1305,
  1302,
  1303,
  1304,
  1387,
  1391,
  1392,
  1309,
  1308,
  1393,
  1395,
  1396,
  1313,
  1306,
  1390,
  1307,
  1312,
  1397,
  1401,
  1310,
  1394,
  1311,
  1320,
  1405,
  1316,
  1400,
  1317,
  1321,
  1325,
  1404,
  1410,
  1327,
  1412,
  1329,
  1414,
  1331,
  1419,
  1420,
  1418,
  1424,
  1425,
  1428,
  1429,
  1436,
  1432,
  1433,
  1437,
  1439,
  1434,
  1435,
  1441,
  1438,
  1440,
  1446,
  1450,
  1451,
  1455,
  1456,
  1454,
  1460,
  1461,
  1466,
  1467,
  1469,
  1464,
  1465,
  1468,
  1475,
  1470,
  1471,
  1474,
  1478,
  1482,
  1484,
  1483,
  1488,
  1489,
  1493,
  1494,
  1492,
  1495,
  1499,
  1498,
  1500,
  1501,
  1507,
  1504,
  1505,
  1506,
  1510,
  35,
  34,
  253,
  39,
  38,
  259,
  43,
  42,
  265,
  270,
  271,
  272,
  273,
  276,
  277,
  53,
  52,
  279,
  1553,
  1554,
  1557,
  1558,
  1562,
  1563,
  1568,
  1569,
  1573,
  1566,
  1567,
  1572,
  1570,
  1571,
  1576,
  1577,
  1580,
  1581,
  1585,
  1586,
  1588,
  1552,
  1592,
  1593,
  1596,
  1597,
  1604,
  1600,
  1601,
  1605,
  1607,
  1602,
  1603,
  1609,
  1606,
  1608,
  1614,
  1555,
  1618,
  1619,
  1623,
  1624,
  1622,
  1625,
  1629,
  1628,
  1630,
  1631,
  1637,
  1634,
  1635,
  1636,
  1640,
  1559,
  1560,
  1561,
  1649,
  1564,
  1565,
  1574,
  1653,
  1578,
  1656,
  1648,
  1575,
  1583,
  1652,
  1579,
  1582,
  1657,
  1584,
  1587,
  1589,
  1675,
  1677,
  1678,
  1679,
  1685,
  1684,
  1688,
  1682,
  1683,
  1689,
  1686,
  1687,
  1692,
  1693,
  1696,
  1697,
  1700,
  1703,
  1704,
  1674,
  1708,
  1709,
  1714,
  1715,
  1717,
  1712,
  1713,
  1716,
  1723,
  1718,
  1719,
  1722,
  1726,
  1731,
  1680,
  1681,
  1690,
  1734,
  1695,
  1739,
  1730,
  1691,
  1698,
  1694,
  1735,
  1738,
  1699,
  1701,
  1702,
  1705,
  1757,
  1759,
  1756,
  1762,
  1763,
  1766,
  1760,
  1761,
  1767,
  1764,
  1765,
  1770,
  1771,
  1774,
  1775,
  1778,
  1780,
  1783,
  1784,
  1787,
  1786,
  1788,
  1789,
  1795,
  1792,
  1793,
  1794,
  1798,
  1769,
  1803,
  1772,
  1807,
  1768,
  1785,
  1776,
  1802,
  1773,
  1806,
  1777,
  1779,
  1781,
  1782,
  1824,
  1825,
  1790,
  1791,
  1826,
  1827,
  1796,
  1832,
  1797,
  1799,
  1843,
  1845,
  1844,
  1851,
  1846,
  1847,
  1850,
  1854,
  1856,
  1857,
  1848,
  1849,
  1852,
  1862,
  1853,
  1855,
  1871,
  1875,
  1877,
  1874,
  1876,
  1882,
  1830,
  1831,
  1833,
  1834,
  1835,
  1836,
  1837,
  1838,
  1839,
  1840,
  1841,
  1842,
  1880,
  1878,
  1879,
  1894,
  1881,
  1883,
  1901,
  1863,
  1864,
  1865,
  1866,
  1867,
  1868,
  1869,
  1870,
  1872,
  1873,
  1895,
  1915,
  1917,
  1919,
  1921,
  1898,
  1899,
  1900,
  1902,
  1903,
  1904,
  1905,
  1916,
  1918,
  1920,
  30,
  132,
  180,
  82,
  324,
  325,
  392,
  393,
  450,
  451,
  515,
  588,
  589,
  652,
  653,
  713,
  782,
  783,
  840,
  841,
  897,
  1012,
  1013,
  1114,
  1115,
  1290,
  1291,
  1375,
  1416,
  1417,
  1448,
  1449,
  1480,
  1481,
  1518,
  1512,
  1519,
  1514,
  1515,
  1516,
  1517,
  1524,
  1520,
  1525,
  1522,
  1523,
  1530,
  1526,
  1531,
  1536,
  1537,
  1538,
  1539,
  1542,
  1543,
  1544,
  1540,
  1545,
  1546,
  1547,
  1548,
  1549,
  1550,
  1551,
  61,
  65,
  69,
  79,
  86,
  90,
  94,
  104,
  111,
  115,
  119,
  129,
  136,
  140,
  144,
  154,
  159,
  163,
  167,
  177,
  184,
  188,
  192,
  202,
  286,
  289,
  290,
  293,
  297,
  300,
  303,
  304,
  306,
  488,
  311,
  492,
  497,
  314,
  315,
  318,
  321,
  323,
  332,
  328,
  331,
  336,
  337,
  335,
  340,
  341,
  350,
  540,
  351,
  354,
  544,
  355,
  358,
  359,
  547,
  360,
  363,
  365,
  369,
  373,
  382,
  381,
  384,
  399,
  402,
  406,
  418,
  419,
  421,
  427,
  430,
  436,
  433,
  444,
  456,
  460,
  467,
  472,
  473,
  479,
  556,
  558,
  561,
  564,
  566,
  569,
  571,
  686,
  574,
  691,
  694,
  578,
  579,
  583,
  584,
  587,
  594,
  595,
  591,
  593,
  600,
  598,
  604,
  605,
  614,
  738,
  615,
  618,
  619,
  743,
  622,
  744,
  623,
  625,
  626,
  629,
  633,
  640,
  639,
  646,
  656,
  663,
  666,
  676,
  677,
  681,
  754,
  756,
  759,
  761,
  762,
  765,
  825,
  768,
  874,
  878,
  772,
  773,
  777,
  779,
  780,
  788,
  789,
  785,
  786,
  792,
  793,
  791,
  798,
  808,
  809,
  923,
  812,
  926,
  813,
  816,
  928,
  817,
  819,
  821,
  822,
  826,
  938,
  939,
  834,
  940,
  941,
  947,
  956,
  846,
  965,
  962,
  850,
  971,
  976,
  857,
  862,
  863,
  984,
  985,
  986,
  987,
  990,
  991,
  992,
  869,
  998,
  837,
  839,
  847,
  845,
  851,
  856,
  868,
  871,
  1000,
  1006,
  1044,
  1045,
  1051,
  1058,
  1016,
  1069,
  1074,
  1023,
  1072,
  1026,
  1081,
  1088,
  1089,
  1036,
  1037,
  1090,
  1091,
  1094,
  1095,
  1096,
  1041,
  1100,
  1009,
  1011,
  1017,
  1022,
  1021,
  1027,
  1040,
  1043,
  1104,
  1106,
  1189,
  1194,
  1206,
  1121,
  1202,
  1124,
  1213,
  1128,
  1219,
  1224,
  1225,
  1228,
  1229,
  1140,
  1141,
  1232,
  1233,
  1234,
  1143,
  1236,
  1111,
  1113,
  1120,
  1119,
  1125,
  1129,
  1142,
  1145,
  1282,
  1284,
  1286,
  1288,
  1294,
  1296,
  1300,
  1314,
  1315,
  1399,
  1318,
  1319,
  1403,
  1322,
  1323,
  1407,
  1324,
  1326,
  1328,
  1330,
  1423,
  1426,
  1430,
  1442,
  1443,
  1445,
  1452,
  1459,
  1462,
  1472,
  1473,
  1477,
  1486,
  1490,
  1497,
  1502,
  1503,
  1509,
  1591,
  1616,
  1556,
  1644,
  1658,
  1659,
  1651,
  1662,
  1663,
  1655,
  1664,
  1665,
  1660,
  1666,
  1667,
  1669,
  1670,
  1672,
  1594,
  1598,
  1610,
  1611,
  1613,
  1620,
  1627,
  1632,
  1633,
  1639,
  1707,
  1676,
  1740,
  1741,
  1733,
  1744,
  1745,
  1736,
  1746,
  1747,
  1743,
  1748,
  1749,
  1750,
  1753,
  1754,
  1710,
  1720,
  1721,
  1725,
  1808,
  1809,
  1758,
  1800,
  1812,
  1813,
  1805,
  1814,
  1815,
  1811,
  1816,
  1817,
  1818,
  1820,
  1823,
  1828,
  1858,
  1859,
  1884,
  1885,
  1888,
  1889,
  1886,
  1890,
  1891,
  1860,
  1892,
  1893,
  1908,
  1909,
  1906,
  1910,
  1911,
  1896,
  1922,
  1923,
  1912,
  1924,
  1925,
  1914,
  1927,
  1929,
  1931,
  62,
  112,
  160,
  244,
  367,
  424,
  484,
  482,
  491,
  483,
  486,
  495,
  487,
  1155,
  1249,
  500,
  1336,
  509,
  510,
  512,
  83,
  523,
  514,
  519,
  520,
  526,
  541,
  1521,
  545,
  1527,
  546,
  1534,
  548,
  549,
  551,
  552,
  554,
  522,
  66,
  70,
  80,
  87,
  91,
  95,
  105,
  181,
  116,
  120,
  712,
  896,
  130,
  55,
  133,
  141,
  145,
  155,
  1535,
  164,
  168,
  178,
  57,
  185,
  189,
  193,
  203,
  370,
  374,
  389,
  391,
  403,
  407,
  420,
  435,
  942,
  689,
  684,
  692,
  631,
  872,
  447,
  706,
  1148,
  709,
  710,
  1154,
  716,
  718,
  455,
  461,
  724,
  723,
  1171,
  725,
  1164,
  1176,
  739,
  466,
  745,
  478,
  1183,
  747,
  746,
  751,
  752,
  1048,
  877,
  649,
  890,
  1242,
  892,
  895,
  1248,
  900,
  903,
  1259,
  906,
  661,
  667,
  912,
  662,
  913,
  1262,
  1272,
  927,
  929,
  680,
  1277,
  931,
  930,
  934,
  937,
  1190,
  1346,
  1350,
  1362,
  1365,
  1369,
  1371,
  1373,
  1374,
  1337,
  1377,
  1379,
  1384,
  1385,
  1383,
  1388,
  1389,
  1398,
  1402,
  1406,
  1363,
  1408,
  1411,
  1413,
  1415,
  1380,
  1421,
  1427,
  1431,
  1444,
  1409,
  1457,
  1463,
  1458,
  1476,
  1485,
  1491,
  1496,
  1508,
  1529,
  1617,
  1533,
  1645,
  1528,
  1532,
  1541,
  1595,
  1599,
  1612,
  1621,
  1626,
  1638,
  1706,
  1728,
  1729,
  1742,
  1641,
  1755,
  1711,
  1724,
  1737,
  1810,
  1727,
  1821,
  1732,
  1801,
  1751,
  1752,
  1804,
  1819,
  1822,
  1897,
  1913,
  1928,
  1930,
  398,
  457,
  657,
  1343,
  1381,
  1453,
  1487,
  1590,
  1650,
  1642,
  1654,
  1646,
  1668,
  1671,
  1673,
  423,
  428,
  685,
  699,
  742,
  748,
  449,
  481,
  634,
  883,
  922,
  932,
  651,
  683,
  1280,
  1615,
  1829,
  1887,
  1861,
  1907,
  1926,
  1160,
  1252,
  137,
  1513,
  1647,
  1643,
  1177,
  107,
  1422,
  1661,
  397,
  1273,
  1447,
  1479,
  1511
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_selected_rows.json <==
[
  {
    "system_row": 0,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 1,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 14
  },
  {
    "system_row": 2,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 2
  },
  {
    "system_row": 3,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 14
  },
  {
    "system_row": 4,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 5,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 6,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 8,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 9,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 10,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 11,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 12,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 13,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 14,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 15,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 17,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 15
  },
  {
    "system_row": 18,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 19,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 20,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 21,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 22,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 23,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 25,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 26,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 27,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 28,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 29,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 30,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 31,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 33,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 34,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 35,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 36,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 37,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 38,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 39,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 40,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 41,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 44,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 45,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 48,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 49,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 50,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 51,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 55,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 56,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 57,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 58,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 10
  },
  {
    "system_row": 59,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 22
  },
  {
    "system_row": 60,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 9
  },
  {
    "system_row": 61,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 21
  },
  {
    "system_row": 62,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 63,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 64,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 2
  },
  {
    "system_row": 66,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 67,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 16
  },
  {
    "system_row": 68,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 11
  },
  {
    "system_row": 69,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 23
  },
  {
    "system_row": 70,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 9
  },
  {
    "system_row": 71,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 21
  },
  {
    "system_row": 72,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 0,
    "input_j": 32,
    "output_index": 3
  },
  {
    "system_row": 73,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 0,
    "input_j": 32,
    "output_index": 4
  },
  {
    "system_row": 74,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 0,
    "input_j": 32,
    "output_index": 15
  },
  {
    "system_row": 76,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 77,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 18
  },
  {
    "system_row": 78,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 10
  },
  {
    "system_row": 79,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 22
  },
  {
    "system_row": 80,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 5
  },
  {
    "system_row": 81,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 6
  },
  {
    "system_row": 82,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 17
  },
  {
    "system_row": 84,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 85,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 20
  },
  {
    "system_row": 86,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 9
  },
  {
    "system_row": 87,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 88,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 7
  },
  {
    "system_row": 89,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 8
  },
  {
    "system_row": 90,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 19
  },
  {
    "system_row": 94,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 10
  },
  {
    "system_row": 95,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 22
  },
  {
    "system_row": 98,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 11
  },
  {
    "system_row": 99,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 9
  },
  {
    "system_row": 101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 21
  },
  {
    "system_row": 104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 10
  },
  {
    "system_row": 105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 22
  },
  {
    "system_row": 106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 25
  },
  {
    "system_row": 108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 11
  },
  {
    "system_row": 109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 23
  },
  {
    "system_row": 110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 12
  },
  {
    "system_row": 111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 13
  },
  {
    "system_row": 112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 11
  },
  {
    "system_row": 115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 23
  },
  {
    "system_row": 116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 10
  },
  {
    "system_row": 117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 22
  },
  {
    "system_row": 118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 9
  },
  {
    "system_row": 119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 21
  },
  {
    "system_row": 120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 2,
    "output_index": 2
  },
  {
    "system_row": 122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 52,
    "input_i": 1,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 58,
    "input_i": 1,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 58,
    "input_i": 1,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 61,
    "input_i": 1,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 61,
    "input_i": 1,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 71,
    "input_i": 1,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 71,
    "input_i": 1,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 1,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 1,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 1,
    "input_j": 32,
    "output_index": 15
  },
  {
    "system_row": 194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 1,
    "input_j": 35,
    "output_index": 17
  },
  {
    "system_row": 202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 1,
    "input_j": 38,
    "output_index": 19
  },
  {
    "system_row": 218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 1,
    "input_j": 43,
    "output_index": 9
  },
  {
    "system_row": 219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 1,
    "input_j": 43,
    "output_index": 21
  },
  {
    "system_row": 222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 94,
    "input_i": 1,
    "input_j": 45,
    "output_index": 10
  },
  {
    "system_row": 223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 94,
    "input_i": 1,
    "input_j": 45,
    "output_index": 22
  },
  {
    "system_row": 224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 95,
    "input_i": 1,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 96,
    "input_i": 1,
    "input_j": 47,
    "output_index": 11
  },
  {
    "system_row": 227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 96,
    "input_i": 1,
    "input_j": 47,
    "output_index": 23
  },
  {
    "system_row": 230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 97,
    "input_i": 1,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 101,
    "input_i": 2,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 103,
    "input_i": 2,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 103,
    "input_i": 2,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 2,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 2,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 259,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 2,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 2,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 2,
    "input_j": 32,
    "output_index": 15
  },
  {
    "system_row": 266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 2,
    "input_j": 35,
    "output_index": 17
  },
  {
    "system_row": 269,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 136,
    "input_i": 2,
    "input_j": 38,
    "output_index": 19
  },
  {
    "system_row": 272,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 2,
    "input_j": 43,
    "output_index": 9
  },
  {
    "system_row": 273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 2,
    "input_j": 43,
    "output_index": 21
  },
  {
    "system_row": 274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 143,
    "input_i": 2,
    "input_j": 45,
    "output_index": 10
  },
  {
    "system_row": 275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 143,
    "input_i": 2,
    "input_j": 45,
    "output_index": 22
  },
  {
    "system_row": 276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 2,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 11
  },
  {
    "system_row": 278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 23
  },
  {
    "system_row": 280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 2,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 3,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 3,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 3,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 3,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 3,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 3,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 178,
    "input_i": 3,
    "input_j": 32,
    "output_index": 15
  },
  {
    "system_row": 308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 181,
    "input_i": 3,
    "input_j": 35,
    "output_index": 17
  },
  {
    "system_row": 311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 184,
    "input_i": 3,
    "input_j": 38,
    "output_index": 19
  },
  {
    "system_row": 314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 3,
    "input_j": 43,
    "output_index": 9
  },
  {
    "system_row": 315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 3,
    "input_j": 43,
    "output_index": 21
  },
  {
    "system_row": 316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 3,
    "input_j": 45,
    "output_index": 10
  },
  {
    "system_row": 317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 3,
    "input_j": 45,
    "output_index": 22
  },
  {
    "system_row": 318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 192,
    "input_i": 3,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 11
  },
  {
    "system_row": 320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 23
  },
  {
    "system_row": 322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 3,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 24
  },
  {
    "system_row": 375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 5,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 376,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 5,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 247,
    "input_i": 5,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 381,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 5,
    "input_j": 10,
    "output_index": 8
  },
  {
    "system_row": 382,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 5,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 5
  },
  {
    "system_row": 386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 6
  },
  {
    "system_row": 387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 17
  },
  {
    "system_row": 388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 397,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 5,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 5,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 5,
    "input_j": 26,
    "output_index": 8
  },
  {
    "system_row": 422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 5,
    "input_j": 26,
    "output_index": 20
  },
  {
    "system_row": 423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 5,
    "input_j": 27,
    "output_index": 6
  },
  {
    "system_row": 424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 5,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 5,
    "input_j": 28,
    "output_index": 3
  },
  {
    "system_row": 426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 5,
    "input_j": 28,
    "output_index": 4
  },
  {
    "system_row": 427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 5,
    "input_j": 28,
    "output_index": 15
  },
  {
    "system_row": 429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 268,
    "input_i": 5,
    "input_j": 29,
    "output_index": 2
  },
  {
    "system_row": 430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 268,
    "input_i": 5,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 431,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 5,
    "input_j": 30,
    "output_index": 12
  },
  {
    "system_row": 432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 5,
    "input_j": 30,
    "output_index": 24
  },
  {
    "system_row": 433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 5,
    "input_j": 31,
    "output_index": 6
  },
  {
    "system_row": 434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 5,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 0
  },
  {
    "system_row": 436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 1
  },
  {
    "system_row": 437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 2
  },
  {
    "system_row": 439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 9
  },
  {
    "system_row": 440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 21
  },
  {
    "system_row": 441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 273,
    "input_i": 5,
    "input_j": 34,
    "output_index": 8
  },
  {
    "system_row": 442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 273,
    "input_i": 5,
    "input_j": 34,
    "output_index": 20
  },
  {
    "system_row": 445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 10
  },
  {
    "system_row": 446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 22
  },
  {
    "system_row": 447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 18
  },
  {
    "system_row": 451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 5,
    "input_j": 39,
    "output_index": 5
  },
  {
    "system_row": 452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 5,
    "input_j": 39,
    "output_index": 6
  },
  {
    "system_row": 453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 5,
    "input_j": 39,
    "output_index": 17
  },
  {
    "system_row": 455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 5,
    "input_j": 41,
    "output_index": 7
  },
  {
    "system_row": 458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 5,
    "input_j": 41,
    "output_index": 8
  },
  {
    "system_row": 459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 5,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 12
  },
  {
    "system_row": 462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 5,
    "input_j": 43,
    "output_index": 6
  },
  {
    "system_row": 465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 5,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 5,
    "input_j": 43,
    "output_index": 18
  },
  {
    "system_row": 468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 5,
    "input_j": 44,
    "output_index": 13
  },
  {
    "system_row": 469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 5,
    "input_j": 44,
    "output_index": 24
  },
  {
    "system_row": 470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 5,
    "input_j": 44,
    "output_index": 25
  },
  {
    "system_row": 472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 5,
    "input_j": 45,
    "output_index": 8
  },
  {
    "system_row": 473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 5,
    "input_j": 45,
    "output_index": 19
  },
  {
    "system_row": 474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 5,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 5,
    "input_j": 47,
    "output_index": 12
  },
  {
    "system_row": 476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 5,
    "input_j": 47,
    "output_index": 13
  },
  {
    "system_row": 477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 5,
    "input_j": 47,
    "output_index": 24
  },
  {
    "system_row": 479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 5,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 5,
    "input_j": 48,
    "output_index": 23
  },
  {
    "system_row": 481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 5,
    "input_j": 49,
    "output_index": 12
  },
  {
    "system_row": 482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 5,
    "input_j": 49,
    "output_index": 24
  },
  {
    "system_row": 483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 289,
    "input_i": 5,
    "input_j": 50,
    "output_index": 8
  },
  {
    "system_row": 484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 289,
    "input_i": 5,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 290,
    "input_i": 5,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 290,
    "input_i": 5,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 8
  },
  {
    "system_row": 489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 10
  },
  {
    "system_row": 494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 22
  },
  {
    "system_row": 496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 9
  },
  {
    "system_row": 497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 14
  },
  {
    "system_row": 505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 306,
    "input_i": 6,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 306,
    "input_i": 6,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 309,
    "input_i": 6,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 6,
    "input_j": 30,
    "output_index": 2
  },
  {
    "system_row": 514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 316,
    "input_i": 6,
    "input_j": 32,
    "output_index": 13
  },
  {
    "system_row": 516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 6,
    "input_j": 35,
    "output_index": 19
  },
  {
    "system_row": 519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 6,
    "input_j": 38,
    "output_index": 17
  },
  {
    "system_row": 522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 6,
    "input_j": 43,
    "output_index": 10
  },
  {
    "system_row": 524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 6,
    "input_j": 43,
    "output_index": 22
  },
  {
    "system_row": 525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 6,
    "input_j": 45,
    "output_index": 9
  },
  {
    "system_row": 529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 6,
    "input_j": 45,
    "output_index": 21
  },
  {
    "system_row": 530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 6,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 331,
    "input_i": 6,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 6,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 333,
    "input_i": 6,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 4
  },
  {
    "system_row": 540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 16
  },
  {
    "system_row": 542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 1
  },
  {
    "system_row": 546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 2
  },
  {
    "system_row": 547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 14
  },
  {
    "system_row": 552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 7,
    "input_j": 27,
    "output_index": 2
  },
  {
    "system_row": 563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 7,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 7,
    "input_j": 32,
    "output_index": 17
  },
  {
    "system_row": 567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 7,
    "input_j": 35,
    "output_index": 15
  },
  {
    "system_row": 570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 366,
    "input_i": 7,
    "input_j": 38,
    "output_index": 13
  },
  {
    "system_row": 574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 367,
    "input_i": 7,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 367,
    "input_i": 7,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 371,
    "input_i": 7,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 373,
    "input_i": 7,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 373,
    "input_i": 7,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 376,
    "input_i": 7,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 379,
    "input_i": 7,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 655,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 656,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 9,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 660,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 3
  },
  {
    "system_row": 662,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 4
  },
  {
    "system_row": 663,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 665,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 666,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 667,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 16
  },
  {
    "system_row": 669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 670,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 671,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 25
  },
  {
    "system_row": 673,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 674,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 675,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 676,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 678,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 680,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 684,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 685,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 686,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 689,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 690,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 695,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 9,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 696,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 9,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 697,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 12
  },
  {
    "system_row": 698,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 24
  },
  {
    "system_row": 699,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 4
  },
  {
    "system_row": 700,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 16
  },
  {
    "system_row": 701,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 9,
    "input_j": 28,
    "output_index": 5
  },
  {
    "system_row": 702,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 9,
    "input_j": 28,
    "output_index": 6
  },
  {
    "system_row": 703,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 9,
    "input_j": 28,
    "output_index": 17
  },
  {
    "system_row": 705,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 9
  },
  {
    "system_row": 706,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 21
  },
  {
    "system_row": 707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 8
  },
  {
    "system_row": 708,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 20
  },
  {
    "system_row": 709,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 444,
    "input_i": 9,
    "input_j": 31,
    "output_index": 4
  },
  {
    "system_row": 710,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 444,
    "input_i": 9,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 713,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 446,
    "input_i": 9,
    "input_j": 33,
    "output_index": 2
  },
  {
    "system_row": 714,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 446,
    "input_i": 9,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 715,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 12
  },
  {
    "system_row": 716,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 24
  },
  {
    "system_row": 717,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 0
  },
  {
    "system_row": 718,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 1
  },
  {
    "system_row": 719,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 2
  },
  {
    "system_row": 721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 722,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 23
  },
  {
    "system_row": 723,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 724,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 16
  },
  {
    "system_row": 727,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 452,
    "input_i": 9,
    "input_j": 39,
    "output_index": 3
  },
  {
    "system_row": 728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 452,
    "input_i": 9,
    "input_j": 39,
    "output_index": 4
  },
  {
    "system_row": 729,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 452,
    "input_i": 9,
    "input_j": 39,
    "output_index": 15
  },
  {
    "system_row": 731,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 12
  },
  {
    "system_row": 732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 734,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 454,
    "input_i": 9,
    "input_j": 41,
    "output_index": 13
  },
  {
    "system_row": 735,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 454,
    "input_i": 9,
    "input_j": 41,
    "output_index": 24
  },
  {
    "system_row": 736,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 454,
    "input_i": 9,
    "input_j": 41,
    "output_index": 25
  },
  {
    "system_row": 737,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 8
  },
  {
    "system_row": 738,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 20
  },
  {
    "system_row": 740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 456,
    "input_i": 9,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 456,
    "input_i": 9,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 456,
    "input_i": 9,
    "input_j": 43,
    "output_index": 16
  },
  {
    "system_row": 743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 457,
    "input_i": 9,
    "input_j": 44,
    "output_index": 7
  },
  {
    "system_row": 744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 457,
    "input_i": 9,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 457,
    "input_i": 9,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 458,
    "input_i": 9,
    "input_j": 45,
    "output_index": 12
  },
  {
    "system_row": 748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 458,
    "input_i": 9,
    "input_j": 45,
    "output_index": 13
  },
  {
    "system_row": 749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 458,
    "input_i": 9,
    "input_j": 45,
    "output_index": 24
  },
  {
    "system_row": 752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 460,
    "input_i": 9,
    "input_j": 47,
    "output_index": 8
  },
  {
    "system_row": 753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 460,
    "input_i": 9,
    "input_j": 47,
    "output_index": 19
  },
  {
    "system_row": 754,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 460,
    "input_i": 9,
    "input_j": 47,
    "output_index": 20
  },
  {
    "system_row": 755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 461,
    "input_i": 9,
    "input_j": 48,
    "output_index": 10
  },
  {
    "system_row": 756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 461,
    "input_i": 9,
    "input_j": 48,
    "output_index": 22
  },
  {
    "system_row": 757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 462,
    "input_i": 9,
    "input_j": 49,
    "output_index": 8
  },
  {
    "system_row": 758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 462,
    "input_i": 9,
    "input_j": 49,
    "output_index": 20
  },
  {
    "system_row": 759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 12
  },
  {
    "system_row": 760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 24
  },
  {
    "system_row": 761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 11
  },
  {
    "system_row": 767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 23
  },
  {
    "system_row": 769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 14
  },
  {
    "system_row": 776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 10,
    "input_j": 26,
    "output_index": 2
  },
  {
    "system_row": 785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 10,
    "input_j": 32,
    "output_index": 19
  },
  {
    "system_row": 788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 10,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 10,
    "input_j": 35,
    "output_index": 13
  },
  {
    "system_row": 792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 10,
    "input_j": 38,
    "output_index": 15
  },
  {
    "system_row": 795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 495,
    "input_i": 10,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 495,
    "input_i": 10,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 497,
    "input_i": 10,
    "input_j": 43,
    "output_index": 11
  },
  {
    "system_row": 800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 497,
    "input_i": 10,
    "input_j": 43,
    "output_index": 23
  },
  {
    "system_row": 803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 499,
    "input_i": 10,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 502,
    "input_i": 10,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 504,
    "input_i": 10,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 12
  },
  {
    "system_row": 877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 24
  },
  {
    "system_row": 879,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 547,
    "input_i": 12,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 882,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 886,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 894,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 5
  },
  {
    "system_row": 895,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 900,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 5
  },
  {
    "system_row": 901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 903,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 907,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 558,
    "input_i": 12,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 913,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 558,
    "input_i": 12,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 4
  },
  {
    "system_row": 915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 16
  },
  {
    "system_row": 916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 12
  },
  {
    "system_row": 917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 24
  },
  {
    "system_row": 918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 561,
    "input_i": 12,
    "input_j": 28,
    "output_index": 7
  },
  {
    "system_row": 919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 561,
    "input_i": 12,
    "input_j": 28,
    "output_index": 8
  },
  {
    "system_row": 920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 561,
    "input_i": 12,
    "input_j": 28,
    "output_index": 19
  },
  {
    "system_row": 922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 10
  },
  {
    "system_row": 923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 22
  },
  {
    "system_row": 924,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 6
  },
  {
    "system_row": 925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 18
  },
  {
    "system_row": 926,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 12
  },
  {
    "system_row": 927,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 24
  },
  {
    "system_row": 930,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 931,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 23
  },
  {
    "system_row": 932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 567,
    "input_i": 12,
    "input_j": 34,
    "output_index": 4
  },
  {
    "system_row": 933,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 567,
    "input_i": 12,
    "input_j": 34,
    "output_index": 16
  },
  {
    "system_row": 936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 569,
    "input_i": 12,
    "input_j": 36,
    "output_index": 2
  },
  {
    "system_row": 937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 569,
    "input_i": 12,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 938,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 12
  },
  {
    "system_row": 939,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 940,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 0
  },
  {
    "system_row": 941,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 1
  },
  {
    "system_row": 942,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 2
  },
  {
    "system_row": 945,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 12,
    "input_j": 39,
    "output_index": 13
  },
  {
    "system_row": 946,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 12,
    "input_j": 39,
    "output_index": 24
  },
  {
    "system_row": 947,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 12,
    "input_j": 39,
    "output_index": 25
  },
  {
    "system_row": 948,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 949,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 16
  },
  {
    "system_row": 950,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 12,
    "input_j": 41,
    "output_index": 3
  },
  {
    "system_row": 951,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 12,
    "input_j": 41,
    "output_index": 4
  },
  {
    "system_row": 952,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 12,
    "input_j": 41,
    "output_index": 15
  },
  {
    "system_row": 954,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 955,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 18
  },
  {
    "system_row": 956,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 12,
    "input_j": 43,
    "output_index": 12
  },
  {
    "system_row": 957,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 12,
    "input_j": 43,
    "output_index": 13
  },
  {
    "system_row": 958,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 12,
    "input_j": 43,
    "output_index": 24
  },
  {
    "system_row": 960,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 12,
    "input_j": 44,
    "output_index": 5
  },
  {
    "system_row": 961,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 12,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 962,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 12,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 965,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 12,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 966,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 12,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 12,
    "input_j": 45,
    "output_index": 16
  },
  {
    "system_row": 969,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 12,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 12,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 971,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 12,
    "input_j": 47,
    "output_index": 18
  },
  {
    "system_row": 972,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 12,
    "input_j": 48,
    "output_index": 9
  },
  {
    "system_row": 973,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 12,
    "input_j": 48,
    "output_index": 21
  },
  {
    "system_row": 974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 12,
    "input_j": 49,
    "output_index": 6
  },
  {
    "system_row": 975,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 12,
    "input_j": 49,
    "output_index": 18
  },
  {
    "system_row": 976,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 16
  },
  {
    "system_row": 978,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 24
  },
  {
    "system_row": 984,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 988,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 990,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 991,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 992,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 997,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 998,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 999,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 1000,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 1001,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 1002,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 1003,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 1004,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 1005,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 1006,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 1007,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 1008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1009,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 1010,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 1011,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 1012,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 11
  },
  {
    "system_row": 1013,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 23
  },
  {
    "system_row": 1014,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 0
  },
  {
    "system_row": 1015,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 1
  },
  {
    "system_row": 1016,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 2
  },
  {
    "system_row": 1017,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 14
  },
  {
    "system_row": 1018,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 9
  },
  {
    "system_row": 1019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 21
  },
  {
    "system_row": 1020,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 5
  },
  {
    "system_row": 1021,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 1022,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 17
  },
  {
    "system_row": 1023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 18
  },
  {
    "system_row": 1024,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 10
  },
  {
    "system_row": 1025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 22
  },
  {
    "system_row": 1026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 1027,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 1
  },
  {
    "system_row": 1028,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 1029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 14
  },
  {
    "system_row": 1030,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 5
  },
  {
    "system_row": 1031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 6
  },
  {
    "system_row": 1032,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 17
  },
  {
    "system_row": 1033,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 18
  },
  {
    "system_row": 1034,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 3
  },
  {
    "system_row": 1035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 1036,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 15
  },
  {
    "system_row": 1037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 16
  },
  {
    "system_row": 1038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 11
  },
  {
    "system_row": 1039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 23
  },
  {
    "system_row": 1040,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 3
  },
  {
    "system_row": 1041,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 4
  },
  {
    "system_row": 1042,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 15
  },
  {
    "system_row": 1043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 16
  },
  {
    "system_row": 1044,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 12
  },
  {
    "system_row": 1045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 13
  },
  {
    "system_row": 1046,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 1047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 25
  },
  {
    "system_row": 1048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 1049,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 1050,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 1051,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 14
  },
  {
    "system_row": 1052,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 12
  },
  {
    "system_row": 1053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 13
  },
  {
    "system_row": 1054,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 24
  },
  {
    "system_row": 1055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 25
  },
  {
    "system_row": 1056,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 1057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 1058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 2
  },
  {
    "system_row": 1059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 14
  },
  {
    "system_row": 1060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 11
  },
  {
    "system_row": 1061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 1062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 11
  },
  {
    "system_row": 1063,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 1064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 1065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 22
  },
  {
    "system_row": 1066,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 0
  },
  {
    "system_row": 1067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 1
  },
  {
    "system_row": 1068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 1069,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 14
  },
  {
    "system_row": 1070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 1071,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 22
  },
  {
    "system_row": 1072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 1073,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 1074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 7
  },
  {
    "system_row": 1075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 8
  },
  {
    "system_row": 1076,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 1077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 20
  },
  {
    "system_row": 1078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 1079,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 1080,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 7
  },
  {
    "system_row": 1081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 1082,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 19
  },
  {
    "system_row": 1083,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 20
  },
  {
    "system_row": 1084,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 10
  },
  {
    "system_row": 1085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 22
  },
  {
    "system_row": 1086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 11
  },
  {
    "system_row": 1087,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 1088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 1089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 1090,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 1091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 14
  },
  {
    "system_row": 1223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 1224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 1225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 1226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 1227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 1228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 1231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 1232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 1235,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 1236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 1237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 1238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 1239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 1240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 1241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 1242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 1243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 1245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 1246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 1247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 0
  },
  {
    "system_row": 1248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 1
  },
  {
    "system_row": 1249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 2
  },
  {
    "system_row": 1250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 14
  },
  {
    "system_row": 1251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 11
  },
  {
    "system_row": 1252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 23
  },
  {
    "system_row": 1253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 10
  },
  {
    "system_row": 1254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 22
  },
  {
    "system_row": 1255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 7
  },
  {
    "system_row": 1256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 1257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 19
  },
  {
    "system_row": 1258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 20
  },
  {
    "system_row": 1259,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 9
  },
  {
    "system_row": 1260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 21
  },
  {
    "system_row": 1261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 11
  },
  {
    "system_row": 1262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 23
  },
  {
    "system_row": 1263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 7
  },
  {
    "system_row": 1264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 8
  },
  {
    "system_row": 1265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 19
  },
  {
    "system_row": 1266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 20
  },
  {
    "system_row": 1267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 12
  },
  {
    "system_row": 1268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 13
  },
  {
    "system_row": 1269,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 1270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 25
  },
  {
    "system_row": 1271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 0
  },
  {
    "system_row": 1272,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 1
  },
  {
    "system_row": 1273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 1274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 14
  },
  {
    "system_row": 1275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 12
  },
  {
    "system_row": 1276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 13
  },
  {
    "system_row": 1277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 24
  },
  {
    "system_row": 1278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 25
  },
  {
    "system_row": 1279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 3
  },
  {
    "system_row": 1280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 1281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 15
  },
  {
    "system_row": 1282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 16
  },
  {
    "system_row": 1283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 11
  },
  {
    "system_row": 1284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 1285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 3
  },
  {
    "system_row": 1286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 4
  },
  {
    "system_row": 1287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 15
  },
  {
    "system_row": 1288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 16
  },
  {
    "system_row": 1289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 11
  },
  {
    "system_row": 1290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 23
  },
  {
    "system_row": 1291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 1292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 1293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 1294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 14
  },
  {
    "system_row": 1295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 1296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 1297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 2
  },
  {
    "system_row": 1298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 14
  },
  {
    "system_row": 1299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 9
  },
  {
    "system_row": 1300,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 1301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 11
  },
  {
    "system_row": 1302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 23
  },
  {
    "system_row": 1303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 9
  },
  {
    "system_row": 1304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 1305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 0
  },
  {
    "system_row": 1306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 1
  },
  {
    "system_row": 1307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 1308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 14
  },
  {
    "system_row": 1309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 1310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 6
  },
  {
    "system_row": 1311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 1312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 18
  },
  {
    "system_row": 1313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 1314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 1315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 5
  },
  {
    "system_row": 1316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 1317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 17
  },
  {
    "system_row": 1318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 18
  },
  {
    "system_row": 1319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 9
  },
  {
    "system_row": 1320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 21
  },
  {
    "system_row": 1321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 1322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 1323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 1324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 14
  },
  {
    "system_row": 1325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 11
  },
  {
    "system_row": 1326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 1395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 1396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 1397,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 1398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 1401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 1402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 1403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 1404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 1407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 1408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 1409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 1410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 16
  },
  {
    "system_row": 1411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 1412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 1413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 1414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 1415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 9
  },
  {
    "system_row": 1416,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 21
  },
  {
    "system_row": 1417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 10
  },
  {
    "system_row": 1418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 22
  },
  {
    "system_row": 1419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 11
  },
  {
    "system_row": 1420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 23
  },
  {
    "system_row": 1421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 12
  },
  {
    "system_row": 1422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 13
  },
  {
    "system_row": 1423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 1424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 25
  },
  {
    "system_row": 1425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 1426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 1
  },
  {
    "system_row": 1427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 2
  },
  {
    "system_row": 1428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 14
  },
  {
    "system_row": 1429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 10
  },
  {
    "system_row": 1430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 22
  },
  {
    "system_row": 1431,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 12
  },
  {
    "system_row": 1432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 13
  },
  {
    "system_row": 1433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 24
  },
  {
    "system_row": 1434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 25
  },
  {
    "system_row": 1435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 7
  },
  {
    "system_row": 1436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 1437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 1438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 20
  },
  {
    "system_row": 1439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 9
  },
  {
    "system_row": 1440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 21
  },
  {
    "system_row": 1441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 7
  },
  {
    "system_row": 1442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 8
  },
  {
    "system_row": 1443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 19
  },
  {
    "system_row": 1444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 20
  },
  {
    "system_row": 1445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 5
  },
  {
    "system_row": 1446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 1447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 17
  },
  {
    "system_row": 1448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 18
  },
  {
    "system_row": 1449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 1450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 22
  },
  {
    "system_row": 1451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 5
  },
  {
    "system_row": 1452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 6
  },
  {
    "system_row": 1453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 17
  },
  {
    "system_row": 1454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 18
  },
  {
    "system_row": 1455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 10
  },
  {
    "system_row": 1456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 22
  },
  {
    "system_row": 1457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 9
  },
  {
    "system_row": 1458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 1459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 9
  },
  {
    "system_row": 1460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 21
  },
  {
    "system_row": 1461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 1462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 1463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 1464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 14
  },
  {
    "system_row": 1465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 10
  },
  {
    "system_row": 1466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 22
  },
  {
    "system_row": 1467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 1468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 1469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 2
  },
  {
    "system_row": 1470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 14
  },
  {
    "system_row": 1471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 9
  },
  {
    "system_row": 1472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 21
  },
  {
    "system_row": 1473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 3
  },
  {
    "system_row": 1474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 4
  },
  {
    "system_row": 1475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 1476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 16
  },
  {
    "system_row": 1477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 1478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 1
  },
  {
    "system_row": 1479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 1480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 14
  },
  {
    "system_row": 1481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 3
  },
  {
    "system_row": 1482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 1483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 15
  },
  {
    "system_row": 1484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 16
  },
  {
    "system_row": 1485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 1486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 1
  },
  {
    "system_row": 1487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 1488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 14
  },
  {
    "system_row": 1489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 1490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 21
  },
  {
    "system_row": 1491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 1492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 22
  },
  {
    "system_row": 1621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 892,
    "input_i": 22,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 1623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 893,
    "input_i": 22,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 1624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 893,
    "input_i": 22,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 1625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 894,
    "input_i": 22,
    "input_j": 26,
    "output_index": 5
  },
  {
    "system_row": 1626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 894,
    "input_i": 22,
    "input_j": 26,
    "output_index": 17
  },
  {
    "system_row": 1627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 895,
    "input_i": 22,
    "input_j": 27,
    "output_index": 7
  },
  {
    "system_row": 1628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 895,
    "input_i": 22,
    "input_j": 27,
    "output_index": 19
  },
  {
    "system_row": 1629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 22,
    "input_j": 28,
    "output_index": 12
  },
  {
    "system_row": 1630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 22,
    "input_j": 28,
    "output_index": 13
  },
  {
    "system_row": 1631,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 22,
    "input_j": 28,
    "output_index": 24
  },
  {
    "system_row": 1633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 22,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 1634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 22,
    "input_j": 30,
    "output_index": 15
  },
  {
    "system_row": 1635,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 899,
    "input_i": 22,
    "input_j": 31,
    "output_index": 7
  },
  {
    "system_row": 1636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 899,
    "input_i": 22,
    "input_j": 31,
    "output_index": 19
  },
  {
    "system_row": 1637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 22,
    "input_j": 32,
    "output_index": 11
  },
  {
    "system_row": 1638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 22,
    "input_j": 32,
    "output_index": 23
  },
  {
    "system_row": 1639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 902,
    "input_i": 22,
    "input_j": 34,
    "output_index": 5
  },
  {
    "system_row": 1640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 902,
    "input_i": 22,
    "input_j": 34,
    "output_index": 17
  },
  {
    "system_row": 1641,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 22,
    "input_j": 35,
    "output_index": 10
  },
  {
    "system_row": 1642,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 22,
    "input_j": 35,
    "output_index": 22
  },
  {
    "system_row": 1643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 7
  },
  {
    "system_row": 1644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 1645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 22,
    "input_j": 38,
    "output_index": 9
  },
  {
    "system_row": 1646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 22,
    "input_j": 38,
    "output_index": 21
  },
  {
    "system_row": 1648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 22,
    "input_j": 39,
    "output_index": 8
  },
  {
    "system_row": 1649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 22,
    "input_j": 39,
    "output_index": 19
  },
  {
    "system_row": 1650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 22,
    "input_j": 39,
    "output_index": 20
  },
  {
    "system_row": 1651,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 5
  },
  {
    "system_row": 1652,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 1654,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 22,
    "input_j": 41,
    "output_index": 6
  },
  {
    "system_row": 1655,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 22,
    "input_j": 41,
    "output_index": 17
  },
  {
    "system_row": 1656,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 22,
    "input_j": 41,
    "output_index": 18
  },
  {
    "system_row": 1657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 1658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 1659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 22,
    "input_j": 43,
    "output_index": 7
  },
  {
    "system_row": 1660,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 22,
    "input_j": 43,
    "output_index": 8
  },
  {
    "system_row": 1661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 22,
    "input_j": 43,
    "output_index": 19
  },
  {
    "system_row": 1664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 912,
    "input_i": 22,
    "input_j": 44,
    "output_index": 4
  },
  {
    "system_row": 1665,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 912,
    "input_i": 22,
    "input_j": 44,
    "output_index": 15
  },
  {
    "system_row": 1666,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 912,
    "input_i": 22,
    "input_j": 44,
    "output_index": 16
  },
  {
    "system_row": 1667,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 22,
    "input_j": 45,
    "output_index": 5
  },
  {
    "system_row": 1668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 22,
    "input_j": 45,
    "output_index": 6
  },
  {
    "system_row": 1669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 22,
    "input_j": 45,
    "output_index": 17
  },
  {
    "system_row": 1671,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 914,
    "input_i": 22,
    "input_j": 46,
    "output_index": 2
  },
  {
    "system_row": 1672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 914,
    "input_i": 22,
    "input_j": 46,
    "output_index": 14
  },
  {
    "system_row": 1673,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 22,
    "input_j": 47,
    "output_index": 3
  },
  {
    "system_row": 1674,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 22,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 1675,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 22,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 1677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 0
  },
  {
    "system_row": 1678,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 1
  },
  {
    "system_row": 1679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 2
  },
  {
    "system_row": 1681,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 22,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 1682,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 22,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 1683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 918,
    "input_i": 22,
    "input_j": 50,
    "output_index": 5
  },
  {
    "system_row": 1684,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 918,
    "input_i": 22,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 1685,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 919,
    "input_i": 22,
    "input_j": 51,
    "output_index": 7
  },
  {
    "system_row": 1686,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 919,
    "input_i": 22,
    "input_j": 51,
    "output_index": 19
  },
  {
    "system_row": 1757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 978,
    "input_i": 25,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 1758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 979,
    "input_i": 25,
    "input_j": 30,
    "output_index": 2
  },
  {
    "system_row": 1759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 981,
    "input_i": 25,
    "input_j": 32,
    "output_index": 13
  },
  {
    "system_row": 1761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 982,
    "input_i": 25,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 1763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 984,
    "input_i": 25,
    "input_j": 35,
    "output_index": 19
  },
  {
    "system_row": 1764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 985,
    "input_i": 25,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 1766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 987,
    "input_i": 25,
    "input_j": 38,
    "output_index": 17
  },
  {
    "system_row": 1767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 1768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 992,
    "input_i": 25,
    "input_j": 43,
    "output_index": 10
  },
  {
    "system_row": 1769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 992,
    "input_i": 25,
    "input_j": 43,
    "output_index": 22
  },
  {
    "system_row": 1770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 25,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 1771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 25,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 1773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 994,
    "input_i": 25,
    "input_j": 45,
    "output_index": 9
  },
  {
    "system_row": 1774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 994,
    "input_i": 25,
    "input_j": 45,
    "output_index": 21
  },
  {
    "system_row": 1775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 25,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 1778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 996,
    "input_i": 25,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 1780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 997,
    "input_i": 25,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 1782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 998,
    "input_i": 25,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 1785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 1787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1006,
    "input_i": 26,
    "input_j": 32,
    "output_index": 19
  },
  {
    "system_row": 1788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 1789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1008,
    "input_i": 26,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 1790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1009,
    "input_i": 26,
    "input_j": 35,
    "output_index": 13
  },
  {
    "system_row": 1792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 1794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1012,
    "input_i": 26,
    "input_j": 38,
    "output_index": 15
  },
  {
    "system_row": 1795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 1796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 26,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 1797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 26,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 1799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 26,
    "input_j": 43,
    "output_index": 11
  },
  {
    "system_row": 1800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 26,
    "input_j": 43,
    "output_index": 23
  },
  {
    "system_row": 1803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 26,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 1805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1020,
    "input_i": 26,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 1806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 1807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 1808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1022,
    "input_i": 26,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 1810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1024,
    "input_i": 26,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 1813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 1814,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1029,
    "input_i": 27,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 1816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1030,
    "input_i": 27,
    "input_j": 32,
    "output_index": 17
  },
  {
    "system_row": 1817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 1819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1033,
    "input_i": 27,
    "input_j": 35,
    "output_index": 15
  },
  {
    "system_row": 1820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 1821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 1822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1036,
    "input_i": 27,
    "input_j": 38,
    "output_index": 13
  },
  {
    "system_row": 1824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 27,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 1825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 27,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 1829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1041,
    "input_i": 27,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 1831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 27,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 1832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 27,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 1833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1044,
    "input_i": 27,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 1834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 1835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 1836,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1046,
    "input_i": 27,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 1838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1049,
    "input_i": 27,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 1841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1050,
    "input_i": 28,
    "input_j": 29,
    "output_index": 15
  },
  {
    "system_row": 1848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1053,
    "input_i": 28,
    "input_j": 32,
    "output_index": 4
  },
  {
    "system_row": 1849,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1053,
    "input_i": 28,
    "input_j": 32,
    "output_index": 15
  },
  {
    "system_row": 1853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 28,
    "input_j": 33,
    "output_index": 17
  },
  {
    "system_row": 1858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1056,
    "input_i": 28,
    "input_j": 35,
    "output_index": 6
  },
  {
    "system_row": 1859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1056,
    "input_i": 28,
    "input_j": 35,
    "output_index": 17
  },
  {
    "system_row": 1863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1057,
    "input_i": 28,
    "input_j": 36,
    "output_index": 19
  },
  {
    "system_row": 1868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1059,
    "input_i": 28,
    "input_j": 38,
    "output_index": 8
  },
  {
    "system_row": 1869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1059,
    "input_i": 28,
    "input_j": 38,
    "output_index": 19
  },
  {
    "system_row": 1871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1060,
    "input_i": 28,
    "input_j": 39,
    "output_index": 9
  },
  {
    "system_row": 1872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1060,
    "input_i": 28,
    "input_j": 39,
    "output_index": 21
  },
  {
    "system_row": 1875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1062,
    "input_i": 28,
    "input_j": 41,
    "output_index": 10
  },
  {
    "system_row": 1876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1062,
    "input_i": 28,
    "input_j": 41,
    "output_index": 22
  },
  {
    "system_row": 1881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1065,
    "input_i": 28,
    "input_j": 44,
    "output_index": 11
  },
  {
    "system_row": 1882,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1065,
    "input_i": 28,
    "input_j": 44,
    "output_index": 23
  },
  {
    "system_row": 1887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 28,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 1892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 28,
    "input_j": 48,
    "output_index": 13
  },
  {
    "system_row": 1893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 28,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 1901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 24
  },
  {
    "system_row": 1902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1074,
    "input_i": 29,
    "input_j": 31,
    "output_index": 6
  },
  {
    "system_row": 1903,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1075,
    "input_i": 29,
    "input_j": 32,
    "output_index": 0
  },
  {
    "system_row": 1905,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1077,
    "input_i": 29,
    "input_j": 34,
    "output_index": 8
  },
  {
    "system_row": 1906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 1908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1082,
    "input_i": 29,
    "input_j": 39,
    "output_index": 17
  },
  {
    "system_row": 1909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 1911,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1084,
    "input_i": 29,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 1912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 1914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 29,
    "input_j": 43,
    "output_index": 6
  },
  {
    "system_row": 1915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 29,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 1917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1087,
    "input_i": 29,
    "input_j": 44,
    "output_index": 13
  },
  {
    "system_row": 1920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1088,
    "input_i": 29,
    "input_j": 45,
    "output_index": 8
  },
  {
    "system_row": 1921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1088,
    "input_i": 29,
    "input_j": 45,
    "output_index": 19
  },
  {
    "system_row": 1923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1090,
    "input_i": 29,
    "input_j": 47,
    "output_index": 12
  },
  {
    "system_row": 1925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1090,
    "input_i": 29,
    "input_j": 47,
    "output_index": 24
  },
  {
    "system_row": 1927,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 1928,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 23
  },
  {
    "system_row": 1929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 24
  },
  {
    "system_row": 1930,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 8
  },
  {
    "system_row": 1931,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 1932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1096,
    "input_i": 30,
    "input_j": 32,
    "output_index": 13
  },
  {
    "system_row": 1934,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 1936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1099,
    "input_i": 30,
    "input_j": 35,
    "output_index": 19
  },
  {
    "system_row": 1937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 1939,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1102,
    "input_i": 30,
    "input_j": 38,
    "output_index": 17
  },
  {
    "system_row": 1940,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 1941,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1107,
    "input_i": 30,
    "input_j": 43,
    "output_index": 10
  },
  {
    "system_row": 1942,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1107,
    "input_i": 30,
    "input_j": 43,
    "output_index": 22
  },
  {
    "system_row": 1943,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 1944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 1946,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1109,
    "input_i": 30,
    "input_j": 45,
    "output_index": 9
  },
  {
    "system_row": 1947,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1109,
    "input_i": 30,
    "input_j": 45,
    "output_index": 21
  },
  {
    "system_row": 1948,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1110,
    "input_i": 30,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 1951,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1111,
    "input_i": 30,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 1953,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1112,
    "input_i": 30,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 1955,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1113,
    "input_i": 30,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 1957,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1116,
    "input_i": 31,
    "input_j": 32,
    "output_index": 17
  },
  {
    "system_row": 1958,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1117,
    "input_i": 31,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 1960,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1119,
    "input_i": 31,
    "input_j": 35,
    "output_index": 15
  },
  {
    "system_row": 1961,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 1962,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 1963,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1122,
    "input_i": 31,
    "input_j": 38,
    "output_index": 13
  },
  {
    "system_row": 1965,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 31,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 1966,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 31,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 1970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 31,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 1972,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 1973,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 1974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 31,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 1975,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1131,
    "input_i": 31,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 1976,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1131,
    "input_i": 31,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 1977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 31,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 1979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1135,
    "input_i": 31,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 1981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1137,
    "input_i": 32,
    "input_j": 34,
    "output_index": 19
  },
  {
    "system_row": 1982,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 32,
    "input_j": 35,
    "output_index": 9
  },
  {
    "system_row": 1983,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 32,
    "input_j": 35,
    "output_index": 21
  },
  {
    "system_row": 1985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 32,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 1986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 32,
    "input_j": 38,
    "output_index": 10
  },
  {
    "system_row": 1987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 32,
    "input_j": 38,
    "output_index": 22
  },
  {
    "system_row": 1989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1142,
    "input_i": 32,
    "input_j": 39,
    "output_index": 6
  },
  {
    "system_row": 1993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1143,
    "input_i": 32,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 1995,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 32,
    "input_j": 41,
    "output_index": 8
  },
  {
    "system_row": 1998,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 32,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 2000,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1146,
    "input_i": 32,
    "input_j": 43,
    "output_index": 5
  },
  {
    "system_row": 2002,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1146,
    "input_i": 32,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 2006,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 32,
    "input_j": 44,
    "output_index": 24
  },
  {
    "system_row": 2008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1148,
    "input_i": 32,
    "input_j": 45,
    "output_index": 7
  },
  {
    "system_row": 2010,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1148,
    "input_i": 32,
    "input_j": 45,
    "output_index": 19
  },
  {
    "system_row": 2015,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1150,
    "input_i": 32,
    "input_j": 47,
    "output_index": 13
  },
  {
    "system_row": 2016,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1150,
    "input_i": 32,
    "input_j": 47,
    "output_index": 24
  },
  {
    "system_row": 2020,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1152,
    "input_i": 32,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 2023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1153,
    "input_i": 32,
    "input_j": 50,
    "output_index": 19
  },
  {
    "system_row": 2025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1154,
    "input_i": 32,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 2026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1155,
    "input_i": 33,
    "input_j": 34,
    "output_index": 24
  },
  {
    "system_row": 2027,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 33,
    "input_j": 35,
    "output_index": 0
  },
  {
    "system_row": 2029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1158,
    "input_i": 33,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 2031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1160,
    "input_i": 33,
    "input_j": 39,
    "output_index": 15
  },
  {
    "system_row": 2032,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 2033,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1162,
    "input_i": 33,
    "input_j": 41,
    "output_index": 13
  },
  {
    "system_row": 2035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 8
  },
  {
    "system_row": 2037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 33,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 2038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 33,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 2041,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1165,
    "input_i": 33,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 2042,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 33,
    "input_j": 45,
    "output_index": 12
  },
  {
    "system_row": 2044,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 33,
    "input_j": 45,
    "output_index": 24
  },
  {
    "system_row": 2047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1168,
    "input_i": 33,
    "input_j": 47,
    "output_index": 8
  },
  {
    "system_row": 2048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1168,
    "input_i": 33,
    "input_j": 47,
    "output_index": 19
  },
  {
    "system_row": 2050,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 10
  },
  {
    "system_row": 2051,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 22
  },
  {
    "system_row": 2052,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 8
  },
  {
    "system_row": 2053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 24
  },
  {
    "system_row": 2054,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 2055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 34,
    "input_j": 35,
    "output_index": 13
  },
  {
    "system_row": 2057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1174,
    "input_i": 34,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 2059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1176,
    "input_i": 34,
    "input_j": 38,
    "output_index": 15
  },
  {
    "system_row": 2060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 2061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 34,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 2062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 34,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 2064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 34,
    "input_j": 43,
    "output_index": 11
  },
  {
    "system_row": 2065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 34,
    "input_j": 43,
    "output_index": 23
  },
  {
    "system_row": 2068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1183,
    "input_i": 34,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 2070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 34,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 2071,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1185,
    "input_i": 34,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 2072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1185,
    "input_i": 34,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 2073,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1186,
    "input_i": 34,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 2075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1188,
    "input_i": 34,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 2077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 35,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 2078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 35,
    "input_j": 38,
    "output_index": 11
  },
  {
    "system_row": 2079,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 35,
    "input_j": 38,
    "output_index": 23
  },
  {
    "system_row": 2081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 35,
    "input_j": 39,
    "output_index": 4
  },
  {
    "system_row": 2084,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1194,
    "input_i": 35,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 2088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1195,
    "input_i": 35,
    "input_j": 41,
    "output_index": 24
  },
  {
    "system_row": 2091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1196,
    "input_i": 35,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 2092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1197,
    "input_i": 35,
    "input_j": 43,
    "output_index": 3
  },
  {
    "system_row": 2094,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1197,
    "input_i": 35,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 2097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1198,
    "input_i": 35,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 2101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 35,
    "input_j": 45,
    "output_index": 13
  },
  {
    "system_row": 2102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 35,
    "input_j": 45,
    "output_index": 24
  },
  {
    "system_row": 2106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 35,
    "input_j": 47,
    "output_index": 7
  },
  {
    "system_row": 2108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 35,
    "input_j": 47,
    "output_index": 19
  },
  {
    "system_row": 2113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 35,
    "input_j": 49,
    "output_index": 19
  },
  {
    "system_row": 2114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1204,
    "input_i": 35,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 2117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1205,
    "input_i": 35,
    "input_j": 51,
    "output_index": 15
  },
  {
    "system_row": 2118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 2119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1207,
    "input_i": 36,
    "input_j": 38,
    "output_index": 0
  },
  {
    "system_row": 2121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1208,
    "input_i": 36,
    "input_j": 39,
    "output_index": 13
  },
  {
    "system_row": 2123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1209,
    "input_i": 36,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 2125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1210,
    "input_i": 36,
    "input_j": 41,
    "output_index": 15
  },
  {
    "system_row": 2126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 2127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 36,
    "input_j": 43,
    "output_index": 12
  },
  {
    "system_row": 2129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 36,
    "input_j": 43,
    "output_index": 24
  },
  {
    "system_row": 2132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1213,
    "input_i": 36,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 2134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 36,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 2135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 36,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 2138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 36,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 2139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 36,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 2141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 9
  },
  {
    "system_row": 2142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 21
  },
  {
    "system_row": 2143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 6
  },
  {
    "system_row": 2144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 2145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 24
  },
  {
    "system_row": 2146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 37,
    "input_j": 38,
    "output_index": 13
  },
  {
    "system_row": 2148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 37,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 2150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1226,
    "input_i": 37,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 2152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 2153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 2154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 2155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 2156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 2157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 2159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 2162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1235,
    "input_i": 38,
    "input_j": 39,
    "output_index": 24
  },
  {
    "system_row": 2165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 38,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 2167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1237,
    "input_i": 38,
    "input_j": 41,
    "output_index": 4
  },
  {
    "system_row": 2171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1238,
    "input_i": 38,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 2173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1239,
    "input_i": 38,
    "input_j": 43,
    "output_index": 13
  },
  {
    "system_row": 2174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1239,
    "input_i": 38,
    "input_j": 43,
    "output_index": 24
  },
  {
    "system_row": 2177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1240,
    "input_i": 38,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 2180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1241,
    "input_i": 38,
    "input_j": 45,
    "output_index": 3
  },
  {
    "system_row": 2182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1241,
    "input_i": 38,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 2186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 38,
    "input_j": 47,
    "output_index": 5
  },
  {
    "system_row": 2188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 38,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 2193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 38,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 2195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1246,
    "input_i": 38,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 2196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1247,
    "input_i": 38,
    "input_j": 51,
    "output_index": 13
  },
  {
    "system_row": 2198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1249,
    "input_i": 39,
    "input_j": 41,
    "output_index": 11
  },
  {
    "system_row": 2199,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1249,
    "input_i": 39,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 2200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 39,
    "input_j": 43,
    "output_index": 0
  },
  {
    "system_row": 2201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 39,
    "input_j": 43,
    "output_index": 1
  },
  {
    "system_row": 2204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1252,
    "input_i": 39,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 2205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1252,
    "input_i": 39,
    "input_j": 44,
    "output_index": 22
  },
  {
    "system_row": 2208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1254,
    "input_i": 39,
    "input_j": 46,
    "output_index": 8
  },
  {
    "system_row": 2212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1256,
    "input_i": 39,
    "input_j": 48,
    "output_index": 7
  },
  {
    "system_row": 2214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1256,
    "input_i": 39,
    "input_j": 48,
    "output_index": 19
  },
  {
    "system_row": 2216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 39,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 2217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 39,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 2219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 40,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 2223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 40,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 2225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 2226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 2227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 2228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 2230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 2233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1273,
    "input_i": 41,
    "input_j": 44,
    "output_index": 9
  },
  {
    "system_row": 2234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1273,
    "input_i": 41,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 2235,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 41,
    "input_j": 45,
    "output_index": 0
  },
  {
    "system_row": 2236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 41,
    "input_j": 45,
    "output_index": 1
  },
  {
    "system_row": 2239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1275,
    "input_i": 41,
    "input_j": 46,
    "output_index": 6
  },
  {
    "system_row": 2243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 41,
    "input_j": 48,
    "output_index": 5
  },
  {
    "system_row": 2245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 41,
    "input_j": 48,
    "output_index": 17
  },
  {
    "system_row": 2247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 41,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 2248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 41,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 2252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1282,
    "input_i": 42,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 2256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1284,
    "input_i": 42,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 2257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1285,
    "input_i": 42,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 2259,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1286,
    "input_i": 42,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 2261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 2264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1291,
    "input_i": 43,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 2265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1291,
    "input_i": 43,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 2268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1292,
    "input_i": 43,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 2270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1293,
    "input_i": 43,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 2271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1293,
    "input_i": 43,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 2273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1294,
    "input_i": 43,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 2274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1294,
    "input_i": 43,
    "input_j": 48,
    "output_index": 19
  },
  {
    "system_row": 2276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1295,
    "input_i": 43,
    "input_j": 49,
    "output_index": 10
  },
  {
    "system_row": 2277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1295,
    "input_i": 43,
    "input_j": 49,
    "output_index": 22
  },
  {
    "system_row": 2278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1296,
    "input_i": 43,
    "input_j": 50,
    "output_index": 11
  },
  {
    "system_row": 2279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1296,
    "input_i": 43,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 2282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1297,
    "input_i": 43,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 2286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1299,
    "input_i": 44,
    "input_j": 46,
    "output_index": 4
  },
  {
    "system_row": 2288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 2289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 1
  },
  {
    "system_row": 2292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1301,
    "input_i": 44,
    "input_j": 48,
    "output_index": 3
  },
  {
    "system_row": 2294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1301,
    "input_i": 44,
    "input_j": 48,
    "output_index": 15
  },
  {
    "system_row": 2296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1302,
    "input_i": 44,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 2297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1302,
    "input_i": 44,
    "input_j": 49,
    "output_index": 1
  },
  {
    "system_row": 2301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1305,
    "input_i": 45,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 2303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1306,
    "input_i": 45,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 2304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1306,
    "input_i": 45,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 2306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 45,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 2307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 45,
    "input_j": 48,
    "output_index": 17
  },
  {
    "system_row": 2309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1308,
    "input_i": 45,
    "input_j": 49,
    "output_index": 9
  },
  {
    "system_row": 2310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1308,
    "input_i": 45,
    "input_j": 49,
    "output_index": 21
  },
  {
    "system_row": 2313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1309,
    "input_i": 45,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 2315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1310,
    "input_i": 45,
    "input_j": 51,
    "output_index": 11
  },
  {
    "system_row": 2316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1310,
    "input_i": 45,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 2319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1311,
    "input_i": 46,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 2321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1312,
    "input_i": 46,
    "input_j": 48,
    "output_index": 0
  },
  {
    "system_row": 2323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1313,
    "input_i": 46,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 2324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 46,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 2325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1315,
    "input_i": 46,
    "input_j": 51,
    "output_index": 19
  },
  {
    "system_row": 2327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1316,
    "input_i": 47,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 2328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1316,
    "input_i": 47,
    "input_j": 48,
    "output_index": 15
  },
  {
    "system_row": 2332,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1317,
    "input_i": 47,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 2334,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 2335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 21
  },
  {
    "system_row": 2336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 2337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 22
  },
  {
    "system_row": 2338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1320,
    "input_i": 48,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 2340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1321,
    "input_i": 48,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 2342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1322,
    "input_i": 48,
    "input_j": 51,
    "output_index": 8
  },
  {
    "system_row": 2344,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 2346,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 2
  },
  {
    "system_row": 2348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 2352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 2
  },
  {
    "system_row": 2354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 2355,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 2357,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 2358,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 2359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 2363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 16
  },
  {
    "system_row": 2364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 2365,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 2366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 2367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 2371,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 2372,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 2373,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 2374,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 2375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 2379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 20
  },
  {
    "system_row": 2382,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 2383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 2386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 2387,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 2394,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 2395,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 2401,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 2402,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 2403,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 2404,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 10
  },
  {
    "system_row": 2405,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 22
  },
  {
    "system_row": 2406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 9
  },
  {
    "system_row": 2407,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 21
  },
  {
    "system_row": 2410,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 3
  },
  {
    "system_row": 2411,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 2412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 15
  },
  {
    "system_row": 2414,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 11
  },
  {
    "system_row": 2415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 23
  },
  {
    "system_row": 2416,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 9
  },
  {
    "system_row": 2417,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 21
  },
  {
    "system_row": 2420,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 5
  },
  {
    "system_row": 2421,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 2422,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 17
  },
  {
    "system_row": 2424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 10
  },
  {
    "system_row": 2425,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 22
  },
  {
    "system_row": 2428,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 7
  },
  {
    "system_row": 2429,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 2430,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 19
  },
  {
    "system_row": 2432,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 9
  },
  {
    "system_row": 2433,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 2438,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 10
  },
  {
    "system_row": 2439,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 22
  },
  {
    "system_row": 2442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 11
  },
  {
    "system_row": 2443,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 2450,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 12
  },
  {
    "system_row": 2451,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 2452,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 2458,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 11
  },
  {
    "system_row": 2459,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 23
  },
  {
    "system_row": 2460,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 10
  },
  {
    "system_row": 2461,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 22
  },
  {
    "system_row": 2462,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 9
  },
  {
    "system_row": 2463,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 21
  },
  {
    "system_row": 2473,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2483,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 58,
    "input_i": 1,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 2491,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 61,
    "input_i": 1,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 2513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 71,
    "input_i": 1,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 2529,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 2539,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 2547,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 2569,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 95,
    "input_i": 1,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 2587,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 103,
    "input_i": 2,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 2593,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 2600,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 120,
    "input_i": 2,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 2607,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 2610,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 2613,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 2622,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 144,
    "input_i": 2,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 2629,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 151,
    "input_i": 3,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2632,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 2635,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 2642,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 168,
    "input_i": 3,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 2649,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 2652,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 2655,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 2664,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 192,
    "input_i": 3,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 2793,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 2794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 246,
    "input_i": 5,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 2795,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 247,
    "input_i": 5,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 2797,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 5,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 2798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 2799,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 2801,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 2802,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 2804,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 2805,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 5,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 2810,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 2811,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 260,
    "input_i": 5,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 2817,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 262,
    "input_i": 5,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 2819,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 263,
    "input_i": 5,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 2820,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 263,
    "input_i": 5,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 2821,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 264,
    "input_i": 5,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 2822,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 265,
    "input_i": 5,
    "input_j": 26,
    "output_index": 20
  },
  {
    "system_row": 2823,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 266,
    "input_i": 5,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 2825,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 268,
    "input_i": 5,
    "input_j": 29,
    "output_index": 2
  },
  {
    "system_row": 2827,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 269,
    "input_i": 5,
    "input_j": 30,
    "output_index": 12
  },
  {
    "system_row": 2828,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 270,
    "input_i": 5,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 2831,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 9
  },
  {
    "system_row": 2832,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 21
  },
  {
    "system_row": 2833,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 5,
    "input_j": 34,
    "output_index": 20
  },
  {
    "system_row": 2834,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 10
  },
  {
    "system_row": 2835,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 22
  },
  {
    "system_row": 2836,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 5
  },
  {
    "system_row": 2837,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 2838,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 2842,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 7
  },
  {
    "system_row": 2843,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 2844,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 2849,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 2850,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 2851,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 25
  },
  {
    "system_row": 2857,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 288,
    "input_i": 5,
    "input_j": 49,
    "output_index": 12
  },
  {
    "system_row": 2858,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 289,
    "input_i": 5,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 2859,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 5,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 2862,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 2865,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 2868,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 14
  },
  {
    "system_row": 2871,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 304,
    "input_i": 6,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 2876,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 306,
    "input_i": 6,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 2885,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 2888,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 2891,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 2898,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 2899,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 2906,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 330,
    "input_i": 6,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 2912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 16
  },
  {
    "system_row": 2915,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 2916,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 14
  },
  {
    "system_row": 2919,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 343,
    "input_i": 7,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 2928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 2934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 2938,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 2942,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 2943,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 2944,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 2957,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 3066,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 3067,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 424,
    "input_i": 9,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 3069,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 3070,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 3072,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 3074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 3075,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 3076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 432,
    "input_i": 9,
    "input_j": 19,
    "output_index": 3
  },
  {
    "system_row": 3080,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 3084,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 434,
    "input_i": 9,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 3086,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 436,
    "input_i": 9,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 3090,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 437,
    "input_i": 9,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 3091,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 437,
    "input_i": 9,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 3092,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 438,
    "input_i": 9,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 3093,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 12
  },
  {
    "system_row": 3094,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 16
  },
  {
    "system_row": 3096,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 9
  },
  {
    "system_row": 3097,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 21
  },
  {
    "system_row": 3098,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 20
  },
  {
    "system_row": 3099,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 444,
    "input_i": 9,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 3100,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 446,
    "input_i": 9,
    "input_j": 33,
    "output_index": 2
  },
  {
    "system_row": 3102,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 12
  },
  {
    "system_row": 3105,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 3106,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 23
  },
  {
    "system_row": 3107,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 3108,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 3109,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 3114,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 3115,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 3116,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 3119,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 3120,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 8
  },
  {
    "system_row": 3121,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 3128,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 462,
    "input_i": 9,
    "input_j": 49,
    "output_index": 20
  },
  {
    "system_row": 3129,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 12
  },
  {
    "system_row": 3130,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 3133,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 3136,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 14
  },
  {
    "system_row": 3137,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 471,
    "input_i": 10,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 3146,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 3152,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 3156,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 3159,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 3164,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 3165,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 3175,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 3280,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 12
  },
  {
    "system_row": 3281,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 547,
    "input_i": 12,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 3284,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 3285,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 3286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 3288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 3291,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 552,
    "input_i": 12,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 3293,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 5
  },
  {
    "system_row": 3295,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 554,
    "input_i": 12,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 3299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 556,
    "input_i": 12,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 3303,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 557,
    "input_i": 12,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 3304,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 557,
    "input_i": 12,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 3305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 558,
    "input_i": 12,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 3306,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 16
  },
  {
    "system_row": 3307,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 12
  },
  {
    "system_row": 3309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 10
  },
  {
    "system_row": 3310,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 22
  },
  {
    "system_row": 3311,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 18
  },
  {
    "system_row": 3312,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 12
  },
  {
    "system_row": 3313,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 3314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 23
  },
  {
    "system_row": 3315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 567,
    "input_i": 12,
    "input_j": 34,
    "output_index": 16
  },
  {
    "system_row": 3316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 569,
    "input_i": 12,
    "input_j": 36,
    "output_index": 2
  },
  {
    "system_row": 3319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 13
  },
  {
    "system_row": 3320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 3321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 3326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 3327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 3328,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 3332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 5
  },
  {
    "system_row": 3333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 3334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 3341,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 582,
    "input_i": 12,
    "input_j": 49,
    "output_index": 18
  },
  {
    "system_row": 3342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 16
  },
  {
    "system_row": 3343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 3346,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 3350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 3351,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 3352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 3353,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 3354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 3356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 3357,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 14
  },
  {
    "system_row": 3358,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 3359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 18
  },
  {
    "system_row": 3360,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 14
  },
  {
    "system_row": 3362,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 3363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 16
  },
  {
    "system_row": 3365,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 12
  },
  {
    "system_row": 3366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 3367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 3368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 3369,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 3370,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 14
  },
  {
    "system_row": 3375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 11
  },
  {
    "system_row": 3376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 3377,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 3378,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 22
  },
  {
    "system_row": 3380,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 7
  },
  {
    "system_row": 3381,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 3383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 14
  },
  {
    "system_row": 3493,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 666,
    "input_i": 15,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 3500,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 671,
    "input_i": 15,
    "input_j": 27,
    "output_index": 0
  },
  {
    "system_row": 3507,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 673,
    "input_i": 15,
    "input_j": 29,
    "output_index": 17
  },
  {
    "system_row": 3509,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 675,
    "input_i": 15,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 3516,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 677,
    "input_i": 15,
    "input_j": 33,
    "output_index": 15
  },
  {
    "system_row": 3520,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 680,
    "input_i": 15,
    "input_j": 36,
    "output_index": 12
  },
  {
    "system_row": 3545,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 690,
    "input_i": 15,
    "input_j": 46,
    "output_index": 7
  },
  {
    "system_row": 3551,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 695,
    "input_i": 15,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 3554,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 3560,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 3561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 3562,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 3564,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 3565,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 14
  },
  {
    "system_row": 3566,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 3567,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 20
  },
  {
    "system_row": 3569,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 12
  },
  {
    "system_row": 3570,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 3571,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 14
  },
  {
    "system_row": 3573,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 3574,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 16
  },
  {
    "system_row": 3575,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 11
  },
  {
    "system_row": 3576,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 3578,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 3579,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 3580,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 3581,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 14
  },
  {
    "system_row": 3585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 9
  },
  {
    "system_row": 3586,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 3588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 3589,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 3591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 14
  },
  {
    "system_row": 3601,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 735,
    "input_i": 17,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 3608,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 739,
    "input_i": 17,
    "input_j": 26,
    "output_index": 0
  },
  {
    "system_row": 3615,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 742,
    "input_i": 17,
    "input_j": 29,
    "output_index": 19
  },
  {
    "system_row": 3619,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 746,
    "input_i": 17,
    "input_j": 33,
    "output_index": 12
  },
  {
    "system_row": 3623,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 747,
    "input_i": 17,
    "input_j": 34,
    "output_index": 0
  },
  {
    "system_row": 3630,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 749,
    "input_i": 17,
    "input_j": 36,
    "output_index": 15
  },
  {
    "system_row": 3653,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 17,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 3659,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 763,
    "input_i": 17,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 3664,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 3668,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 3672,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 16
  },
  {
    "system_row": 3673,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 3674,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 12
  },
  {
    "system_row": 3675,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 3676,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 14
  },
  {
    "system_row": 3678,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 3679,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 20
  },
  {
    "system_row": 3681,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 3682,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 18
  },
  {
    "system_row": 3683,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 3684,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 22
  },
  {
    "system_row": 3686,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 9
  },
  {
    "system_row": 3687,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 3688,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 3689,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 3690,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 3691,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 14
  },
  {
    "system_row": 3695,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 3
  },
  {
    "system_row": 3696,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 3699,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 14
  },
  {
    "system_row": 3799,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 831,
    "input_i": 20,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 3808,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 834,
    "input_i": 20,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 3813,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 838,
    "input_i": 20,
    "input_j": 29,
    "output_index": 12
  },
  {
    "system_row": 3817,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 839,
    "input_i": 20,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 3824,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 842,
    "input_i": 20,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 3830,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 845,
    "input_i": 20,
    "input_j": 36,
    "output_index": 17
  },
  {
    "system_row": 3850,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 3
  },
  {
    "system_row": 3859,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 20,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 3958,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 892,
    "input_i": 22,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 3960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 893,
    "input_i": 22,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 3961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 894,
    "input_i": 22,
    "input_j": 26,
    "output_index": 5
  },
  {
    "system_row": 3962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 895,
    "input_i": 22,
    "input_j": 27,
    "output_index": 7
  },
  {
    "system_row": 3964,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 898,
    "input_i": 22,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 3965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 899,
    "input_i": 22,
    "input_j": 31,
    "output_index": 7
  },
  {
    "system_row": 3966,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 902,
    "input_i": 22,
    "input_j": 34,
    "output_index": 5
  },
  {
    "system_row": 3968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 8
  },
  {
    "system_row": 3969,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 3970,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 20
  },
  {
    "system_row": 3974,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 3975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 3976,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 18
  },
  {
    "system_row": 3980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 3981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 3982,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 16
  },
  {
    "system_row": 3987,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 914,
    "input_i": 22,
    "input_j": 46,
    "output_index": 2
  },
  {
    "system_row": 3992,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 917,
    "input_i": 22,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 3993,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 918,
    "input_i": 22,
    "input_j": 50,
    "output_index": 5
  },
  {
    "system_row": 3994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 919,
    "input_i": 22,
    "input_j": 51,
    "output_index": 7
  },
  {
    "system_row": 4144,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 978,
    "input_i": 25,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 4147,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 982,
    "input_i": 25,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 4150,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 985,
    "input_i": 25,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 4157,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 4158,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 4165,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 995,
    "input_i": 25,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 4169,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 4173,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 4176,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 4181,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 4182,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 4192,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1020,
    "input_i": 26,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 4195,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 4199,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 4203,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 4204,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 4205,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 4218,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1044,
    "input_i": 27,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 4246,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 24
  },
  {
    "system_row": 4247,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1074,
    "input_i": 29,
    "input_j": 31,
    "output_index": 6
  },
  {
    "system_row": 4249,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1075,
    "input_i": 29,
    "input_j": 32,
    "output_index": 0
  },
  {
    "system_row": 4253,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1077,
    "input_i": 29,
    "input_j": 34,
    "output_index": 8
  },
  {
    "system_row": 4258,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 4259,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 4263,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1082,
    "input_i": 29,
    "input_j": 39,
    "output_index": 17
  },
  {
    "system_row": 4266,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 4267,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 4271,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1084,
    "input_i": 29,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 4273,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 12
  },
  {
    "system_row": 4275,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 4280,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1087,
    "input_i": 29,
    "input_j": 44,
    "output_index": 13
  },
  {
    "system_row": 4285,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1089,
    "input_i": 29,
    "input_j": 46,
    "output_index": 11
  },
  {
    "system_row": 4286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1089,
    "input_i": 29,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 4292,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 24
  },
  {
    "system_row": 4293,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 8
  },
  {
    "system_row": 4295,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 4298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 4301,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 4308,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 4309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 4316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1110,
    "input_i": 30,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 4321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1117,
    "input_i": 31,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 4325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 4326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 4327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 4340,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1130,
    "input_i": 31,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 4371,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1155,
    "input_i": 33,
    "input_j": 34,
    "output_index": 24
  },
  {
    "system_row": 4372,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1156,
    "input_i": 33,
    "input_j": 35,
    "output_index": 0
  },
  {
    "system_row": 4377,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1158,
    "input_i": 33,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 4378,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1158,
    "input_i": 33,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 4382,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1160,
    "input_i": 33,
    "input_j": 39,
    "output_index": 15
  },
  {
    "system_row": 4384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 12
  },
  {
    "system_row": 4386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 4389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1162,
    "input_i": 33,
    "input_j": 41,
    "output_index": 13
  },
  {
    "system_row": 4393,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 8
  },
  {
    "system_row": 4394,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 4400,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1165,
    "input_i": 33,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 4404,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1167,
    "input_i": 33,
    "input_j": 46,
    "output_index": 10
  },
  {
    "system_row": 4405,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1167,
    "input_i": 33,
    "input_j": 46,
    "output_index": 22
  },
  {
    "system_row": 4410,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 8
  },
  {
    "system_row": 4413,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 24
  },
  {
    "system_row": 4414,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 4417,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1174,
    "input_i": 34,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 4422,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 4423,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 4433,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1184,
    "input_i": 34,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 4462,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 12
  },
  {
    "system_row": 4464,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 4466,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1207,
    "input_i": 36,
    "input_j": 38,
    "output_index": 0
  },
  {
    "system_row": 4469,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1208,
    "input_i": 36,
    "input_j": 39,
    "output_index": 13
  },
  {
    "system_row": 4473,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1209,
    "input_i": 36,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 4474,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1209,
    "input_i": 36,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 4478,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1210,
    "input_i": 36,
    "input_j": 41,
    "output_index": 15
  },
  {
    "system_row": 4481,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 4482,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 4488,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1213,
    "input_i": 36,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 4492,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 36,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 4493,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 36,
    "input_j": 46,
    "output_index": 21
  },
  {
    "system_row": 4498,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 6
  },
  {
    "system_row": 4500,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 4503,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 24
  },
  {
    "system_row": 4510,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1222,
    "input_i": 37,
    "input_j": 39,
    "output_index": 2
  },
  {
    "system_row": 4514,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 11
  },
  {
    "system_row": 4515,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 4520,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 4521,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 22
  },
  {
    "system_row": 4524,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 7
  },
  {
    "system_row": 4526,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 4531,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 4538,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 4539,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 4585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1260,
    "input_i": 40,
    "input_j": 41,
    "output_index": 2
  },
  {
    "system_row": 4591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 9
  },
  {
    "system_row": 4592,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 4595,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 4597,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 4602,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 4607,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 4608,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 4632,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1282,
    "input_i": 42,
    "input_j": 44,
    "output_index": 2
  },
  {
    "system_row": 4636,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1284,
    "input_i": 42,
    "input_j": 46,
    "output_index": 3
  },
  {
    "system_row": 4638,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1284,
    "input_i": 42,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 4643,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1286,
    "input_i": 42,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 4646,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 4647,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 1
  },
  {
    "system_row": 4675,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1312,
    "input_i": 46,
    "input_j": 48,
    "output_index": 0
  },
  {
    "system_row": 4678,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1313,
    "input_i": 46,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 4680,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1314,
    "input_i": 46,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 4682,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1315,
    "input_i": 46,
    "input_j": 51,
    "output_index": 19
  },
  {
    "system_row": 4688,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 3
  },
  {
    "system_row": 4690,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 3
  },
  {
    "system_row": 4692,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 4695,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 4
  },
  {
    "system_row": 4701,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 25
  },
  {
    "system_row": 4702,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 4708,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 4711,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 4712,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 4713,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 4719,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 4720,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 20
  },
  {
    "system_row": 4721,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 4723,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 4727,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 4733,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 4740,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 4741,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 4746,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 7
  },
  {
    "system_row": 4748,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 5
  },
  {
    "system_row": 4752,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 4753,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 4754,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 3
  },
  {
    "system_row": 4757,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 25
  },
  {
    "system_row": 4758,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 5
  },
  {
    "system_row": 4766,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 7
  },
  {
    "system_row": 4773,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 4778,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 18
  },
  {
    "system_row": 4781,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 4784,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 20
  },
  {
    "system_row": 4786,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 4790,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 12
  },
  {
    "system_row": 4794,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 11
  },
  {
    "system_row": 4796,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 4803,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 25
  },
  {
    "system_row": 4804,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 4806,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 5
  },
  {
    "system_row": 4808,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 2,
    "output_index": 3
  },
  {
    "system_row": 4820,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 4826,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 4851,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 69,
    "input_i": 1,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 4871,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 4891,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 4899,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 4914,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 95,
    "input_i": 1,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 4926,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 101,
    "input_i": 2,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 4936,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 4942,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 4945,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 109,
    "input_i": 2,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 4953,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 112,
    "input_i": 2,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 4967,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 118,
    "input_i": 2,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 4986,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 4987,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 5007,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 5015,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 5030,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 144,
    "input_i": 2,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 5037,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 147,
    "input_i": 2,
    "input_j": 49,
    "output_index": 25
  },
  {
    "system_row": 5046,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 5049,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 5057,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 166,
    "input_i": 3,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 5063,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 5064,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 5071,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 5076,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 5081,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 192,
    "input_i": 3,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 5248,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 5251,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 5
  },
  {
    "system_row": 5261,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 304,
    "input_i": 6,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 5263,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 307,
    "input_i": 6,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 5279,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 5284,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 5297,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 333,
    "input_i": 6,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 5308,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 5311,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 339,
    "input_i": 7,
    "input_j": 11,
    "output_index": 14
  },
  {
    "system_row": 5312,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 339,
    "input_i": 7,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 5317,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 342,
    "input_i": 7,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 5318,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 342,
    "input_i": 7,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 5319,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 342,
    "input_i": 7,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 5328,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 345,
    "input_i": 7,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 5339,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 348,
    "input_i": 7,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 5347,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 5349,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 352,
    "input_i": 7,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 5354,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 25
  },
  {
    "system_row": 5357,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 355,
    "input_i": 7,
    "input_j": 27,
    "output_index": 3
  },
  {
    "system_row": 5363,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 5
  },
  {
    "system_row": 5365,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 7
  },
  {
    "system_row": 5369,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 359,
    "input_i": 7,
    "input_j": 31,
    "output_index": 3
  },
  {
    "system_row": 5375,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 0
  },
  {
    "system_row": 5376,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 1
  },
  {
    "system_row": 5377,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 3
  },
  {
    "system_row": 5380,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 25
  },
  {
    "system_row": 5386,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 25
  },
  {
    "system_row": 5387,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 5388,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 5389,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 5390,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 5399,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 5406,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 5418,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 10
  },
  {
    "system_row": 5419,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 20
  },
  {
    "system_row": 5420,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 22
  },
  {
    "system_row": 5425,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 7
  },
  {
    "system_row": 5428,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 25
  },
  {
    "system_row": 5431,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 379,
    "input_i": 7,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 5593,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 468,
    "input_i": 10,
    "input_j": 14,
    "output_index": 14
  },
  {
    "system_row": 5594,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 468,
    "input_i": 10,
    "input_j": 14,
    "output_index": 16
  },
  {
    "system_row": 5611,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 474,
    "input_i": 10,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 5621,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 5623,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 478,
    "input_i": 10,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 5629,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 480,
    "input_i": 10,
    "input_j": 26,
    "output_index": 3
  },
  {
    "system_row": 5632,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 25
  },
  {
    "system_row": 5637,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 7
  },
  {
    "system_row": 5639,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 5
  },
  {
    "system_row": 5642,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 25
  },
  {
    "system_row": 5648,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 25
  },
  {
    "system_row": 5651,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 488,
    "input_i": 10,
    "input_j": 34,
    "output_index": 3
  },
  {
    "system_row": 5657,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 0
  },
  {
    "system_row": 5658,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 1
  },
  {
    "system_row": 5659,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 3
  },
  {
    "system_row": 5661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 13
  },
  {
    "system_row": 5671,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 5672,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 5673,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 5674,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 5680,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 5692,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 5693,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 18
  },
  {
    "system_row": 5694,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 21
  },
  {
    "system_row": 5699,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 5
  },
  {
    "system_row": 5703,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 504,
    "input_i": 10,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 5706,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 6151,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 769,
    "input_i": 18,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 6164,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 7
  },
  {
    "system_row": 6169,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 5
  },
  {
    "system_row": 6173,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 6176,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 14
  },
  {
    "system_row": 6226,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 832,
    "input_i": 20,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 6234,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 835,
    "input_i": 20,
    "input_j": 26,
    "output_index": 18
  },
  {
    "system_row": 6236,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 836,
    "input_i": 20,
    "input_j": 27,
    "output_index": 20
  },
  {
    "system_row": 6239,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 838,
    "input_i": 20,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 6241,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 838,
    "input_i": 20,
    "input_j": 29,
    "output_index": 23
  },
  {
    "system_row": 6244,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 839,
    "input_i": 20,
    "input_j": 30,
    "output_index": 16
  },
  {
    "system_row": 6246,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 840,
    "input_i": 20,
    "input_j": 31,
    "output_index": 20
  },
  {
    "system_row": 6250,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 842,
    "input_i": 20,
    "input_j": 33,
    "output_index": 10
  },
  {
    "system_row": 6252,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 842,
    "input_i": 20,
    "input_j": 33,
    "output_index": 22
  },
  {
    "system_row": 6254,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 843,
    "input_i": 20,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 6256,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 845,
    "input_i": 20,
    "input_j": 36,
    "output_index": 9
  },
  {
    "system_row": 6258,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 845,
    "input_i": 20,
    "input_j": 36,
    "output_index": 21
  },
  {
    "system_row": 6259,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 846,
    "input_i": 20,
    "input_j": 37,
    "output_index": 8
  },
  {
    "system_row": 6265,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 849,
    "input_i": 20,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 6271,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 851,
    "input_i": 20,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 6279,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 0
  },
  {
    "system_row": 6280,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 1
  },
  {
    "system_row": 6292,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 858,
    "input_i": 20,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 6294,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 859,
    "input_i": 20,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 6296,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 860,
    "input_i": 20,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 6389,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 925,
    "input_i": 23,
    "input_j": 29,
    "output_index": 13
  },
  {
    "system_row": 6391,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 926,
    "input_i": 23,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 6402,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 929,
    "input_i": 23,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 6410,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 932,
    "input_i": 23,
    "input_j": 36,
    "output_index": 17
  },
  {
    "system_row": 6440,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 942,
    "input_i": 23,
    "input_j": 46,
    "output_index": 4
  },
  {
    "system_row": 6451,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 945,
    "input_i": 23,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 6547,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 0
  },
  {
    "system_row": 6548,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 1
  },
  {
    "system_row": 6550,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 13
  },
  {
    "system_row": 6563,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1020,
    "input_i": 26,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 6574,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 0
  },
  {
    "system_row": 6575,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 1
  },
  {
    "system_row": 6585,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 6591,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1044,
    "input_i": 27,
    "input_j": 46,
    "output_index": 10
  },
  {
    "system_row": 6642,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 17
  },
  {
    "system_row": 6647,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 18
  },
  {
    "system_row": 6650,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 19
  },
  {
    "system_row": 6655,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 20
  },
  {
    "system_row": 6658,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1082,
    "input_i": 29,
    "input_j": 39,
    "output_index": 9
  },
  {
    "system_row": 6664,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1084,
    "input_i": 29,
    "input_j": 41,
    "output_index": 10
  },
  {
    "system_row": 6673,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1087,
    "input_i": 29,
    "input_j": 44,
    "output_index": 23
  },
  {
    "system_row": 6695,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 6700,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 6713,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1113,
    "input_i": 30,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 6717,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1117,
    "input_i": 31,
    "input_j": 33,
    "output_index": 1
  },
  {
    "system_row": 6725,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 6731,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1130,
    "input_i": 31,
    "input_j": 46,
    "output_index": 10
  },
  {
    "system_row": 6786,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 13
  },
  {
    "system_row": 6792,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 12
  },
  {
    "system_row": 6802,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1162,
    "input_i": 33,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 6807,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1165,
    "input_i": 33,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 6817,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 6818,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 6821,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1174,
    "input_i": 34,
    "input_j": 36,
    "output_index": 1
  },
  {
    "system_row": 6834,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1184,
    "input_i": 34,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 6871,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1208,
    "input_i": 36,
    "input_j": 39,
    "output_index": 23
  },
  {
    "system_row": 6881,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1213,
    "input_i": 36,
    "input_j": 44,
    "output_index": 9
  },
  {
    "system_row": 6894,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 6895,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 6902,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1222,
    "input_i": 37,
    "input_j": 39,
    "output_index": 4
  },
  {
    "system_row": 6909,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 6932,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 19
  },
  {
    "system_row": 6933,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 6990,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1260,
    "input_i": 40,
    "input_j": 41,
    "output_index": 4
  },
  {
    "system_row": 7014,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 7019,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 13
  },
  {
    "system_row": 7045,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1282,
    "input_i": 42,
    "input_j": 44,
    "output_index": 4
  },
  {
    "system_row": 7050,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1286,
    "input_i": 42,
    "input_j": 48,
    "output_index": 1
  },
  {
    "system_row": 7089,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1314,
    "input_i": 46,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 7091,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1315,
    "input_i": 46,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 7117,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 13
  },
  {
    "system_row": 7120,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 7128,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 7148,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 7152,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 7166,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 19
  },
  {
    "system_row": 7168,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 17
  },
  {
    "system_row": 7175,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 13
  },
  {
    "system_row": 7185,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 6
  },
  {
    "system_row": 7186,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 9
  },
  {
    "system_row": 7193,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 8
  },
  {
    "system_row": 7194,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 10
  },
  {
    "system_row": 7215,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 13
  },
  {
    "system_row": 7222,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 19
  },
  {
    "system_row": 7224,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 7736,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 331,
    "input_i": 6,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 7746,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 1
  },
  {
    "system_row": 7755,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 25
  },
  {
    "system_row": 7761,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 7775,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 7785,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 7930,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 0
  },
  {
    "system_row": 7981,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 7985,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 7999,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 8005,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 13
  },
  {
    "system_row": 8022,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 8118,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 0
  },
  {
    "system_row": 8169,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 8618,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 9144,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1111,
    "input_i": 30,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 9162,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1119,
    "input_i": 31,
    "input_j": 35,
    "output_index": 2
  },
  {
    "system_row": 9203,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1132,
    "input_i": 31,
    "input_j": 48,
    "output_index": 19
  },
  {
    "system_row": 9282,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1176,
    "input_i": 34,
    "input_j": 38,
    "output_index": 2
  },
  {
    "system_row": 9315,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1186,
    "input_i": 34,
    "input_j": 48,
    "output_index": 17
  },
  {
    "system_row": 9484,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 9522,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 9528,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 9532,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 9536,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 15
  },
  {
    "system_row": 9541,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 22
  },
  {
    "system_row": 9545,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 9582,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 9730,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 9804,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 7
  },
  {
    "system_row": 9886,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 9952,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 0
  },
  {
    "system_row": 10350,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 10662,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 12598,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 13609,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 0
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lminus_variables.csv <==
column,input_i,input_j,output
0,0,1,0
1,0,1,1
2,0,2,0
3,0,2,1
4,0,3,0
5,0,3,1
6,0,4,2
7,0,4,14
8,0,5,3
9,0,5,15
10,0,8,4
11,0,8,16
12,0,9,5
13,0,9,17
14,0,11,6
15,0,11,18
16,0,12,7
17,0,12,19
18,0,14,8
19,0,14,20
20,0,15,9
21,0,15,21
22,0,17,10
23,0,17,22
24,0,20,11
25,0,20,23
26,0,22,12
27,0,22,24
28,0,24,13
29,0,24,25
30,0,28,2
31,0,28,14
32,0,29,3
33,0,29,15
34,0,32,4
35,0,32,16
36,0,33,5
37,0,33,17
38,0,35,6
39,0,35,18
40,0,36,7
41,0,36,19
42,0,38,8
43,0,38,20
44,0,39,9
45,0,39,21
46,0,41,10
47,0,41,22
48,0,44,11
49,0,44,23
50,0,46,12
51,0,46,24
52,0,48,13
53,0,48,25
54,1,2,0
55,1,2,1
56,1,3,0
57,1,3,1
58,1,4,2
59,1,4,14
60,1,5,3
61,1,5,15
62,1,8,4
63,1,8,16
64,1,9,5
65,1,9,17
66,1,11,6
67,1,11,18
68,1,12,7
69,1,12,19
70,1,14,8
71,1,14,20
72,1,15,9
73,1,15,21
74,1,17,10
75,1,17,22
76,1,20,11
77,1,20,23
78,1,22,12
79,1,22,24
80,1,24,13
81,1,24,25
82,1,28,2
83,1,28,14
84,1,29,3
85,1,29,15
86,1,32,4
87,1,32,16
88,1,33,5
89,1,33,17
90,1,35,6
91,1,35,18
92,1,36,7
93,1,36,19
94,1,38,8
95,1,38,20
96,1,39,9
97,1,39,21
98,1,41,10
99,1,41,22
100,1,44,11
101,1,44,23
102,1,46,12
103,1,46,24
104,1,48,13
105,1,48,25
106,2,3,0
107,2,3,1
108,2,4,2
109,2,4,14
110,2,5,3
111,2,5,15
112,2,8,4
113,2,8,16
114,2,9,5
115,2,9,17
116,2,11,6
117,2,11,18
118,2,12,7
119,2,12,19
120,2,14,8
121,2,14,20
122,2,15,9
123,2,15,21
124,2,17,10
125,2,17,22
126,2,20,11
127,2,20,23
128,2,22,12
129,2,22,24
130,2,24,13
131,2,24,25
132,2,28,2
133,2,28,14
134,2,29,3
135,2,29,15
136,2,32,4
137,2,32,16
138,2,33,5
139,2,33,17
140,2,35,6
141,2,35,18
142,2,36,7
143,2,36,19
144,2,38,8
145,2,38,20
146,2,39,9
147,2,39,21
148,2,41,10
149,2,41,22
150,2,44,11
151,2,44,23
152,2,46,12
153,2,46,24
154,2,48,13
155,2,48,25
156,3,4,2
157,3,4,14
158,3,5,3
159,3,5,15
160,3,8,4
161,3,8,16
162,3,9,5
163,3,9,17
164,3,11,6
165,3,11,18
166,3,12,7
167,3,12,19
168,3,14,8
169,3,14,20
170,3,15,9
171,3,15,21
172,3,17,10
173,3,17,22
174,3,20,11
175,3,20,23
176,3,22,12
177,3,22,24
178,3,24,13
179,3,24,25
180,3,28,2
181,3,28,14
182,3,29,3
183,3,29,15
184,3,32,4
185,3,32,16
186,3,33,5
187,3,33,17
188,3,35,6
189,3,35,18
190,3,36,7
191,3,36,19
192,3,38,8
193,3,38,20
194,3,39,9
195,3,39,21
196,3,41,10
197,3,41,22
198,3,44,11
199,3,44,23
200,3,46,12
201,3,46,24
202,3,48,13
203,3,48,25
204,4,5,4
205,4,5,16
206,4,6,11
207,4,6,23
208,4,7,9
209,4,7,21
210,4,8,3
211,4,8,15
212,4,9,6
213,4,9,18
214,4,10,10
215,4,10,22
216,4,11,5
217,4,11,17
218,4,12,8
219,4,12,20
220,4,13,9
221,4,13,21
222,4,14,7
223,4,14,19
224,4,16,10
225,4,16,22
226,4,18,11
227,4,18,23
228,4,19,9
229,4,19,21
230,4,21,10
231,4,21,22
232,4,22,13
233,4,22,25
234,4,23,11
235,4,23,23
236,4,24,12
237,4,24,24
238,4,25,11
239,4,25,23
240,4,26,10
241,4,26,22
242,4,27,9
243,4,27,21
244,4,28,0
245,4,28,1
246,4,29,4
247,4,29,16
248,4,30,11
249,4,30,23
250,4,31,9
251,4,31,21
252,4,32,3
253,4,32,15
254,4,33,6
255,4,33,18
256,4,34,10
257,4,34,22
258,4,35,5
259,4,35,17
260,4,36,8
261,4,36,20
262,4,37,9
263,4,37,21
264,4,38,7
265,4,38,19
266,4,40,10
267,4,40,22
268,4,42,11
269,4,42,23
270,4,43,9
271,4,43,21
272,4,45,10
273,4,45,22
274,4,46,13
275,4,46,25
276,4,47,11
277,4,47,23
278,4,48,12
279,4,48,24
280,4,49,11
281,4,49,23
282,4,50,10
283,4,50,22
284,4,51,9
285,4,51,21
286,5,6,13
287,5,6,25
288,5,7,5
289,5,7,17
290,5,8,2
291,5,8,14
292,5,10,7
293,5,10,19
294,5,11,9
295,5,11,21
296,5,13,5
297,5,13,17
298,5,14,10
299,5,14,22
300,5,15,6
301,5,15,18
302,5,16,7
303,5,16,19
304,5,17,8
305,5,17,20
306,5,18,13
307,5,18,25
308,5,19,5
309,5,19,17
310,5,20,12
311,5,20,24
312,5,21,7
313,5,21,19
314,5,22,11
315,5,22,23
316,5,23,13
317,5,23,25
318,5,25,13
319,5,25,25
320,5,26,7
321,5,26,19
322,5,27,5
323,5,27,17
324,5,28,4
325,5,28,16
326,5,29,0
327,5,29,1
328,5,30,13
329,5,30,25
330,5,31,5
331,5,31,17
332,5,32,2
333,5,32,14
334,5,34,7
335,5,34,19
336,5,35,9
337,5,35,21
338,5,37,5
339,5,37,17
340,5,38,10
341,5,38,22
342,5,39,6
343,5,39,18
344,5,40,7
345,5,40,19
346,5,41,8
347,5,41,20
348,5,42,13
349,5,42,25
350,5,43,5
351,5,43,17
352,5,44,12
353,5,44,24
354,5,45,7
355,5,45,19
356,5,46,11
357,5,46,23
358,5,47,13
359,5,47,25
360,5,49,13
361,5,49,25
362,5,50,7
363,5,50,19
364,5,51,5
365,5,51,17
366,6,8,12
367,6,8,24
368,6,9,7
369,6,9,19
370,6,11,8
371,6,11,20
372,6,12,5
373,6,12,17
374,6,14,6
375,6,14,18
376,6,15,10
377,6,15,22
378,6,17,9
379,6,17,21
380,6,18,0
381,6,18,1
382,6,20,2
383,6,20,14
384,6,22,4
385,6,22,16
386,6,23,0
387,6,23,1
388,6,24,3
389,6,24,15
390,6,25,0
391,6,25,1
392,6,28,11
393,6,28,23
394,6,29,13
395,6,29,25
396,6,30,0
397,6,30,1
398,6,32,12
399,6,32,24
400,6,33,7
401,6,33,19
402,6,35,8
403,6,35,20
404,6,36,5
405,6,36,17
406,6,38,6
407,6,38,18
408,6,39,10
409,6,39,22
410,6,41,9
411,6,41,21
412,6,42,0
413,6,42,1
414,6,44,2
415,6,44,14
416,6,46,4
417,6,46,16
418,6,47,0
419,6,47,1
420,6,48,3
421,6,48,15
422,6,49,0
423,6,49,1
424,7,8,6
425,7,8,18
426,7,9,3
427,7,9,15
428,7,11,4
429,7,11,16
430,7,12,13
431,7,12,25
432,7,13,0
433,7,13,1
434,7,14,12
435,7,14,24
436,7,15,2
437,7,15,14
438,7,17,11
439,7,17,23
440,7,19,0
441,7,19,1
442,7,20,10
443,7,20,22
444,7,22,8
445,7,22,20
446,7,24,7
447,7,24,19
448,7,27,0
449,7,27,1
450,7,28,9
451,7,28,21
452,7,29,5
453,7,29,17
454,7,31,0
455,7,31,1
456,7,32,6
457,7,32,18
458,7,33,3
459,7,33,15
460,7,35,4
461,7,35,16
462,7,36,13
463,7,36,25
464,7,37,0
465,7,37,1
466,7,38,12
467,7,38,24
468,7,39,2
469,7,39,14
470,7,41,11
471,7,41,23
472,7,43,0
473,7,43,1
474,7,44,10
475,7,44,22
476,7,46,8
477,7,46,20
478,7,48,7
479,7,48,19
480,7,51,0
481,7,51,1
482,8,9,9
483,8,9,21
484,8,10,8
485,8,10,20
486,8,12,10
487,8,12,22
488,8,13,6
489,8,13,18
490,8,15,5
491,8,15,17
492,8,16,8
493,8,16,20
494,8,17,7
495,8,17,19
496,8,18,12
497,8,18,24
498,8,19,6
499,8,19,18
500,8,20,13
501,8,20,25
502,8,21,8
503,8,21,20
504,8,23,12
505,8,23,24
506,8,24,11
507,8,24,23
508,8,25,12
509,8,25,24
510,8,26,8
511,8,26,20
512,8,27,6
513,8,27,18
514,8,28,3
515,8,28,15
516,8,29,2
517,8,29,14
518,8,30,12
519,8,30,24
520,8,31,6
521,8,31,18
522,8,32,0
523,8,32,1
524,8,33,9
525,8,33,21
526,8,34,8
527,8,34,20
528,8,36,10
529,8,36,22
530,8,37,6
531,8,37,18
532,8,39,5
533,8,39,17
534,8,40,8
535,8,40,20
536,8,41,7
537,8,41,19
538,8,42,12
539,8,42,24
540,8,43,6
541,8,43,18
542,8,44,13
543,8,44,25
544,8,45,8
545,8,45,20
546,8,47,12
547,8,47,24
548,8,48,11
549,8,48,23
550,8,49,12
551,8,49,24
552,8,50,8
553,8,50,20
554,8,51,6
555,8,51,18
556,9,10,13
557,9,10,25
558,9,11,2
559,9,11,14
560,9,13,3
561,9,13,15
562,9,14,11
563,9,14,23
564,9,15,4
565,9,15,16
566,9,16,13
567,9,16,25
568,9,17,12
569,9,17,24
570,9,18,7
571,9,18,19
572,9,19,3
573,9,19,15
574,9,20,8
575,9,20,20
576,9,21,13
577,9,21,25
578,9,22,10
579,9,22,22
580,9,23,7
581,9,23,19
582,9,25,7
583,9,25,19
584,9,26,13
585,9,26,25
586,9,27,3
587,9,27,15
588,9,28,6
589,9,28,18
590,9,30,7
591,9,30,19
592,9,31,3
593,9,31,15
594,9,32,9
595,9,32,21
596,9,33,0
597,9,33,1
598,9,34,13
599,9,34,25
600,9,35,2
601,9,35,14
602,9,37,3
603,9,37,15
604,9,38,11
605,9,38,23
606,9,39,4
607,9,39,16
608,9,40,13
609,9,40,25
610,9,41,12
611,9,41,24
612,9,42,7
613,9,42,19
614,9,43,3
615,9,43,15
616,9,44,8
617,9,44,20
618,9,45,13
619,9,45,25
620,9,46,10
621,9,46,22
622,9,47,7
623,9,47,19
624,9,49,7
625,9,49,19
626,9,50,13
627,9,50,25
628,9,51,3
629,9,51,15
630,10,11,12
631,10,11,24
632,10,12,3
633,10,12,15
634,10,14,4
635,10,14,16
636,10,15,11
637,10,15,23
638,10,16,0
639,10,16,1
640,10,17,2
641,10,17,14
642,10,20,9
643,10,20,21
644,10,21,0
645,10,21,1
646,10,22,6
647,10,22,18
648,10,24,5
649,10,24,17
650,10,26,0
651,10,26,1
652,10,28,10
653,10,28,22
654,10,29,7
655,10,29,19
656,10,32,8
657,10,32,20
658,10,33,13
659,10,33,25
660,10,34,0
661,10,34,1
662,10,35,12
663,10,35,24
664,10,36,3
665,10,36,15
666,10,38,4
667,10,38,16
668,10,39,11
669,10,39,23
670,10,40,0
671,10,40,1
672,10,41,2
673,10,41,14
674,10,44,9
675,10,44,21
676,10,45,0
677,10,45,1
678,10,46,6
679,10,46,18
680,10,48,5
681,10,48,17
682,10,50,0
683,10,50,1
684,11,12,11
685,11,12,23
686,11,13,4
687,11,13,16
688,11,15,3
689,11,15,15
690,11,16,12
691,11,16,24
692,11,17,13
693,11,17,25
694,11,18,8
695,11,18,20
696,11,19,4
697,11,19,16
698,11,20,7
699,11,20,19
700,11,21,12
701,11,21,24
702,11,23,8
703,11,23,20
704,11,24,10
705,11,24,22
706,11,25,8
707,11,25,20
708,11,26,12
709,11,26,24
710,11,27,4
711,11,27,16
712,11,28,5
713,11,28,17
714,11,29,9
715,11,29,21
716,11,30,8
717,11,30,20
718,11,31,4
719,11,31,16
720,11,33,2
721,11,33,14
722,11,34,12
723,11,34,24
724,11,35,0
725,11,35,1
726,11,36,11
727,11,36,23
728,11,37,4
729,11,37,16
730,11,39,3
731,11,39,15
732,11,40,12
733,11,40,24
734,11,41,13
735,11,41,25
736,11,42,8
737,11,42,20
738,11,43,4
739,11,43,16
740,11,44,7
741,11,44,19
742,11,45,12
743,11,45,24
744,11,47,8
745,11,47,20
746,11,48,10
747,11,48,22
748,11,49,8
749,11,49,20
750,11,50,12
751,11,50,24
752,11,51,4
753,11,51,16
754,12,13,13
755,12,13,25
756,12,14,2
757,12,14,14
758,12,15,12
759,12,15,24
760,12,16,3
761,12,16,15
762,12,17,4
763,12,17,16
764,12,18,5
765,12,18,17
766,12,19,13
767,12,19,25
768,12,20,6
769,12,20,18
770,12,21,3
771,12,21,15
772,12,22,9
773,12,22,21
774,12,23,5
775,12,23,17
776,12,25,5
777,12,25,17
778,12,26,3
779,12,26,15
780,12,27,13
781,12,27,25
782,12,28,8
783,12,28,20
784,12,30,5
785,12,30,17
786,12,31,13
787,12,31,25
788,12,32,10
789,12,32,22
790,12,34,3
791,12,34,15
792,12,35,11
793,12,35,23
794,12,36,0
795,12,36,1
796,12,37,13
797,12,37,25
798,12,38,2
799,12,38,14
800,12,39,12
801,12,39,24
802,12,40,3
803,12,40,15
804,12,41,4
805,12,41,16
806,12,42,5
807,12,42,17
808,12,43,13
809,12,43,25
810,12,44,6
811,12,44,18
812,12,45,3
813,12,45,15
814,12,46,9
815,12,46,21
816,12,47,5
817,12,47,17
818,12,49,5
819,12,49,17
820,12,50,3
821,12,50,15
822,12,51,13
823,12,51,25
824,13,14,12
825,13,14,24
826,13,15,2
827,13,15,14
828,13,17,11
829,13,17,23
830,13,19,0
831,13,19,1
832,13,20,10
833,13,20,22
834,13,22,8
835,13,22,20
836,13,24,7
837,13,24,19
838,13,27,0
839,13,27,1
840,13,28,9
841,13,28,21
842,13,29,5
843,13,29,17
844,13,31,0
845,13,31,1
846,13,32,6
847,13,32,18
848,13,33,3
849,13,33,15
850,13,35,4
851,13,35,16
852,13,36,13
853,13,36,25
854,13,37,0
855,13,37,1
856,13,38,12
857,13,38,24
858,13,39,2
859,13,39,14
860,13,41,11
861,13,41,23
862,13,43,0
863,13,43,1
864,13,44,10
865,13,44,22
866,13,46,8
867,13,46,20
868,13,48,7
869,13,48,19
870,13,51,0
871,13,51,1
872,14,15,13
873,14,15,25
874,14,16,4
875,14,16,16
876,14,17,3
877,14,17,15
878,14,18,6
879,14,18,18
880,14,19,12
881,14,19,24
882,14,20,5
883,14,20,17
884,14,21,4
885,14,21,16
886,14,23,6
887,14,23,18
888,14,24,9
889,14,24,21
890,14,25,6
891,14,25,18
892,14,26,4
893,14,26,16
894,14,27,12
895,14,27,24
896,14,28,7
897,14,28,19
898,14,29,10
899,14,29,22
900,14,30,6
901,14,30,18
902,14,31,12
903,14,31,24
904,14,33,11
905,14,33,23
906,14,34,4
907,14,34,16
908,14,36,2
909,14,36,14
910,14,37,12
911,14,37,24
912,14,38,0
913,14,38,1
914,14,39,13
915,14,39,25
916,14,40,4
917,14,40,16
918,14,41,3
919,14,41,15
920,14,42,6
921,14,42,18
922,14,43,12
923,14,43,24
924,14,44,5
925,14,44,17
926,14,45,4
927,14,45,16
928,14,47,6
929,14,47,18
930,14,48,9
931,14,48,21
932,14,49,6
933,14,49,18
934,14,50,4
935,14,50,16
936,14,51,12
937,14,51,24
938,15,16,11
939,15,16,23
940,15,18,10
941,15,18,22
942,15,19,2
943,15,19,14
944,15,21,11
945,15,21,23
946,15,22,7
947,15,22,19
948,15,23,10
949,15,23,22
950,15,24,8
951,15,24,20
952,15,25,10
953,15,25,22
954,15,26,11
955,15,26,23
956,15,27,2
957,15,27,14
958,15,29,6
959,15,29,18
960,15,30,10
961,15,30,22
962,15,31,2
963,15,31,14
964,15,32,5
965,15,32,17
966,15,33,4
967,15,33,16
968,15,34,11
969,15,34,23
970,15,35,3
971,15,35,15
972,15,36,12
973,15,36,24
974,15,37,2
975,15,37,14
976,15,38,13
977,15,38,25
978,15,39,0
979,15,39,1
980,15,40,11
981,15,40,23
982,15,42,10
983,15,42,22
984,15,43,2
985,15,43,14
986,15,45,11
987,15,45,23
988,15,46,7
989,15,46,19
990,15,47,10
991,15,47,22
992,15,48,8
993,15,48,20
994,15,49,10
995,15,49,22
996,15,50,11
997,15,50,23
998,15,51,2
999,15,51,14
1000,16,17,2
1001,16,17,14
1002,16,20,9
1003,16,20,21
1004,16,21,0
1005,16,21,1
1006,16,22,6
1007,16,22,18
1008,16,24,5
1009,16,24,17
1010,16,26,0
1011,16,26,1
1012,16,28,10
1013,16,28,22
1014,16,29,7
1015,16,29,19
1016,16,32,8
1017,16,32,20
1018,16,33,13
1019,16,33,25
1020,16,34,0
1021,16,34,1
1022,16,35,12
1023,16,35,24
1024,16,36,3
1025,16,36,15
1026,16,38,4
1027,16,38,16
1028,16,39,11
1029,16,39,23
1030,16,40,0
1031,16,40,1
1032,16,41,2
1033,16,41,14
1034,16,44,9
1035,16,44,21
1036,16,45,0
1037,16,45,1
1038,16,46,6
1039,16,46,18
1040,16,48,5
1041,16,48,17
1042,16,50,0
1043,16,50,1
1044,17,18,9
1045,17,18,21
1046,17,19,11
1047,17,19,23
1048,17,21,2
1049,17,21,14
1050,17,22,5
1051,17,22,17
1052,17,23,9
1053,17,23,21
1054,17,24,6
1055,17,24,18
1056,17,25,9
1057,17,25,21
1058,17,26,2
1059,17,26,14
1060,17,27,11
1061,17,27,23
1062,17,29,8
1063,17,29,20
1064,17,30,9
1065,17,30,21
1066,17,31,11
1067,17,31,23
1068,17,32,7
1069,17,32,19
1070,17,33,12
1071,17,33,24
1072,17,34,2
1073,17,34,14
1074,17,35,13
1075,17,35,25
1076,17,36,4
1077,17,36,16
1078,17,37,11
1079,17,37,23
1080,17,38,3
1081,17,38,15
1082,17,40,2
1083,17,40,14
1084,17,41,0
1085,17,41,1
1086,17,42,9
1087,17,42,21
1088,17,43,11
1089,17,43,23
1090,17,45,2
1091,17,45,14
1092,17,46,5
1093,17,46,17
1094,17,47,9
1095,17,47,21
1096,17,48,6
1097,17,48,18
1098,17,49,9
1099,17,49,21
1100,17,50,2
1101,17,50,14
1102,17,51,11
1103,17,51,23
1104,18,20,2
1105,18,20,14
1106,18,22,4
1107,18,22,16
1108,18,23,0
1109,18,23,1
1110,18,24,3
1111,18,24,15
1112,18,25,0
1113,18,25,1
1114,18,28,11
1115,18,28,23
1116,18,29,13
1117,18,29,25
1118,18,30,0
1119,18,30,1
1120,18,32,12
1121,18,32,24
1122,18,33,7
1123,18,33,19
1124,18,35,8
1125,18,35,20
1126,18,36,5
1127,18,36,17
1128,18,38,6
1129,18,38,18
1130,18,39,10
1131,18,39,22
1132,18,41,9
1133,18,41,21
1134,18,42,0
1135,18,42,1
1136,18,44,2
1137,18,44,14
1138,18,46,4
1139,18,46,16
1140,18,47,0
1141,18,47,1
1142,18,48,3
1143,18,48,15
1144,18,49,0
1145,18,49,1
1146,19,20,10
1147,19,20,22
1148,19,22,8
1149,19,22,20
1150,19,24,7
1151,19,24,19
1152,19,27,0
1153,19,27,1
1154,19,28,9
1155,19,28,21
1156,19,29,5
1157,19,29,17
1158,19,31,0
1159,19,31,1
1160,19,32,6
1161,19,32,18
1162,19,33,3
1163,19,33,15
1164,19,35,4
1165,19,35,16
1166,19,36,13
1167,19,36,25
1168,19,37,0
1169,19,37,1
1170,19,38,12
1171,19,38,24
1172,19,39,2
1173,19,39,14
1174,19,41,11
1175,19,41,23
1176,19,43,0
1177,19,43,1
1178,19,44,10
1179,19,44,22
1180,19,46,8
1181,19,46,20
1182,19,48,7
1183,19,48,19
1184,19,51,0
1185,19,51,1
1186,20,21,9
1187,20,21,21
1188,20,22,3
1189,20,22,15
1190,20,23,2
1191,20,23,14
1192,20,24,4
1193,20,24,16
1194,20,25,2
1195,20,25,14
1196,20,26,9
1197,20,26,21
1198,20,27,10
1199,20,27,22
1200,20,29,12
1201,20,29,24
1202,20,30,2
1203,20,30,14
1204,20,31,10
1205,20,31,22
1206,20,32,13
1207,20,32,25
1208,20,33,8
1209,20,33,20
1210,20,34,9
1211,20,34,21
1212,20,35,7
1213,20,35,19
1214,20,36,6
1215,20,36,18
1216,20,37,10
1217,20,37,22
1218,20,38,5
1219,20,38,17
1220,20,40,9
1221,20,40,21
1222,20,42,2
1223,20,42,14
1224,20,43,10
1225,20,43,22
1226,20,44,0
1227,20,44,1
1228,20,45,9
1229,20,45,21
1230,20,46,3
1231,20,46,15
1232,20,47,2
1233,20,47,14
1234,20,48,4
1235,20,48,16
1236,20,49,2
1237,20,49,14
1238,20,50,9
1239,20,50,21
1240,20,51,10
1241,20,51,22
1242,21,22,6
1243,21,22,18
1244,21,24,5
1245,21,24,17
1246,21,26,0
1247,21,26,1
1248,21,28,10
1249,21,28,22
1250,21,29,7
1251,21,29,19
1252,21,32,8
1253,21,32,20
1254,21,33,13
1255,21,33,25
1256,21,34,0
1257,21,34,1
1258,21,35,12
1259,21,35,24
1260,21,36,3
1261,21,36,15
1262,21,38,4
1263,21,38,16
1264,21,39,11
1265,21,39,23
1266,21,40,0
1267,21,40,1
1268,21,41,2
1269,21,41,14
1270,21,44,9
1271,21,44,21
1272,21,45,0
1273,21,45,1
1274,21,46,6
1275,21,46,18
1276,21,48,5
1277,21,48,17
1278,21,50,0
1279,21,50,1
1280,22,23,4
1281,22,23,16
1282,22,24,2
1283,22,24,14
1284,22,25,4
1285,22,25,16
1286,22,26,6
1287,22,26,18
1288,22,27,8
1289,22,27,20
1290,22,28,13
1291,22,28,25
1292,22,29,11
1293,22,29,23
1294,22,30,4
1295,22,30,16
1296,22,31,8
1297,22,31,20
1298,22,33,10
1299,22,33,22
1300,22,34,6
1301,22,34,18
1302,22,36,9
1303,22,36,21
1304,22,37,8
1305,22,37,20
1306,22,39,7
1307,22,39,19
1308,22,40,6
1309,22,40,18
1310,22,41,5
1311,22,41,17
1312,22,42,4
1313,22,42,16
1314,22,43,8
1315,22,43,20
1316,22,44,3
1317,22,44,15
1318,22,45,6
1319,22,45,18
1320,22,46,0
1321,22,46,1
1322,22,47,4
1323,22,47,16
1324,22,48,2
1325,22,48,14
1326,22,49,4
1327,22,49,16
1328,22,50,6
1329,22,50,18
1330,22,51,8
1331,22,51,20
1332,23,24,3
1333,23,24,15
1334,23,25,0
1335,23,25,1
1336,23,28,11
1337,23,28,23
1338,23,29,13
1339,23,29,25
1340,23,30,0
1341,23,30,1
1342,23,32,12
1343,23,32,24
1344,23,33,7
1345,23,33,19
1346,23,35,8
1347,23,35,20
1348,23,36,5
1349,23,36,17
1350,23,38,6
1351,23,38,18
1352,23,39,10
1353,23,39,22
1354,23,41,9
1355,23,41,21
1356,23,42,0
1357,23,42,1
1358,23,44,2
1359,23,44,14
1360,23,46,4
1361,23,46,16
1362,23,47,0
1363,23,47,1
1364,23,48,3
1365,23,48,15
1366,23,49,0
1367,23,49,1
1368,24,25,3
1369,24,25,15
1370,24,26,5
1371,24,26,17
1372,24,27,7
1373,24,27,19
1374,24,28,12
1375,24,28,24
1376,24,30,3
1377,24,30,15
1378,24,31,7
1379,24,31,19
1380,24,32,11
1381,24,32,23
1382,24,34,5
1383,24,34,17
1384,24,35,10
1385,24,35,22
1386,24,37,7
1387,24,37,19
1388,24,38,9
1389,24,38,21
1390,24,39,8
1391,24,39,20
1392,24,40,5
1393,24,40,17
1394,24,41,6
1395,24,41,18
1396,24,42,3
1397,24,42,15
1398,24,43,7
1399,24,43,19
1400,24,44,4
1401,24,44,16
1402,24,45,5
1403,24,45,17
1404,24,46,2
1405,24,46,14
1406,24,47,3
1407,24,47,15
1408,24,48,0
1409,24,48,1
1410,24,49,3
1411,24,49,15
1412,24,50,5
1413,24,50,17
1414,24,51,7
1415,24,51,19
1416,25,28,11
1417,25,28,23
1418,25,29,13
1419,25,29,25
1420,25,30,0
1421,25,30,1
1422,25,32,12
1423,25,32,24
1424,25,33,7
1425,25,33,19
1426,25,35,8
1427,25,35,20
1428,25,36,5
1429,25,36,17
1430,25,38,6
1431,25,38,18
1432,25,39,10
1433,25,39,22
1434,25,41,9
1435,25,41,21
1436,25,42,0
1437,25,42,1
1438,25,44,2
1439,25,44,14
1440,25,46,4
1441,25,46,16
1442,25,47,0
1443,25,47,1
1444,25,48,3
1445,25,48,15
1446,25,49,0
1447,25,49,1
1448,26,28,10
1449,26,28,22
1450,26,29,7
1451,26,29,19
1452,26,32,8
1453,26,32,20
1454,26,33,13
1455,26,33,25
1456,26,34,0
1457,26,34,1
1458,26,35,12
1459,26,35,24
1460,26,36,3
1461,26,36,15
1462,26,38,4
1463,26,38,16
1464,26,39,11
1465,26,39,23
1466,26,40,0
1467,26,40,1
1468,26,41,2
1469,26,41,14
1470,26,44,9
1471,26,44,21
1472,26,45,0
1473,26,45,1
1474,26,46,6
1475,26,46,18
1476,26,48,5
1477,26,48,17
1478,26,50,0
1479,26,50,1
1480,27,28,9
1481,27,28,21
1482,27,29,5
1483,27,29,17
1484,27,31,0
1485,27,31,1
1486,27,32,6
1487,27,32,18
1488,27,33,3
1489,27,33,15
1490,27,35,4
1491,27,35,16
1492,27,36,13
1493,27,36,25
1494,27,37,0
1495,27,37,1
1496,27,38,12
1497,27,38,24
1498,27,39,2
1499,27,39,14
1500,27,41,11
1501,27,41,23
1502,27,43,0
1503,27,43,1
1504,27,44,10
1505,27,44,22
1506,27,46,8
1507,27,46,20
1508,27,48,7
1509,27,48,19
1510,27,51,0
1511,27,51,1
1512,28,29,4
1513,28,29,16
1514,28,30,11
1515,28,30,23
1516,28,31,9
1517,28,31,21
1518,28,32,3
1519,28,32,15
1520,28,33,6
1521,28,33,18
1522,28,34,10
1523,28,34,22
1524,28,35,5
1525,28,35,17
1526,28,36,8
1527,28,36,20
1528,28,37,9
1529,28,37,21
1530,28,38,7
1531,28,38,19
1532,28,40,10
1533,28,40,22
1534,28,42,11
1535,28,42,23
1536,28,43,9
1537,28,43,21
1538,28,45,10
1539,28,45,22
1540,28,46,13
1541,28,46,25
1542,28,47,11
1543,28,47,23
1544,28,48,12
1545,28,48,24
1546,28,49,11
1547,28,49,23
1548,28,50,10
1549,28,50,22
1550,28,51,9
1551,28,51,21
1552,29,30,13
1553,29,30,25
1554,29,31,5
1555,29,31,17
1556,29,32,2
1557,29,32,14
1558,29,34,7
1559,29,34,19
1560,29,35,9
1561,29,35,21
1562,29,37,5
1563,29,37,17
1564,29,38,10
1565,29,38,22
1566,29,39,6
1567,29,39,18
1568,29,40,7
1569,29,40,19
1570,29,41,8
1571,29,41,20
1572,29,42,13
1573,29,42,25
1574,29,43,5
1575,29,43,17
1576,29,44,12
1577,29,44,24
1578,29,45,7
1579,29,45,19
1580,29,46,11
1581,29,46,23
1582,29,47,13
1583,29,47,25
1584,29,49,13
1585,29,49,25
1586,29,50,7
1587,29,50,19
1588,29,51,5
1589,29,51,17
1590,30,32,12
1591,30,32,24
1592,30,33,7
1593,30,33,19
1594,30,35,8
1595,30,35,20
1596,30,36,5
1597,30,36,17
1598,30,38,6
1599,30,38,18
1600,30,39,10
1601,30,39,22
1602,30,41,9
1603,30,41,21
1604,30,42,0
1605,30,42,1
1606,30,44,2
1607,30,44,14
1608,30,46,4
1609,30,46,16
1610,30,47,0
1611,30,47,1
1612,30,48,3
1613,30,48,15
1614,30,49,0
1615,30,49,1
1616,31,32,6
1617,31,32,18
1618,31,33,3
1619,31,33,15
1620,31,35,4
1621,31,35,16
1622,31,36,13
1623,31,36,25
1624,31,37,0
1625,31,37,1
1626,31,38,12
1627,31,38,24
1628,31,39,2
1629,31,39,14
1630,31,41,11
1631,31,41,23
1632,31,43,0
1633,31,43,1
1634,31,44,10
1635,31,44,22
1636,31,46,8
1637,31,46,20
1638,31,48,7
1639,31,48,19
1640,31,51,0
1641,31,51,1
1642,32,33,9
1643,32,33,21
1644,32,34,8
1645,32,34,20
1646,32,36,10
1647,32,36,22
1648,32,37,6
1649,32,37,18
1650,32,39,5
1651,32,39,17
1652,32,40,8
1653,32,40,20
1654,32,41,7
1655,32,41,19
1656,32,42,12
1657,32,42,24
1658,32,43,6
1659,32,43,18
1660,32,44,13
1661,32,44,25
1662,32,45,8
1663,32,45,20
1664,32,47,12
1665,32,47,24
1666,32,48,11
1667,32,48,23
1668,32,49,12
1669,32,49,24
1670,32,50,8
1671,32,50,20
1672,32,51,6
1673,32,51,18
1674,33,34,13
1675,33,34,25
1676,33,35,2
1677,33,35,14
1678,33,37,3
1679,33,37,15
1680,33,38,11
1681,33,38,23
1682,33,39,4
1683,33,39,16
1684,33,40,13
1685,33,40,25
1686,33,41,12
1687,33,41,24
1688,33,42,7
1689,33,42,19
1690,33,43,3
1691,33,43,15
1692,33,44,8
1693,33,44,20
1694,33,45,13
1695,33,45,25
1696,33,46,10
1697,33,46,22
1698,33,47,7
1699,33,47,19
1700,33,49,7
1701,33,49,19
1702,33,50,13
1703,33,50,25
1704,33,51,3
1705,33,51,15
1706,34,35,12
1707,34,35,24
1708,34,36,3
1709,34,36,15
1710,34,38,4
1711,34,38,16
1712,34,39,11
1713,34,39,23
1714,34,40,0
1715,34,40,1
1716,34,41,2
1717,34,41,14
1718,34,44,9
1719,34,44,21
1720,34,45,0
1721,34,45,1
1722,34,46,6
1723,34,46,18
1724,34,48,5
1725,34,48,17
1726,34,50,0
1727,34,50,1
1728,35,36,11
1729,35,36,23
1730,35,37,4
1731,35,37,16
1732,35,39,3
1733,35,39,15
1734,35,40,12
1735,35,40,24
1736,35,41,13
1737,35,41,25
1738,35,42,8
1739,35,42,20
1740,35,43,4
1741,35,43,16
1742,35,44,7
1743,35,44,19
1744,35,45,12
1745,35,45,24
1746,35,47,8
1747,35,47,20
1748,35,48,10
1749,35,48,22
1750,35,49,8
1751,35,49,20
1752,35,50,12
1753,35,50,24
1754,35,51,4
1755,35,51,16
1756,36,37,13
1757,36,37,25
1758,36,38,2
1759,36,38,14
1760,36,39,12
1761,36,39,24
1762,36,40,3
1763,36,40,15
1764,36,41,4
1765,36,41,16
1766,36,42,5
1767,36,42,17
1768,36,43,13
1769,36,43,25
1770,36,44,6
1771,36,44,18
1772,36,45,3
1773,36,45,15
1774,36,46,9
1775,36,46,21
1776,36,47,5
1777,36,47,17
1778,36,49,5
1779,36,49,17
1780,36,50,3
1781,36,50,15
1782,36,51,13
1783,36,51,25
1784,37,38,12
1785,37,38,24
1786,37,39,2
1787,37,39,14
1788,37,41,11
1789,37,41,23
1790,37,43,0
1791,37,43,1
1792,37,44,10
1793,37,44,22
1794,37,46,8
1795,37,46,20
1796,37,48,7
1797,37,48,19
1798,37,51,0
1799,37,51,1
1800,38,39,13
1801,38,39,25
1802,38,40,4
1803,38,40,16
1804,38,41,3
1805,38,41,15
1806,38,42,6
1807,38,42,18
1808,38,43,12
1809,38,43,24
1810,38,44,5
1811,38,44,17
1812,38,45,4
1813,38,45,16
1814,38,47,6
1815,38,47,18
1816,38,48,9
1817,38,48,21
1818,38,49,6
1819,38,49,18
1820,38,50,4
1821,38,50,16
1822,38,51,12
1823,38,51,24
1824,39,40,11
1825,39,40,23
1826,39,42,10
1827,39,42,22
1828,39,43,2
1829,39,43,14
1830,39,45,11
1831,39,45,23
1832,39,46,7
1833,39,46,19
1834,39,47,10
1835,39,47,22
1836,39,48,8
1837,39,48,20
1838,39,49,10
1839,39,49,22
1840,39,50,11
1841,39,50,23
1842,39,51,2
1843,39,51,14
1844,40,41,2
1845,40,41,14
1846,40,44,9
1847,40,44,21
1848,40,45,0
1849,40,45,1
1850,40,46,6
1851,40,46,18
1852,40,48,5
1853,40,48,17
1854,40,50,0
1855,40,50,1
1856,41,42,9
1857,41,42,21
1858,41,43,11
1859,41,43,23
1860,41,45,2
1861,41,45,14
1862,41,46,5
1863,41,46,17
1864,41,47,9
1865,41,47,21
1866,41,48,6
1867,41,48,18
1868,41,49,9
1869,41,49,21
1870,41,50,2
1871,41,50,14
1872,41,51,11
1873,41,51,23
1874,42,44,2
1875,42,44,14
1876,42,46,4
1877,42,46,16
1878,42,47,0
1879,42,47,1
1880,42,48,3
1881,42,48,15
1882,42,49,0
1883,42,49,1
1884,43,44,10
1885,43,44,22
1886,43,46,8
1887,43,46,20
1888,43,48,7
1889,43,48,19
1890,43,51,0
1891,43,51,1
1892,44,45,9
1893,44,45,21
1894,44,46,3
1895,44,46,15
1896,44,47,2
1897,44,47,14
1898,44,48,4
1899,44,48,16
1900,44,49,2
1901,44,49,14
1902,44,50,9
1903,44,50,21
1904,44,51,10
1905,44,51,22
1906,45,46,6
1907,45,46,18
1908,45,48,5
1909,45,48,17
1910,45,50,0
1911,45,50,1
1912,46,47,4
1913,46,47,16
1914,46,48,2
1915,46,48,14
1916,46,49,4
1917,46,49,16
1918,46,50,6
1919,46,50,18
1920,46,51,8
1921,46,51,20
1922,47,48,3
1923,47,48,15
1924,47,49,0
1925,47,49,1
1926,48,49,3
1927,48,49,15
1928,48,50,5
1929,48,50,17
1930,48,51,7
1931,48,51,19


==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_model.json <==
{
  "length": 5016,
  "nonzero": [
    [
      12,
      2
    ],
    [
      14,
      -1
    ],
    [
      32,
      1
    ],
    [
      34,
      -1
    ],
    [
      44,
      1
    ],
    [
      46,
      -1
    ],
    [
      49,
      -2
    ],
    [
      56,
      1
    ],
    [
      61,
      -2
    ],
    [
      71,
      -2
    ],
    [
      80,
      2
    ],
    [
      90,
      2
    ],
    [
      96,
      -1
    ],
    [
      100,
      2
    ],
    [
      106,
      1
    ],
    [
      133,
      -2
    ],
    [
      135,
      1
    ],
    [
      153,
      -1
    ],
    [
      155,
      1
    ],
    [
      165,
      -1
    ],
    [
      167,
      1
    ],
    [
      173,
      2
    ],
    [
      177,
      -1
    ],
    [
      185,
      2
    ],
    [
      195,
      2
    ],
    [
      204,
      -2
    ],
    [
      214,
      -2
    ],
    [
      217,
      1
    ],
    [
      224,
      -2
    ],
    [
      227,
      -1
    ],
    [
      260,
      -1
    ],
    [
      262,
      2
    ],
    [
      272,
      -2
    ],
    [
      280,
      1
    ],
    [
      284,
      -2
    ],
    [
      292,
      -1
    ],
    [
      297,
      2
    ],
    [
      304,
      -1
    ],
    [
      306,
      1
    ],
    [
      309,
      2
    ],
    [
      316,
      1
    ],
    [
      334,
      -1
    ],
    [
      344,
      1
    ],
    [
      348,
      -2
    ],
    [
      359,
      2
    ],
    [
      381,
      1
    ],
    [
      383,
      -2
    ],
    [
      396,
      2
    ],
    [
      401,
      -1
    ],
    [
      408,
      2
    ],
    [
      413,
      1
    ],
    [
      421,
      -2
    ],
    [
      425,
      1
    ],
    [
      427,
      -1
    ],
    [
      433,
      -2
    ],
    [
      437,
      -1
    ],
    [
      455,
      1
    ],
    [
      465,
      -1
    ],
    [
      472,
      2
    ],
    [
      483,
      -2
    ],
    [
      506,
      -1
    ],
    [
      508,
      -1
    ],
    [
      516,
      2
    ],
    [
      524,
      -1
    ],
    [
      526,
      1
    ],
    [
      528,
      1
    ],
    [
      536,
      1
    ],
    [
      553,
      -1
    ],
    [
      560,
      -1
    ],
    [
      563,
      1
    ],
    [
      578,
      1
    ],
    [
      582,
      -1
    ],
    [
      592,
      1
    ],
    [
      603,
      -1
    ],
    [
      611,
      1
    ],
    [
      627,
      1
    ],
    [
      632,
      1
    ],
    [
      640,
      -2
    ],
    [
      645,
      1
    ],
    [
      647,
      -1
    ],
    [
      652,
      -1
    ],
    [
      657,
      -1
    ],
    [
      677,
      1
    ],
    [
      681,
      1
    ],
    [
      687,
      -1
    ],
    [
      699,
      -1
    ],
    [
      706,
      1
    ],
    [
      716,
      -1
    ],
    [
      727,
      1
    ],
    [
      735,
      -1
    ],
    [
      748,
      2
    ],
    [
      756,
      -1
    ],
    [
      766,
      -1
    ],
    [
      768,
      1
    ],
    [
      776,
      -1
    ],
    [
      778,
      1
    ],
    [
      781,
      -1
    ],
    [
      788,
      1
    ],
    [
      790,
      -1
    ],
    [
      793,
      1
    ],
    [
      800,
      1
    ],
    [
      812,
      -1
    ],
    [
      822,
      1
    ],
    [
      851,
      -1
    ],
    [
      859,
      1
    ],
    [
      872,
      -2
    ],
    [
      880,
      1
    ],
    [
      887,
      1
    ],
    [
      892,
      -1
    ],
    [
      897,
      1
    ],
    [
      899,
      -1
    ],
    [
      905,
      1
    ],
    [
      909,
      -1
    ],
    [
      911,
      1
    ],
    [
      917,
      -1
    ],
    [
      921,
      -1
    ],
    [
      936,
      1
    ],
    [
      946,
      -1
    ],
    [
      975,
      1
    ],
    [
      983,
      -1
    ],
    [
      984,
      1
    ],
    [
      992,
      -1
    ],
    [
      998,
      -1
    ],
    [
      1000,
      -1
    ],
    [
      1006,
      2
    ],
    [
      1012,
      -1
    ],
    [
      1016,
      2
    ],
    [
      1022,
      -1
    ],
    [
      1028,
      2
    ],
    [
      1036,
      1
    ],
    [
      1048,
      1
    ],
    [
      1059,
      -1
    ],
    [
      1065,
      1
    ],
    [
      1071,
      1
    ],
    [
      1077,
      2
    ],
    [
      1087,
      2
    ],
    [
      1093,
      -1
    ],
    [
      1099,
      2
    ],
    [
      1103,
      -1
    ],
    [
      1107,
      -1
    ],
    [
      1109,
      -1
    ],
    [
      1118,
      -1
    ],
    [
      1123,
      2
    ],
    [
      1130,
      -1
    ],
    [
      1132,
      1
    ],
    [
      1135,
      2
    ],
    [
      1144,
      1
    ],
    [
      1156,
      1
    ],
    [
      1162,
      1
    ],
    [
      1167,
      -2
    ],
    [
      1181,
      1
    ],
    [
      1189,
      1
    ],
    [
      1194,
      2
    ],
    [
      1206,
      2
    ],
    [
      1211,
      -1
    ],
    [
      1215,
      -1
    ],
    [
      1217,
      -1
    ],
    [
      1219,
      -1
    ],
    [
      1229,
      -1
    ],
    [
      1238,
      -2
    ],
    [
      1241,
      1
    ],
    [
      1246,
      -1
    ],
    [
      1256,
      -1
    ],
    [
      1266,
      -1
    ],
    [
      1271,
      -1
    ],
    [
      1280,
      -1
    ],
    [
      1298,
      -1
    ],
    [
      1329,
      -1
    ],
    [
      1349,
      1
    ],
    [
      1366,
      1
    ],
    [
      1373,
      1
    ],
    [
      1383,
      1
    ],
    [
      1391,
      1
    ],
    [
      1395,
      1
    ],
    [
      1416,
      1
    ],
    [
      1445,
      1
    ],
    [
      1446,
      -1
    ],
    [
      1471,
      -1
    ],
    [
      1478,
      -1
    ],
    [
      1496,
      -1
    ],
    [
      1517,
      1
    ],
    [
      1548,
      1
    ],
    [
      1553,
      -1
    ],
    [
      1558,
      -1
    ],
    [
      1563,
      1
    ],
    [
      1589,
      1
    ],
    [
      1597,
      1
    ],
    [
      1614,
      1
    ],
    [
      1633,
      -1
    ],
    [
      1638,
      -1
    ],
    [
      1640,
      1
    ],
    [
      1644,
      2
    ],
    [
      1650,
      -1
    ],
    [
      1656,
      2
    ],
    [
      1668,
      1
    ],
    [
      1672,
      -1
    ],
    [
      1679,
      2
    ],
    [
      1694,
      -1
    ],
    [
      1696,
      1
    ],
    [
      1702,
      1
    ],
    [
      1703,
      1
    ],
    [
      1714,
      -2
    ],
    [
      1726,
      -2
    ],
    [
      1731,
      1
    ],
    [
      1735,
      1
    ],
    [
      1739,
      -1
    ],
    [
      1743,
      -1
    ],
    [
      1749,
      -2
    ],
    [
      1755,
      1
    ],
    [
      1757,
      -1
    ],
    [
      1767,
      -2
    ],
    [
      1776,
      -1
    ],
    [
      1782,
      1
    ],
    [
      1790,
      1
    ],
    [
      1799,
      -2
    ],
    [
      1812,
      2
    ],
    [
      1822,
      -1
    ],
    [
      1827,
      1
    ],
    [
      1828,
      2
    ],
    [
      1833,
      -1
    ],
    [
      1838,
      -2
    ],
    [
      1843,
      1
    ],
    [
      1847,
      -1
    ],
    [
      1853,
      1
    ],
    [
      1857,
      1
    ],
    [
      1861,
      -1
    ],
    [
      1870,
      -2
    ],
    [
      1875,
      1
    ],
    [
      1883,
      1
    ],
    [
      1892,
      1
    ],
    [
      1910,
      1
    ],
    [
      1937,
      1
    ],
    [
      1958,
      1
    ],
    [
      1966,
      -1
    ],
    [
      1980,
      1
    ],
    [
      1981,
      1
    ],
    [
      1985,
      -1
    ],
    [
      1995,
      1
    ],
    [
      2009,
      -1
    ],
    [
      2021,
      -1
    ],
    [
      2034,
      -1
    ],
    [
      2057,
      -1
    ],
    [
      2058,
      -1
    ],
    [
      2064,
      2
    ],
    [
      2072,
      -1
    ],
    [
      2074,
      1
    ],
    [
      2087,
      -2
    ],
    [
      2102,
      1
    ],
    [
      2108,
      1
    ],
    [
      2110,
      -2
    ],
    [
      2118,
      -1
    ],
    [
      2122,
      1
    ],
    [
      2123,
      1
    ],
    [
      2124,
      2
    ],
    [
      2134,
      -2
    ],
    [
      2139,
      1
    ],
    [
      2147,
      1
    ],
    [
      2149,
      1
    ],
    [
      2157,
      2
    ],
    [
      2161,
      -1
    ],
    [
      2163,
      -1
    ],
    [
      2167,
      1
    ],
    [
      2174,
      -1
    ],
    [
      2182,
      -1
    ],
    [
      2195,
      -2
    ],
    [
      2208,
      2
    ],
    [
      2216,
      1
    ],
    [
      2222,
      -2
    ],
    [
      2230,
      -1
    ],
    [
      2235,
      1
    ],
    [
      2236,
      2
    ],
    [
      2237,
      2
    ],
    [
      2241,
      -1
    ],
    [
      2245,
      1
    ],
    [
      2247,
      -1
    ],
    [
      2249,
      -1
    ],
    [
      2253,
      -1
    ],
    [
      2257,
      1
    ],
    [
      2266,
      2
    ],
    [
      2273,
      1
    ],
    [
      2274,
      -1
    ],
    [
      2305,
      -1
    ],
    [
      2315,
      1
    ],
    [
      2344,
      -1
    ],
    [
      2360,
      1
    ],
    [
      2375,
      1
    ],
    [
      2376,
      1
    ],
    [
      2381,
      -1
    ],
    [
      2386,
      -1
    ],
    [
      2396,
      1
    ],
    [
      2415,
      1
    ],
    [
      2432,
      1
    ],
    [
      2440,
      -1
    ],
    [
      2446,
      -1
    ],
    [
      2463,
      -2
    ],
    [
      2478,
      1
    ],
    [
      2482,
      1
    ],
    [
      2486,
      -2
    ],
    [
      2496,
      1
    ],
    [
      2498,
      -2
    ],
    [
      2506,
      -1
    ],
    [
      2510,
      1
    ],
    [
      2511,
      1
    ],
    [
      2512,
      2
    ],
    [
      2513,
      2
    ],
    [
      2519,
      1
    ],
    [
      2525,
      -1
    ],
    [
      2527,
      1
    ],
    [
      2533,
      -2
    ],
    [
      2537,
      1
    ],
    [
      2539,
      1
    ],
    [
      2545,
      1
    ],
    [
      2551,
      -2
    ],
    [
      2563,
      2
    ],
    [
      2583,
      2
    ],
    [
      2590,
      -1
    ],
    [
      2596,
      1
    ],
    [
      2598,
      -1
    ],
    [
      2602,
      1
    ],
    [
      2606,
      -1
    ],
    [
      2610,
      1
    ],
    [
      2611,
      2
    ],
    [
      2612,
      2
    ],
    [
      2620,
      -2
    ],
    [
      2627,
      1
    ],
    [
      2632,
      2
    ],
    [
      2639,
      -1
    ],
    [
      2643,
      -1
    ],
    [
      2645,
      1
    ],
    [
      2647,
      -1
    ],
    [
      2663,
      1
    ],
    [
      2679,
      1
    ],
    [
      2708,
      -1
    ],
    [
      2711,
      1
    ],
    [
      2736,
      1
    ],
    [
      2738,
      -1
    ],
    [
      2751,
      1
    ],
    [
      2752,
      1
    ],
    [
      2753,
      1
    ],
    [
      2755,
      -1
    ],
    [
      2760,
      -1
    ],
    [
      2779,
      -1
    ],
    [
      2796,
      -1
    ],
    [
      2808,
      -1
    ],
    [
      2817,
      2
    ],
    [
      2837,
      2
    ],
    [
      2844,
      -1
    ],
    [
      2846,
      1
    ],
    [
      2850,
      1
    ],
    [
      2858,
      -1
    ],
    [
      2862,
      1
    ],
    [
      2864,
      -2
    ],
    [
      2872,
      -1
    ],
    [
      2874,
      1
    ],
    [
      2875,
      2
    ],
    [
      2876,
      2
    ],
    [
      2877,
      2
    ],
    [
      2886,
      -2
    ],
    [
      2891,
      1
    ],
    [
      2893,
      1
    ],
    [
      2897,
      1
    ],
    [
      2899,
      -1
    ],
    [
      2903,
      -1
    ],
    [
      2907,
      -1
    ],
    [
      2917,
      -1
    ],
    [
      2959,
      1
    ],
    [
      2968,
      1
    ],
    [
      2971,
      -1
    ],
    [
      2980,
      -1
    ],
    [
      2982,
      1
    ],
    [
      2994,
      -1
    ],
    [
      3005,
      1
    ],
    [
      3006,
      2
    ],
    [
      3007,
      1
    ],
    [
      3017,
      -1
    ],
    [
      3027,
      1
    ],
    [
      3044,
      1
    ],
    [
      3052,
      1
    ],
    [
      3096,
      -1
    ],
    [
      3112,
      -1
    ],
    [
      3124,
      1
    ],
    [
      3134,
      1
    ],
    [
      3154,
      1
    ],
    [
      3155,
      1
    ],
    [
      3156,
      1
    ],
    [
      3164,
      -1
    ],
    [
      3174,
      1
    ],
    [
      3179,
      -1
    ],
    [
      3185,
      1
    ],
    [
      3193,
      -1
    ],
    [
      3215,
      2
    ],
    [
      3226,
      1
    ],
    [
      3230,
      1
    ],
    [
      3232,
      -1
    ],
    [
      3234,
      1
    ],
    [
      3236,
      -1
    ],
    [
      3240,
      -1
    ],
    [
      3242,
      2
    ],
    [
      3252,
      -2
    ],
    [
      3260,
      -1
    ],
    [
      3264,
      1
    ],
    [
      3265,
      2
    ],
    [
      3266,
      4
    ],
    [
      3267,
      2
    ],
    [
      3271,
      1
    ],
    [
      3273,
      1
    ],
    [
      3275,
      -1
    ],
    [
      3279,
      1
    ],
    [
      3281,
      1
    ],
    [
      3314,
      -1
    ],
    [
      3320,
      1
    ],
    [
      3334,
      -1
    ],
    [
      3354,
      1
    ],
    [
      3362,
      1
    ],
    [
      3372,
      -1
    ],
    [
      3382,
      1
    ],
    [
      3383,
      1
    ],
    [
      3384,
      1
    ],
    [
      3385,
      1
    ],
    [
      3392,
      -1
    ],
    [
      3397,
      1
    ],
    [
      3403,
      -1
    ],
    [
      3415,
      -1
    ],
    [
      3430,
      -1
    ],
    [
      3437,
      -2
    ],
    [
      3444,
      -1
    ],
    [
      3449,
      2
    ],
    [
      3456,
      1
    ],
    [
      3458,
      1
    ],
    [
      3461,
      -2
    ],
    [
      3468,
      -1
    ],
    [
      3470,
      -1
    ],
    [
      3472,
      1
    ],
    [
      3474,
      1
    ],
    [
      3478,
      1
    ],
    [
      3482,
      1
    ],
    [
      3483,
      3
    ],
    [
      3484,
      4
    ],
    [
      3485,
      2
    ],
    [
      3489,
      1
    ],
    [
      3491,
      1
    ],
    [
      3493,
      -1
    ],
    [
      3495,
      -1
    ],
    [
      3518,
      -1
    ],
    [
      3528,
      1
    ],
    [
      3540,
      -1
    ],
    [
      3546,
      -1
    ],
    [
      3558,
      1
    ],
    [
      3576,
      1
    ],
    [
      3584,
      1
    ],
    [
      3586,
      -1
    ],
    [
      3596,
      1
    ],
    [
      3597,
      1
    ],
    [
      3598,
      2
    ],
    [
      3599,
      1
    ],
    [
      3601,
      1
    ],
    [
      3611,
      1
    ],
    [
      3619,
      1
    ],
    [
      3628,
      -1
    ],
    [
      3632,
      -2
    ],
    [
      3642,
      1
    ],
    [
      3646,
      -2
    ],
    [
      3654,
      -1
    ],
    [
      3658,
      2
    ],
    [
      3666,
      1
    ],
    [
      3668,
      -1
    ],
    [
      3672,
      1
    ],
    [
      3676,
      -1
    ],
    [
      3678,
      -1
    ],
    [
      3680,
      1
    ],
    [
      3682,
      1
    ],
    [
      3684,
      1
    ],
    [
      3686,
      2
    ],
    [
      3687,
      3
    ],
    [
      3688,
      4
    ],
    [
      3689,
      2
    ],
    [
      3691,
      -1
    ],
    [
      3693,
      -1
    ],
    [
      3695,
      -1
    ],
    [
      3714,
      1
    ],
    [
      3728,
      -1
    ],
    [
      3746,
      1
    ],
    [
      3754,
      1
    ],
    [
      3758,
      -1
    ],
    [
      3764,
      -1
    ],
    [
      3771,
      1
    ],
    [
      3781,
      -1
    ],
    [
      3788,
      1
    ],
    [
      3794,
      -1
    ],
    [
      3796,
      1
    ],
    [
      3797,
      2
    ],
    [
      3798,
      2
    ],
    [
      3799,
      1
    ],
    [
      3804,
      1
    ],
    [
      3812,
      1
    ],
    [
      3839,
      -1
    ],
    [
      3846,
      1
    ],
    [
      3852,
      1
    ],
    [
      3858,
      -1
    ],
    [
      3866,
      -1
    ],
    [
      3876,
      1
    ],
    [
      3883,
      -1
    ],
    [
      3890,
      1
    ],
    [
      3896,
      -1
    ],
    [
      3899,
      1
    ],
    [
      3906,
      -1
    ],
    [
      3908,
      1
    ],
    [
      3916,
      1
    ],
    [
      3917,
      2
    ],
    [
      3918,
      3
    ],
    [
      3919,
      1
    ],
    [
      3924,
      -1
    ],
    [
      3935,
      1
    ],
    [
      3951,
      -1
    ],
    [
      3958,
      1
    ],
    [
      3964,
      1
    ],
    [
      3970,
      -1
    ],
    [
      3976,
      -1
    ],
    [
      3980,
      1
    ],
    [
      3990,
      1
    ],
    [
      3993,
      -1
    ],
    [
      4000,
      -1
    ],
    [
      4003,
      1
    ],
    [
      4010,
      -1
    ],
    [
      4012,
      1
    ],
    [
      4020,
      -1
    ],
    [
      4028,
      1
    ],
    [
      4029,
      2
    ],
    [
      4030,
      3
    ],
    [
      4031,
      2
    ],
    [
      4033,
      -1
    ],
    [
      4041,
      1
    ],
    [
      4047,
      1
    ],
    [
      4049,
      1
    ],
    [
      4058,
      -2
    ],
    [
      4061,
      1
    ],
    [
      4068,
      -2
    ],
    [
      4071,
      1
    ],
    [
      4080,
      -2
    ],
    [
      4085,
      -1
    ],
    [
      4099,
      1
    ],
    [
      4107,
      -2
    ],
    [
      4111,
      1
    ],
    [
      4113,
      -1
    ],
    [
      4119,
      -2
    ],
    [
      4125,
      -1
    ],
    [
      4137,
      -1
    ],
    [
      4143,
      -1
    ],
    [
      4151,
      2
    ],
    [
      4162,
      1
    ],
    [
      4169,
      1
    ],
    [
      4179,
      1
    ],
    [
      4187,
      1
    ],
    [
      4193,
      1
    ],
    [
      4214,
      1
    ],
    [
      4245,
      1
    ],
    [
      4255,
      1
    ],
    [
      4283,
      1
    ],
    [
      4287,
      1
    ],
    [
      4308,
      1
    ],
    [
      4329,
      -1
    ],
    [
      4343,
      1
    ],
    [
      4345,
      -1
    ],
    [
      4352,
      -2
    ],
    [
      4355,
      1
    ],
    [
      4364,
      -2
    ],
    [
      4373,
      -1
    ],
    [
      4377,
      1
    ],
    [
      4387,
      -2
    ],
    [
      4407,
      2
    ],
    [
      4413,
      1
    ],
    [
      4419,
      -1
    ],
    [
      4427,
      -1
    ],
    [
      4439,
      2
    ],
    [
      4455,
      -1
    ],
    [
      4461,
      -1
    ],
    [
      4482,
      -1
    ],
    [
      4509,
      -1
    ],
    [
      4523,
      1
    ],
    [
      4532,
      -2
    ],
    [
      4537,
      1
    ],
    [
      4539,
      -1
    ],
    [
      4555,
      2
    ],
    [
      4571,
      1
    ],
    [
      4579,
      1
    ],
    [
      4595,
      2
    ],
    [
      4603,
      1
    ],
    [
      4637,
      1
    ],
    [
      4647,
      -1
    ],
    [
      4671,
      1
    ],
    [
      4691,
      2
    ],
    [
      4711,
      2
    ],
    [
      4723,
      -2
    ],
    [
      4755,
      -1
    ],
    [
      4771,
      -1
    ],
    [
      4805,
      -2
    ],
    [
      4827,
      1
    ],
    [
      4837,
      1
    ]
  ]
}

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_pivot_columns.json <==
[
  0,
  13,
  4,
  505,
  8,
  745,
  261,
  990,
  32,
  991,
  33,
  17,
  986,
  22,
  987,
  25,
  988,
  30,
  989,
  985,
  996,
  34,
  997,
  45,
  37,
  994,
  42,
  995,
  993,
  1002,
  46,
  1003,
  57,
  78,
  79,
  49,
  58,
  81,
  82,
  54,
  59,
  84,
  85,
  999,
  1004,
  1005,
  1024,
  1000,
  1007,
  1008,
  1001,
  1025,
  1010,
  1011,
  88,
  89,
  61,
  68,
  91,
  92,
  66,
  69,
  94,
  95,
  1014,
  1015,
  1034,
  1012,
  1017,
  1018,
  1013,
  1035,
  1020,
  1021,
  98,
  99,
  71,
  86,
  101,
  102,
  76,
  87,
  104,
  105,
  1026,
  1027,
  1038,
  1022,
  1029,
  1030,
  1023,
  1039,
  1032,
  1033,
  1040,
  96,
  1041,
  107,
  1037,
  109,
  1042,
  114,
  1043,
  117,
  1044,
  122,
  1045,
  125,
  1046,
  130,
  1047,
  133,
  1049,
  1050,
  1051,
  12,
  134,
  1053,
  137,
  1054,
  142,
  1055,
  145,
  1056,
  150,
  1057,
  1052,
  1058,
  135,
  154,
  1061,
  157,
  1062,
  162,
  1063,
  1060,
  1064,
  155,
  166,
  1067,
  169,
  1068,
  174,
  1069,
  1066,
  1070,
  167,
  168,
  1073,
  170,
  171,
  172,
  173,
  1078,
  175,
  181,
  1080,
  186,
  1081,
  180,
  1083,
  182,
  183,
  184,
  185,
  1088,
  187,
  191,
  1090,
  196,
  1091,
  1072,
  178,
  1074,
  1075,
  1076,
  179,
  1077,
  1079,
  190,
  1095,
  192,
  193,
  194,
  195,
  1100,
  197,
  1082,
  188,
  1084,
  1085,
  1086,
  189,
  1087,
  1089,
  216,
  1105,
  1094,
  206,
  1096,
  1097,
  1098,
  207,
  1099,
  1101,
  1104,
  1108,
  217,
  229,
  1110,
  234,
  1111,
  237,
  1112,
  242,
  1113,
  245,
  1114,
  250,
  1115,
  252,
  256,
  262,
  281,
  265,
  270,
  273,
  278,
  282,
  293,
  285,
  290,
  294,
  305,
  326,
  327,
  297,
  306,
  329,
  330,
  302,
  307,
  332,
  333,
  336,
  337,
  309,
  316,
  339,
  340,
  314,
  317,
  342,
  343,
  346,
  347,
  319,
  334,
  349,
  350,
  324,
  335,
  352,
  353,
  344,
  355,
  357,
  362,
  365,
  370,
  373,
  378,
  1,
  260,
  2,
  3,
  382,
  385,
  390,
  393,
  398,
  383,
  402,
  405,
  410,
  403,
  414,
  417,
  422,
  415,
  416,
  418,
  419,
  420,
  421,
  423,
  429,
  434,
  428,
  430,
  431,
  432,
  433,
  435,
  439,
  444,
  426,
  427,
  438,
  440,
  441,
  442,
  443,
  445,
  436,
  437,
  464,
  454,
  455,
  465,
  477,
  482,
  485,
  490,
  493,
  498,
  500,
  506,
  525,
  509,
  514,
  517,
  522,
  526,
  537,
  529,
  534,
  538,
  549,
  570,
  571,
  541,
  550,
  573,
  574,
  546,
  551,
  576,
  577,
  580,
  581,
  553,
  560,
  583,
  584,
  558,
  561,
  586,
  587,
  590,
  591,
  563,
  578,
  593,
  594,
  568,
  579,
  596,
  597,
  588,
  599,
  601,
  606,
  609,
  614,
  617,
  622,
  5,
  504,
  6,
  7,
  626,
  629,
  634,
  637,
  642,
  627,
  646,
  649,
  654,
  647,
  658,
  661,
  666,
  659,
  660,
  662,
  663,
  664,
  665,
  667,
  673,
  678,
  672,
  674,
  675,
  676,
  677,
  679,
  683,
  688,
  670,
  671,
  682,
  684,
  685,
  686,
  687,
  689,
  680,
  681,
  708,
  698,
  699,
  709,
  721,
  726,
  729,
  734,
  737,
  742,
  746,
  765,
  749,
  754,
  757,
  762,
  766,
  777,
  769,
  774,
  778,
  789,
  810,
  811,
  781,
  790,
  813,
  814,
  786,
  791,
  816,
  817,
  820,
  821,
  793,
  800,
  823,
  824,
  798,
  801,
  826,
  827,
  830,
  831,
  803,
  818,
  833,
  834,
  808,
  819,
  836,
  837,
  828,
  839,
  841,
  846,
  849,
  854,
  857,
  862,
  9,
  744,
  10,
  11,
  866,
  869,
  874,
  877,
  882,
  867,
  886,
  889,
  894,
  887,
  898,
  901,
  906,
  899,
  900,
  902,
  903,
  904,
  905,
  907,
  913,
  918,
  912,
  914,
  915,
  916,
  917,
  919,
  923,
  928,
  910,
  911,
  922,
  924,
  925,
  926,
  927,
  929,
  920,
  921,
  948,
  938,
  939,
  949,
  961,
  966,
  969,
  974,
  977,
  982,
  1254,
  1117,
  1118,
  1447,
  1121,
  1642,
  1643,
  1123,
  1132,
  1645,
  1646,
  1128,
  1133,
  1648,
  1649,
  1130,
  1641,
  1638,
  1639,
  1654,
  1655,
  1135,
  1144,
  1657,
  1658,
  1140,
  1145,
  1660,
  1661,
  1154,
  1142,
  1155,
  1147,
  1650,
  1651,
  1662,
  1670,
  1653,
  1671,
  1158,
  1148,
  1159,
  1151,
  1666,
  1674,
  1665,
  1675,
  1156,
  1162,
  1153,
  1163,
  1684,
  1668,
  1685,
  1673,
  1164,
  1165,
  1686,
  1160,
  1167,
  1168,
  1161,
  1687,
  1170,
  1171,
  1677,
  1682,
  1688,
  1173,
  1174,
  1691,
  1176,
  1693,
  1694,
  984,
  15,
  1180,
  1697,
  1698,
  1185,
  1186,
  1701,
  1181,
  1189,
  1182,
  1183,
  1696,
  1191,
  1706,
  1196,
  1707,
  1198,
  1709,
  1190,
  1711,
  1192,
  1193,
  1194,
  1195,
  1716,
  1197,
  1203,
  1718,
  1208,
  1719,
  1210,
  1721,
  1202,
  1723,
  1204,
  1205,
  1206,
  1207,
  1728,
  1209,
  1720,
  1730,
  1211,
  1216,
  1733,
  1732,
  1734,
  1217,
  1736,
  1221,
  1214,
  1215,
  1731,
  1220,
  1737,
  1741,
  1218,
  1219,
  1735,
  1744,
  1745,
  1228,
  1747,
  1748,
  1229,
  1750,
  1751,
  1224,
  1740,
  1225,
  1233,
  1746,
  1238,
  1749,
  1756,
  1241,
  1242,
  1759,
  1244,
  1761,
  1247,
  1252,
  1256,
  1267,
  1259,
  1264,
  1268,
  1279,
  1296,
  1297,
  1271,
  1280,
  1299,
  1300,
  1276,
  1281,
  1302,
  1303,
  1306,
  1307,
  1283,
  1290,
  1309,
  1310,
  1288,
  1291,
  1312,
  1313,
  1316,
  1317,
  1318,
  1319,
  1292,
  1305,
  1320,
  1315,
  1322,
  1327,
  1332,
  1335,
  1340,
  16,
  18,
  19,
  20,
  21,
  23,
  1345,
  1346,
  1351,
  1356,
  1344,
  1360,
  1363,
  1368,
  1361,
  1372,
  1375,
  1380,
  1373,
  1374,
  1376,
  1377,
  1378,
  1379,
  1381,
  1387,
  1392,
  1386,
  1388,
  1389,
  1390,
  1391,
  1393,
  1396,
  1384,
  1385,
  1397,
  1409,
  1398,
  1399,
  1394,
  1395,
  1419,
  1408,
  1418,
  1426,
  1431,
  1436,
  1439,
  1444,
  1448,
  1459,
  1451,
  1456,
  1466,
  1461,
  1488,
  1489,
  1490,
  1491,
  1462,
  1469,
  1494,
  1495,
  1471,
  1478,
  1497,
  1498,
  1476,
  1479,
  1500,
  1501,
  1504,
  1505,
  1481,
  1492,
  1507,
  1508,
  1486,
  1493,
  1510,
  1511,
  1512,
  1503,
  1515,
  1520,
  1523,
  1528,
  1530,
  24,
  26,
  27,
  28,
  29,
  31,
  1536,
  1539,
  1544,
  1546,
  1537,
  1552,
  1555,
  1560,
  1553,
  1565,
  1566,
  1564,
  1567,
  1573,
  1568,
  1569,
  1575,
  1580,
  1574,
  1576,
  1577,
  1578,
  1579,
  1581,
  1585,
  1590,
  1572,
  1584,
  1586,
  1587,
  1588,
  1589,
  1591,
  1582,
  1583,
  1607,
  1596,
  1597,
  1606,
  1619,
  1624,
  1627,
  1632,
  1634,
  1878,
  1763,
  1765,
  2062,
  2063,
  1767,
  1776,
  2065,
  2066,
  1772,
  1777,
  2068,
  2069,
  1786,
  1774,
  1787,
  1779,
  2058,
  2059,
  2070,
  2078,
  2061,
  2079,
  1782,
  1790,
  1781,
  1791,
  2082,
  2072,
  2083,
  2075,
  1794,
  1784,
  1795,
  1789,
  2080,
  2092,
  2077,
  2093,
  1796,
  1797,
  2094,
  1792,
  1799,
  1800,
  1793,
  2095,
  1802,
  1803,
  2085,
  2090,
  1804,
  2097,
  2098,
  1807,
  1808,
  2101,
  44,
  992,
  35,
  1813,
  2104,
  1818,
  2105,
  1820,
  2107,
  1822,
  2109,
  1812,
  2111,
  1814,
  1815,
  1816,
  1817,
  2116,
  1819,
  1826,
  2119,
  2120,
  1831,
  1827,
  1833,
  1828,
  1829,
  2118,
  1835,
  2126,
  1840,
  2127,
  1842,
  2129,
  1834,
  2131,
  1836,
  1837,
  1838,
  1839,
  2136,
  1841,
  2128,
  2138,
  1843,
  2140,
  1849,
  1848,
  2141,
  2143,
  1852,
  2145,
  1846,
  1847,
  2139,
  2144,
  2148,
  1853,
  1850,
  2142,
  1851,
  2152,
  2153,
  1860,
  2155,
  2156,
  1861,
  2158,
  2159,
  1856,
  1857,
  2149,
  1865,
  2154,
  1870,
  2157,
  1872,
  2165,
  2166,
  1875,
  1876,
  2169,
  1880,
  1891,
  1908,
  1909,
  1883,
  1892,
  1911,
  1912,
  1888,
  1893,
  1914,
  1915,
  1918,
  1919,
  1920,
  1921,
  1894,
  1899,
  1924,
  1925,
  1901,
  1916,
  1927,
  1928,
  1906,
  1917,
  1930,
  1931,
  1932,
  1923,
  1935,
  1940,
  1942,
  1947,
  1952,
  36,
  38,
  39,
  40,
  41,
  43,
  1956,
  1959,
  1964,
  1967,
  1972,
  1957,
  1977,
  1978,
  1976,
  1984,
  1987,
  1992,
  1985,
  1986,
  1988,
  1989,
  1990,
  1991,
  1993,
  1998,
  1999,
  2003,
  2000,
  2001,
  2005,
  2010,
  1996,
  1997,
  2004,
  2006,
  2007,
  2008,
  2009,
  2011,
  2002,
  2027,
  2020,
  2021,
  2026,
  2039,
  2044,
  2046,
  2051,
  2056,
  2174,
  2182,
  2171,
  2183,
  2173,
  2454,
  2274,
  2455,
  2447,
  2186,
  2176,
  2187,
  2179,
  2450,
  2458,
  2449,
  2459,
  2190,
  2180,
  2191,
  2185,
  2456,
  2468,
  2453,
  2469,
  2192,
  2193,
  2470,
  2188,
  2195,
  2196,
  2189,
  2471,
  2198,
  2199,
  2461,
  2466,
  2200,
  2473,
  2202,
  2475,
  2476,
  2205,
  56,
  998,
  47,
  2209,
  2480,
  2214,
  2481,
  2216,
  2483,
  2484,
  2219,
  2208,
  2487,
  2210,
  2211,
  2212,
  2213,
  2492,
  2215,
  2223,
  2494,
  2228,
  2495,
  2230,
  2497,
  2222,
  2499,
  2224,
  2225,
  2226,
  2227,
  2504,
  2229,
  2234,
  2507,
  2508,
  2239,
  2235,
  2241,
  2236,
  2237,
  2506,
  2238,
  2509,
  2515,
  2244,
  2517,
  2516,
  2518,
  2245,
  2248,
  2521,
  2242,
  2514,
  2243,
  2520,
  2524,
  2249,
  2246,
  2247,
  2519,
  2528,
  2529,
  2256,
  2531,
  2532,
  2257,
  2534,
  2535,
  2252,
  2253,
  2525,
  2261,
  2530,
  2266,
  2533,
  2268,
  2541,
  2270,
  2543,
  2544,
  2273,
  2277,
  2297,
  2298,
  2299,
  2296,
  2559,
  2302,
  2303,
  2279,
  2286,
  2305,
  2306,
  2284,
  2287,
  2308,
  2309,
  2548,
  2549,
  2568,
  2546,
  2551,
  2552,
  2547,
  2569,
  2554,
  2555,
  2312,
  2313,
  2289,
  2300,
  2315,
  2316,
  2294,
  2301,
  2318,
  2319,
  2560,
  2561,
  2572,
  2556,
  2563,
  2564,
  2557,
  2573,
  2566,
  2567,
  3056,
  3057,
  2661,
  2812,
  3059,
  3060,
  2666,
  2813,
  3062,
  3063,
  2320,
  2574,
  2311,
  2575,
  3066,
  3067,
  2905,
  3054,
  3069,
  3070,
  2910,
  3055,
  3072,
  3073,
  3074,
  2570,
  3075,
  3065,
  3076,
  3077,
  2323,
  2576,
  3079,
  3080,
  2328,
  2577,
  3082,
  3083,
  3084,
  3085,
  2331,
  2578,
  3087,
  3088,
  2336,
  2579,
  3090,
  3091,
  3092,
  3093,
  3094,
  3095,
  2338,
  2581,
  48,
  80,
  1006,
  50,
  51,
  52,
  53,
  83,
  1009,
  55,
  3098,
  2344,
  3099,
  2591,
  3100,
  3101,
  2347,
  2592,
  3103,
  3104,
  2352,
  2593,
  3106,
  3107,
  3108,
  3109,
  3110,
  3111,
  2354,
  2595,
  2590,
  2596,
  2345,
  3113,
  3114,
  2360,
  3115,
  2599,
  3116,
  3117,
  2363,
  2600,
  3119,
  3120,
  2368,
  2601,
  3122,
  3123,
  2598,
  2602,
  2361,
  3125,
  2604,
  3126,
  2373,
  3127,
  3128,
  3129,
  3130,
  3131,
  2374,
  2607,
  3132,
  2372,
  2605,
  2609,
  2375,
  2381,
  2376,
  2377,
  2606,
  3135,
  3136,
  3137,
  2383,
  2614,
  3139,
  3140,
  2388,
  2615,
  3142,
  3143,
  2382,
  2617,
  3138,
  2384,
  2385,
  2386,
  2387,
  3141,
  2622,
  2389,
  3146,
  3147,
  2393,
  2624,
  3149,
  3150,
  2398,
  2625,
  3152,
  3153,
  2611,
  3134,
  2612,
  2613,
  2380,
  2610,
  2392,
  2629,
  3148,
  2394,
  2395,
  2396,
  2397,
  3151,
  2634,
  2399,
  2616,
  3144,
  2390,
  2618,
  2619,
  2620,
  2391,
  2621,
  3145,
  2623,
  2638,
  3168,
  2415,
  3169,
  2628,
  3158,
  2404,
  2630,
  2631,
  2632,
  2405,
  2633,
  3159,
  2635,
  3178,
  2414,
  2639,
  2643,
  3180,
  3181,
  2427,
  2644,
  3183,
  3184,
  2432,
  2645,
  3186,
  3187,
  3188,
  3189,
  2435,
  2646,
  3191,
  3192,
  2440,
  2647,
  3194,
  3195,
  3196,
  3197,
  3198,
  3199,
  2442,
  2649,
  2651,
  2671,
  2672,
  2673,
  2670,
  2823,
  2676,
  2677,
  2653,
  2668,
  2679,
  2680,
  2658,
  2669,
  2682,
  2683,
  2814,
  2815,
  2826,
  2810,
  2817,
  2818,
  2811,
  2827,
  2820,
  2821,
  2684,
  2828,
  2675,
  2829,
  3284,
  3285,
  2915,
  3200,
  3287,
  3288,
  2920,
  3201,
  3290,
  3291,
  3292,
  2824,
  3293,
  3283,
  3294,
  3295,
  2687,
  2830,
  3297,
  3298,
  2692,
  2831,
  3300,
  3301,
  3302,
  3303,
  3304,
  3305,
  2694,
  2833,
  3306,
  3307,
  2699,
  2834,
  3309,
  3310,
  2704,
  2835,
  3312,
  3313,
  60,
  90,
  1016,
  62,
  63,
  64,
  65,
  93,
  1019,
  67,
  3316,
  2708,
  3317,
  2845,
  3318,
  3319,
  2711,
  2846,
  3321,
  3322,
  2716,
  2847,
  3324,
  3325,
  3326,
  3327,
  2719,
  2848,
  3329,
  3330,
  2724,
  2849,
  3332,
  3333,
  2844,
  2850,
  2709,
  3335,
  2852,
  3336,
  2729,
  3337,
  3338,
  3339,
  3340,
  3341,
  2730,
  2855,
  3342,
  2728,
  2853,
  2857,
  3344,
  2736,
  3345,
  2859,
  3346,
  3347,
  2739,
  2860,
  3349,
  3350,
  2744,
  2861,
  3352,
  3353,
  2858,
  2862,
  2737,
  3355,
  2738,
  2865,
  3348,
  2740,
  2741,
  2742,
  2743,
  3351,
  2870,
  2745,
  3358,
  3359,
  3360,
  3361,
  2750,
  2873,
  2751,
  2755,
  2752,
  2753,
  2872,
  3363,
  3364,
  3365,
  2757,
  2878,
  3367,
  3368,
  2762,
  2879,
  3370,
  3371,
  2864,
  3356,
  2748,
  2866,
  2867,
  2868,
  2749,
  2869,
  3357,
  2871,
  2756,
  2883,
  3366,
  2758,
  2759,
  2760,
  2761,
  3369,
  2888,
  2763,
  2875,
  3362,
  2876,
  2877,
  2754,
  2874,
  2892,
  3386,
  2779,
  3387,
  2882,
  3380,
  2772,
  2884,
  2885,
  2886,
  2773,
  2887,
  3381,
  2889,
  3396,
  2778,
  2893,
  2897,
  3398,
  3399,
  2791,
  2898,
  3401,
  3402,
  2796,
  2899,
  3404,
  3405,
  3406,
  3407,
  3408,
  3409,
  2798,
  2901,
  3410,
  3411,
  2803,
  2902,
  3413,
  3414,
  2808,
  2903,
  3416,
  3417,
  2913,
  2925,
  2926,
  2927,
  2924,
  3205,
  2928,
  3206,
  2923,
  3207,
  3496,
  3202,
  3497,
  3419,
  3498,
  3499,
  3500,
  3501,
  2930,
  3209,
  3502,
  3503,
  2935,
  3210,
  3505,
  3506,
  2940,
  3211,
  3508,
  3509,
  3510,
  3511,
  2943,
  3212,
  3513,
  3514,
  2948,
  3213,
  3516,
  3517,
  70,
  100,
  1028,
  72,
  73,
  74,
  75,
  103,
  1031,
  77,
  3222,
  3520,
  2953,
  3521,
  3522,
  3523,
  3524,
  3525,
  2954,
  3225,
  3526,
  3527,
  2959,
  3226,
  3529,
  3530,
  2964,
  3227,
  3532,
  3533,
  3534,
  2952,
  3223,
  3229,
  3536,
  2968,
  3537,
  3231,
  3538,
  3539,
  2971,
  3232,
  3541,
  3542,
  2976,
  3233,
  3544,
  3545,
  3230,
  3234,
  2969,
  3547,
  3548,
  2980,
  3549,
  3237,
  3550,
  3551,
  2983,
  3238,
  3553,
  3554,
  2988,
  3239,
  3556,
  3557,
  3236,
  3240,
  2981,
  3559,
  2982,
  3243,
  3552,
  2984,
  2985,
  2986,
  2987,
  3555,
  3248,
  2989,
  3562,
  3563,
  2995,
  3250,
  3565,
  3566,
  3000,
  3251,
  3568,
  3569,
  2994,
  3253,
  3564,
  2996,
  2997,
  2998,
  2999,
  3567,
  3258,
  3001,
  3572,
  3573,
  3574,
  3575,
  3004,
  3261,
  3242,
  3560,
  2992,
  3244,
  3245,
  3246,
  2993,
  3247,
  3561,
  3249,
  3005,
  3017,
  3006,
  3007,
  3260,
  3585,
  3252,
  3570,
  3002,
  3254,
  3255,
  3256,
  3003,
  3257,
  3571,
  3259,
  3270,
  3594,
  3027,
  3595,
  3265,
  3584,
  3266,
  3267,
  3016,
  3264,
  3600,
  3026,
  3271,
  3275,
  3602,
  3603,
  3604,
  3605,
  3034,
  3277,
  3606,
  3607,
  3039,
  3278,
  3609,
  3610,
  3044,
  3279,
  3612,
  3613,
  3614,
  3615,
  3047,
  3280,
  3617,
  3618,
  3052,
  3281,
  3620,
  3621,
  3421,
  3622,
  3423,
  3624,
  3425,
  3626,
  3427,
  106,
  1036,
  97,
  3630,
  3631,
  3430,
  3633,
  3634,
  3431,
  3636,
  3637,
  3638,
  3433,
  3640,
  3435,
  3437,
  3632,
  3442,
  3635,
  3644,
  3645,
  3444,
  3647,
  3648,
  3445,
  3650,
  3651,
  3652,
  3447,
  3449,
  3646,
  3454,
  3649,
  3656,
  3657,
  3456,
  3659,
  3660,
  3457,
  3662,
  3663,
  3664,
  3459,
  3461,
  3658,
  3466,
  3661,
  3458,
  3665,
  3669,
  3670,
  3471,
  3470,
  3671,
  3673,
  3674,
  3475,
  3468,
  3668,
  3469,
  3474,
  3675,
  3679,
  3472,
  3672,
  3473,
  3482,
  3683,
  3478,
  3678,
  3479,
  3483,
  3489,
  3484,
  3485,
  3682,
  3690,
  3491,
  3692,
  3493,
  3694,
  3495,
  3697,
  3702,
  3705,
  3710,
  108,
  110,
  111,
  112,
  113,
  115,
  3715,
  3716,
  3721,
  3726,
  3714,
  3730,
  3733,
  3738,
  3731,
  3742,
  3745,
  3750,
  3743,
  3744,
  3746,
  3747,
  3748,
  3749,
  3751,
  3757,
  3762,
  3756,
  3758,
  3759,
  3760,
  3761,
  3763,
  3766,
  3754,
  3755,
  3767,
  3779,
  3768,
  3769,
  3764,
  3765,
  3789,
  3778,
  3788,
  3796,
  3801,
  3806,
  3809,
  3814,
  3817,
  3822,
  116,
  118,
  119,
  120,
  121,
  123,
  3826,
  3829,
  3834,
  3837,
  3842,
  3827,
  3847,
  3848,
  3846,
  3854,
  3857,
  3862,
  3855,
  3856,
  3858,
  3859,
  3860,
  3861,
  3863,
  3868,
  3869,
  3873,
  3870,
  3871,
  3875,
  3880,
  3866,
  3867,
  3874,
  3876,
  3877,
  3878,
  3879,
  3881,
  3872,
  3897,
  3890,
  3891,
  3896,
  3909,
  3914,
  3916,
  3921,
  3926,
  124,
  126,
  127,
  128,
  129,
  131,
  3930,
  3933,
  3938,
  3940,
  3931,
  3946,
  3949,
  3954,
  3947,
  3959,
  3960,
  3958,
  3961,
  3967,
  3962,
  3963,
  3969,
  3974,
  3968,
  3970,
  3971,
  3972,
  3973,
  3975,
  3979,
  3984,
  3966,
  3978,
  3980,
  3981,
  3982,
  3983,
  3985,
  3976,
  3977,
  4001,
  3990,
  3991,
  4000,
  4013,
  4018,
  4021,
  4026,
  4028,
  153,
  136,
  138,
  139,
  140,
  141,
  143,
  144,
  146,
  147,
  148,
  149,
  151,
  152,
  1059,
  165,
  156,
  158,
  159,
  160,
  161,
  163,
  164,
  1065,
  177,
  199,
  204,
  176,
  1071,
  1092,
  1093,
  209,
  214,
  1102,
  1103,
  219,
  224,
  198,
  200,
  201,
  202,
  203,
  205,
  1106,
  1107,
  208,
  210,
  211,
  212,
  213,
  215,
  227,
  218,
  220,
  221,
  222,
  223,
  225,
  226,
  1109,
  228,
  230,
  231,
  232,
  233,
  235,
  236,
  238,
  239,
  240,
  241,
  243,
  244,
  246,
  247,
  248,
  249,
  251,
  4097,
  4098,
  4101,
  4103,
  4108,
  4110,
  4102,
  4104,
  4105,
  4106,
  4107,
  4109,
  4115,
  4120,
  4122,
  4114,
  4116,
  4117,
  4118,
  4119,
  4121,
  4123,
  4128,
  4129,
  4133,
  4126,
  4127,
  4132,
  4130,
  4131,
  4140,
  4141,
  4136,
  4137,
  4145,
  4150,
  4153,
  4154,
  4156,
  4159,
  4164,
  4096,
  4168,
  4171,
  4176,
  4169,
  4180,
  4183,
  4188,
  4181,
  4182,
  4184,
  4185,
  4186,
  4187,
  4189,
  4195,
  4200,
  4194,
  4196,
  4197,
  4198,
  4199,
  4201,
  4204,
  4192,
  4193,
  4205,
  4217,
  4206,
  4207,
  4202,
  4203,
  4227,
  4216,
  4226,
  4234,
  4239,
  4244,
  4247,
  4252,
  4099,
  4256,
  4259,
  4264,
  4257,
  4269,
  4270,
  4268,
  4271,
  4277,
  4272,
  4273,
  4279,
  4284,
  4278,
  4280,
  4281,
  4282,
  4283,
  4285,
  4289,
  4294,
  4276,
  4288,
  4290,
  4291,
  4292,
  4293,
  4295,
  4286,
  4287,
  4311,
  4300,
  4301,
  4310,
  4323,
  4328,
  4331,
  4336,
  4338,
  4112,
  4113,
  4111,
  4342,
  4343,
  4124,
  4125,
  4357,
  4354,
  4355,
  4134,
  4369,
  4138,
  4372,
  4356,
  4135,
  4143,
  4368,
  4139,
  4381,
  4386,
  4142,
  4373,
  4144,
  4146,
  4147,
  4148,
  4149,
  4151,
  4152,
  4155,
  4157,
  4399,
  4401,
  4403,
  4408,
  4410,
  4402,
  4404,
  4405,
  4406,
  4407,
  4409,
  4411,
  4417,
  4416,
  4420,
  4414,
  4415,
  4421,
  4418,
  4419,
  4428,
  4429,
  4424,
  4425,
  4433,
  4438,
  4440,
  4443,
  4444,
  4398,
  4448,
  4451,
  4456,
  4449,
  4450,
  4452,
  4453,
  4454,
  4455,
  4457,
  4462,
  4463,
  4467,
  4464,
  4465,
  4469,
  4474,
  4460,
  4461,
  4468,
  4470,
  4471,
  4472,
  4473,
  4475,
  4466,
  4491,
  4484,
  4485,
  4490,
  4503,
  4508,
  4510,
  4515,
  4520,
  4412,
  4413,
  4525,
  4522,
  4523,
  4422,
  4536,
  4427,
  4541,
  4524,
  4423,
  4430,
  4426,
  4537,
  4549,
  4554,
  4540,
  4431,
  4432,
  4434,
  4435,
  4436,
  4437,
  4439,
  4441,
  4442,
  4445,
  4567,
  4569,
  4566,
  4572,
  4573,
  4576,
  4570,
  4571,
  4577,
  4574,
  4575,
  4584,
  4585,
  4580,
  4581,
  4589,
  4594,
  4596,
  4598,
  4601,
  4602,
  4605,
  4607,
  4612,
  4606,
  4608,
  4609,
  4610,
  4611,
  4613,
  4617,
  4622,
  4604,
  4616,
  4618,
  4619,
  4620,
  4621,
  4623,
  4614,
  4615,
  4639,
  4628,
  4629,
  4638,
  4651,
  4656,
  4659,
  4664,
  4666,
  4579,
  4673,
  4582,
  4677,
  4578,
  4603,
  4586,
  4672,
  4583,
  4685,
  4690,
  4676,
  4587,
  4588,
  4590,
  4591,
  4592,
  4593,
  4595,
  4597,
  4599,
  4600,
  4631,
  4636,
  4702,
  4703,
  4641,
  4646,
  4624,
  4625,
  4626,
  4627,
  4712,
  4713,
  4630,
  4632,
  4633,
  4634,
  4635,
  4637,
  4648,
  4640,
  4642,
  4643,
  4644,
  4645,
  4647,
  4726,
  4649,
  4650,
  4652,
  4653,
  4654,
  4655,
  4657,
  4658,
  4660,
  4661,
  4662,
  4663,
  4665,
  4667,
  4737,
  4668,
  4669,
  4739,
  4741,
  4746,
  4705,
  4710,
  4740,
  4742,
  4743,
  4744,
  4745,
  4747,
  4738,
  4763,
  4756,
  4757,
  4762,
  4775,
  4780,
  4782,
  4787,
  4792,
  4765,
  4770,
  4704,
  4706,
  4707,
  4708,
  4709,
  4711,
  4794,
  4795,
  4758,
  4759,
  4760,
  4761,
  4772,
  4764,
  4766,
  4767,
  4768,
  4769,
  4771,
  4808,
  4773,
  4774,
  4776,
  4777,
  4778,
  4779,
  4781,
  4783,
  4817,
  4784,
  4785,
  4786,
  4788,
  4789,
  4790,
  4791,
  4793,
  4717,
  4722,
  4829,
  4799,
  4804,
  4839,
  4828,
  4838,
  4846,
  4851,
  4856,
  4859,
  4864,
  4716,
  4718,
  4719,
  4720,
  4721,
  4723,
  4724,
  4725,
  4727,
  4728,
  4729,
  4730,
  4731,
  4732,
  4733,
  4734,
  4735,
  4736,
  4798,
  4800,
  4801,
  4802,
  4803,
  4805,
  4844,
  4840,
  4841,
  4842,
  4843,
  4910,
  4845,
  4847,
  4917,
  4848,
  4849,
  4850,
  4852,
  4853,
  4854,
  4855,
  4857,
  4858,
  4860,
  4861,
  4862,
  4863,
  4865,
  4809,
  4810,
  4811,
  4812,
  4813,
  4814,
  4815,
  4816,
  4818,
  4819,
  4911,
  4957,
  4959,
  4961,
  4963,
  4914,
  4915,
  4916,
  4918,
  4919,
  4920,
  4921,
  4958,
  4960,
  4962,
  4993,
  4998,
  5001,
  5006,
  5009,
  5014,
  132,
  624,
  864,
  380,
  1178,
  1179,
  1342,
  1343,
  1534,
  1535,
  1695,
  1810,
  1811,
  1954,
  1955,
  2103,
  2206,
  2207,
  2342,
  2583,
  2587,
  2343,
  2479,
  2584,
  2588,
  2706,
  2837,
  2841,
  2707,
  2838,
  2842,
  2950,
  3215,
  3219,
  2951,
  2582,
  2585,
  2586,
  2589,
  3216,
  3220,
  2836,
  2839,
  2840,
  2843,
  3428,
  3429,
  3214,
  3217,
  3218,
  3221,
  3629,
  3712,
  3713,
  3824,
  3825,
  3928,
  3929,
  4038,
  4032,
  4039,
  4034,
  4035,
  4036,
  4037,
  4044,
  4040,
  4045,
  4042,
  4043,
  4050,
  4046,
  4051,
  4052,
  4048,
  4072,
  4054,
  4055,
  4056,
  4049,
  4057,
  4073,
  4059,
  4062,
  4060,
  4082,
  4064,
  4065,
  4066,
  4061,
  4067,
  4083,
  4069,
  4074,
  4070,
  4086,
  4076,
  4077,
  4078,
  4071,
  4079,
  4087,
  4081,
  4088,
  4084,
  4089,
  4090,
  4091,
  4092,
  4093,
  4094,
  4095,
  263,
  266,
  269,
  274,
  277,
  283,
  286,
  289,
  295,
  298,
  301,
  296,
  299,
  300,
  303,
  310,
  313,
  308,
  311,
  312,
  315,
  320,
  323,
  318,
  321,
  322,
  325,
  345,
  358,
  361,
  366,
  369,
  374,
  377,
  400,
  386,
  389,
  394,
  397,
  412,
  406,
  409,
  424,
  446,
  448,
  449,
  450,
  451,
  453,
  456,
  458,
  459,
  460,
  461,
  463,
  466,
  468,
  469,
  470,
  471,
  473,
  474,
  478,
  481,
  486,
  489,
  494,
  497,
  507,
  510,
  513,
  518,
  521,
  527,
  530,
  533,
  539,
  542,
  545,
  540,
  543,
  544,
  547,
  554,
  557,
  552,
  555,
  556,
  559,
  564,
  567,
  562,
  565,
  566,
  569,
  589,
  602,
  605,
  610,
  613,
  618,
  621,
  644,
  630,
  633,
  638,
  641,
  656,
  650,
  653,
  668,
  690,
  692,
  693,
  694,
  695,
  697,
  700,
  702,
  703,
  704,
  705,
  707,
  710,
  712,
  713,
  714,
  715,
  717,
  718,
  722,
  725,
  730,
  733,
  738,
  741,
  747,
  750,
  753,
  758,
  761,
  767,
  770,
  773,
  779,
  782,
  785,
  780,
  783,
  784,
  787,
  794,
  797,
  792,
  795,
  796,
  799,
  804,
  807,
  802,
  805,
  806,
  809,
  829,
  842,
  845,
  850,
  853,
  858,
  861,
  884,
  870,
  873,
  878,
  881,
  896,
  890,
  893,
  908,
  930,
  932,
  933,
  934,
  935,
  937,
  940,
  942,
  943,
  944,
  945,
  947,
  950,
  952,
  953,
  954,
  955,
  957,
  958,
  962,
  965,
  970,
  973,
  978,
  981,
  1116,
  1119,
  1120,
  1124,
  1127,
  1131,
  1122,
  1125,
  1126,
  1129,
  1136,
  1139,
  1143,
  1134,
  1137,
  1138,
  1141,
  1146,
  1149,
  1150,
  1152,
  1652,
  1157,
  1664,
  1166,
  1169,
  1669,
  1678,
  1681,
  1172,
  1175,
  1177,
  1188,
  1184,
  1187,
  1200,
  1712,
  1201,
  1715,
  1199,
  1212,
  1724,
  1213,
  1727,
  1222,
  1738,
  1223,
  1226,
  1742,
  1227,
  1230,
  1231,
  1753,
  1232,
  1234,
  1235,
  1236,
  1237,
  1239,
  1240,
  1243,
  1245,
  1248,
  1251,
  1257,
  1260,
  1263,
  1269,
  1272,
  1275,
  1270,
  1273,
  1274,
  1277,
  1284,
  1287,
  1282,
  1285,
  1286,
  1289,
  1304,
  1293,
  1294,
  1295,
  1314,
  1328,
  1331,
  1336,
  1339,
  1359,
  1352,
  1355,
  1370,
  1364,
  1367,
  1382,
  1400,
  1402,
  1403,
  1404,
  1405,
  1407,
  1410,
  1412,
  1413,
  1414,
  1415,
  1417,
  1420,
  1421,
  1422,
  1423,
  1425,
  1432,
  1435,
  1440,
  1443,
  1449,
  1452,
  1455,
  1460,
  1468,
  1463,
  1464,
  1465,
  1472,
  1475,
  1470,
  1473,
  1474,
  1477,
  1482,
  1485,
  1480,
  1483,
  1484,
  1487,
  1502,
  1516,
  1519,
  1524,
  1527,
  1550,
  1540,
  1543,
  1562,
  1556,
  1559,
  1571,
  1592,
  1593,
  1594,
  1595,
  1598,
  1600,
  1601,
  1602,
  1603,
  1605,
  1608,
  1610,
  1611,
  1612,
  1613,
  1615,
  1617,
  1620,
  1623,
  1628,
  1631,
  1762,
  1764,
  1768,
  1771,
  1775,
  1766,
  1769,
  1770,
  1773,
  1778,
  1780,
  1783,
  1785,
  2060,
  1788,
  2073,
  1798,
  1801,
  2076,
  2086,
  2089,
  1805,
  1806,
  1809,
  1824,
  2112,
  1825,
  2115,
  1821,
  1823,
  1832,
  1830,
  1844,
  2132,
  1845,
  2135,
  1854,
  2146,
  1855,
  1858,
  1859,
  2151,
  1862,
  2160,
  1863,
  1864,
  1866,
  1867,
  1868,
  1869,
  1871,
  1873,
  1874,
  1877,
  1881,
  1884,
  1887,
  1882,
  1885,
  1886,
  1889,
  1898,
  1895,
  1896,
  1897,
  1902,
  1905,
  1900,
  1903,
  1904,
  1907,
  1922,
  1936,
  1939,
  1948,
  1951,
  1974,
  1960,
  1963,
  1968,
  1971,
  1983,
  1994,
  2012,
  2014,
  2015,
  2016,
  2017,
  2019,
  2022,
  2023,
  2024,
  2025,
  2028,
  2030,
  2031,
  2032,
  2033,
  2035,
  2037,
  2040,
  2043,
  2052,
  2055,
  2170,
  2172,
  2175,
  2177,
  2178,
  2181,
  2275,
  2184,
  2448,
  2194,
  2197,
  2452,
  2462,
  2465,
  2201,
  2203,
  2204,
  2220,
  2488,
  2221,
  2491,
  2217,
  2218,
  2232,
  2500,
  2233,
  2503,
  2231,
  2240,
  2250,
  2251,
  2523,
  2254,
  2526,
  2255,
  2258,
  2536,
  2259,
  2260,
  2262,
  2263,
  2264,
  2265,
  2267,
  2269,
  2271,
  2272,
  2276,
  2280,
  2283,
  2278,
  2550,
  2281,
  2282,
  2553,
  2285,
  2290,
  2293,
  2288,
  2562,
  2291,
  2292,
  2565,
  2295,
  2662,
  2665,
  2310,
  2906,
  2909,
  2571,
  2324,
  2327,
  2332,
  2335,
  2580,
  2358,
  2597,
  2348,
  2351,
  2594,
  2370,
  2603,
  2364,
  2367,
  2608,
  2379,
  2400,
  2401,
  2402,
  2403,
  2626,
  2627,
  2406,
  2636,
  3161,
  2408,
  2409,
  2410,
  2411,
  2637,
  3165,
  2413,
  2416,
  2640,
  3171,
  2418,
  2419,
  2420,
  2421,
  2641,
  3175,
  2423,
  2642,
  2425,
  2428,
  2431,
  2436,
  2439,
  2648,
  2304,
  2307,
  2314,
  2317,
  2321,
  2322,
  2325,
  2326,
  2329,
  2330,
  2333,
  2334,
  2337,
  2339,
  2340,
  2341,
  2359,
  2346,
  2349,
  2350,
  2353,
  2355,
  2356,
  2357,
  2371,
  2362,
  2365,
  2366,
  2369,
  2378,
  2407,
  2412,
  2417,
  2422,
  2424,
  2426,
  2429,
  2430,
  2433,
  2434,
  2437,
  2438,
  2441,
  2443,
  2444,
  2445,
  2650,
  2654,
  2657,
  2652,
  2816,
  2655,
  2656,
  2819,
  2659,
  2674,
  2916,
  2919,
  2825,
  2688,
  2691,
  2832,
  2700,
  2703,
  2726,
  2851,
  2712,
  2715,
  2720,
  2723,
  2856,
  2735,
  2854,
  2746,
  2863,
  2764,
  2880,
  3373,
  2766,
  2767,
  2768,
  2769,
  2881,
  3377,
  2771,
  2774,
  2775,
  2776,
  2777,
  2890,
  2891,
  2780,
  2894,
  3389,
  2782,
  2783,
  2784,
  2785,
  2895,
  3393,
  2787,
  2896,
  2789,
  2792,
  2795,
  2900,
  2804,
  2807,
  2678,
  2681,
  2685,
  2686,
  2689,
  2690,
  2693,
  2695,
  2696,
  2697,
  2698,
  2701,
  2702,
  2705,
  2727,
  2710,
  2713,
  2714,
  2717,
  2718,
  2721,
  2722,
  2725,
  2734,
  2731,
  2732,
  2733,
  2747,
  2765,
  2770,
  2781,
  2786,
  2788,
  2790,
  2793,
  2794,
  2797,
  2799,
  2800,
  2801,
  2802,
  2805,
  2806,
  2809,
  2912,
  2922,
  3203,
  3208,
  2936,
  2939,
  2944,
  2947,
  3228,
  2967,
  3224,
  2960,
  2963,
  2978,
  3235,
  2972,
  2975,
  2990,
  3241,
  3008,
  3262,
  3577,
  3010,
  3011,
  3012,
  3013,
  3263,
  3581,
  3015,
  3018,
  3268,
  3587,
  3020,
  3021,
  3022,
  3023,
  3269,
  3591,
  3025,
  3028,
  3029,
  3030,
  3031,
  3272,
  3273,
  3274,
  3033,
  3276,
  3040,
  3043,
  3048,
  3051,
  2929,
  2931,
  2932,
  2933,
  2934,
  2937,
  2938,
  2941,
  2942,
  2945,
  2946,
  2949,
  2966,
  2955,
  2956,
  2957,
  2958,
  2961,
  2962,
  2965,
  2979,
  2970,
  2973,
  2974,
  2977,
  2991,
  3009,
  3014,
  3019,
  3024,
  3032,
  3035,
  3036,
  3037,
  3038,
  3041,
  3042,
  3045,
  3046,
  3049,
  3050,
  3053,
  3420,
  3422,
  3424,
  3426,
  3436,
  3438,
  3439,
  3440,
  3441,
  3443,
  3432,
  3434,
  3448,
  3450,
  3451,
  3452,
  3453,
  3455,
  3446,
  3460,
  3462,
  3463,
  3464,
  3465,
  3467,
  3476,
  3477,
  3677,
  3480,
  3481,
  3681,
  3486,
  3487,
  3685,
  3488,
  3490,
  3492,
  3494,
  3698,
  3701,
  3706,
  3709,
  3729,
  3722,
  3725,
  3740,
  3734,
  3737,
  3752,
  3770,
  3772,
  3773,
  3774,
  3775,
  3777,
  3780,
  3782,
  3783,
  3784,
  3785,
  3787,
  3790,
  3791,
  3792,
  3793,
  3795,
  3802,
  3805,
  3810,
  3813,
  3818,
  3821,
  3844,
  3830,
  3833,
  3838,
  3841,
  3853,
  3864,
  3882,
  3884,
  3885,
  3886,
  3887,
  3889,
  3892,
  3893,
  3894,
  3895,
  3898,
  3900,
  3901,
  3902,
  3903,
  3905,
  3907,
  3910,
  3913,
  3922,
  3925,
  3944,
  3934,
  3937,
  3956,
  3950,
  3953,
  3965,
  3986,
  3987,
  3988,
  3989,
  3992,
  3994,
  3995,
  3996,
  3997,
  3999,
  4002,
  4004,
  4005,
  4006,
  4007,
  4009,
  4011,
  4014,
  4017,
  4022,
  4025,
  4167,
  4254,
  4100,
  4346,
  4348,
  4349,
  4350,
  4351,
  4353,
  4344,
  4358,
  4360,
  4361,
  4362,
  4363,
  4365,
  4374,
  4375,
  4367,
  4378,
  4379,
  4371,
  4388,
  4389,
  4376,
  4390,
  4391,
  4382,
  4385,
  4393,
  4394,
  4396,
  4160,
  4163,
  4178,
  4172,
  4175,
  4190,
  4208,
  4210,
  4211,
  4212,
  4213,
  4215,
  4218,
  4220,
  4221,
  4222,
  4223,
  4225,
  4228,
  4229,
  4230,
  4231,
  4233,
  4240,
  4243,
  4248,
  4251,
  4266,
  4260,
  4263,
  4275,
  4296,
  4297,
  4298,
  4299,
  4302,
  4304,
  4305,
  4306,
  4307,
  4309,
  4312,
  4314,
  4315,
  4316,
  4317,
  4319,
  4321,
  4324,
  4327,
  4332,
  4335,
  4447,
  4400,
  4526,
  4528,
  4529,
  4530,
  4531,
  4533,
  4542,
  4543,
  4535,
  4546,
  4547,
  4538,
  4556,
  4557,
  4545,
  4558,
  4559,
  4550,
  4553,
  4560,
  4563,
  4564,
  4458,
  4476,
  4478,
  4479,
  4480,
  4481,
  4483,
  4486,
  4487,
  4488,
  4489,
  4492,
  4494,
  4495,
  4496,
  4497,
  4499,
  4501,
  4504,
  4507,
  4516,
  4519,
  4678,
  4679,
  4568,
  4670,
  4682,
  4683,
  4675,
  4692,
  4693,
  4681,
  4694,
  4695,
  4686,
  4689,
  4696,
  4698,
  4701,
  4714,
  4868,
  4869,
  4870,
  4871,
  4872,
  4754,
  4873,
  4875,
  4796,
  4797,
  4878,
  4879,
  4880,
  4881,
  4882,
  4826,
  4883,
  4885,
  4866,
  4867,
  4750,
  4753,
  4886,
  4887,
  4822,
  4825,
  4876,
  4888,
  4890,
  4891,
  4892,
  4893,
  4895,
  4896,
  4898,
  4899,
  4900,
  4901,
  4903,
  4904,
  4905,
  4906,
  4907,
  4806,
  4924,
  4925,
  4926,
  4927,
  4928,
  4836,
  4929,
  4931,
  4908,
  4909,
  4932,
  4933,
  4832,
  4835,
  4922,
  4934,
  4936,
  4937,
  4938,
  4939,
  4941,
  4942,
  4943,
  4944,
  4945,
  4946,
  4948,
  4949,
  4950,
  4951,
  4953,
  4912,
  4964,
  4965,
  4954,
  4966,
  4967,
  4968,
  4969,
  4970,
  4972,
  4973,
  4974,
  4975,
  4977,
  4978,
  4980,
  4981,
  4982,
  4983,
  4985,
  4956,
  4987,
  4989,
  4991,
  4994,
  4997,
  5002,
  5005,
  5010,
  5013,
  280,
  524,
  764,
  1048,
  1255,
  1446,
  1644,
  1647,
  2102,
  3097,
  1640,
  1656,
  1659,
  1663,
  2478,
  3315,
  1667,
  1672,
  1676,
  3518,
  1679,
  1680,
  1689,
  1683,
  1690,
  1692,
  381,
  1703,
  1704,
  1705,
  1702,
  1699,
  1700,
  1710,
  1713,
  1714,
  1717,
  1708,
  1722,
  1725,
  1726,
  1729,
  4041,
  1739,
  4047,
  1743,
  1752,
  4075,
  1754,
  1755,
  4080,
  1757,
  1758,
  1760,
  254,
  258,
  271,
  272,
  292,
  331,
  284,
  304,
  341,
  348,
  356,
  354,
  360,
  363,
  364,
  372,
  4033,
  401,
  391,
  392,
  395,
  396,
  399,
  404,
  407,
  408,
  411,
  413,
  425,
  467,
  472,
  475,
  484,
  492,
  502,
  515,
  516,
  536,
  575,
  528,
  548,
  585,
  592,
  600,
  598,
  604,
  607,
  608,
  616,
  253,
  625,
  255,
  635,
  636,
  639,
  640,
  643,
  648,
  651,
  652,
  655,
  657,
  669,
  711,
  716,
  719,
  728,
  736,
  755,
  756,
  776,
  815,
  768,
  788,
  825,
  832,
  840,
  838,
  844,
  847,
  848,
  856,
  257,
  865,
  259,
  875,
  876,
  879,
  880,
  883,
  888,
  891,
  892,
  895,
  897,
  909,
  951,
  956,
  959,
  968,
  976,
  1246,
  1266,
  1301,
  1258,
  1278,
  1311,
  1321,
  1323,
  1324,
  1325,
  1326,
  1334,
  264,
  267,
  268,
  1348,
  1350,
  1353,
  1354,
  1357,
  1362,
  1365,
  1366,
  1369,
  1371,
  1383,
  1424,
  1430,
  1438,
  1496,
  1457,
  1467,
  2558,
  2071,
  1910,
  1879,
  2074,
  3058,
  3061,
  2064,
  3068,
  3071,
  1509,
  2660,
  2446,
  2664,
  2667,
  1514,
  2096,
  3078,
  1517,
  1513,
  3081,
  1521,
  2084,
  3064,
  2087,
  2081,
  2091,
  2904,
  3086,
  1529,
  2099,
  1532,
  328,
  2110,
  3096,
  275,
  276,
  279,
  1538,
  2106,
  3105,
  1548,
  1547,
  1563,
  2108,
  1549,
  2122,
  3118,
  1561,
  2121,
  1554,
  1557,
  1558,
  3121,
  3133,
  2137,
  2123,
  2124,
  3124,
  2125,
  3154,
  2147,
  2130,
  3162,
  1570,
  2133,
  2134,
  3166,
  3167,
  3170,
  3172,
  3173,
  1614,
  2161,
  3176,
  3177,
  1609,
  3174,
  2163,
  1616,
  2162,
  3179,
  3190,
  1633,
  2167,
  1636,
  2822,
  2451,
  3286,
  3289,
  1929,
  1934,
  2472,
  3296,
  1937,
  1933,
  3299,
  1941,
  2460,
  3282,
  2463,
  2457,
  2467,
  2914,
  1944,
  3308,
  1953,
  2477,
  338,
  2486,
  3314,
  287,
  288,
  291,
  1958,
  2482,
  3323,
  3328,
  1973,
  2485,
  1966,
  1969,
  1970,
  3331,
  3343,
  2505,
  1980,
  1979,
  1995,
  2496,
  1981,
  2510,
  2498,
  3374,
  1982,
  2501,
  2502,
  3378,
  3379,
  2511,
  2512,
  3354,
  2513,
  3382,
  2527,
  3388,
  3390,
  3391,
  2034,
  2537,
  3394,
  3395,
  2029,
  3392,
  2539,
  2036,
  2538,
  3397,
  2048,
  3412,
  2057,
  2545,
  3204,
  359,
  351,
  3528,
  3531,
  3540,
  3543,
  3546,
  3582,
  3558,
  3592,
  3596,
  3598,
  3623,
  3507,
  3515,
  3628,
  3519,
  3639,
  3641,
  3576,
  3655,
  3653,
  3586,
  3667,
  3654,
  3666,
  3601,
  3597,
  3684,
  3686,
  3599,
  3688,
  3611,
  3619,
  3696,
  3699,
  3625,
  3703,
  3704,
  3707,
  3627,
  3711,
  3642,
  3717,
  3718,
  3719,
  3720,
  3723,
  3724,
  3727,
  3741,
  3732,
  3735,
  3736,
  3739,
  3753,
  3676,
  3776,
  3680,
  3786,
  3691,
  3687,
  3794,
  3689,
  3800,
  3803,
  3693,
  3807,
  3808,
  3811,
  3695,
  3815,
  3823,
  367,
  368,
  371,
  3828,
  3843,
  3836,
  3839,
  3840,
  3850,
  3849,
  3865,
  3851,
  3852,
  3904,
  3899,
  3906,
  3918,
  3927,
  375,
  376,
  379,
  3932,
  3942,
  3941,
  3957,
  3943,
  3955,
  3948,
  3951,
  3952,
  3964,
  4008,
  4003,
  4010,
  4027,
  4030,
  384,
  387,
  388,
  452,
  4058,
  462,
  4068,
  447,
  4255,
  4053,
  457,
  4345,
  4063,
  483,
  4085,
  4377,
  476,
  479,
  480,
  487,
  488,
  491,
  495,
  496,
  499,
  4158,
  4161,
  4162,
  4165,
  4170,
  4173,
  4174,
  4177,
  4179,
  4191,
  4232,
  4238,
  4246,
  4267,
  4265,
  4258,
  4261,
  4262,
  4274,
  4318,
  4313,
  4320,
  4337,
  4340,
  4303,
  4446,
  4527,
  4308,
  4532,
  4322,
  4544,
  4548,
  4325,
  4326,
  4329,
  4330,
  4333,
  4334,
  4339,
  4565,
  4341,
  4459,
  4477,
  4498,
  4493,
  4500,
  4512,
  4521,
  4482,
  4539,
  4502,
  4680,
  4684,
  4505,
  4506,
  4509,
  4511,
  4699,
  4513,
  4514,
  4517,
  4518,
  4534,
  4749,
  4884,
  4671,
  4821,
  4820,
  4551,
  4552,
  4555,
  4561,
  4562,
  4674,
  4930,
  4831,
  4830,
  4687,
  4688,
  4691,
  4697,
  4700,
  4913,
  4955,
  4976,
  4984,
  4971,
  4979,
  4988,
  4990,
  5015,
  1358,
  1551,
  2113,
  2114,
  2117,
  1975,
  2489,
  2490,
  2493,
  3535,
  3643,
  3845,
  3945,
  4166,
  4366,
  4347,
  4370,
  4359,
  4380,
  4392,
  4383,
  4384,
  4395,
  4397,
  511,
  520,
  519,
  523,
  532,
  531,
  535,
  595,
  612,
  620,
  631,
  691,
  701,
  720,
  723,
  724,
  732,
  740,
  751,
  760,
  759,
  763,
  772,
  771,
  775,
  835,
  852,
  860,
  871,
  931,
  941,
  960,
  963,
  964,
  972,
  980,
  1250,
  1249,
  1253,
  1262,
  1261,
  1265,
  1330,
  1338,
  1401,
  1411,
  1428,
  1427,
  1429,
  1434,
  1442,
  1458,
  1453,
  1450,
  1454,
  1913,
  2067,
  1506,
  2088,
  2908,
  1525,
  2100,
  1542,
  2150,
  3163,
  1604,
  2164,
  3182,
  1621,
  1622,
  1625,
  1629,
  2168,
  1499,
  1518,
  1522,
  1526,
  1531,
  1533,
  1541,
  1545,
  1599,
  1618,
  1626,
  1630,
  1635,
  1637,
  1890,
  1926,
  2464,
  2918,
  2474,
  1949,
  1962,
  2522,
  3375,
  2018,
  2540,
  3400,
  2041,
  2042,
  2045,
  2542,
  2053,
  1938,
  1943,
  1945,
  1946,
  1950,
  1961,
  1965,
  2013,
  2038,
  2047,
  2049,
  2050,
  2054,
  3418,
  3504,
  3512,
  3578,
  3579,
  3580,
  3583,
  3588,
  3589,
  3590,
  3593,
  3608,
  3616,
  3819,
  3832,
  3888,
  3911,
  3912,
  3915,
  3923,
  3936,
  3998,
  4015,
  4016,
  4019,
  4023,
  4209,
  4219,
  4236,
  4235,
  4237,
  4242,
  4250,
  4874,
  4715,
  4748,
  4751,
  4752,
  4889,
  4894,
  4877,
  4824,
  4902,
  4807,
  4935,
  4940,
  4923,
  4834,
  4952,
  4986,
  4995,
  4996,
  4999,
  5003,
  5004,
  5007,
  5011,
  3112,
  3334,
  645,
  4352,
  4364,
  572,
  812,
  1298,
  2663,
  2907,
  3089,
  2911,
  3102,
  3155,
  3156,
  3157,
  3160,
  3164,
  3185,
  3193,
  501,
  508,
  582,
  603,
  615,
  628,
  696,
  632,
  706,
  727,
  748,
  822,
  843,
  855,
  868,
  503,
  885,
  872,
  946,
  967,
  1329,
  1333,
  1341,
  1347,
  611,
  3372,
  512,
  1349,
  1416,
  3320,
  3383,
  3384,
  1445,
  3700,
  3311,
  3728,
  3403,
  3385,
  3781,
  3797,
  3798,
  3415,
  3816,
  3708,
  3831,
  3835,
  3771,
  3804,
  3799,
  3908,
  3920,
  3812,
  3939,
  619,
  623,
  3935,
  3993,
  4012,
  4029,
  735,
  4224,
  4253,
  4214,
  4387,
  4755,
  731,
  739,
  743,
  4241,
  4245,
  4249,
  4947,
  5000,
  1406,
  3376,
  4897,
  4823,
  752,
  971,
  1308,
  1337,
  1433,
  1437,
  1441,
  4024,
  4992,
  5012,
  3883,
  936,
  4827,
  851,
  2917,
  3820,
  2921,
  3917,
  3919,
  3924,
  859,
  863,
  975,
  983,
  4020,
  4031,
  4837,
  979,
  5008,
  4833
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_selected_rows.json <==
[
  {
    "system_row": 0,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 1,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 28
  },
  {
    "system_row": 2,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 3,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 28
  },
  {
    "system_row": 4,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 5,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 28
  },
  {
    "system_row": 6,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 8,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 9,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 10,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 29
  },
  {
    "system_row": 11,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 12,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 20
  },
  {
    "system_row": 13,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 14,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 42
  },
  {
    "system_row": 15,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 44
  },
  {
    "system_row": 16,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 17,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 18,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 19,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 39
  },
  {
    "system_row": 21,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 29
  },
  {
    "system_row": 22,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 23,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 24,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 33
  },
  {
    "system_row": 25,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 26,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 17
  },
  {
    "system_row": 27,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 28,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 29,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 41
  },
  {
    "system_row": 31,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 33
  },
  {
    "system_row": 32,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 33,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 34,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 35,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 36,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 37,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 38,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 39,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 19
  },
  {
    "system_row": 40,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 27
  },
  {
    "system_row": 41,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 31
  },
  {
    "system_row": 42,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 37
  },
  {
    "system_row": 43,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 44,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 43
  },
  {
    "system_row": 45,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 51
  },
  {
    "system_row": 47,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 36
  },
  {
    "system_row": 48,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 49,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 50,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 51,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 52,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 53,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 54,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 55,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 39
  },
  {
    "system_row": 56,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 43
  },
  {
    "system_row": 57,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 58,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 59,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 60,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 61,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 62,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 63,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 64,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 65,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 66,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 67,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 68,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 69,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 70,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 71,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 72,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 73,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 74,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 75,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 41
  },
  {
    "system_row": 76,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 45
  },
  {
    "system_row": 77,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 78,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 79,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 80,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 81,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 82,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 83,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 84,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 85,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 86,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 87,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 92,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 93,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 94,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 95,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 96,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 97,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 98,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 99,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 44
  },
  {
    "system_row": 100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 47
  },
  {
    "system_row": 101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 46
  },
  {
    "system_row": 109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 46
  },
  {
    "system_row": 116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 17
  },
  {
    "system_row": 121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 21
  },
  {
    "system_row": 122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 40
  },
  {
    "system_row": 123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 41
  },
  {
    "system_row": 124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 15
  },
  {
    "system_row": 125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 19
  },
  {
    "system_row": 126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 37
  },
  {
    "system_row": 127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 39
  },
  {
    "system_row": 128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 2
  },
  {
    "system_row": 131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 3
  },
  {
    "system_row": 132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 0,
    "input_j": 28,
    "output_index": 4
  },
  {
    "system_row": 134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 32
  },
  {
    "system_row": 136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 20
  },
  {
    "system_row": 137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 23
  },
  {
    "system_row": 138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 42
  },
  {
    "system_row": 139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 44
  },
  {
    "system_row": 140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 15
  },
  {
    "system_row": 141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 19
  },
  {
    "system_row": 142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 37
  },
  {
    "system_row": 143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 39
  },
  {
    "system_row": 144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 0,
    "input_j": 32,
    "output_index": 5
  },
  {
    "system_row": 145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 0,
    "input_j": 32,
    "output_index": 8
  },
  {
    "system_row": 146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 0,
    "input_j": 32,
    "output_index": 29
  },
  {
    "system_row": 148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 35
  },
  {
    "system_row": 150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 17
  },
  {
    "system_row": 151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 21
  },
  {
    "system_row": 152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 40
  },
  {
    "system_row": 153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 41
  },
  {
    "system_row": 154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 9
  },
  {
    "system_row": 155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 11
  },
  {
    "system_row": 156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 34,
    "input_i": 0,
    "input_j": 35,
    "output_index": 33
  },
  {
    "system_row": 158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 38
  },
  {
    "system_row": 160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 39
  },
  {
    "system_row": 164,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 12
  },
  {
    "system_row": 165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 14
  },
  {
    "system_row": 166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 0,
    "input_j": 38,
    "output_index": 36
  },
  {
    "system_row": 168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 7
  },
  {
    "system_row": 169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 13
  },
  {
    "system_row": 171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 19
  },
  {
    "system_row": 172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 27
  },
  {
    "system_row": 173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 31
  },
  {
    "system_row": 174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 37
  },
  {
    "system_row": 176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 43
  },
  {
    "system_row": 177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 0,
    "input_j": 39,
    "output_index": 51
  },
  {
    "system_row": 178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 41
  },
  {
    "system_row": 182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 10
  },
  {
    "system_row": 183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 16
  },
  {
    "system_row": 185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 21
  },
  {
    "system_row": 186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 26
  },
  {
    "system_row": 187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 34
  },
  {
    "system_row": 188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 40
  },
  {
    "system_row": 190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 45
  },
  {
    "system_row": 191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 0,
    "input_j": 41,
    "output_index": 50
  },
  {
    "system_row": 192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 20
  },
  {
    "system_row": 193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 44
  },
  {
    "system_row": 196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 7
  },
  {
    "system_row": 198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 199,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 19
  },
  {
    "system_row": 200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 27
  },
  {
    "system_row": 201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 31
  },
  {
    "system_row": 202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 37
  },
  {
    "system_row": 203,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 39
  },
  {
    "system_row": 205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 0,
    "input_j": 43,
    "output_index": 51
  },
  {
    "system_row": 206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 18
  },
  {
    "system_row": 209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 23
  },
  {
    "system_row": 210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 25
  },
  {
    "system_row": 211,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 30
  },
  {
    "system_row": 212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 42
  },
  {
    "system_row": 214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 47
  },
  {
    "system_row": 215,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 0,
    "input_j": 44,
    "output_index": 49
  },
  {
    "system_row": 216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 10
  },
  {
    "system_row": 218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 17
  },
  {
    "system_row": 219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 21
  },
  {
    "system_row": 220,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 26
  },
  {
    "system_row": 221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 34
  },
  {
    "system_row": 222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 40
  },
  {
    "system_row": 223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 41
  },
  {
    "system_row": 225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 0,
    "input_j": 45,
    "output_index": 50
  },
  {
    "system_row": 226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 48
  },
  {
    "system_row": 228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 20
  },
  {
    "system_row": 231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 23
  },
  {
    "system_row": 232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 25
  },
  {
    "system_row": 233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 30
  },
  {
    "system_row": 234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 42
  },
  {
    "system_row": 235,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 44
  },
  {
    "system_row": 237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 49
  },
  {
    "system_row": 238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 22
  },
  {
    "system_row": 239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 46
  },
  {
    "system_row": 242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 20
  },
  {
    "system_row": 243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 23
  },
  {
    "system_row": 244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 42
  },
  {
    "system_row": 245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 44
  },
  {
    "system_row": 246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 21
  },
  {
    "system_row": 248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 40
  },
  {
    "system_row": 249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 41
  },
  {
    "system_row": 250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 15
  },
  {
    "system_row": 251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 19
  },
  {
    "system_row": 252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 37
  },
  {
    "system_row": 253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 39
  },
  {
    "system_row": 254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 52,
    "input_i": 1,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 20
  },
  {
    "system_row": 266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 42
  },
  {
    "system_row": 268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 58,
    "input_i": 1,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 58,
    "input_i": 1,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 17
  },
  {
    "system_row": 280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 61,
    "input_i": 1,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 61,
    "input_i": 1,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 19
  },
  {
    "system_row": 292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 27
  },
  {
    "system_row": 293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 31
  },
  {
    "system_row": 294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 37
  },
  {
    "system_row": 295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 43
  },
  {
    "system_row": 297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 51
  },
  {
    "system_row": 310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 332,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 334,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 71,
    "input_i": 1,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 71,
    "input_i": 1,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 1,
    "input_j": 26,
    "output_index": 17
  },
  {
    "system_row": 374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 1,
    "input_j": 26,
    "output_index": 40
  },
  {
    "system_row": 376,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 76,
    "input_i": 1,
    "input_j": 27,
    "output_index": 15
  },
  {
    "system_row": 378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 76,
    "input_i": 1,
    "input_j": 27,
    "output_index": 37
  },
  {
    "system_row": 380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 1,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 381,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 1,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 382,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 1,
    "input_j": 28,
    "output_index": 2
  },
  {
    "system_row": 383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 1,
    "input_j": 28,
    "output_index": 3
  },
  {
    "system_row": 386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 1,
    "input_j": 30,
    "output_index": 20
  },
  {
    "system_row": 390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 1,
    "input_j": 30,
    "output_index": 42
  },
  {
    "system_row": 392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 15
  },
  {
    "system_row": 394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 37
  },
  {
    "system_row": 398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 1,
    "input_j": 32,
    "output_index": 29
  },
  {
    "system_row": 400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 17
  },
  {
    "system_row": 404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 40
  },
  {
    "system_row": 408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 84,
    "input_i": 1,
    "input_j": 35,
    "output_index": 33
  },
  {
    "system_row": 410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 1,
    "input_j": 38,
    "output_index": 36
  },
  {
    "system_row": 420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 1,
    "input_j": 39,
    "output_index": 7
  },
  {
    "system_row": 423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 1,
    "input_j": 39,
    "output_index": 19
  },
  {
    "system_row": 424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 1,
    "input_j": 39,
    "output_index": 27
  },
  {
    "system_row": 425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 1,
    "input_j": 39,
    "output_index": 31
  },
  {
    "system_row": 426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 1,
    "input_j": 39,
    "output_index": 37
  },
  {
    "system_row": 429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 1,
    "input_j": 39,
    "output_index": 51
  },
  {
    "system_row": 430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 1,
    "input_j": 41,
    "output_index": 10
  },
  {
    "system_row": 437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 1,
    "input_j": 41,
    "output_index": 21
  },
  {
    "system_row": 438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 1,
    "input_j": 41,
    "output_index": 26
  },
  {
    "system_row": 439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 1,
    "input_j": 41,
    "output_index": 34
  },
  {
    "system_row": 440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 1,
    "input_j": 41,
    "output_index": 40
  },
  {
    "system_row": 443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 1,
    "input_j": 41,
    "output_index": 50
  },
  {
    "system_row": 444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 20
  },
  {
    "system_row": 446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 1,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 1,
    "input_j": 43,
    "output_index": 37
  },
  {
    "system_row": 458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 1,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 1,
    "input_j": 44,
    "output_index": 23
  },
  {
    "system_row": 462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 1,
    "input_j": 44,
    "output_index": 25
  },
  {
    "system_row": 463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 1,
    "input_j": 44,
    "output_index": 30
  },
  {
    "system_row": 464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 1,
    "input_j": 44,
    "output_index": 42
  },
  {
    "system_row": 467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 1,
    "input_j": 44,
    "output_index": 49
  },
  {
    "system_row": 470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 94,
    "input_i": 1,
    "input_j": 45,
    "output_index": 17
  },
  {
    "system_row": 474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 94,
    "input_i": 1,
    "input_j": 45,
    "output_index": 40
  },
  {
    "system_row": 478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 95,
    "input_i": 1,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 96,
    "input_i": 1,
    "input_j": 47,
    "output_index": 20
  },
  {
    "system_row": 486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 96,
    "input_i": 1,
    "input_j": 47,
    "output_index": 42
  },
  {
    "system_row": 492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 97,
    "input_i": 1,
    "input_j": 48,
    "output_index": 46
  },
  {
    "system_row": 494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 20
  },
  {
    "system_row": 496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 42
  },
  {
    "system_row": 498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 99,
    "input_i": 1,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 99,
    "input_i": 1,
    "input_j": 50,
    "output_index": 40
  },
  {
    "system_row": 502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 100,
    "input_i": 1,
    "input_j": 51,
    "output_index": 15
  },
  {
    "system_row": 504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 100,
    "input_i": 1,
    "input_j": 51,
    "output_index": 37
  },
  {
    "system_row": 506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 101,
    "input_i": 2,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 103,
    "input_i": 2,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 103,
    "input_i": 2,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 20
  },
  {
    "system_row": 513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 42
  },
  {
    "system_row": 515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 17
  },
  {
    "system_row": 524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 19
  },
  {
    "system_row": 533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 27
  },
  {
    "system_row": 534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 31
  },
  {
    "system_row": 535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 37
  },
  {
    "system_row": 536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 43
  },
  {
    "system_row": 538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 51
  },
  {
    "system_row": 548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 549,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 2,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 120,
    "input_i": 2,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 2,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 123,
    "input_i": 2,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 17
  },
  {
    "system_row": 605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 40
  },
  {
    "system_row": 607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 2,
    "input_j": 27,
    "output_index": 15
  },
  {
    "system_row": 609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 125,
    "input_i": 2,
    "input_j": 27,
    "output_index": 37
  },
  {
    "system_row": 611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 2,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 612,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 2,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 2,
    "input_j": 28,
    "output_index": 2
  },
  {
    "system_row": 614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 126,
    "input_i": 2,
    "input_j": 28,
    "output_index": 3
  },
  {
    "system_row": 617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 20
  },
  {
    "system_row": 620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 42
  },
  {
    "system_row": 622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 15
  },
  {
    "system_row": 624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 37
  },
  {
    "system_row": 627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 2,
    "input_j": 32,
    "output_index": 29
  },
  {
    "system_row": 628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 17
  },
  {
    "system_row": 631,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 40
  },
  {
    "system_row": 634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 2,
    "input_j": 35,
    "output_index": 33
  },
  {
    "system_row": 635,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 641,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 136,
    "input_i": 2,
    "input_j": 38,
    "output_index": 36
  },
  {
    "system_row": 642,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 2,
    "input_j": 39,
    "output_index": 7
  },
  {
    "system_row": 644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 2,
    "input_j": 39,
    "output_index": 19
  },
  {
    "system_row": 645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 2,
    "input_j": 39,
    "output_index": 27
  },
  {
    "system_row": 646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 2,
    "input_j": 39,
    "output_index": 31
  },
  {
    "system_row": 647,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 2,
    "input_j": 39,
    "output_index": 37
  },
  {
    "system_row": 649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 2,
    "input_j": 39,
    "output_index": 51
  },
  {
    "system_row": 650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 652,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 654,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 2,
    "input_j": 41,
    "output_index": 10
  },
  {
    "system_row": 656,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 2,
    "input_j": 41,
    "output_index": 21
  },
  {
    "system_row": 657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 2,
    "input_j": 41,
    "output_index": 26
  },
  {
    "system_row": 658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 2,
    "input_j": 41,
    "output_index": 34
  },
  {
    "system_row": 659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 2,
    "input_j": 41,
    "output_index": 40
  },
  {
    "system_row": 661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 2,
    "input_j": 41,
    "output_index": 50
  },
  {
    "system_row": 662,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 20
  },
  {
    "system_row": 664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 2,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 2,
    "input_j": 43,
    "output_index": 37
  },
  {
    "system_row": 676,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 2,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 678,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 2,
    "input_j": 44,
    "output_index": 23
  },
  {
    "system_row": 679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 2,
    "input_j": 44,
    "output_index": 25
  },
  {
    "system_row": 680,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 2,
    "input_j": 44,
    "output_index": 30
  },
  {
    "system_row": 681,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 2,
    "input_j": 44,
    "output_index": 42
  },
  {
    "system_row": 683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 2,
    "input_j": 44,
    "output_index": 49
  },
  {
    "system_row": 686,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 143,
    "input_i": 2,
    "input_j": 45,
    "output_index": 17
  },
  {
    "system_row": 690,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 143,
    "input_i": 2,
    "input_j": 45,
    "output_index": 40
  },
  {
    "system_row": 694,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 2,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 697,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 20
  },
  {
    "system_row": 701,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 42
  },
  {
    "system_row": 706,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 2,
    "input_j": 48,
    "output_index": 46
  },
  {
    "system_row": 707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 2,
    "input_j": 49,
    "output_index": 20
  },
  {
    "system_row": 709,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 2,
    "input_j": 49,
    "output_index": 42
  },
  {
    "system_row": 711,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 713,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 40
  },
  {
    "system_row": 715,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 15
  },
  {
    "system_row": 717,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 37
  },
  {
    "system_row": 721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 3,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 722,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 3,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 723,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 20
  },
  {
    "system_row": 725,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 42
  },
  {
    "system_row": 727,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 729,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 733,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 734,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 17
  },
  {
    "system_row": 736,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 739,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 19
  },
  {
    "system_row": 745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 27
  },
  {
    "system_row": 746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 31
  },
  {
    "system_row": 747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 37
  },
  {
    "system_row": 748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 43
  },
  {
    "system_row": 750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 51
  },
  {
    "system_row": 760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 781,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 3,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 3,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 3,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 3,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 17
  },
  {
    "system_row": 817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 40
  },
  {
    "system_row": 819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 173,
    "input_i": 3,
    "input_j": 27,
    "output_index": 15
  },
  {
    "system_row": 821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 173,
    "input_i": 3,
    "input_j": 27,
    "output_index": 37
  },
  {
    "system_row": 823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 3,
    "input_j": 28,
    "output_index": 0
  },
  {
    "system_row": 824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 3,
    "input_j": 28,
    "output_index": 1
  },
  {
    "system_row": 825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 3,
    "input_j": 28,
    "output_index": 2
  },
  {
    "system_row": 826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 3,
    "input_j": 28,
    "output_index": 3
  },
  {
    "system_row": 829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 20
  },
  {
    "system_row": 832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 42
  },
  {
    "system_row": 834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 15
  },
  {
    "system_row": 836,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 37
  },
  {
    "system_row": 839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 178,
    "input_i": 3,
    "input_j": 32,
    "output_index": 29
  },
  {
    "system_row": 840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 17
  },
  {
    "system_row": 843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 40
  },
  {
    "system_row": 846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 181,
    "input_i": 3,
    "input_j": 35,
    "output_index": 33
  },
  {
    "system_row": 847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 184,
    "input_i": 3,
    "input_j": 38,
    "output_index": 36
  },
  {
    "system_row": 854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 3,
    "input_j": 39,
    "output_index": 7
  },
  {
    "system_row": 856,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 3,
    "input_j": 39,
    "output_index": 19
  },
  {
    "system_row": 857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 3,
    "input_j": 39,
    "output_index": 27
  },
  {
    "system_row": 858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 3,
    "input_j": 39,
    "output_index": 31
  },
  {
    "system_row": 859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 3,
    "input_j": 39,
    "output_index": 37
  },
  {
    "system_row": 861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 3,
    "input_j": 39,
    "output_index": 51
  },
  {
    "system_row": 862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 3,
    "input_j": 41,
    "output_index": 10
  },
  {
    "system_row": 868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 3,
    "input_j": 41,
    "output_index": 21
  },
  {
    "system_row": 869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 3,
    "input_j": 41,
    "output_index": 26
  },
  {
    "system_row": 870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 3,
    "input_j": 41,
    "output_index": 34
  },
  {
    "system_row": 871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 3,
    "input_j": 41,
    "output_index": 40
  },
  {
    "system_row": 873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 3,
    "input_j": 41,
    "output_index": 50
  },
  {
    "system_row": 874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 20
  },
  {
    "system_row": 876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 3,
    "input_j": 43,
    "output_index": 15
  },
  {
    "system_row": 884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 3,
    "input_j": 43,
    "output_index": 37
  },
  {
    "system_row": 888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 3,
    "input_j": 44,
    "output_index": 6
  },
  {
    "system_row": 890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 3,
    "input_j": 44,
    "output_index": 23
  },
  {
    "system_row": 891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 3,
    "input_j": 44,
    "output_index": 25
  },
  {
    "system_row": 892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 3,
    "input_j": 44,
    "output_index": 30
  },
  {
    "system_row": 893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 3,
    "input_j": 44,
    "output_index": 42
  },
  {
    "system_row": 895,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 190,
    "input_i": 3,
    "input_j": 44,
    "output_index": 49
  },
  {
    "system_row": 898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 3,
    "input_j": 45,
    "output_index": 17
  },
  {
    "system_row": 902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 3,
    "input_j": 45,
    "output_index": 40
  },
  {
    "system_row": 906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 192,
    "input_i": 3,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 20
  },
  {
    "system_row": 913,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 42
  },
  {
    "system_row": 918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 3,
    "input_j": 48,
    "output_index": 46
  },
  {
    "system_row": 919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 195,
    "input_i": 3,
    "input_j": 49,
    "output_index": 20
  },
  {
    "system_row": 921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 195,
    "input_i": 3,
    "input_j": 49,
    "output_index": 42
  },
  {
    "system_row": 923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 17
  },
  {
    "system_row": 925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 40
  },
  {
    "system_row": 927,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 15
  },
  {
    "system_row": 929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 37
  },
  {
    "system_row": 1077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 1078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 46
  },
  {
    "system_row": 1079,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 5,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 1080,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 5,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 1081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 247,
    "input_i": 5,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 1083,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 7
  },
  {
    "system_row": 1084,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 1085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 15
  },
  {
    "system_row": 1086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 1087,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 1088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 31
  },
  {
    "system_row": 1089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 1090,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 39
  },
  {
    "system_row": 1091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 43
  },
  {
    "system_row": 1092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 1093,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 5,
    "input_j": 10,
    "output_index": 14
  },
  {
    "system_row": 1094,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 5,
    "input_j": 10,
    "output_index": 38
  },
  {
    "system_row": 1097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 5,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 1100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 5,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 1103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 1104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 1105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 1106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 1107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 1108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 34
  },
  {
    "system_row": 1109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 40
  },
  {
    "system_row": 1110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 41
  },
  {
    "system_row": 1111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 1112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 1113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 1114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 11
  },
  {
    "system_row": 1115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 33
  },
  {
    "system_row": 1116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 35
  },
  {
    "system_row": 1119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 5,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 1122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 5,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 1125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 1126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 1127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 1128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 35
  },
  {
    "system_row": 1129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 1130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 14
  },
  {
    "system_row": 1131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 1132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 38
  },
  {
    "system_row": 1133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 1134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 1135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 1136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 38
  },
  {
    "system_row": 1137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 1138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 1139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 46
  },
  {
    "system_row": 1140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 48
  },
  {
    "system_row": 1143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 1144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 1145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 46
  },
  {
    "system_row": 1146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 48
  },
  {
    "system_row": 1149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 1150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 1151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 1152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 1153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 1154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 30
  },
  {
    "system_row": 1155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 1156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 44
  },
  {
    "system_row": 1157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 47
  },
  {
    "system_row": 1158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 49
  },
  {
    "system_row": 1161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 5,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 1163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 5,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 1165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 5,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 1166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 264,
    "input_i": 5,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 1167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 5,
    "input_j": 26,
    "output_index": 14
  },
  {
    "system_row": 1168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 5,
    "input_j": 26,
    "output_index": 38
  },
  {
    "system_row": 1169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 5,
    "input_j": 27,
    "output_index": 11
  },
  {
    "system_row": 1170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 266,
    "input_i": 5,
    "input_j": 27,
    "output_index": 35
  },
  {
    "system_row": 1171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 5,
    "input_j": 28,
    "output_index": 5
  },
  {
    "system_row": 1172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 5,
    "input_j": 28,
    "output_index": 8
  },
  {
    "system_row": 1173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 5,
    "input_j": 28,
    "output_index": 29
  },
  {
    "system_row": 1175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 268,
    "input_i": 5,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 1176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 268,
    "input_i": 5,
    "input_j": 29,
    "output_index": 28
  },
  {
    "system_row": 1177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 5,
    "input_j": 30,
    "output_index": 22
  },
  {
    "system_row": 1178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 5,
    "input_j": 30,
    "output_index": 46
  },
  {
    "system_row": 1179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 5,
    "input_j": 31,
    "output_index": 11
  },
  {
    "system_row": 1180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 5,
    "input_j": 31,
    "output_index": 35
  },
  {
    "system_row": 1181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 0
  },
  {
    "system_row": 1182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 1
  },
  {
    "system_row": 1183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 2
  },
  {
    "system_row": 1184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 3
  },
  {
    "system_row": 1185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 5,
    "input_j": 32,
    "output_index": 4
  },
  {
    "system_row": 1187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 15
  },
  {
    "system_row": 1188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 1189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 37
  },
  {
    "system_row": 1190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 39
  },
  {
    "system_row": 1191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 273,
    "input_i": 5,
    "input_j": 34,
    "output_index": 14
  },
  {
    "system_row": 1192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 273,
    "input_i": 5,
    "input_j": 34,
    "output_index": 38
  },
  {
    "system_row": 1193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 7
  },
  {
    "system_row": 1194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 13
  },
  {
    "system_row": 1196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 19
  },
  {
    "system_row": 1197,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 27
  },
  {
    "system_row": 1198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 31
  },
  {
    "system_row": 1199,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 37
  },
  {
    "system_row": 1201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 43
  },
  {
    "system_row": 1202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 5,
    "input_j": 35,
    "output_index": 51
  },
  {
    "system_row": 1203,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 17
  },
  {
    "system_row": 1204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 21
  },
  {
    "system_row": 1205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 40
  },
  {
    "system_row": 1206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 41
  },
  {
    "system_row": 1207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 11
  },
  {
    "system_row": 1208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 35
  },
  {
    "system_row": 1209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 10
  },
  {
    "system_row": 1210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 16
  },
  {
    "system_row": 1212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 21
  },
  {
    "system_row": 1213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 26
  },
  {
    "system_row": 1214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 34
  },
  {
    "system_row": 1215,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 40
  },
  {
    "system_row": 1217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 45
  },
  {
    "system_row": 1218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 5,
    "input_j": 38,
    "output_index": 50
  },
  {
    "system_row": 1219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 5,
    "input_j": 39,
    "output_index": 9
  },
  {
    "system_row": 1220,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 5,
    "input_j": 39,
    "output_index": 11
  },
  {
    "system_row": 1221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 5,
    "input_j": 39,
    "output_index": 33
  },
  {
    "system_row": 1223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 14
  },
  {
    "system_row": 1224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 38
  },
  {
    "system_row": 1225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 5,
    "input_j": 41,
    "output_index": 12
  },
  {
    "system_row": 1226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 5,
    "input_j": 41,
    "output_index": 14
  },
  {
    "system_row": 1227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 5,
    "input_j": 41,
    "output_index": 36
  },
  {
    "system_row": 1229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 22
  },
  {
    "system_row": 1230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 46
  },
  {
    "system_row": 1232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 5,
    "input_j": 43,
    "output_index": 11
  },
  {
    "system_row": 1233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 5,
    "input_j": 43,
    "output_index": 33
  },
  {
    "system_row": 1234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 5,
    "input_j": 43,
    "output_index": 35
  },
  {
    "system_row": 1236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 5,
    "input_j": 44,
    "output_index": 24
  },
  {
    "system_row": 1237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 5,
    "input_j": 44,
    "output_index": 46
  },
  {
    "system_row": 1238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 5,
    "input_j": 44,
    "output_index": 48
  },
  {
    "system_row": 1240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 5,
    "input_j": 45,
    "output_index": 14
  },
  {
    "system_row": 1241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 5,
    "input_j": 45,
    "output_index": 36
  },
  {
    "system_row": 1242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 5,
    "input_j": 45,
    "output_index": 38
  },
  {
    "system_row": 1243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 6
  },
  {
    "system_row": 1244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 18
  },
  {
    "system_row": 1245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 1246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 25
  },
  {
    "system_row": 1247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 30
  },
  {
    "system_row": 1248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 42
  },
  {
    "system_row": 1249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 47
  },
  {
    "system_row": 1250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 49
  },
  {
    "system_row": 1251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 5,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 1252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 5,
    "input_j": 47,
    "output_index": 24
  },
  {
    "system_row": 1253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 286,
    "input_i": 5,
    "input_j": 47,
    "output_index": 46
  },
  {
    "system_row": 1257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 5,
    "input_j": 48,
    "output_index": 20
  },
  {
    "system_row": 1258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 5,
    "input_j": 48,
    "output_index": 23
  },
  {
    "system_row": 1261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 5,
    "input_j": 48,
    "output_index": 42
  },
  {
    "system_row": 1262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 287,
    "input_i": 5,
    "input_j": 48,
    "output_index": 44
  },
  {
    "system_row": 1265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 5,
    "input_j": 49,
    "output_index": 22
  },
  {
    "system_row": 1266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 288,
    "input_i": 5,
    "input_j": 49,
    "output_index": 46
  },
  {
    "system_row": 1267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 289,
    "input_i": 5,
    "input_j": 50,
    "output_index": 14
  },
  {
    "system_row": 1268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 289,
    "input_i": 5,
    "input_j": 50,
    "output_index": 38
  },
  {
    "system_row": 1269,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 290,
    "input_i": 5,
    "input_j": 51,
    "output_index": 11
  },
  {
    "system_row": 1270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 290,
    "input_i": 5,
    "input_j": 51,
    "output_index": 35
  },
  {
    "system_row": 1271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 1273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 40
  },
  {
    "system_row": 1276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 14
  },
  {
    "system_row": 1277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 38
  },
  {
    "system_row": 1278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 1280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 1283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 1284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 1285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 10
  },
  {
    "system_row": 1286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 1287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 17
  },
  {
    "system_row": 1288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 1289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 26
  },
  {
    "system_row": 1290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 34
  },
  {
    "system_row": 1291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 40
  },
  {
    "system_row": 1292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 41
  },
  {
    "system_row": 1293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 45
  },
  {
    "system_row": 1294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 50
  },
  {
    "system_row": 1304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 1305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 1306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 1307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 1308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 27
  },
  {
    "system_row": 1309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 31
  },
  {
    "system_row": 1310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 37
  },
  {
    "system_row": 1311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 39
  },
  {
    "system_row": 1312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 43
  },
  {
    "system_row": 1313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 51
  },
  {
    "system_row": 1322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 1323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 1324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 1325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 3
  },
  {
    "system_row": 1326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 1327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 28
  },
  {
    "system_row": 1341,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 306,
    "input_i": 6,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 1342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 306,
    "input_i": 6,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 1345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 309,
    "input_i": 6,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 1346,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 310,
    "input_i": 6,
    "input_j": 26,
    "output_index": 15
  },
  {
    "system_row": 1348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 310,
    "input_i": 6,
    "input_j": 26,
    "output_index": 37
  },
  {
    "system_row": 1350,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 17
  },
  {
    "system_row": 1352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 40
  },
  {
    "system_row": 1354,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 6,
    "input_j": 28,
    "output_index": 6
  },
  {
    "system_row": 1357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 6,
    "input_j": 28,
    "output_index": 23
  },
  {
    "system_row": 1358,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 6,
    "input_j": 28,
    "output_index": 25
  },
  {
    "system_row": 1359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 6,
    "input_j": 28,
    "output_index": 30
  },
  {
    "system_row": 1360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 6,
    "input_j": 28,
    "output_index": 42
  },
  {
    "system_row": 1363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 6,
    "input_j": 28,
    "output_index": 49
  },
  {
    "system_row": 1364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 46
  },
  {
    "system_row": 1365,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 6,
    "input_j": 30,
    "output_index": 4
  },
  {
    "system_row": 1366,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 17
  },
  {
    "system_row": 1368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 40
  },
  {
    "system_row": 1370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 316,
    "input_i": 6,
    "input_j": 32,
    "output_index": 24
  },
  {
    "system_row": 1372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 1373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 15
  },
  {
    "system_row": 1375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 37
  },
  {
    "system_row": 1378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 6,
    "input_j": 35,
    "output_index": 36
  },
  {
    "system_row": 1379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 1380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 1382,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 1385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 6,
    "input_j": 38,
    "output_index": 33
  },
  {
    "system_row": 1386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 6,
    "input_j": 39,
    "output_index": 10
  },
  {
    "system_row": 1388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 6,
    "input_j": 39,
    "output_index": 21
  },
  {
    "system_row": 1389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 6,
    "input_j": 39,
    "output_index": 26
  },
  {
    "system_row": 1390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 6,
    "input_j": 39,
    "output_index": 34
  },
  {
    "system_row": 1391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 6,
    "input_j": 39,
    "output_index": 40
  },
  {
    "system_row": 1393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 6,
    "input_j": 39,
    "output_index": 50
  },
  {
    "system_row": 1394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 1396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 1398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 6,
    "input_j": 41,
    "output_index": 7
  },
  {
    "system_row": 1400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 6,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 1401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 6,
    "input_j": 41,
    "output_index": 27
  },
  {
    "system_row": 1402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 6,
    "input_j": 41,
    "output_index": 31
  },
  {
    "system_row": 1403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 6,
    "input_j": 41,
    "output_index": 37
  },
  {
    "system_row": 1405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 6,
    "input_j": 41,
    "output_index": 51
  },
  {
    "system_row": 1406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 1409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 6,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 1413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 6,
    "input_j": 43,
    "output_index": 40
  },
  {
    "system_row": 1417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 1418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 1419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 2
  },
  {
    "system_row": 1420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 3
  },
  {
    "system_row": 1424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 6,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 1428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 6,
    "input_j": 45,
    "output_index": 37
  },
  {
    "system_row": 1432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 6,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 1437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 331,
    "input_i": 6,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 1439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 6,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 1441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 333,
    "input_i": 6,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 1442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 334,
    "input_i": 6,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 1444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 334,
    "input_i": 6,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 1446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 1448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 1451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 8
  },
  {
    "system_row": 1452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 32
  },
  {
    "system_row": 1453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 1455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 1458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 1459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 46
  },
  {
    "system_row": 1460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 1461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 1
  },
  {
    "system_row": 1462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 2
  },
  {
    "system_row": 1463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 3
  },
  {
    "system_row": 1464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 4
  },
  {
    "system_row": 1465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 28
  },
  {
    "system_row": 1472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 6
  },
  {
    "system_row": 1473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 1474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 1475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 1476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 25
  },
  {
    "system_row": 1477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 30
  },
  {
    "system_row": 1478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 42
  },
  {
    "system_row": 1479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 1480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 47
  },
  {
    "system_row": 1481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 49
  },
  {
    "system_row": 1490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 1491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 1492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 1493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 1494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 26
  },
  {
    "system_row": 1495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 34
  },
  {
    "system_row": 1496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 40
  },
  {
    "system_row": 1497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 1498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 45
  },
  {
    "system_row": 1499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 50
  },
  {
    "system_row": 1513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 1514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 1520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 7,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 1522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 7,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 1524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 20
  },
  {
    "system_row": 1526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 42
  },
  {
    "system_row": 1528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 7,
    "input_j": 27,
    "output_index": 4
  },
  {
    "system_row": 1529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 7,
    "input_j": 28,
    "output_index": 7
  },
  {
    "system_row": 1532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 7,
    "input_j": 28,
    "output_index": 19
  },
  {
    "system_row": 1533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 7,
    "input_j": 28,
    "output_index": 27
  },
  {
    "system_row": 1534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 7,
    "input_j": 28,
    "output_index": 31
  },
  {
    "system_row": 1535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 7,
    "input_j": 28,
    "output_index": 37
  },
  {
    "system_row": 1538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 7,
    "input_j": 28,
    "output_index": 51
  },
  {
    "system_row": 1539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 1540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 17
  },
  {
    "system_row": 1542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 40
  },
  {
    "system_row": 1544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 7,
    "input_j": 31,
    "output_index": 4
  },
  {
    "system_row": 1546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 7,
    "input_j": 32,
    "output_index": 33
  },
  {
    "system_row": 1547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 1548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 20
  },
  {
    "system_row": 1550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 1553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 7,
    "input_j": 35,
    "output_index": 29
  },
  {
    "system_row": 1554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 1555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 1556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 366,
    "input_i": 7,
    "input_j": 38,
    "output_index": 24
  },
  {
    "system_row": 1558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 367,
    "input_i": 7,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 1559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 367,
    "input_i": 7,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 1560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 367,
    "input_i": 7,
    "input_j": 39,
    "output_index": 2
  },
  {
    "system_row": 1561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 367,
    "input_i": 7,
    "input_j": 39,
    "output_index": 3
  },
  {
    "system_row": 1563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 1565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 1567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 369,
    "input_i": 7,
    "input_j": 41,
    "output_index": 6
  },
  {
    "system_row": 1569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 369,
    "input_i": 7,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 1570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 369,
    "input_i": 7,
    "input_j": 41,
    "output_index": 25
  },
  {
    "system_row": 1571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 369,
    "input_i": 7,
    "input_j": 41,
    "output_index": 30
  },
  {
    "system_row": 1572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 369,
    "input_i": 7,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 1574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 369,
    "input_i": 7,
    "input_j": 41,
    "output_index": 49
  },
  {
    "system_row": 1575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 1577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 1583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 371,
    "input_i": 7,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 1585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 1587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 1588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 26
  },
  {
    "system_row": 1589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 34
  },
  {
    "system_row": 1590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 1592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 50
  },
  {
    "system_row": 1595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 373,
    "input_i": 7,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 1599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 373,
    "input_i": 7,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 1603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 1606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 1610,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 1614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 376,
    "input_i": 7,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 1616,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 1618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 1620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 1622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 1624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 379,
    "input_i": 7,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 1739,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 1740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 46
  },
  {
    "system_row": 1741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 9,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 1743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 1744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 1745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 1746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 1747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 1748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 30
  },
  {
    "system_row": 1749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 42
  },
  {
    "system_row": 1750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 44
  },
  {
    "system_row": 1751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 1752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 49
  },
  {
    "system_row": 1753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 5
  },
  {
    "system_row": 1754,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 8
  },
  {
    "system_row": 1755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 29
  },
  {
    "system_row": 1756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 32
  },
  {
    "system_row": 1759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 9,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 1762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 9,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 1765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 1766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 29
  },
  {
    "system_row": 1768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 32
  },
  {
    "system_row": 1769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 1770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 1771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 46
  },
  {
    "system_row": 1772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 48
  },
  {
    "system_row": 1773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 1774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 1775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 1776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 48
  },
  {
    "system_row": 1777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 1778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 14
  },
  {
    "system_row": 1779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 1780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 38
  },
  {
    "system_row": 1783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 1784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 1785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 1786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 38
  },
  {
    "system_row": 1789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 1790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 1791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 1792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 1793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 26
  },
  {
    "system_row": 1794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 34
  },
  {
    "system_row": 1795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 1796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 41
  },
  {
    "system_row": 1797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 45
  },
  {
    "system_row": 1798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 50
  },
  {
    "system_row": 1801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 9,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 9,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 1805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 9,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 1806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 9,
    "input_j": 25,
    "output_index": 38
  },
  {
    "system_row": 1807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 22
  },
  {
    "system_row": 1808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 46
  },
  {
    "system_row": 1809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 8
  },
  {
    "system_row": 1810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 32
  },
  {
    "system_row": 1811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 9,
    "input_j": 28,
    "output_index": 9
  },
  {
    "system_row": 1812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 9,
    "input_j": 28,
    "output_index": 11
  },
  {
    "system_row": 1813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 9,
    "input_j": 28,
    "output_index": 33
  },
  {
    "system_row": 1815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 15
  },
  {
    "system_row": 1816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 19
  },
  {
    "system_row": 1817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 37
  },
  {
    "system_row": 1818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 39
  },
  {
    "system_row": 1819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 14
  },
  {
    "system_row": 1820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 38
  },
  {
    "system_row": 1821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 444,
    "input_i": 9,
    "input_j": 31,
    "output_index": 8
  },
  {
    "system_row": 1822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 444,
    "input_i": 9,
    "input_j": 31,
    "output_index": 32
  },
  {
    "system_row": 1823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 7
  },
  {
    "system_row": 1824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 13
  },
  {
    "system_row": 1826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 19
  },
  {
    "system_row": 1827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 27
  },
  {
    "system_row": 1828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 31
  },
  {
    "system_row": 1829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 37
  },
  {
    "system_row": 1831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 43
  },
  {
    "system_row": 1832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 445,
    "input_i": 9,
    "input_j": 32,
    "output_index": 51
  },
  {
    "system_row": 1833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 446,
    "input_i": 9,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 1834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 446,
    "input_i": 9,
    "input_j": 33,
    "output_index": 28
  },
  {
    "system_row": 1835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 22
  },
  {
    "system_row": 1836,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 46
  },
  {
    "system_row": 1837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 0
  },
  {
    "system_row": 1838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 1
  },
  {
    "system_row": 1839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 2
  },
  {
    "system_row": 1840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 3
  },
  {
    "system_row": 1841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 448,
    "input_i": 9,
    "input_j": 35,
    "output_index": 4
  },
  {
    "system_row": 1843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 20
  },
  {
    "system_row": 1844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 23
  },
  {
    "system_row": 1845,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 42
  },
  {
    "system_row": 1846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 44
  },
  {
    "system_row": 1847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 8
  },
  {
    "system_row": 1848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 32
  },
  {
    "system_row": 1849,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 6
  },
  {
    "system_row": 1850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 18
  },
  {
    "system_row": 1852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 23
  },
  {
    "system_row": 1853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 25
  },
  {
    "system_row": 1854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 30
  },
  {
    "system_row": 1855,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 42
  },
  {
    "system_row": 1857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 47
  },
  {
    "system_row": 1858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 451,
    "input_i": 9,
    "input_j": 38,
    "output_index": 49
  },
  {
    "system_row": 1859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 452,
    "input_i": 9,
    "input_j": 39,
    "output_index": 5
  },
  {
    "system_row": 1860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 452,
    "input_i": 9,
    "input_j": 39,
    "output_index": 8
  },
  {
    "system_row": 1861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 452,
    "input_i": 9,
    "input_j": 39,
    "output_index": 29
  },
  {
    "system_row": 1863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 22
  },
  {
    "system_row": 1864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 46
  },
  {
    "system_row": 1866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 454,
    "input_i": 9,
    "input_j": 41,
    "output_index": 24
  },
  {
    "system_row": 1867,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 454,
    "input_i": 9,
    "input_j": 41,
    "output_index": 46
  },
  {
    "system_row": 1868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 454,
    "input_i": 9,
    "input_j": 41,
    "output_index": 48
  },
  {
    "system_row": 1869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 14
  },
  {
    "system_row": 1870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 38
  },
  {
    "system_row": 1872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 456,
    "input_i": 9,
    "input_j": 43,
    "output_index": 8
  },
  {
    "system_row": 1873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 456,
    "input_i": 9,
    "input_j": 43,
    "output_index": 29
  },
  {
    "system_row": 1874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 456,
    "input_i": 9,
    "input_j": 43,
    "output_index": 32
  },
  {
    "system_row": 1875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 457,
    "input_i": 9,
    "input_j": 44,
    "output_index": 12
  },
  {
    "system_row": 1876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 457,
    "input_i": 9,
    "input_j": 44,
    "output_index": 14
  },
  {
    "system_row": 1877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 457,
    "input_i": 9,
    "input_j": 44,
    "output_index": 36
  },
  {
    "system_row": 1879,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 458,
    "input_i": 9,
    "input_j": 45,
    "output_index": 22
  },
  {
    "system_row": 1880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 458,
    "input_i": 9,
    "input_j": 45,
    "output_index": 24
  },
  {
    "system_row": 1881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 458,
    "input_i": 9,
    "input_j": 45,
    "output_index": 46
  },
  {
    "system_row": 1883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 10
  },
  {
    "system_row": 1884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 16
  },
  {
    "system_row": 1885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 21
  },
  {
    "system_row": 1886,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 26
  },
  {
    "system_row": 1887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 34
  },
  {
    "system_row": 1888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 40
  },
  {
    "system_row": 1889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 45
  },
  {
    "system_row": 1890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 50
  },
  {
    "system_row": 1892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 460,
    "input_i": 9,
    "input_j": 47,
    "output_index": 14
  },
  {
    "system_row": 1893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 460,
    "input_i": 9,
    "input_j": 47,
    "output_index": 36
  },
  {
    "system_row": 1894,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 460,
    "input_i": 9,
    "input_j": 47,
    "output_index": 38
  },
  {
    "system_row": 1897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 461,
    "input_i": 9,
    "input_j": 48,
    "output_index": 17
  },
  {
    "system_row": 1898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 461,
    "input_i": 9,
    "input_j": 48,
    "output_index": 21
  },
  {
    "system_row": 1901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 461,
    "input_i": 9,
    "input_j": 48,
    "output_index": 40
  },
  {
    "system_row": 1902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 461,
    "input_i": 9,
    "input_j": 48,
    "output_index": 41
  },
  {
    "system_row": 1905,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 462,
    "input_i": 9,
    "input_j": 49,
    "output_index": 14
  },
  {
    "system_row": 1906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 462,
    "input_i": 9,
    "input_j": 49,
    "output_index": 38
  },
  {
    "system_row": 1907,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 22
  },
  {
    "system_row": 1908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 46
  },
  {
    "system_row": 1909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 8
  },
  {
    "system_row": 1910,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 32
  },
  {
    "system_row": 1912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 1913,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 1914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 6
  },
  {
    "system_row": 1915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 1916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 20
  },
  {
    "system_row": 1917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 23
  },
  {
    "system_row": 1918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 1919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 30
  },
  {
    "system_row": 1920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 42
  },
  {
    "system_row": 1921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 44
  },
  {
    "system_row": 1922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 47
  },
  {
    "system_row": 1923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 49
  },
  {
    "system_row": 1933,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 1934,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 1935,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 1936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 1937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 1938,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 28
  },
  {
    "system_row": 1944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 1945,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 1946,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 1947,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 1948,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 27
  },
  {
    "system_row": 1949,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 31
  },
  {
    "system_row": 1950,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 1951,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 39
  },
  {
    "system_row": 1952,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 1953,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 51
  },
  {
    "system_row": 1967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 1968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 33
  },
  {
    "system_row": 1974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 10,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 1976,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 10,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 1978,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 10,
    "input_j": 26,
    "output_index": 4
  },
  {
    "system_row": 1979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 20
  },
  {
    "system_row": 1981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 42
  },
  {
    "system_row": 1983,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 10,
    "input_j": 28,
    "output_index": 10
  },
  {
    "system_row": 1986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 10,
    "input_j": 28,
    "output_index": 21
  },
  {
    "system_row": 1987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 10,
    "input_j": 28,
    "output_index": 26
  },
  {
    "system_row": 1988,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 10,
    "input_j": 28,
    "output_index": 34
  },
  {
    "system_row": 1989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 10,
    "input_j": 28,
    "output_index": 40
  },
  {
    "system_row": 1992,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 10,
    "input_j": 28,
    "output_index": 50
  },
  {
    "system_row": 1993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 1994,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 15
  },
  {
    "system_row": 1996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 37
  },
  {
    "system_row": 1998,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 20
  },
  {
    "system_row": 2000,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 42
  },
  {
    "system_row": 2003,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 10,
    "input_j": 32,
    "output_index": 36
  },
  {
    "system_row": 2004,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 46
  },
  {
    "system_row": 2005,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 10,
    "input_j": 34,
    "output_index": 4
  },
  {
    "system_row": 2006,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 10,
    "input_j": 35,
    "output_index": 24
  },
  {
    "system_row": 2008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 2009,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 20
  },
  {
    "system_row": 2011,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 2014,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 10,
    "input_j": 38,
    "output_index": 29
  },
  {
    "system_row": 2015,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 10,
    "input_j": 39,
    "output_index": 6
  },
  {
    "system_row": 2017,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 10,
    "input_j": 39,
    "output_index": 23
  },
  {
    "system_row": 2018,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 10,
    "input_j": 39,
    "output_index": 25
  },
  {
    "system_row": 2019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 10,
    "input_j": 39,
    "output_index": 30
  },
  {
    "system_row": 2020,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 10,
    "input_j": 39,
    "output_index": 42
  },
  {
    "system_row": 2022,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 10,
    "input_j": 39,
    "output_index": 49
  },
  {
    "system_row": 2023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 2024,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 495,
    "input_i": 10,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 2025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 495,
    "input_i": 10,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 2026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 495,
    "input_i": 10,
    "input_j": 41,
    "output_index": 2
  },
  {
    "system_row": 2027,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 495,
    "input_i": 10,
    "input_j": 41,
    "output_index": 3
  },
  {
    "system_row": 2029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 2031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 2035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 497,
    "input_i": 10,
    "input_j": 43,
    "output_index": 20
  },
  {
    "system_row": 2039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 497,
    "input_i": 10,
    "input_j": 43,
    "output_index": 42
  },
  {
    "system_row": 2043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 7
  },
  {
    "system_row": 2045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 2046,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 27
  },
  {
    "system_row": 2047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 31
  },
  {
    "system_row": 2048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 2050,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 51
  },
  {
    "system_row": 2055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 499,
    "input_i": 10,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 2057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 2060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 2064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 2068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 502,
    "input_i": 10,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 2070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 2072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 2074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 504,
    "input_i": 10,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 2075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 2077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 2180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 22
  },
  {
    "system_row": 2181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 24
  },
  {
    "system_row": 2182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 46
  },
  {
    "system_row": 2183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 48
  },
  {
    "system_row": 2184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 547,
    "input_i": 12,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 2186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 2187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 2188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 2189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 48
  },
  {
    "system_row": 2190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 5
  },
  {
    "system_row": 2191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 2192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 2193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 32
  },
  {
    "system_row": 2194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 2195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 2197,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 32
  },
  {
    "system_row": 2198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 2199,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 2200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 2201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 35
  },
  {
    "system_row": 2204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 2205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 2206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 2207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 35
  },
  {
    "system_row": 2210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 2211,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 2212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 2213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 2214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 27
  },
  {
    "system_row": 2215,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 31
  },
  {
    "system_row": 2216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 2217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 39
  },
  {
    "system_row": 2218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 43
  },
  {
    "system_row": 2219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 51
  },
  {
    "system_row": 2222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 557,
    "input_i": 12,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 2224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 557,
    "input_i": 12,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 2226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 558,
    "input_i": 12,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 2227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 558,
    "input_i": 12,
    "input_j": 25,
    "output_index": 35
  },
  {
    "system_row": 2228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 8
  },
  {
    "system_row": 2229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 32
  },
  {
    "system_row": 2230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 22
  },
  {
    "system_row": 2231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 46
  },
  {
    "system_row": 2232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 561,
    "input_i": 12,
    "input_j": 28,
    "output_index": 12
  },
  {
    "system_row": 2233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 561,
    "input_i": 12,
    "input_j": 28,
    "output_index": 14
  },
  {
    "system_row": 2234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 561,
    "input_i": 12,
    "input_j": 28,
    "output_index": 36
  },
  {
    "system_row": 2236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 17
  },
  {
    "system_row": 2237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 21
  },
  {
    "system_row": 2238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 40
  },
  {
    "system_row": 2239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 41
  },
  {
    "system_row": 2240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 11
  },
  {
    "system_row": 2241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 35
  },
  {
    "system_row": 2242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 22
  },
  {
    "system_row": 2243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 46
  },
  {
    "system_row": 2244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 10
  },
  {
    "system_row": 2245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 16
  },
  {
    "system_row": 2247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 21
  },
  {
    "system_row": 2248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 26
  },
  {
    "system_row": 2249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 34
  },
  {
    "system_row": 2250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 40
  },
  {
    "system_row": 2252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 45
  },
  {
    "system_row": 2253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 565,
    "input_i": 12,
    "input_j": 32,
    "output_index": 50
  },
  {
    "system_row": 2254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 20
  },
  {
    "system_row": 2255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 23
  },
  {
    "system_row": 2256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 42
  },
  {
    "system_row": 2257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 44
  },
  {
    "system_row": 2258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 567,
    "input_i": 12,
    "input_j": 34,
    "output_index": 8
  },
  {
    "system_row": 2259,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 567,
    "input_i": 12,
    "input_j": 34,
    "output_index": 32
  },
  {
    "system_row": 2260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 6
  },
  {
    "system_row": 2261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 18
  },
  {
    "system_row": 2263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 23
  },
  {
    "system_row": 2264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 25
  },
  {
    "system_row": 2265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 30
  },
  {
    "system_row": 2266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 42
  },
  {
    "system_row": 2268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 47
  },
  {
    "system_row": 2269,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 568,
    "input_i": 12,
    "input_j": 35,
    "output_index": 49
  },
  {
    "system_row": 2270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 569,
    "input_i": 12,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 2271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 569,
    "input_i": 12,
    "input_j": 36,
    "output_index": 28
  },
  {
    "system_row": 2272,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 22
  },
  {
    "system_row": 2273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 46
  },
  {
    "system_row": 2274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 0
  },
  {
    "system_row": 2275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 1
  },
  {
    "system_row": 2276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 2
  },
  {
    "system_row": 2277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 3
  },
  {
    "system_row": 2278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 571,
    "input_i": 12,
    "input_j": 38,
    "output_index": 4
  },
  {
    "system_row": 2281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 12,
    "input_j": 39,
    "output_index": 24
  },
  {
    "system_row": 2282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 12,
    "input_j": 39,
    "output_index": 46
  },
  {
    "system_row": 2283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 12,
    "input_j": 39,
    "output_index": 48
  },
  {
    "system_row": 2284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 2285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 32
  },
  {
    "system_row": 2286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 12,
    "input_j": 41,
    "output_index": 5
  },
  {
    "system_row": 2287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 12,
    "input_j": 41,
    "output_index": 8
  },
  {
    "system_row": 2288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 12,
    "input_j": 41,
    "output_index": 29
  },
  {
    "system_row": 2290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 11
  },
  {
    "system_row": 2291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 35
  },
  {
    "system_row": 2292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 12,
    "input_j": 43,
    "output_index": 22
  },
  {
    "system_row": 2293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 12,
    "input_j": 43,
    "output_index": 24
  },
  {
    "system_row": 2294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 12,
    "input_j": 43,
    "output_index": 46
  },
  {
    "system_row": 2296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 12,
    "input_j": 44,
    "output_index": 9
  },
  {
    "system_row": 2297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 12,
    "input_j": 44,
    "output_index": 11
  },
  {
    "system_row": 2298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 12,
    "input_j": 44,
    "output_index": 33
  },
  {
    "system_row": 2301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 12,
    "input_j": 45,
    "output_index": 8
  },
  {
    "system_row": 2302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 12,
    "input_j": 45,
    "output_index": 29
  },
  {
    "system_row": 2303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 12,
    "input_j": 45,
    "output_index": 32
  },
  {
    "system_row": 2304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 7
  },
  {
    "system_row": 2305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 13
  },
  {
    "system_row": 2306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 2307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 27
  },
  {
    "system_row": 2308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 31
  },
  {
    "system_row": 2309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 37
  },
  {
    "system_row": 2310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 43
  },
  {
    "system_row": 2311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 51
  },
  {
    "system_row": 2313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 12,
    "input_j": 47,
    "output_index": 11
  },
  {
    "system_row": 2314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 12,
    "input_j": 47,
    "output_index": 33
  },
  {
    "system_row": 2315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 12,
    "input_j": 47,
    "output_index": 35
  },
  {
    "system_row": 2318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 12,
    "input_j": 48,
    "output_index": 15
  },
  {
    "system_row": 2319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 12,
    "input_j": 48,
    "output_index": 19
  },
  {
    "system_row": 2322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 12,
    "input_j": 48,
    "output_index": 37
  },
  {
    "system_row": 2323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 12,
    "input_j": 48,
    "output_index": 39
  },
  {
    "system_row": 2326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 12,
    "input_j": 49,
    "output_index": 11
  },
  {
    "system_row": 2327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 12,
    "input_j": 49,
    "output_index": 35
  },
  {
    "system_row": 2328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 8
  },
  {
    "system_row": 2329,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 32
  },
  {
    "system_row": 2330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 22
  },
  {
    "system_row": 2331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 46
  },
  {
    "system_row": 2336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 2337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 2338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 2339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 2340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 2341,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 28
  },
  {
    "system_row": 2342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 6
  },
  {
    "system_row": 2343,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 2344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 2345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 2346,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 25
  },
  {
    "system_row": 2347,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 30
  },
  {
    "system_row": 2348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 42
  },
  {
    "system_row": 2349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 2350,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 47
  },
  {
    "system_row": 2351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 49
  },
  {
    "system_row": 2352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 2353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 18
  },
  {
    "system_row": 2354,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 2355,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 2356,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 2357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 30
  },
  {
    "system_row": 2358,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 2359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 44
  },
  {
    "system_row": 2360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 47
  },
  {
    "system_row": 2361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 49
  },
  {
    "system_row": 2362,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 2363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 2364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 2365,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 2366,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 26
  },
  {
    "system_row": 2367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 34
  },
  {
    "system_row": 2368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 40
  },
  {
    "system_row": 2369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 2370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 45
  },
  {
    "system_row": 2371,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 50
  },
  {
    "system_row": 2374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 2375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 2376,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 2377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 2378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 2379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 2380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 2381,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 41
  },
  {
    "system_row": 2382,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 45
  },
  {
    "system_row": 2383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 2384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 2385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 2386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 2387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 2388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 2389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 30
  },
  {
    "system_row": 2390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 2391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 44
  },
  {
    "system_row": 2392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 47
  },
  {
    "system_row": 2393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 49
  },
  {
    "system_row": 2394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 2395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 14
  },
  {
    "system_row": 2396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 2397,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 38
  },
  {
    "system_row": 2398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 2399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 2400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 2401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 2402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 26
  },
  {
    "system_row": 2403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 34
  },
  {
    "system_row": 2404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 2405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 2406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 45
  },
  {
    "system_row": 2407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 50
  },
  {
    "system_row": 2408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 2409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 2410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 2411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 38
  },
  {
    "system_row": 2412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 2413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 16
  },
  {
    "system_row": 2414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 2415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 2416,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 2417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 34
  },
  {
    "system_row": 2418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 2419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 2420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 45
  },
  {
    "system_row": 2421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 2422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 6
  },
  {
    "system_row": 2423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 18
  },
  {
    "system_row": 2424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 20
  },
  {
    "system_row": 2425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 23
  },
  {
    "system_row": 2426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 25
  },
  {
    "system_row": 2427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 30
  },
  {
    "system_row": 2428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 42
  },
  {
    "system_row": 2429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 44
  },
  {
    "system_row": 2430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 47
  },
  {
    "system_row": 2431,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 49
  },
  {
    "system_row": 2432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 0
  },
  {
    "system_row": 2433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 1
  },
  {
    "system_row": 2434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 2
  },
  {
    "system_row": 2435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 3
  },
  {
    "system_row": 2436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 4
  },
  {
    "system_row": 2437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 28
  },
  {
    "system_row": 2438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 7
  },
  {
    "system_row": 2439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 13
  },
  {
    "system_row": 2440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 15
  },
  {
    "system_row": 2441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 19
  },
  {
    "system_row": 2442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 27
  },
  {
    "system_row": 2443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 31
  },
  {
    "system_row": 2444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 37
  },
  {
    "system_row": 2445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 39
  },
  {
    "system_row": 2446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 43
  },
  {
    "system_row": 2447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 599,
    "input_i": 13,
    "input_j": 28,
    "output_index": 51
  },
  {
    "system_row": 2448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 9
  },
  {
    "system_row": 2449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 2450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 33
  },
  {
    "system_row": 2451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 35
  },
  {
    "system_row": 2452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 10
  },
  {
    "system_row": 2453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 16
  },
  {
    "system_row": 2454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 17
  },
  {
    "system_row": 2455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 21
  },
  {
    "system_row": 2456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 26
  },
  {
    "system_row": 2457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 34
  },
  {
    "system_row": 2458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 40
  },
  {
    "system_row": 2459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 41
  },
  {
    "system_row": 2460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 45
  },
  {
    "system_row": 2461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 50
  },
  {
    "system_row": 2462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 2463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 1
  },
  {
    "system_row": 2464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 2465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 3
  },
  {
    "system_row": 2466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 4
  },
  {
    "system_row": 2467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 28
  },
  {
    "system_row": 2468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 9
  },
  {
    "system_row": 2469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 11
  },
  {
    "system_row": 2470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 33
  },
  {
    "system_row": 2471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 603,
    "input_i": 13,
    "input_j": 32,
    "output_index": 35
  },
  {
    "system_row": 2472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 5
  },
  {
    "system_row": 2473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 2474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 29
  },
  {
    "system_row": 2475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 32
  },
  {
    "system_row": 2476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 6
  },
  {
    "system_row": 2477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 2478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 20
  },
  {
    "system_row": 2479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 23
  },
  {
    "system_row": 2480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 25
  },
  {
    "system_row": 2481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 30
  },
  {
    "system_row": 2482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 2483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 44
  },
  {
    "system_row": 2484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 47
  },
  {
    "system_row": 2485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 49
  },
  {
    "system_row": 2486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 5
  },
  {
    "system_row": 2487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 8
  },
  {
    "system_row": 2488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 29
  },
  {
    "system_row": 2489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 606,
    "input_i": 13,
    "input_j": 35,
    "output_index": 32
  },
  {
    "system_row": 2490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 22
  },
  {
    "system_row": 2491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 2492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 2493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 48
  },
  {
    "system_row": 2494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 2495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 2496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 2497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 2498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 2499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 28
  },
  {
    "system_row": 2500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 22
  },
  {
    "system_row": 2501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 24
  },
  {
    "system_row": 2502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 46
  },
  {
    "system_row": 2503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 609,
    "input_i": 13,
    "input_j": 38,
    "output_index": 48
  },
  {
    "system_row": 2504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 2505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 2506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 2
  },
  {
    "system_row": 2507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 3
  },
  {
    "system_row": 2508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 4
  },
  {
    "system_row": 2509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 610,
    "input_i": 13,
    "input_j": 39,
    "output_index": 28
  },
  {
    "system_row": 2510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 2511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 18
  },
  {
    "system_row": 2512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 2513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 2514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 2515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 2516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 2517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 44
  },
  {
    "system_row": 2518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 47
  },
  {
    "system_row": 2519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 2520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 6
  },
  {
    "system_row": 2521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 18
  },
  {
    "system_row": 2522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 20
  },
  {
    "system_row": 2523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 2524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 25
  },
  {
    "system_row": 2525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 30
  },
  {
    "system_row": 2526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 2527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 44
  },
  {
    "system_row": 2528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 47
  },
  {
    "system_row": 2529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 612,
    "input_i": 13,
    "input_j": 41,
    "output_index": 49
  },
  {
    "system_row": 2530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 2531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 16
  },
  {
    "system_row": 2532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 2533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 2534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 2535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 2536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 2537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 41
  },
  {
    "system_row": 2538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 45
  },
  {
    "system_row": 2539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 2540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 0
  },
  {
    "system_row": 2541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 1
  },
  {
    "system_row": 2542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 2543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 3
  },
  {
    "system_row": 2544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 2545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 614,
    "input_i": 13,
    "input_j": 43,
    "output_index": 28
  },
  {
    "system_row": 2546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 2547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 16
  },
  {
    "system_row": 2548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 2549,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 2550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 26
  },
  {
    "system_row": 2551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 34
  },
  {
    "system_row": 2552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 2553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 41
  },
  {
    "system_row": 2554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 45
  },
  {
    "system_row": 2555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 615,
    "input_i": 13,
    "input_j": 44,
    "output_index": 50
  },
  {
    "system_row": 2556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 6
  },
  {
    "system_row": 2557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 18
  },
  {
    "system_row": 2558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 2559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 2560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 25
  },
  {
    "system_row": 2561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 30
  },
  {
    "system_row": 2562,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 2563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 44
  },
  {
    "system_row": 2564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 47
  },
  {
    "system_row": 2565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 616,
    "input_i": 13,
    "input_j": 45,
    "output_index": 49
  },
  {
    "system_row": 2566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 12
  },
  {
    "system_row": 2567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 14
  },
  {
    "system_row": 2568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 2569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 38
  },
  {
    "system_row": 2570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 2571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 16
  },
  {
    "system_row": 2572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 2573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 2574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 26
  },
  {
    "system_row": 2575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 34
  },
  {
    "system_row": 2576,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 2577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 41
  },
  {
    "system_row": 2578,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 45
  },
  {
    "system_row": 2579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 618,
    "input_i": 13,
    "input_j": 47,
    "output_index": 50
  },
  {
    "system_row": 2580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 12
  },
  {
    "system_row": 2581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 2582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 36
  },
  {
    "system_row": 2583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 619,
    "input_i": 13,
    "input_j": 48,
    "output_index": 38
  },
  {
    "system_row": 2584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 10
  },
  {
    "system_row": 2585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 2586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 2587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 21
  },
  {
    "system_row": 2588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 2589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 34
  },
  {
    "system_row": 2590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 2591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 41
  },
  {
    "system_row": 2592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 45
  },
  {
    "system_row": 2593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 50
  },
  {
    "system_row": 2594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 2595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 2596,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 2597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 2598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 25
  },
  {
    "system_row": 2599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 30
  },
  {
    "system_row": 2600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 2601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 44
  },
  {
    "system_row": 2602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 47
  },
  {
    "system_row": 2603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 2604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 2605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 2606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 2607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 2608,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 2609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 28
  },
  {
    "system_row": 2929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 2930,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 2931,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 2932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 2933,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 2934,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 28
  },
  {
    "system_row": 2935,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 2936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 2937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 2938,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 2939,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 27
  },
  {
    "system_row": 2940,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 31
  },
  {
    "system_row": 2941,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 2942,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 39
  },
  {
    "system_row": 2943,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 2944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 51
  },
  {
    "system_row": 2955,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 2956,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 2957,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 2958,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 2959,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 27
  },
  {
    "system_row": 2960,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 31
  },
  {
    "system_row": 2961,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 37
  },
  {
    "system_row": 2962,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 39
  },
  {
    "system_row": 2963,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 43
  },
  {
    "system_row": 2964,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 51
  },
  {
    "system_row": 2967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 2968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 2969,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 33
  },
  {
    "system_row": 2970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 35
  },
  {
    "system_row": 2971,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 2972,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 2973,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 2974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 2975,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 27
  },
  {
    "system_row": 2976,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 31
  },
  {
    "system_row": 2977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 2978,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 39
  },
  {
    "system_row": 2979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 43
  },
  {
    "system_row": 2980,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 51
  },
  {
    "system_row": 2981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 2982,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 2983,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 2984,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 35
  },
  {
    "system_row": 2985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 7
  },
  {
    "system_row": 2986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 2987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 2988,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 2989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 27
  },
  {
    "system_row": 2990,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 31
  },
  {
    "system_row": 2991,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 2992,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 2993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 43
  },
  {
    "system_row": 2994,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 51
  },
  {
    "system_row": 2995,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 0
  },
  {
    "system_row": 2996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 1
  },
  {
    "system_row": 2997,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 2
  },
  {
    "system_row": 2998,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 3
  },
  {
    "system_row": 2999,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 4
  },
  {
    "system_row": 3000,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 28
  },
  {
    "system_row": 3001,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 6
  },
  {
    "system_row": 3002,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 3003,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 20
  },
  {
    "system_row": 3004,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 23
  },
  {
    "system_row": 3005,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 25
  },
  {
    "system_row": 3006,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 30
  },
  {
    "system_row": 3007,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 42
  },
  {
    "system_row": 3008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 44
  },
  {
    "system_row": 3009,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 47
  },
  {
    "system_row": 3010,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 49
  },
  {
    "system_row": 3011,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 10
  },
  {
    "system_row": 3012,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 16
  },
  {
    "system_row": 3013,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 17
  },
  {
    "system_row": 3014,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 21
  },
  {
    "system_row": 3015,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 26
  },
  {
    "system_row": 3016,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 34
  },
  {
    "system_row": 3017,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 40
  },
  {
    "system_row": 3018,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 41
  },
  {
    "system_row": 3019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 45
  },
  {
    "system_row": 3020,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 16,
    "input_j": 28,
    "output_index": 50
  },
  {
    "system_row": 3021,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 12
  },
  {
    "system_row": 3022,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 3023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 36
  },
  {
    "system_row": 3024,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 38
  },
  {
    "system_row": 3025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 7
  },
  {
    "system_row": 3026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 13
  },
  {
    "system_row": 3027,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 15
  },
  {
    "system_row": 3028,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 19
  },
  {
    "system_row": 3029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 27
  },
  {
    "system_row": 3030,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 31
  },
  {
    "system_row": 3031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 37
  },
  {
    "system_row": 3032,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 39
  },
  {
    "system_row": 3033,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 43
  },
  {
    "system_row": 3034,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 51
  },
  {
    "system_row": 3035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 6
  },
  {
    "system_row": 3036,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 3037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 20
  },
  {
    "system_row": 3038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 23
  },
  {
    "system_row": 3039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 25
  },
  {
    "system_row": 3040,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 30
  },
  {
    "system_row": 3041,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 42
  },
  {
    "system_row": 3042,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 44
  },
  {
    "system_row": 3043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 47
  },
  {
    "system_row": 3044,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 49
  },
  {
    "system_row": 3045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 12
  },
  {
    "system_row": 3046,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 14
  },
  {
    "system_row": 3047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 36
  },
  {
    "system_row": 3048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 16,
    "input_j": 32,
    "output_index": 38
  },
  {
    "system_row": 3049,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 22
  },
  {
    "system_row": 3050,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 24
  },
  {
    "system_row": 3051,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 46
  },
  {
    "system_row": 3052,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 48
  },
  {
    "system_row": 3053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 0
  },
  {
    "system_row": 3054,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 1
  },
  {
    "system_row": 3055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 3056,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 3
  },
  {
    "system_row": 3057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 4
  },
  {
    "system_row": 3058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 28
  },
  {
    "system_row": 3059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 22
  },
  {
    "system_row": 3060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 24
  },
  {
    "system_row": 3061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 46
  },
  {
    "system_row": 3062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 16,
    "input_j": 35,
    "output_index": 48
  },
  {
    "system_row": 3063,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 5
  },
  {
    "system_row": 3064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 3065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 29
  },
  {
    "system_row": 3066,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 32
  },
  {
    "system_row": 3067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 3068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 18
  },
  {
    "system_row": 3069,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 20
  },
  {
    "system_row": 3070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 3071,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 3072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 30
  },
  {
    "system_row": 3073,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 3074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 44
  },
  {
    "system_row": 3075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 47
  },
  {
    "system_row": 3076,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 49
  },
  {
    "system_row": 3077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 5
  },
  {
    "system_row": 3078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 8
  },
  {
    "system_row": 3079,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 29
  },
  {
    "system_row": 3080,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 16,
    "input_j": 38,
    "output_index": 32
  },
  {
    "system_row": 3081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 6
  },
  {
    "system_row": 3082,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 18
  },
  {
    "system_row": 3083,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 20
  },
  {
    "system_row": 3084,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 23
  },
  {
    "system_row": 3085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 25
  },
  {
    "system_row": 3086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 30
  },
  {
    "system_row": 3087,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 42
  },
  {
    "system_row": 3088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 44
  },
  {
    "system_row": 3089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 47
  },
  {
    "system_row": 3090,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 16,
    "input_j": 39,
    "output_index": 49
  },
  {
    "system_row": 3091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 3092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 3093,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 3094,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 3095,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 3096,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 28
  },
  {
    "system_row": 3097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 3098,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 3099,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 2
  },
  {
    "system_row": 3100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 3
  },
  {
    "system_row": 3101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 4
  },
  {
    "system_row": 3102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 16,
    "input_j": 41,
    "output_index": 28
  },
  {
    "system_row": 3103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 3104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 3105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 3106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 3107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 3108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 3109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 3110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 39
  },
  {
    "system_row": 3111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 43
  },
  {
    "system_row": 3112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 3113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 6
  },
  {
    "system_row": 3114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 18
  },
  {
    "system_row": 3115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 20
  },
  {
    "system_row": 3116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 23
  },
  {
    "system_row": 3117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 25
  },
  {
    "system_row": 3118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 30
  },
  {
    "system_row": 3119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 42
  },
  {
    "system_row": 3120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 44
  },
  {
    "system_row": 3121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 47
  },
  {
    "system_row": 3122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 16,
    "input_j": 43,
    "output_index": 49
  },
  {
    "system_row": 3123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 7
  },
  {
    "system_row": 3124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 13
  },
  {
    "system_row": 3125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 15
  },
  {
    "system_row": 3126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 3127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 27
  },
  {
    "system_row": 3128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 31
  },
  {
    "system_row": 3129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 3130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 39
  },
  {
    "system_row": 3131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 43
  },
  {
    "system_row": 3132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 16,
    "input_j": 44,
    "output_index": 51
  },
  {
    "system_row": 3133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 0
  },
  {
    "system_row": 3134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 1
  },
  {
    "system_row": 3135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 3136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 3
  },
  {
    "system_row": 3137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 3138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 16,
    "input_j": 45,
    "output_index": 28
  },
  {
    "system_row": 3139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 3140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 11
  },
  {
    "system_row": 3141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 3142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 35
  },
  {
    "system_row": 3143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 7
  },
  {
    "system_row": 3144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 13
  },
  {
    "system_row": 3145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 3146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 19
  },
  {
    "system_row": 3147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 27
  },
  {
    "system_row": 3148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 31
  },
  {
    "system_row": 3149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 3150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 39
  },
  {
    "system_row": 3151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 43
  },
  {
    "system_row": 3152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 16,
    "input_j": 47,
    "output_index": 51
  },
  {
    "system_row": 3153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 9
  },
  {
    "system_row": 3154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 3155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 33
  },
  {
    "system_row": 3156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 16,
    "input_j": 48,
    "output_index": 35
  },
  {
    "system_row": 3157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 7
  },
  {
    "system_row": 3158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 3159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 3160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 19
  },
  {
    "system_row": 3161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 27
  },
  {
    "system_row": 3162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 31
  },
  {
    "system_row": 3163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 3164,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 39
  },
  {
    "system_row": 3165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 43
  },
  {
    "system_row": 3166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 51
  },
  {
    "system_row": 3167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 3168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 3169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 3170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 3171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 3172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 28
  },
  {
    "system_row": 3173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 3174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 3175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 3176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 3177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 3178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 3179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 3180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 44
  },
  {
    "system_row": 3181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 47
  },
  {
    "system_row": 3182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 49
  },
  {
    "system_row": 3407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 3408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 3409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 3410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 3411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 3412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 28
  },
  {
    "system_row": 3423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 3424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 3425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 3426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 32
  },
  {
    "system_row": 3429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 3430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 3431,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 3432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 32
  },
  {
    "system_row": 3433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 3434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 3435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 3436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 3437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 3438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 28
  },
  {
    "system_row": 3439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 7
  },
  {
    "system_row": 3440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 13
  },
  {
    "system_row": 3441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 15
  },
  {
    "system_row": 3442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 19
  },
  {
    "system_row": 3443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 27
  },
  {
    "system_row": 3444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 31
  },
  {
    "system_row": 3445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 37
  },
  {
    "system_row": 3446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 39
  },
  {
    "system_row": 3447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 43
  },
  {
    "system_row": 3448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 51
  },
  {
    "system_row": 3449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 10
  },
  {
    "system_row": 3450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 16
  },
  {
    "system_row": 3451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 17
  },
  {
    "system_row": 3452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 21
  },
  {
    "system_row": 3453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 26
  },
  {
    "system_row": 3454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 34
  },
  {
    "system_row": 3455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 40
  },
  {
    "system_row": 3456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 41
  },
  {
    "system_row": 3457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 45
  },
  {
    "system_row": 3458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 50
  },
  {
    "system_row": 3459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 6
  },
  {
    "system_row": 3460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 18
  },
  {
    "system_row": 3461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 20
  },
  {
    "system_row": 3462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 23
  },
  {
    "system_row": 3463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 25
  },
  {
    "system_row": 3464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 30
  },
  {
    "system_row": 3465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 42
  },
  {
    "system_row": 3466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 44
  },
  {
    "system_row": 3467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 47
  },
  {
    "system_row": 3468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 18,
    "input_j": 28,
    "output_index": 49
  },
  {
    "system_row": 3469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 22
  },
  {
    "system_row": 3470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 3471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 46
  },
  {
    "system_row": 3472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 48
  },
  {
    "system_row": 3473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 3474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 1
  },
  {
    "system_row": 3475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 2
  },
  {
    "system_row": 3476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 3477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 4
  },
  {
    "system_row": 3478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 28
  },
  {
    "system_row": 3479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 10
  },
  {
    "system_row": 3480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 3481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 17
  },
  {
    "system_row": 3482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 21
  },
  {
    "system_row": 3483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 26
  },
  {
    "system_row": 3484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 34
  },
  {
    "system_row": 3485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 40
  },
  {
    "system_row": 3486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 41
  },
  {
    "system_row": 3487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 45
  },
  {
    "system_row": 3488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 50
  },
  {
    "system_row": 3489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 22
  },
  {
    "system_row": 3490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 24
  },
  {
    "system_row": 3491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 46
  },
  {
    "system_row": 3492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 18,
    "input_j": 32,
    "output_index": 48
  },
  {
    "system_row": 3493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 12
  },
  {
    "system_row": 3494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 3495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 36
  },
  {
    "system_row": 3496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 38
  },
  {
    "system_row": 3497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 7
  },
  {
    "system_row": 3498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 3499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 15
  },
  {
    "system_row": 3500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 19
  },
  {
    "system_row": 3501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 27
  },
  {
    "system_row": 3502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 31
  },
  {
    "system_row": 3503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 37
  },
  {
    "system_row": 3504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 39
  },
  {
    "system_row": 3505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 43
  },
  {
    "system_row": 3506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 51
  },
  {
    "system_row": 3507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 12
  },
  {
    "system_row": 3508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 14
  },
  {
    "system_row": 3509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 36
  },
  {
    "system_row": 3510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 18,
    "input_j": 35,
    "output_index": 38
  },
  {
    "system_row": 3511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 9
  },
  {
    "system_row": 3512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 3513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 33
  },
  {
    "system_row": 3514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 35
  },
  {
    "system_row": 3515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 3516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 16
  },
  {
    "system_row": 3517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 3518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 3519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 26
  },
  {
    "system_row": 3520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 3521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 3522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 41
  },
  {
    "system_row": 3523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 45
  },
  {
    "system_row": 3524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 50
  },
  {
    "system_row": 3525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 9
  },
  {
    "system_row": 3526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 11
  },
  {
    "system_row": 3527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 33
  },
  {
    "system_row": 3528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 784,
    "input_i": 18,
    "input_j": 38,
    "output_index": 35
  },
  {
    "system_row": 3529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 10
  },
  {
    "system_row": 3530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 16
  },
  {
    "system_row": 3531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 17
  },
  {
    "system_row": 3532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 21
  },
  {
    "system_row": 3533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 26
  },
  {
    "system_row": 3534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 34
  },
  {
    "system_row": 3535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 40
  },
  {
    "system_row": 3536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 41
  },
  {
    "system_row": 3537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 45
  },
  {
    "system_row": 3538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 18,
    "input_j": 39,
    "output_index": 50
  },
  {
    "system_row": 3539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 7
  },
  {
    "system_row": 3540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 3541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 3542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 3543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 27
  },
  {
    "system_row": 3544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 3545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 3546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 39
  },
  {
    "system_row": 3547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 43
  },
  {
    "system_row": 3548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 51
  },
  {
    "system_row": 3549,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 7
  },
  {
    "system_row": 3550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 13
  },
  {
    "system_row": 3551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 15
  },
  {
    "system_row": 3552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 3553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 27
  },
  {
    "system_row": 3554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 31
  },
  {
    "system_row": 3555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 37
  },
  {
    "system_row": 3556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 39
  },
  {
    "system_row": 3557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 43
  },
  {
    "system_row": 3558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 18,
    "input_j": 41,
    "output_index": 51
  },
  {
    "system_row": 3559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 3560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 3561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 3562,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 3563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 3564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 28
  },
  {
    "system_row": 3565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 10
  },
  {
    "system_row": 3566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 16
  },
  {
    "system_row": 3567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 3568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 21
  },
  {
    "system_row": 3569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 26
  },
  {
    "system_row": 3570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 34
  },
  {
    "system_row": 3571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 40
  },
  {
    "system_row": 3572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 41
  },
  {
    "system_row": 3573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 45
  },
  {
    "system_row": 3574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 18,
    "input_j": 43,
    "output_index": 50
  },
  {
    "system_row": 3575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 3576,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 3577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 2
  },
  {
    "system_row": 3578,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 3
  },
  {
    "system_row": 3579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 4
  },
  {
    "system_row": 3580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 18,
    "input_j": 44,
    "output_index": 28
  },
  {
    "system_row": 3581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 7
  },
  {
    "system_row": 3582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 13
  },
  {
    "system_row": 3583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 3584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 19
  },
  {
    "system_row": 3585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 27
  },
  {
    "system_row": 3586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 31
  },
  {
    "system_row": 3587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 37
  },
  {
    "system_row": 3588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 39
  },
  {
    "system_row": 3589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 43
  },
  {
    "system_row": 3590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 18,
    "input_j": 45,
    "output_index": 51
  },
  {
    "system_row": 3591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 3592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 8
  },
  {
    "system_row": 3593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 3594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 32
  },
  {
    "system_row": 3595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 3596,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 1
  },
  {
    "system_row": 3597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 3598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 3
  },
  {
    "system_row": 3599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 3600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 793,
    "input_i": 18,
    "input_j": 47,
    "output_index": 28
  },
  {
    "system_row": 3601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 5
  },
  {
    "system_row": 3602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 3603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 29
  },
  {
    "system_row": 3604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 18,
    "input_j": 48,
    "output_index": 32
  },
  {
    "system_row": 3605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 3606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 1
  },
  {
    "system_row": 3607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 3608,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 3609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 3610,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 28
  },
  {
    "system_row": 3611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 3612,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 3613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 3614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 19
  },
  {
    "system_row": 3615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 3616,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 3617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 3618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 39
  },
  {
    "system_row": 3619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 43
  },
  {
    "system_row": 3620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 3621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 3622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 3623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 3624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 21
  },
  {
    "system_row": 3625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 3626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 3627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 3628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 41
  },
  {
    "system_row": 3629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 45
  },
  {
    "system_row": 3630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 4055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 892,
    "input_i": 22,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 4057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 893,
    "input_i": 22,
    "input_j": 25,
    "output_index": 5
  },
  {
    "system_row": 4058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 893,
    "input_i": 22,
    "input_j": 25,
    "output_index": 29
  },
  {
    "system_row": 4059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 894,
    "input_i": 22,
    "input_j": 26,
    "output_index": 9
  },
  {
    "system_row": 4060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 894,
    "input_i": 22,
    "input_j": 26,
    "output_index": 33
  },
  {
    "system_row": 4061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 895,
    "input_i": 22,
    "input_j": 27,
    "output_index": 12
  },
  {
    "system_row": 4062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 895,
    "input_i": 22,
    "input_j": 27,
    "output_index": 36
  },
  {
    "system_row": 4063,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 22,
    "input_j": 28,
    "output_index": 22
  },
  {
    "system_row": 4064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 22,
    "input_j": 28,
    "output_index": 24
  },
  {
    "system_row": 4065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 22,
    "input_j": 28,
    "output_index": 46
  },
  {
    "system_row": 4067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 4068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 18
  },
  {
    "system_row": 4069,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 23
  },
  {
    "system_row": 4070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 25
  },
  {
    "system_row": 4071,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 30
  },
  {
    "system_row": 4072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 42
  },
  {
    "system_row": 4073,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 47
  },
  {
    "system_row": 4074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 49
  },
  {
    "system_row": 4075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 22,
    "input_j": 30,
    "output_index": 5
  },
  {
    "system_row": 4076,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 22,
    "input_j": 30,
    "output_index": 29
  },
  {
    "system_row": 4077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 899,
    "input_i": 22,
    "input_j": 31,
    "output_index": 12
  },
  {
    "system_row": 4078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 899,
    "input_i": 22,
    "input_j": 31,
    "output_index": 36
  },
  {
    "system_row": 4081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 22,
    "input_j": 32,
    "output_index": 20
  },
  {
    "system_row": 4082,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 22,
    "input_j": 32,
    "output_index": 23
  },
  {
    "system_row": 4085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 22,
    "input_j": 32,
    "output_index": 42
  },
  {
    "system_row": 4086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 22,
    "input_j": 32,
    "output_index": 44
  },
  {
    "system_row": 4089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 10
  },
  {
    "system_row": 4090,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 16
  },
  {
    "system_row": 4091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 21
  },
  {
    "system_row": 4092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 26
  },
  {
    "system_row": 4093,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 34
  },
  {
    "system_row": 4094,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 40
  },
  {
    "system_row": 4095,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 45
  },
  {
    "system_row": 4096,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 50
  },
  {
    "system_row": 4097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 902,
    "input_i": 22,
    "input_j": 34,
    "output_index": 9
  },
  {
    "system_row": 4098,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 902,
    "input_i": 22,
    "input_j": 34,
    "output_index": 33
  },
  {
    "system_row": 4101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 22,
    "input_j": 35,
    "output_index": 17
  },
  {
    "system_row": 4102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 22,
    "input_j": 35,
    "output_index": 21
  },
  {
    "system_row": 4105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 22,
    "input_j": 35,
    "output_index": 40
  },
  {
    "system_row": 4106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 22,
    "input_j": 35,
    "output_index": 41
  },
  {
    "system_row": 4109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 7
  },
  {
    "system_row": 4110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 13
  },
  {
    "system_row": 4111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 19
  },
  {
    "system_row": 4112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 27
  },
  {
    "system_row": 4113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 31
  },
  {
    "system_row": 4114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 37
  },
  {
    "system_row": 4115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 43
  },
  {
    "system_row": 4116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 51
  },
  {
    "system_row": 4117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 12
  },
  {
    "system_row": 4118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 36
  },
  {
    "system_row": 4121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 22,
    "input_j": 38,
    "output_index": 15
  },
  {
    "system_row": 4122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 22,
    "input_j": 38,
    "output_index": 19
  },
  {
    "system_row": 4125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 22,
    "input_j": 38,
    "output_index": 37
  },
  {
    "system_row": 4126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 22,
    "input_j": 38,
    "output_index": 39
  },
  {
    "system_row": 4130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 22,
    "input_j": 39,
    "output_index": 14
  },
  {
    "system_row": 4131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 22,
    "input_j": 39,
    "output_index": 36
  },
  {
    "system_row": 4132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 22,
    "input_j": 39,
    "output_index": 38
  },
  {
    "system_row": 4133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 9
  },
  {
    "system_row": 4134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 33
  },
  {
    "system_row": 4136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 22,
    "input_j": 41,
    "output_index": 11
  },
  {
    "system_row": 4137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 22,
    "input_j": 41,
    "output_index": 33
  },
  {
    "system_row": 4138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 22,
    "input_j": 41,
    "output_index": 35
  },
  {
    "system_row": 4139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 5
  },
  {
    "system_row": 4140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 29
  },
  {
    "system_row": 4141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 22,
    "input_j": 43,
    "output_index": 12
  },
  {
    "system_row": 4142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 22,
    "input_j": 43,
    "output_index": 14
  },
  {
    "system_row": 4143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 22,
    "input_j": 43,
    "output_index": 36
  },
  {
    "system_row": 4146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 912,
    "input_i": 22,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 4147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 912,
    "input_i": 22,
    "input_j": 44,
    "output_index": 29
  },
  {
    "system_row": 4148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 912,
    "input_i": 22,
    "input_j": 44,
    "output_index": 32
  },
  {
    "system_row": 4149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 22,
    "input_j": 45,
    "output_index": 9
  },
  {
    "system_row": 4150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 22,
    "input_j": 45,
    "output_index": 11
  },
  {
    "system_row": 4151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 22,
    "input_j": 45,
    "output_index": 33
  },
  {
    "system_row": 4153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 914,
    "input_i": 22,
    "input_j": 46,
    "output_index": 4
  },
  {
    "system_row": 4154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 914,
    "input_i": 22,
    "input_j": 46,
    "output_index": 28
  },
  {
    "system_row": 4155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 22,
    "input_j": 47,
    "output_index": 5
  },
  {
    "system_row": 4156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 22,
    "input_j": 47,
    "output_index": 8
  },
  {
    "system_row": 4157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 22,
    "input_j": 47,
    "output_index": 29
  },
  {
    "system_row": 4159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 0
  },
  {
    "system_row": 4160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 1
  },
  {
    "system_row": 4161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 2
  },
  {
    "system_row": 4162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 3
  },
  {
    "system_row": 4163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 916,
    "input_i": 22,
    "input_j": 48,
    "output_index": 4
  },
  {
    "system_row": 4165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 22,
    "input_j": 49,
    "output_index": 5
  },
  {
    "system_row": 4166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 22,
    "input_j": 49,
    "output_index": 29
  },
  {
    "system_row": 4167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 918,
    "input_i": 22,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 4168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 918,
    "input_i": 22,
    "input_j": 50,
    "output_index": 33
  },
  {
    "system_row": 4169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 919,
    "input_i": 22,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 4170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 919,
    "input_i": 22,
    "input_j": 51,
    "output_index": 36
  },
  {
    "system_row": 4351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 975,
    "input_i": 25,
    "input_j": 26,
    "output_index": 15
  },
  {
    "system_row": 4353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 975,
    "input_i": 25,
    "input_j": 26,
    "output_index": 37
  },
  {
    "system_row": 4355,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 25,
    "input_j": 27,
    "output_index": 17
  },
  {
    "system_row": 4357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 25,
    "input_j": 27,
    "output_index": 40
  },
  {
    "system_row": 4359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 25,
    "input_j": 28,
    "output_index": 6
  },
  {
    "system_row": 4362,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 25,
    "input_j": 28,
    "output_index": 23
  },
  {
    "system_row": 4363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 25,
    "input_j": 28,
    "output_index": 25
  },
  {
    "system_row": 4364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 25,
    "input_j": 28,
    "output_index": 30
  },
  {
    "system_row": 4365,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 25,
    "input_j": 28,
    "output_index": 42
  },
  {
    "system_row": 4368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 25,
    "input_j": 28,
    "output_index": 49
  },
  {
    "system_row": 4369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 978,
    "input_i": 25,
    "input_j": 29,
    "output_index": 46
  },
  {
    "system_row": 4370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 979,
    "input_i": 25,
    "input_j": 30,
    "output_index": 4
  },
  {
    "system_row": 4371,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 980,
    "input_i": 25,
    "input_j": 31,
    "output_index": 17
  },
  {
    "system_row": 4373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 980,
    "input_i": 25,
    "input_j": 31,
    "output_index": 40
  },
  {
    "system_row": 4375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 981,
    "input_i": 25,
    "input_j": 32,
    "output_index": 24
  },
  {
    "system_row": 4377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 982,
    "input_i": 25,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 4378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 983,
    "input_i": 25,
    "input_j": 34,
    "output_index": 15
  },
  {
    "system_row": 4380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 983,
    "input_i": 25,
    "input_j": 34,
    "output_index": 37
  },
  {
    "system_row": 4383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 984,
    "input_i": 25,
    "input_j": 35,
    "output_index": 36
  },
  {
    "system_row": 4384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 985,
    "input_i": 25,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 4385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 4387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 4390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 987,
    "input_i": 25,
    "input_j": 38,
    "output_index": 33
  },
  {
    "system_row": 4391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 25,
    "input_j": 39,
    "output_index": 10
  },
  {
    "system_row": 4393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 25,
    "input_j": 39,
    "output_index": 21
  },
  {
    "system_row": 4394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 25,
    "input_j": 39,
    "output_index": 26
  },
  {
    "system_row": 4395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 25,
    "input_j": 39,
    "output_index": 34
  },
  {
    "system_row": 4396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 25,
    "input_j": 39,
    "output_index": 40
  },
  {
    "system_row": 4398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 25,
    "input_j": 39,
    "output_index": 50
  },
  {
    "system_row": 4399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 4401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 4403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 990,
    "input_i": 25,
    "input_j": 41,
    "output_index": 7
  },
  {
    "system_row": 4405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 990,
    "input_i": 25,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 4406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 990,
    "input_i": 25,
    "input_j": 41,
    "output_index": 27
  },
  {
    "system_row": 4407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 990,
    "input_i": 25,
    "input_j": 41,
    "output_index": 31
  },
  {
    "system_row": 4408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 990,
    "input_i": 25,
    "input_j": 41,
    "output_index": 37
  },
  {
    "system_row": 4410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 990,
    "input_i": 25,
    "input_j": 41,
    "output_index": 51
  },
  {
    "system_row": 4411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 4414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 992,
    "input_i": 25,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 4418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 992,
    "input_i": 25,
    "input_j": 43,
    "output_index": 40
  },
  {
    "system_row": 4422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 25,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 4423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 25,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 4424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 25,
    "input_j": 44,
    "output_index": 2
  },
  {
    "system_row": 4425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 25,
    "input_j": 44,
    "output_index": 3
  },
  {
    "system_row": 4429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 994,
    "input_i": 25,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 4433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 994,
    "input_i": 25,
    "input_j": 45,
    "output_index": 37
  },
  {
    "system_row": 4437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 25,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 4442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 996,
    "input_i": 25,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 4444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 997,
    "input_i": 25,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 4446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 998,
    "input_i": 25,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 4447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 4449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 4451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 25,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 4453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 25,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 4455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1001,
    "input_i": 26,
    "input_j": 27,
    "output_index": 20
  },
  {
    "system_row": 4457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1001,
    "input_i": 26,
    "input_j": 27,
    "output_index": 42
  },
  {
    "system_row": 4459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 26,
    "input_j": 28,
    "output_index": 10
  },
  {
    "system_row": 4462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 26,
    "input_j": 28,
    "output_index": 21
  },
  {
    "system_row": 4463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 26,
    "input_j": 28,
    "output_index": 26
  },
  {
    "system_row": 4464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 26,
    "input_j": 28,
    "output_index": 34
  },
  {
    "system_row": 4465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 26,
    "input_j": 28,
    "output_index": 40
  },
  {
    "system_row": 4468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 26,
    "input_j": 28,
    "output_index": 50
  },
  {
    "system_row": 4469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 4470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 15
  },
  {
    "system_row": 4472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 37
  },
  {
    "system_row": 4474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1005,
    "input_i": 26,
    "input_j": 31,
    "output_index": 20
  },
  {
    "system_row": 4476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1005,
    "input_i": 26,
    "input_j": 31,
    "output_index": 42
  },
  {
    "system_row": 4479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1006,
    "input_i": 26,
    "input_j": 32,
    "output_index": 36
  },
  {
    "system_row": 4480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 46
  },
  {
    "system_row": 4481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1008,
    "input_i": 26,
    "input_j": 34,
    "output_index": 4
  },
  {
    "system_row": 4482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1009,
    "input_i": 26,
    "input_j": 35,
    "output_index": 24
  },
  {
    "system_row": 4484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 4485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 20
  },
  {
    "system_row": 4487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 4490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1012,
    "input_i": 26,
    "input_j": 38,
    "output_index": 29
  },
  {
    "system_row": 4491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 26,
    "input_j": 39,
    "output_index": 6
  },
  {
    "system_row": 4493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 26,
    "input_j": 39,
    "output_index": 23
  },
  {
    "system_row": 4494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 26,
    "input_j": 39,
    "output_index": 25
  },
  {
    "system_row": 4495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 26,
    "input_j": 39,
    "output_index": 30
  },
  {
    "system_row": 4496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 26,
    "input_j": 39,
    "output_index": 42
  },
  {
    "system_row": 4498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 26,
    "input_j": 39,
    "output_index": 49
  },
  {
    "system_row": 4499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 4500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 26,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 4501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 26,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 4502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 26,
    "input_j": 41,
    "output_index": 2
  },
  {
    "system_row": 4503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 26,
    "input_j": 41,
    "output_index": 3
  },
  {
    "system_row": 4505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 4507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 4511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 26,
    "input_j": 43,
    "output_index": 20
  },
  {
    "system_row": 4515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 26,
    "input_j": 43,
    "output_index": 42
  },
  {
    "system_row": 4519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1018,
    "input_i": 26,
    "input_j": 44,
    "output_index": 7
  },
  {
    "system_row": 4521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1018,
    "input_i": 26,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 4522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1018,
    "input_i": 26,
    "input_j": 44,
    "output_index": 27
  },
  {
    "system_row": 4523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1018,
    "input_i": 26,
    "input_j": 44,
    "output_index": 31
  },
  {
    "system_row": 4524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1018,
    "input_i": 26,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 4526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1018,
    "input_i": 26,
    "input_j": 44,
    "output_index": 51
  },
  {
    "system_row": 4531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 26,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 4533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1020,
    "input_i": 26,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 4536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 4540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 4544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1022,
    "input_i": 26,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 4546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1023,
    "input_i": 26,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 4548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1023,
    "input_i": 26,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 4550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1024,
    "input_i": 26,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 4551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 4553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 4555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 27,
    "input_j": 28,
    "output_index": 7
  },
  {
    "system_row": 4558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 27,
    "input_j": 28,
    "output_index": 19
  },
  {
    "system_row": 4559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 27,
    "input_j": 28,
    "output_index": 27
  },
  {
    "system_row": 4560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 27,
    "input_j": 28,
    "output_index": 31
  },
  {
    "system_row": 4561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 27,
    "input_j": 28,
    "output_index": 37
  },
  {
    "system_row": 4564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 27,
    "input_j": 28,
    "output_index": 51
  },
  {
    "system_row": 4565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 4566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 17
  },
  {
    "system_row": 4568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 40
  },
  {
    "system_row": 4570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1029,
    "input_i": 27,
    "input_j": 31,
    "output_index": 4
  },
  {
    "system_row": 4572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1030,
    "input_i": 27,
    "input_j": 32,
    "output_index": 33
  },
  {
    "system_row": 4573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 4574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 20
  },
  {
    "system_row": 4576,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 4579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1033,
    "input_i": 27,
    "input_j": 35,
    "output_index": 29
  },
  {
    "system_row": 4580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 4581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 4582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1036,
    "input_i": 27,
    "input_j": 38,
    "output_index": 24
  },
  {
    "system_row": 4584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 27,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 4585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 27,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 4586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 27,
    "input_j": 39,
    "output_index": 2
  },
  {
    "system_row": 4587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 27,
    "input_j": 39,
    "output_index": 3
  },
  {
    "system_row": 4589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 4591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 4593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 27,
    "input_j": 41,
    "output_index": 6
  },
  {
    "system_row": 4595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 27,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 4596,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 27,
    "input_j": 41,
    "output_index": 25
  },
  {
    "system_row": 4597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 27,
    "input_j": 41,
    "output_index": 30
  },
  {
    "system_row": 4598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 27,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 4600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 27,
    "input_j": 41,
    "output_index": 49
  },
  {
    "system_row": 4601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 4603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 4609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1041,
    "input_i": 27,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 4611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1042,
    "input_i": 27,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 4613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1042,
    "input_i": 27,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 4614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1042,
    "input_i": 27,
    "input_j": 44,
    "output_index": 26
  },
  {
    "system_row": 4615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1042,
    "input_i": 27,
    "input_j": 44,
    "output_index": 34
  },
  {
    "system_row": 4616,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1042,
    "input_i": 27,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 4618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1042,
    "input_i": 27,
    "input_j": 44,
    "output_index": 50
  },
  {
    "system_row": 4621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 27,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 4625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 27,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 4629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1044,
    "input_i": 27,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 4632,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 4636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 4640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1046,
    "input_i": 27,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 4642,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1047,
    "input_i": 27,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 4644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1047,
    "input_i": 27,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 4646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 4648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 4650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1049,
    "input_i": 27,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 4653,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1050,
    "input_i": 28,
    "input_j": 29,
    "output_index": 29
  },
  {
    "system_row": 4655,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 28,
    "input_j": 30,
    "output_index": 6
  },
  {
    "system_row": 4658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 28,
    "input_j": 30,
    "output_index": 23
  },
  {
    "system_row": 4659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 28,
    "input_j": 30,
    "output_index": 25
  },
  {
    "system_row": 4660,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 28,
    "input_j": 30,
    "output_index": 30
  },
  {
    "system_row": 4661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 28,
    "input_j": 30,
    "output_index": 42
  },
  {
    "system_row": 4664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 28,
    "input_j": 30,
    "output_index": 49
  },
  {
    "system_row": 4665,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 28,
    "input_j": 31,
    "output_index": 7
  },
  {
    "system_row": 4668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 28,
    "input_j": 31,
    "output_index": 19
  },
  {
    "system_row": 4669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 28,
    "input_j": 31,
    "output_index": 27
  },
  {
    "system_row": 4670,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 28,
    "input_j": 31,
    "output_index": 31
  },
  {
    "system_row": 4671,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 28,
    "input_j": 31,
    "output_index": 37
  },
  {
    "system_row": 4674,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 28,
    "input_j": 31,
    "output_index": 51
  },
  {
    "system_row": 4676,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1053,
    "input_i": 28,
    "input_j": 32,
    "output_index": 8
  },
  {
    "system_row": 4677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1053,
    "input_i": 28,
    "input_j": 32,
    "output_index": 29
  },
  {
    "system_row": 4681,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 28,
    "input_j": 33,
    "output_index": 33
  },
  {
    "system_row": 4683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 28,
    "input_j": 34,
    "output_index": 10
  },
  {
    "system_row": 4686,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 28,
    "input_j": 34,
    "output_index": 21
  },
  {
    "system_row": 4687,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 28,
    "input_j": 34,
    "output_index": 26
  },
  {
    "system_row": 4688,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 28,
    "input_j": 34,
    "output_index": 34
  },
  {
    "system_row": 4689,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 28,
    "input_j": 34,
    "output_index": 40
  },
  {
    "system_row": 4692,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 28,
    "input_j": 34,
    "output_index": 50
  },
  {
    "system_row": 4694,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1056,
    "input_i": 28,
    "input_j": 35,
    "output_index": 11
  },
  {
    "system_row": 4695,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1056,
    "input_i": 28,
    "input_j": 35,
    "output_index": 33
  },
  {
    "system_row": 4699,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1057,
    "input_i": 28,
    "input_j": 36,
    "output_index": 36
  },
  {
    "system_row": 4704,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1058,
    "input_i": 28,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 4707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1058,
    "input_i": 28,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 4712,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1059,
    "input_i": 28,
    "input_j": 38,
    "output_index": 14
  },
  {
    "system_row": 4713,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1059,
    "input_i": 28,
    "input_j": 38,
    "output_index": 36
  },
  {
    "system_row": 4717,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1060,
    "input_i": 28,
    "input_j": 39,
    "output_index": 15
  },
  {
    "system_row": 4721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1060,
    "input_i": 28,
    "input_j": 39,
    "output_index": 37
  },
  {
    "system_row": 4728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1061,
    "input_i": 28,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 4731,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1061,
    "input_i": 28,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 4737,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1062,
    "input_i": 28,
    "input_j": 41,
    "output_index": 17
  },
  {
    "system_row": 4741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1062,
    "input_i": 28,
    "input_j": 41,
    "output_index": 40
  },
  {
    "system_row": 4748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1063,
    "input_i": 28,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 4751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1063,
    "input_i": 28,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 4755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 28,
    "input_j": 43,
    "output_index": 7
  },
  {
    "system_row": 4758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 28,
    "input_j": 43,
    "output_index": 19
  },
  {
    "system_row": 4759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 28,
    "input_j": 43,
    "output_index": 27
  },
  {
    "system_row": 4760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 28,
    "input_j": 43,
    "output_index": 31
  },
  {
    "system_row": 4761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 28,
    "input_j": 43,
    "output_index": 37
  },
  {
    "system_row": 4764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 28,
    "input_j": 43,
    "output_index": 51
  },
  {
    "system_row": 4767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1065,
    "input_i": 28,
    "input_j": 44,
    "output_index": 20
  },
  {
    "system_row": 4771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1065,
    "input_i": 28,
    "input_j": 44,
    "output_index": 42
  },
  {
    "system_row": 4775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 28,
    "input_j": 45,
    "output_index": 10
  },
  {
    "system_row": 4778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 28,
    "input_j": 45,
    "output_index": 21
  },
  {
    "system_row": 4779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 28,
    "input_j": 45,
    "output_index": 26
  },
  {
    "system_row": 4780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 28,
    "input_j": 45,
    "output_index": 34
  },
  {
    "system_row": 4781,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 28,
    "input_j": 45,
    "output_index": 40
  },
  {
    "system_row": 4784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 28,
    "input_j": 45,
    "output_index": 50
  },
  {
    "system_row": 4787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 28,
    "input_j": 46,
    "output_index": 46
  },
  {
    "system_row": 4789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1068,
    "input_i": 28,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 4792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1068,
    "input_i": 28,
    "input_j": 47,
    "output_index": 23
  },
  {
    "system_row": 4793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1068,
    "input_i": 28,
    "input_j": 47,
    "output_index": 25
  },
  {
    "system_row": 4794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1068,
    "input_i": 28,
    "input_j": 47,
    "output_index": 30
  },
  {
    "system_row": 4795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1068,
    "input_i": 28,
    "input_j": 47,
    "output_index": 42
  },
  {
    "system_row": 4798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1068,
    "input_i": 28,
    "input_j": 47,
    "output_index": 49
  },
  {
    "system_row": 4800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 28,
    "input_j": 48,
    "output_index": 24
  },
  {
    "system_row": 4801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 28,
    "input_j": 48,
    "output_index": 46
  },
  {
    "system_row": 4803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1070,
    "input_i": 28,
    "input_j": 49,
    "output_index": 6
  },
  {
    "system_row": 4806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1070,
    "input_i": 28,
    "input_j": 49,
    "output_index": 23
  },
  {
    "system_row": 4807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1070,
    "input_i": 28,
    "input_j": 49,
    "output_index": 25
  },
  {
    "system_row": 4808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1070,
    "input_i": 28,
    "input_j": 49,
    "output_index": 30
  },
  {
    "system_row": 4809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1070,
    "input_i": 28,
    "input_j": 49,
    "output_index": 42
  },
  {
    "system_row": 4812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1070,
    "input_i": 28,
    "input_j": 49,
    "output_index": 49
  },
  {
    "system_row": 4813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 28,
    "input_j": 50,
    "output_index": 10
  },
  {
    "system_row": 4816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 28,
    "input_j": 50,
    "output_index": 21
  },
  {
    "system_row": 4817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 28,
    "input_j": 50,
    "output_index": 26
  },
  {
    "system_row": 4818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 28,
    "input_j": 50,
    "output_index": 34
  },
  {
    "system_row": 4819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 28,
    "input_j": 50,
    "output_index": 40
  },
  {
    "system_row": 4822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 28,
    "input_j": 50,
    "output_index": 50
  },
  {
    "system_row": 4823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1072,
    "input_i": 28,
    "input_j": 51,
    "output_index": 7
  },
  {
    "system_row": 4826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1072,
    "input_i": 28,
    "input_j": 51,
    "output_index": 19
  },
  {
    "system_row": 4827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1072,
    "input_i": 28,
    "input_j": 51,
    "output_index": 27
  },
  {
    "system_row": 4828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1072,
    "input_i": 28,
    "input_j": 51,
    "output_index": 31
  },
  {
    "system_row": 4829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1072,
    "input_i": 28,
    "input_j": 51,
    "output_index": 37
  },
  {
    "system_row": 4832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1072,
    "input_i": 28,
    "input_j": 51,
    "output_index": 51
  },
  {
    "system_row": 4833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 46
  },
  {
    "system_row": 4834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1074,
    "input_i": 29,
    "input_j": 31,
    "output_index": 11
  },
  {
    "system_row": 4835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1075,
    "input_i": 29,
    "input_j": 32,
    "output_index": 0
  },
  {
    "system_row": 4837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 15
  },
  {
    "system_row": 4839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 37
  },
  {
    "system_row": 4841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1077,
    "input_i": 29,
    "input_j": 34,
    "output_index": 14
  },
  {
    "system_row": 4842,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 7
  },
  {
    "system_row": 4844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 19
  },
  {
    "system_row": 4845,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 27
  },
  {
    "system_row": 4846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 31
  },
  {
    "system_row": 4847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 37
  },
  {
    "system_row": 4849,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 29,
    "input_j": 35,
    "output_index": 51
  },
  {
    "system_row": 4850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 17
  },
  {
    "system_row": 4852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 40
  },
  {
    "system_row": 4854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 11
  },
  {
    "system_row": 4855,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 10
  },
  {
    "system_row": 4857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 21
  },
  {
    "system_row": 4858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 26
  },
  {
    "system_row": 4859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 34
  },
  {
    "system_row": 4860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 40
  },
  {
    "system_row": 4862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 29,
    "input_j": 38,
    "output_index": 50
  },
  {
    "system_row": 4864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1082,
    "input_i": 29,
    "input_j": 39,
    "output_index": 33
  },
  {
    "system_row": 4865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 14
  },
  {
    "system_row": 4867,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1084,
    "input_i": 29,
    "input_j": 41,
    "output_index": 36
  },
  {
    "system_row": 4868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 46
  },
  {
    "system_row": 4870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 29,
    "input_j": 43,
    "output_index": 11
  },
  {
    "system_row": 4871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 29,
    "input_j": 43,
    "output_index": 33
  },
  {
    "system_row": 4873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1087,
    "input_i": 29,
    "input_j": 44,
    "output_index": 24
  },
  {
    "system_row": 4876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1088,
    "input_i": 29,
    "input_j": 45,
    "output_index": 14
  },
  {
    "system_row": 4877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1088,
    "input_i": 29,
    "input_j": 45,
    "output_index": 36
  },
  {
    "system_row": 4879,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1089,
    "input_i": 29,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 4880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1089,
    "input_i": 29,
    "input_j": 46,
    "output_index": 42
  },
  {
    "system_row": 4881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1090,
    "input_i": 29,
    "input_j": 47,
    "output_index": 22
  },
  {
    "system_row": 4883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1090,
    "input_i": 29,
    "input_j": 47,
    "output_index": 46
  },
  {
    "system_row": 4885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 20
  },
  {
    "system_row": 4887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 42
  },
  {
    "system_row": 4889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 46
  },
  {
    "system_row": 4890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 14
  },
  {
    "system_row": 4891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 11
  },
  {
    "system_row": 4892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 17
  },
  {
    "system_row": 4894,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 40
  },
  {
    "system_row": 4896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1096,
    "input_i": 30,
    "input_j": 32,
    "output_index": 24
  },
  {
    "system_row": 4898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 4899,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 15
  },
  {
    "system_row": 4901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 37
  },
  {
    "system_row": 4904,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1099,
    "input_i": 30,
    "input_j": 35,
    "output_index": 36
  },
  {
    "system_row": 4905,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 4906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 4908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 4911,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1102,
    "input_i": 30,
    "input_j": 38,
    "output_index": 33
  },
  {
    "system_row": 4912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 30,
    "input_j": 39,
    "output_index": 10
  },
  {
    "system_row": 4914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 30,
    "input_j": 39,
    "output_index": 21
  },
  {
    "system_row": 4915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 30,
    "input_j": 39,
    "output_index": 26
  },
  {
    "system_row": 4916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 30,
    "input_j": 39,
    "output_index": 34
  },
  {
    "system_row": 4917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 30,
    "input_j": 39,
    "output_index": 40
  },
  {
    "system_row": 4919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 30,
    "input_j": 39,
    "output_index": 50
  },
  {
    "system_row": 4920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 4922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 4924,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1105,
    "input_i": 30,
    "input_j": 41,
    "output_index": 7
  },
  {
    "system_row": 4926,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1105,
    "input_i": 30,
    "input_j": 41,
    "output_index": 19
  },
  {
    "system_row": 4927,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1105,
    "input_i": 30,
    "input_j": 41,
    "output_index": 27
  },
  {
    "system_row": 4928,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1105,
    "input_i": 30,
    "input_j": 41,
    "output_index": 31
  },
  {
    "system_row": 4929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1105,
    "input_i": 30,
    "input_j": 41,
    "output_index": 37
  },
  {
    "system_row": 4931,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1105,
    "input_i": 30,
    "input_j": 41,
    "output_index": 51
  },
  {
    "system_row": 4932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 4935,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1107,
    "input_i": 30,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 4939,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1107,
    "input_i": 30,
    "input_j": 43,
    "output_index": 40
  },
  {
    "system_row": 4943,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 4944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 1
  },
  {
    "system_row": 4945,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 2
  },
  {
    "system_row": 4946,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 3
  },
  {
    "system_row": 4950,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1109,
    "input_i": 30,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 4954,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1109,
    "input_i": 30,
    "input_j": 45,
    "output_index": 37
  },
  {
    "system_row": 4958,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1110,
    "input_i": 30,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 4963,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1111,
    "input_i": 30,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 4965,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1112,
    "input_i": 30,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 4967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1113,
    "input_i": 30,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 4968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 4970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 4972,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 4974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 4977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1116,
    "input_i": 31,
    "input_j": 32,
    "output_index": 33
  },
  {
    "system_row": 4978,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1117,
    "input_i": 31,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 4979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 20
  },
  {
    "system_row": 4981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 4984,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1119,
    "input_i": 31,
    "input_j": 35,
    "output_index": 29
  },
  {
    "system_row": 4985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 4986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 4987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1122,
    "input_i": 31,
    "input_j": 38,
    "output_index": 24
  },
  {
    "system_row": 4989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 31,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 4990,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 31,
    "input_j": 39,
    "output_index": 1
  },
  {
    "system_row": 4991,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 31,
    "input_j": 39,
    "output_index": 2
  },
  {
    "system_row": 4992,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 31,
    "input_j": 39,
    "output_index": 3
  },
  {
    "system_row": 4994,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 4996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 4998,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 31,
    "input_j": 41,
    "output_index": 6
  },
  {
    "system_row": 5000,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 31,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 5001,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 31,
    "input_j": 41,
    "output_index": 25
  },
  {
    "system_row": 5002,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 31,
    "input_j": 41,
    "output_index": 30
  },
  {
    "system_row": 5003,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 31,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 5005,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 31,
    "input_j": 41,
    "output_index": 49
  },
  {
    "system_row": 5006,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 5008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 5014,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 31,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 5016,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 31,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 5018,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 31,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 5019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 31,
    "input_j": 44,
    "output_index": 26
  },
  {
    "system_row": 5020,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 31,
    "input_j": 44,
    "output_index": 34
  },
  {
    "system_row": 5021,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 31,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 5023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 31,
    "input_j": 44,
    "output_index": 50
  },
  {
    "system_row": 5026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 5030,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 5034,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 31,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 5037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1131,
    "input_i": 31,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 5041,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1131,
    "input_i": 31,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 5045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 31,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 5047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 5049,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 5051,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 5053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 5055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1135,
    "input_i": 31,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 5058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1136,
    "input_i": 32,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 5061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1136,
    "input_i": 32,
    "input_j": 33,
    "output_index": 37
  },
  {
    "system_row": 5065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1137,
    "input_i": 32,
    "input_j": 34,
    "output_index": 36
  },
  {
    "system_row": 5068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 32,
    "input_j": 35,
    "output_index": 15
  },
  {
    "system_row": 5072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 32,
    "input_j": 35,
    "output_index": 37
  },
  {
    "system_row": 5078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 32,
    "input_j": 36,
    "output_index": 21
  },
  {
    "system_row": 5081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 32,
    "input_j": 36,
    "output_index": 40
  },
  {
    "system_row": 5085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 32,
    "input_j": 37,
    "output_index": 33
  },
  {
    "system_row": 5088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 32,
    "input_j": 38,
    "output_index": 17
  },
  {
    "system_row": 5092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 32,
    "input_j": 38,
    "output_index": 40
  },
  {
    "system_row": 5097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1142,
    "input_i": 32,
    "input_j": 39,
    "output_index": 11
  },
  {
    "system_row": 5101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1143,
    "input_i": 32,
    "input_j": 40,
    "output_index": 36
  },
  {
    "system_row": 5103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 32,
    "input_j": 41,
    "output_index": 14
  },
  {
    "system_row": 5106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 32,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 5108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1146,
    "input_i": 32,
    "input_j": 43,
    "output_index": 9
  },
  {
    "system_row": 5110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1146,
    "input_i": 32,
    "input_j": 43,
    "output_index": 33
  },
  {
    "system_row": 5114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 32,
    "input_j": 44,
    "output_index": 46
  },
  {
    "system_row": 5116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1148,
    "input_i": 32,
    "input_j": 45,
    "output_index": 12
  },
  {
    "system_row": 5118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1148,
    "input_i": 32,
    "input_j": 45,
    "output_index": 36
  },
  {
    "system_row": 5120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 32,
    "input_j": 46,
    "output_index": 20
  },
  {
    "system_row": 5122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 32,
    "input_j": 46,
    "output_index": 42
  },
  {
    "system_row": 5125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1150,
    "input_i": 32,
    "input_j": 47,
    "output_index": 24
  },
  {
    "system_row": 5126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1150,
    "input_i": 32,
    "input_j": 47,
    "output_index": 46
  },
  {
    "system_row": 5128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 32,
    "input_j": 48,
    "output_index": 6
  },
  {
    "system_row": 5131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 32,
    "input_j": 48,
    "output_index": 23
  },
  {
    "system_row": 5132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 32,
    "input_j": 48,
    "output_index": 25
  },
  {
    "system_row": 5133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 32,
    "input_j": 48,
    "output_index": 30
  },
  {
    "system_row": 5134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 32,
    "input_j": 48,
    "output_index": 42
  },
  {
    "system_row": 5137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 32,
    "input_j": 48,
    "output_index": 49
  },
  {
    "system_row": 5138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1152,
    "input_i": 32,
    "input_j": 49,
    "output_index": 24
  },
  {
    "system_row": 5141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1153,
    "input_i": 32,
    "input_j": 50,
    "output_index": 36
  },
  {
    "system_row": 5143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1154,
    "input_i": 32,
    "input_j": 51,
    "output_index": 33
  },
  {
    "system_row": 5144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1155,
    "input_i": 33,
    "input_j": 34,
    "output_index": 46
  },
  {
    "system_row": 5145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 33,
    "input_j": 35,
    "output_index": 0
  },
  {
    "system_row": 5147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 20
  },
  {
    "system_row": 5149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 42
  },
  {
    "system_row": 5151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1158,
    "input_i": 33,
    "input_j": 37,
    "output_index": 8
  },
  {
    "system_row": 5152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 6
  },
  {
    "system_row": 5154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 23
  },
  {
    "system_row": 5155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 25
  },
  {
    "system_row": 5156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 30
  },
  {
    "system_row": 5157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 42
  },
  {
    "system_row": 5159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 33,
    "input_j": 38,
    "output_index": 49
  },
  {
    "system_row": 5161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1160,
    "input_i": 33,
    "input_j": 39,
    "output_index": 29
  },
  {
    "system_row": 5162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 46
  },
  {
    "system_row": 5163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1162,
    "input_i": 33,
    "input_j": 41,
    "output_index": 24
  },
  {
    "system_row": 5165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 14
  },
  {
    "system_row": 5167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 33,
    "input_j": 43,
    "output_index": 8
  },
  {
    "system_row": 5168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 33,
    "input_j": 43,
    "output_index": 29
  },
  {
    "system_row": 5171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1165,
    "input_i": 33,
    "input_j": 44,
    "output_index": 36
  },
  {
    "system_row": 5172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 33,
    "input_j": 45,
    "output_index": 22
  },
  {
    "system_row": 5174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 33,
    "input_j": 45,
    "output_index": 46
  },
  {
    "system_row": 5176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1167,
    "input_i": 33,
    "input_j": 46,
    "output_index": 21
  },
  {
    "system_row": 5177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1167,
    "input_i": 33,
    "input_j": 46,
    "output_index": 40
  },
  {
    "system_row": 5179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1168,
    "input_i": 33,
    "input_j": 47,
    "output_index": 14
  },
  {
    "system_row": 5180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1168,
    "input_i": 33,
    "input_j": 47,
    "output_index": 36
  },
  {
    "system_row": 5182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 17
  },
  {
    "system_row": 5184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 40
  },
  {
    "system_row": 5186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 14
  },
  {
    "system_row": 5187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 46
  },
  {
    "system_row": 5188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 8
  },
  {
    "system_row": 5189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 34,
    "input_j": 35,
    "output_index": 24
  },
  {
    "system_row": 5191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1174,
    "input_i": 34,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 5192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 20
  },
  {
    "system_row": 5194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 5197,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1176,
    "input_i": 34,
    "input_j": 38,
    "output_index": 29
  },
  {
    "system_row": 5198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 34,
    "input_j": 39,
    "output_index": 6
  },
  {
    "system_row": 5200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 34,
    "input_j": 39,
    "output_index": 23
  },
  {
    "system_row": 5201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 34,
    "input_j": 39,
    "output_index": 25
  },
  {
    "system_row": 5202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 34,
    "input_j": 39,
    "output_index": 30
  },
  {
    "system_row": 5203,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 34,
    "input_j": 39,
    "output_index": 42
  },
  {
    "system_row": 5205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 34,
    "input_j": 39,
    "output_index": 49
  },
  {
    "system_row": 5206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 5207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 34,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 5208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 34,
    "input_j": 41,
    "output_index": 1
  },
  {
    "system_row": 5209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 34,
    "input_j": 41,
    "output_index": 2
  },
  {
    "system_row": 5210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 34,
    "input_j": 41,
    "output_index": 3
  },
  {
    "system_row": 5212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 5214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 5218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 34,
    "input_j": 43,
    "output_index": 20
  },
  {
    "system_row": 5222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 34,
    "input_j": 43,
    "output_index": 42
  },
  {
    "system_row": 5226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 34,
    "input_j": 44,
    "output_index": 7
  },
  {
    "system_row": 5228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 34,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 5229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 34,
    "input_j": 44,
    "output_index": 27
  },
  {
    "system_row": 5230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 34,
    "input_j": 44,
    "output_index": 31
  },
  {
    "system_row": 5231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 34,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 5233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 34,
    "input_j": 44,
    "output_index": 51
  },
  {
    "system_row": 5238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1183,
    "input_i": 34,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 5240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 34,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 5243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1185,
    "input_i": 34,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 5247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1185,
    "input_i": 34,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 5251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1186,
    "input_i": 34,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 5253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1187,
    "input_i": 34,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 5255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1187,
    "input_i": 34,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 5257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1188,
    "input_i": 34,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 5258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 5260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 5264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1190,
    "input_i": 35,
    "input_j": 36,
    "output_index": 23
  },
  {
    "system_row": 5267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1190,
    "input_i": 35,
    "input_j": 36,
    "output_index": 42
  },
  {
    "system_row": 5271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 35,
    "input_j": 37,
    "output_index": 29
  },
  {
    "system_row": 5274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 35,
    "input_j": 38,
    "output_index": 20
  },
  {
    "system_row": 5278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 35,
    "input_j": 38,
    "output_index": 42
  },
  {
    "system_row": 5283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 35,
    "input_j": 39,
    "output_index": 8
  },
  {
    "system_row": 5286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1194,
    "input_i": 35,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 5290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1195,
    "input_i": 35,
    "input_j": 41,
    "output_index": 46
  },
  {
    "system_row": 5293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1196,
    "input_i": 35,
    "input_j": 42,
    "output_index": 36
  },
  {
    "system_row": 5294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1197,
    "input_i": 35,
    "input_j": 43,
    "output_index": 5
  },
  {
    "system_row": 5296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1197,
    "input_i": 35,
    "input_j": 43,
    "output_index": 29
  },
  {
    "system_row": 5299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1198,
    "input_i": 35,
    "input_j": 44,
    "output_index": 14
  },
  {
    "system_row": 5303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 35,
    "input_j": 45,
    "output_index": 24
  },
  {
    "system_row": 5304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 35,
    "input_j": 45,
    "output_index": 46
  },
  {
    "system_row": 5306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1200,
    "input_i": 35,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 5308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1200,
    "input_i": 35,
    "input_j": 46,
    "output_index": 40
  },
  {
    "system_row": 5310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 35,
    "input_j": 47,
    "output_index": 12
  },
  {
    "system_row": 5312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 35,
    "input_j": 47,
    "output_index": 36
  },
  {
    "system_row": 5314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1202,
    "input_i": 35,
    "input_j": 48,
    "output_index": 10
  },
  {
    "system_row": 5317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1202,
    "input_i": 35,
    "input_j": 48,
    "output_index": 21
  },
  {
    "system_row": 5318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1202,
    "input_i": 35,
    "input_j": 48,
    "output_index": 26
  },
  {
    "system_row": 5319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1202,
    "input_i": 35,
    "input_j": 48,
    "output_index": 34
  },
  {
    "system_row": 5320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1202,
    "input_i": 35,
    "input_j": 48,
    "output_index": 40
  },
  {
    "system_row": 5323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1202,
    "input_i": 35,
    "input_j": 48,
    "output_index": 50
  },
  {
    "system_row": 5325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 35,
    "input_j": 49,
    "output_index": 36
  },
  {
    "system_row": 5326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1204,
    "input_i": 35,
    "input_j": 50,
    "output_index": 24
  },
  {
    "system_row": 5329,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1205,
    "input_i": 35,
    "input_j": 51,
    "output_index": 29
  },
  {
    "system_row": 5330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 46
  },
  {
    "system_row": 5331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1207,
    "input_i": 36,
    "input_j": 38,
    "output_index": 0
  },
  {
    "system_row": 5333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1208,
    "input_i": 36,
    "input_j": 39,
    "output_index": 24
  },
  {
    "system_row": 5335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1209,
    "input_i": 36,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 5337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1210,
    "input_i": 36,
    "input_j": 41,
    "output_index": 29
  },
  {
    "system_row": 5338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 11
  },
  {
    "system_row": 5339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 36,
    "input_j": 43,
    "output_index": 22
  },
  {
    "system_row": 5341,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 36,
    "input_j": 43,
    "output_index": 46
  },
  {
    "system_row": 5344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1213,
    "input_i": 36,
    "input_j": 44,
    "output_index": 33
  },
  {
    "system_row": 5346,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 36,
    "input_j": 45,
    "output_index": 8
  },
  {
    "system_row": 5347,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 36,
    "input_j": 45,
    "output_index": 29
  },
  {
    "system_row": 5349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1215,
    "input_i": 36,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 5350,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1215,
    "input_i": 36,
    "input_j": 46,
    "output_index": 37
  },
  {
    "system_row": 5352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 36,
    "input_j": 47,
    "output_index": 11
  },
  {
    "system_row": 5353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 36,
    "input_j": 47,
    "output_index": 33
  },
  {
    "system_row": 5355,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 15
  },
  {
    "system_row": 5357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 37
  },
  {
    "system_row": 5359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 11
  },
  {
    "system_row": 5360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 8
  },
  {
    "system_row": 5361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 46
  },
  {
    "system_row": 5362,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 37,
    "input_j": 38,
    "output_index": 24
  },
  {
    "system_row": 5364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 37,
    "input_j": 39,
    "output_index": 0
  },
  {
    "system_row": 5366,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 5368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 5370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 6
  },
  {
    "system_row": 5372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 23
  },
  {
    "system_row": 5373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 25
  },
  {
    "system_row": 5374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 30
  },
  {
    "system_row": 5375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 5377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 49
  },
  {
    "system_row": 5378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 5380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 5382,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1226,
    "input_i": 37,
    "input_j": 43,
    "output_index": 4
  },
  {
    "system_row": 5384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 5386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 5387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 26
  },
  {
    "system_row": 5388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 34
  },
  {
    "system_row": 5389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 5391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 50
  },
  {
    "system_row": 5394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 5398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 5402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 5405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 5409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 5413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 5415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 5417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 5419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 5421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 5423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 5426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1235,
    "input_i": 38,
    "input_j": 39,
    "output_index": 46
  },
  {
    "system_row": 5429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 38,
    "input_j": 40,
    "output_index": 29
  },
  {
    "system_row": 5431,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1237,
    "input_i": 38,
    "input_j": 41,
    "output_index": 8
  },
  {
    "system_row": 5435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1238,
    "input_i": 38,
    "input_j": 42,
    "output_index": 33
  },
  {
    "system_row": 5437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1239,
    "input_i": 38,
    "input_j": 43,
    "output_index": 24
  },
  {
    "system_row": 5438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1239,
    "input_i": 38,
    "input_j": 43,
    "output_index": 46
  },
  {
    "system_row": 5441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1240,
    "input_i": 38,
    "input_j": 44,
    "output_index": 11
  },
  {
    "system_row": 5444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1241,
    "input_i": 38,
    "input_j": 45,
    "output_index": 5
  },
  {
    "system_row": 5446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1241,
    "input_i": 38,
    "input_j": 45,
    "output_index": 29
  },
  {
    "system_row": 5448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1242,
    "input_i": 38,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 5450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1242,
    "input_i": 38,
    "input_j": 46,
    "output_index": 37
  },
  {
    "system_row": 5452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 38,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 5454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 38,
    "input_j": 47,
    "output_index": 33
  },
  {
    "system_row": 5456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 38,
    "input_j": 48,
    "output_index": 7
  },
  {
    "system_row": 5459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 38,
    "input_j": 48,
    "output_index": 19
  },
  {
    "system_row": 5460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 38,
    "input_j": 48,
    "output_index": 27
  },
  {
    "system_row": 5461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 38,
    "input_j": 48,
    "output_index": 31
  },
  {
    "system_row": 5462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 38,
    "input_j": 48,
    "output_index": 37
  },
  {
    "system_row": 5465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 38,
    "input_j": 48,
    "output_index": 51
  },
  {
    "system_row": 5467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 38,
    "input_j": 49,
    "output_index": 33
  },
  {
    "system_row": 5469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1246,
    "input_i": 38,
    "input_j": 50,
    "output_index": 29
  },
  {
    "system_row": 5470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1247,
    "input_i": 38,
    "input_j": 51,
    "output_index": 24
  },
  {
    "system_row": 5474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1248,
    "input_i": 39,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 5477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1248,
    "input_i": 39,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 5482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1249,
    "input_i": 39,
    "input_j": 41,
    "output_index": 20
  },
  {
    "system_row": 5486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1249,
    "input_i": 39,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 5492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1250,
    "input_i": 39,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 5495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1250,
    "input_i": 39,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 5498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 39,
    "input_j": 43,
    "output_index": 0
  },
  {
    "system_row": 5499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 39,
    "input_j": 43,
    "output_index": 1
  },
  {
    "system_row": 5500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 39,
    "input_j": 43,
    "output_index": 2
  },
  {
    "system_row": 5501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 39,
    "input_j": 43,
    "output_index": 3
  },
  {
    "system_row": 5506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1252,
    "input_i": 39,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 5510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1252,
    "input_i": 39,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 5514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 39,
    "input_j": 45,
    "output_index": 6
  },
  {
    "system_row": 5517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 39,
    "input_j": 45,
    "output_index": 23
  },
  {
    "system_row": 5518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 39,
    "input_j": 45,
    "output_index": 25
  },
  {
    "system_row": 5519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 39,
    "input_j": 45,
    "output_index": 30
  },
  {
    "system_row": 5520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 39,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 5523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 39,
    "input_j": 45,
    "output_index": 49
  },
  {
    "system_row": 5524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1254,
    "input_i": 39,
    "input_j": 46,
    "output_index": 14
  },
  {
    "system_row": 5526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 39,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 5529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 39,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 5530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 39,
    "input_j": 47,
    "output_index": 26
  },
  {
    "system_row": 5531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 39,
    "input_j": 47,
    "output_index": 34
  },
  {
    "system_row": 5532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 39,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 5535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 39,
    "input_j": 47,
    "output_index": 50
  },
  {
    "system_row": 5536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1256,
    "input_i": 39,
    "input_j": 48,
    "output_index": 12
  },
  {
    "system_row": 5538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1256,
    "input_i": 39,
    "input_j": 48,
    "output_index": 36
  },
  {
    "system_row": 5540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 39,
    "input_j": 49,
    "output_index": 10
  },
  {
    "system_row": 5542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 39,
    "input_j": 49,
    "output_index": 21
  },
  {
    "system_row": 5543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 39,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 5544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 39,
    "input_j": 49,
    "output_index": 34
  },
  {
    "system_row": 5545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 39,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 5547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 39,
    "input_j": 49,
    "output_index": 50
  },
  {
    "system_row": 5548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 39,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 5550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 39,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 5551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 39,
    "input_j": 50,
    "output_index": 25
  },
  {
    "system_row": 5552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 39,
    "input_j": 50,
    "output_index": 30
  },
  {
    "system_row": 5553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 39,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 5555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 39,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 5556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 39,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 5557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 39,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 5558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 39,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 5559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 39,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 5561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 40,
    "input_j": 41,
    "output_index": 0
  },
  {
    "system_row": 5563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 5565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 5569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1262,
    "input_i": 40,
    "input_j": 43,
    "output_index": 20
  },
  {
    "system_row": 5573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1262,
    "input_i": 40,
    "input_j": 43,
    "output_index": 42
  },
  {
    "system_row": 5577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 7
  },
  {
    "system_row": 5579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 19
  },
  {
    "system_row": 5580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 27
  },
  {
    "system_row": 5581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 31
  },
  {
    "system_row": 5582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 5584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 51
  },
  {
    "system_row": 5585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 40,
    "input_j": 45,
    "output_index": 4
  },
  {
    "system_row": 5587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 5590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 5594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 5598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 5600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 5602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 5604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 5605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 5607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 5611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1271,
    "input_i": 41,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 5614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1271,
    "input_i": 41,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 5617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 41,
    "input_j": 43,
    "output_index": 6
  },
  {
    "system_row": 5620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 41,
    "input_j": 43,
    "output_index": 23
  },
  {
    "system_row": 5621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 41,
    "input_j": 43,
    "output_index": 25
  },
  {
    "system_row": 5622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 41,
    "input_j": 43,
    "output_index": 30
  },
  {
    "system_row": 5623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 41,
    "input_j": 43,
    "output_index": 42
  },
  {
    "system_row": 5626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 41,
    "input_j": 43,
    "output_index": 49
  },
  {
    "system_row": 5629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1273,
    "input_i": 41,
    "input_j": 44,
    "output_index": 15
  },
  {
    "system_row": 5633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1273,
    "input_i": 41,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 5637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 41,
    "input_j": 45,
    "output_index": 0
  },
  {
    "system_row": 5638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 41,
    "input_j": 45,
    "output_index": 1
  },
  {
    "system_row": 5639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 41,
    "input_j": 45,
    "output_index": 2
  },
  {
    "system_row": 5640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 41,
    "input_j": 45,
    "output_index": 3
  },
  {
    "system_row": 5643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1275,
    "input_i": 41,
    "input_j": 46,
    "output_index": 11
  },
  {
    "system_row": 5645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1276,
    "input_i": 41,
    "input_j": 47,
    "output_index": 7
  },
  {
    "system_row": 5648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1276,
    "input_i": 41,
    "input_j": 47,
    "output_index": 19
  },
  {
    "system_row": 5649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1276,
    "input_i": 41,
    "input_j": 47,
    "output_index": 27
  },
  {
    "system_row": 5650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1276,
    "input_i": 41,
    "input_j": 47,
    "output_index": 31
  },
  {
    "system_row": 5651,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1276,
    "input_i": 41,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 5654,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1276,
    "input_i": 41,
    "input_j": 47,
    "output_index": 51
  },
  {
    "system_row": 5655,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 41,
    "input_j": 48,
    "output_index": 9
  },
  {
    "system_row": 5657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 41,
    "input_j": 48,
    "output_index": 33
  },
  {
    "system_row": 5659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1278,
    "input_i": 41,
    "input_j": 49,
    "output_index": 7
  },
  {
    "system_row": 5661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1278,
    "input_i": 41,
    "input_j": 49,
    "output_index": 19
  },
  {
    "system_row": 5662,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1278,
    "input_i": 41,
    "input_j": 49,
    "output_index": 27
  },
  {
    "system_row": 5663,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1278,
    "input_i": 41,
    "input_j": 49,
    "output_index": 31
  },
  {
    "system_row": 5664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1278,
    "input_i": 41,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 5666,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1278,
    "input_i": 41,
    "input_j": 49,
    "output_index": 51
  },
  {
    "system_row": 5667,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 41,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 5668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 41,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 5669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 41,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 5670,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 41,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 5672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1280,
    "input_i": 41,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 5674,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1280,
    "input_i": 41,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 5675,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1280,
    "input_i": 41,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 5676,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1280,
    "input_i": 41,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 5677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1280,
    "input_i": 41,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 5679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1280,
    "input_i": 41,
    "input_j": 51,
    "output_index": 49
  },
  {
    "system_row": 5682,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1281,
    "input_i": 42,
    "input_j": 43,
    "output_index": 17
  },
  {
    "system_row": 5686,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1281,
    "input_i": 42,
    "input_j": 43,
    "output_index": 40
  },
  {
    "system_row": 5690,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1282,
    "input_i": 42,
    "input_j": 44,
    "output_index": 0
  },
  {
    "system_row": 5694,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1283,
    "input_i": 42,
    "input_j": 45,
    "output_index": 15
  },
  {
    "system_row": 5698,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1283,
    "input_i": 42,
    "input_j": 45,
    "output_index": 37
  },
  {
    "system_row": 5702,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1284,
    "input_i": 42,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 5703,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1285,
    "input_i": 42,
    "input_j": 47,
    "output_index": 4
  },
  {
    "system_row": 5705,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1286,
    "input_i": 42,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 5707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 5708,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 5710,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 5712,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 5714,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 5716,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 43,
    "input_j": 44,
    "output_index": 10
  },
  {
    "system_row": 5719,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 43,
    "input_j": 44,
    "output_index": 21
  },
  {
    "system_row": 5720,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 43,
    "input_j": 44,
    "output_index": 26
  },
  {
    "system_row": 5721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 43,
    "input_j": 44,
    "output_index": 34
  },
  {
    "system_row": 5722,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 43,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 5725,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 43,
    "input_j": 44,
    "output_index": 50
  },
  {
    "system_row": 5728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1291,
    "input_i": 43,
    "input_j": 45,
    "output_index": 20
  },
  {
    "system_row": 5732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1291,
    "input_i": 43,
    "input_j": 45,
    "output_index": 42
  },
  {
    "system_row": 5738,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1292,
    "input_i": 43,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 5742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1293,
    "input_i": 43,
    "input_j": 47,
    "output_index": 17
  },
  {
    "system_row": 5746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1293,
    "input_i": 43,
    "input_j": 47,
    "output_index": 40
  },
  {
    "system_row": 5751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1294,
    "input_i": 43,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 5752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1294,
    "input_i": 43,
    "input_j": 48,
    "output_index": 36
  },
  {
    "system_row": 5756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1295,
    "input_i": 43,
    "input_j": 49,
    "output_index": 17
  },
  {
    "system_row": 5760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1295,
    "input_i": 43,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 5766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1296,
    "input_i": 43,
    "input_j": 50,
    "output_index": 20
  },
  {
    "system_row": 5770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1296,
    "input_i": 43,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 5778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1297,
    "input_i": 43,
    "input_j": 51,
    "output_index": 4
  },
  {
    "system_row": 5780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 44,
    "input_j": 45,
    "output_index": 7
  },
  {
    "system_row": 5783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 44,
    "input_j": 45,
    "output_index": 19
  },
  {
    "system_row": 5784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 44,
    "input_j": 45,
    "output_index": 27
  },
  {
    "system_row": 5785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 44,
    "input_j": 45,
    "output_index": 31
  },
  {
    "system_row": 5786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 44,
    "input_j": 45,
    "output_index": 37
  },
  {
    "system_row": 5789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 44,
    "input_j": 45,
    "output_index": 51
  },
  {
    "system_row": 5790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1299,
    "input_i": 44,
    "input_j": 46,
    "output_index": 8
  },
  {
    "system_row": 5792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 5793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 1
  },
  {
    "system_row": 5794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 2
  },
  {
    "system_row": 5795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 3
  },
  {
    "system_row": 5798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1301,
    "input_i": 44,
    "input_j": 48,
    "output_index": 5
  },
  {
    "system_row": 5800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1301,
    "input_i": 44,
    "input_j": 48,
    "output_index": 29
  },
  {
    "system_row": 5802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1302,
    "input_i": 44,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 5803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1302,
    "input_i": 44,
    "input_j": 49,
    "output_index": 1
  },
  {
    "system_row": 5804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1302,
    "input_i": 44,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 5805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1302,
    "input_i": 44,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 5807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 44,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 5809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 44,
    "input_j": 50,
    "output_index": 19
  },
  {
    "system_row": 5810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 44,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 5811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 44,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 5812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 44,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 5814,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 44,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 5815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1304,
    "input_i": 44,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 5817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1304,
    "input_i": 44,
    "input_j": 51,
    "output_index": 21
  },
  {
    "system_row": 5818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1304,
    "input_i": 44,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 5819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1304,
    "input_i": 44,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 5820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1304,
    "input_i": 44,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 5822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1304,
    "input_i": 44,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 5825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1305,
    "input_i": 45,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 5829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1306,
    "input_i": 45,
    "input_j": 47,
    "output_index": 15
  },
  {
    "system_row": 5833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1306,
    "input_i": 45,
    "input_j": 47,
    "output_index": 37
  },
  {
    "system_row": 5838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 45,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 5839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 45,
    "input_j": 48,
    "output_index": 33
  },
  {
    "system_row": 5843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1308,
    "input_i": 45,
    "input_j": 49,
    "output_index": 15
  },
  {
    "system_row": 5847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1308,
    "input_i": 45,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 5855,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1309,
    "input_i": 45,
    "input_j": 50,
    "output_index": 4
  },
  {
    "system_row": 5859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1310,
    "input_i": 45,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 5863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1310,
    "input_i": 45,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 5869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1311,
    "input_i": 46,
    "input_j": 47,
    "output_index": 29
  },
  {
    "system_row": 5871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1312,
    "input_i": 46,
    "input_j": 48,
    "output_index": 0
  },
  {
    "system_row": 5873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1313,
    "input_i": 46,
    "input_j": 49,
    "output_index": 29
  },
  {
    "system_row": 5874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 46,
    "input_j": 50,
    "output_index": 33
  },
  {
    "system_row": 5875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1315,
    "input_i": 46,
    "input_j": 51,
    "output_index": 36
  },
  {
    "system_row": 5877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1316,
    "input_i": 47,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 5878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1316,
    "input_i": 47,
    "input_j": 48,
    "output_index": 29
  },
  {
    "system_row": 5884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1317,
    "input_i": 47,
    "input_j": 49,
    "output_index": 4
  },
  {
    "system_row": 5888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 5892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 5898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 5902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 5906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1320,
    "input_i": 48,
    "input_j": 49,
    "output_index": 8
  },
  {
    "system_row": 5908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1321,
    "input_i": 48,
    "input_j": 50,
    "output_index": 11
  },
  {
    "system_row": 5910,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1322,
    "input_i": 48,
    "input_j": 51,
    "output_index": 14
  },
  {
    "system_row": 5912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1323,
    "input_i": 49,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 5914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1323,
    "input_i": 49,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 5916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1324,
    "input_i": 49,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 5918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1324,
    "input_i": 49,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 5920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 20
  },
  {
    "system_row": 5922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 5924,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 5926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 5928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 5934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 4
  },
  {
    "system_row": 5936,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 5937,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 5938,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 5941,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 47
  },
  {
    "system_row": 5942,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 5945,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 5949,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 8,
    "output_index": 32
  },
  {
    "system_row": 5950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 5951,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 5952,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 5955,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 5959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 35
  },
  {
    "system_row": 5960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 5961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 5962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 5963,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 5964,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 5965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 13,
    "output_index": 43
  },
  {
    "system_row": 5969,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 38
  },
  {
    "system_row": 5971,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 5976,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 5980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 5981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 5982,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 5983,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 5985,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 5990,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 5994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 5995,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 5996,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 5997,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 5998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 6002,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 27
  },
  {
    "system_row": 6003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 6007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 19,
    "output_index": 51
  },
  {
    "system_row": 6009,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 6014,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 6018,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 6022,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 26
  },
  {
    "system_row": 6023,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 34
  },
  {
    "system_row": 6027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 21,
    "output_index": 50
  },
  {
    "system_row": 6028,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 6029,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 6030,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 6034,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 6035,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 6039,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 6043,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 24,
    "output_index": 48
  },
  {
    "system_row": 6044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 6047,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 25,
    "output_index": 47
  },
  {
    "system_row": 6048,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 16
  },
  {
    "system_row": 6051,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 45
  },
  {
    "system_row": 6052,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 13
  },
  {
    "system_row": 6055,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 43
  },
  {
    "system_row": 6058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 5
  },
  {
    "system_row": 6059,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 6060,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 29
  },
  {
    "system_row": 6062,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 18
  },
  {
    "system_row": 6065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 47
  },
  {
    "system_row": 6066,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 13
  },
  {
    "system_row": 6069,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 43
  },
  {
    "system_row": 6072,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 9
  },
  {
    "system_row": 6073,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 6074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 33
  },
  {
    "system_row": 6076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 16
  },
  {
    "system_row": 6079,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 45
  },
  {
    "system_row": 6082,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 12
  },
  {
    "system_row": 6083,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 6084,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 36
  },
  {
    "system_row": 6086,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 7
  },
  {
    "system_row": 6087,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 13
  },
  {
    "system_row": 6088,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 15
  },
  {
    "system_row": 6089,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 6090,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 27
  },
  {
    "system_row": 6091,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 6092,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 6093,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 39
  },
  {
    "system_row": 6094,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 43
  },
  {
    "system_row": 6095,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 51
  },
  {
    "system_row": 6108,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 10
  },
  {
    "system_row": 6109,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 16
  },
  {
    "system_row": 6110,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 17
  },
  {
    "system_row": 6111,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 6112,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 26
  },
  {
    "system_row": 6113,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 6114,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 6115,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 41
  },
  {
    "system_row": 6116,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 45
  },
  {
    "system_row": 6117,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 50
  },
  {
    "system_row": 6128,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 6129,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 18
  },
  {
    "system_row": 6130,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 20
  },
  {
    "system_row": 6131,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 6132,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 25
  },
  {
    "system_row": 6133,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 30
  },
  {
    "system_row": 6134,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 6135,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 44
  },
  {
    "system_row": 6136,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 47
  },
  {
    "system_row": 6137,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 49
  },
  {
    "system_row": 6156,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 22
  },
  {
    "system_row": 6157,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 6158,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 46
  },
  {
    "system_row": 6166,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 18
  },
  {
    "system_row": 6169,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 47
  },
  {
    "system_row": 6170,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 16
  },
  {
    "system_row": 6173,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 45
  },
  {
    "system_row": 6174,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 13
  },
  {
    "system_row": 6177,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 43
  },
  {
    "system_row": 6189,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 54,
    "input_i": 1,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 6190,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 6192,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 44
  },
  {
    "system_row": 6194,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 6196,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 39
  },
  {
    "system_row": 6203,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 58,
    "input_i": 1,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 6204,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 6206,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 41
  },
  {
    "system_row": 6213,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 61,
    "input_i": 1,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 6214,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 6216,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 62,
    "input_i": 1,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 6222,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 64,
    "input_i": 1,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 6226,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 64,
    "input_i": 1,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 6227,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 64,
    "input_i": 1,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 6231,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 64,
    "input_i": 1,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 6232,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 6234,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 6236,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 66,
    "input_i": 1,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 6240,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 66,
    "input_i": 1,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 6241,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 66,
    "input_i": 1,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 6245,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 66,
    "input_i": 1,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 6246,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 6248,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 67,
    "input_i": 1,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 6260,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 69,
    "input_i": 1,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 6264,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 69,
    "input_i": 1,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 6265,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 69,
    "input_i": 1,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 6269,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 69,
    "input_i": 1,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 6281,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 71,
    "input_i": 1,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 6296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 6298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 6300,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 75,
    "input_i": 1,
    "input_j": 26,
    "output_index": 16
  },
  {
    "system_row": 6302,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 75,
    "input_i": 1,
    "input_j": 26,
    "output_index": 41
  },
  {
    "system_row": 6304,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 1,
    "input_j": 27,
    "output_index": 13
  },
  {
    "system_row": 6306,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 1,
    "input_j": 27,
    "output_index": 39
  },
  {
    "system_row": 6311,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 6314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 79,
    "input_i": 1,
    "input_j": 30,
    "output_index": 18
  },
  {
    "system_row": 6316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 79,
    "input_i": 1,
    "input_j": 30,
    "output_index": 44
  },
  {
    "system_row": 6318,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 13
  },
  {
    "system_row": 6320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 39
  },
  {
    "system_row": 6325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 6328,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 16
  },
  {
    "system_row": 6330,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 41
  },
  {
    "system_row": 6335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 6338,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 7
  },
  {
    "system_row": 6341,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 6342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 27
  },
  {
    "system_row": 6343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 6344,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 6347,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 51
  },
  {
    "system_row": 6360,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 10
  },
  {
    "system_row": 6363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 6364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 26
  },
  {
    "system_row": 6365,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 6366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 6369,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 50
  },
  {
    "system_row": 6380,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 6383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 6384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 25
  },
  {
    "system_row": 6385,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 30
  },
  {
    "system_row": 6386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 6389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 49
  },
  {
    "system_row": 6409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 95,
    "input_i": 1,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 6418,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 18
  },
  {
    "system_row": 6420,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 44
  },
  {
    "system_row": 6422,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 99,
    "input_i": 1,
    "input_j": 50,
    "output_index": 16
  },
  {
    "system_row": 6424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 99,
    "input_i": 1,
    "input_j": 50,
    "output_index": 41
  },
  {
    "system_row": 6426,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 100,
    "input_i": 1,
    "input_j": 51,
    "output_index": 13
  },
  {
    "system_row": 6428,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 100,
    "input_i": 1,
    "input_j": 51,
    "output_index": 39
  },
  {
    "system_row": 6437,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 103,
    "input_i": 2,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 6438,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 6440,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 44
  },
  {
    "system_row": 6442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 6444,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 39
  },
  {
    "system_row": 6448,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 6449,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 6451,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 41
  },
  {
    "system_row": 6455,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 6456,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 6458,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 111,
    "input_i": 2,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 6462,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 113,
    "input_i": 2,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 6465,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 113,
    "input_i": 2,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 6466,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 113,
    "input_i": 2,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 6469,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 113,
    "input_i": 2,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 6470,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 6472,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 6474,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 115,
    "input_i": 2,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 6477,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 115,
    "input_i": 2,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 6478,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 115,
    "input_i": 2,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 6481,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 115,
    "input_i": 2,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 6482,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 6484,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 6496,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 118,
    "input_i": 2,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 6499,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 118,
    "input_i": 2,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 6500,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 118,
    "input_i": 2,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 6503,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 118,
    "input_i": 2,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 6514,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 120,
    "input_i": 2,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 6527,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 123,
    "input_i": 2,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 6529,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 123,
    "input_i": 2,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 6531,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 16
  },
  {
    "system_row": 6533,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 41
  },
  {
    "system_row": 6535,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 125,
    "input_i": 2,
    "input_j": 27,
    "output_index": 13
  },
  {
    "system_row": 6537,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 125,
    "input_i": 2,
    "input_j": 27,
    "output_index": 39
  },
  {
    "system_row": 6541,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 6543,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 18
  },
  {
    "system_row": 6545,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 44
  },
  {
    "system_row": 6547,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 13
  },
  {
    "system_row": 6549,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 39
  },
  {
    "system_row": 6552,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 6554,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 16
  },
  {
    "system_row": 6556,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 41
  },
  {
    "system_row": 6559,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 6561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 7
  },
  {
    "system_row": 6564,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 6565,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 27
  },
  {
    "system_row": 6566,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 6567,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 6570,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 51
  },
  {
    "system_row": 6580,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 10
  },
  {
    "system_row": 6583,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 6584,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 26
  },
  {
    "system_row": 6585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 6586,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 6589,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 50
  },
  {
    "system_row": 6598,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 6601,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 6602,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 25
  },
  {
    "system_row": 6603,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 30
  },
  {
    "system_row": 6604,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 6607,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 49
  },
  {
    "system_row": 6624,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 144,
    "input_i": 2,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 6631,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 2,
    "input_j": 49,
    "output_index": 18
  },
  {
    "system_row": 6633,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 2,
    "input_j": 49,
    "output_index": 44
  },
  {
    "system_row": 6635,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 16
  },
  {
    "system_row": 6637,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 41
  },
  {
    "system_row": 6639,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 13
  },
  {
    "system_row": 6641,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 39
  },
  {
    "system_row": 6649,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 151,
    "input_i": 3,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 6650,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 6652,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 44
  },
  {
    "system_row": 6654,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 6656,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 39
  },
  {
    "system_row": 6660,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 35
  },
  {
    "system_row": 6661,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 6663,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 41
  },
  {
    "system_row": 6667,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 6668,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 6670,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 3,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 6674,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 3,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 6677,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 3,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 6678,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 3,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 6681,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 3,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 6682,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 6684,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 41
  },
  {
    "system_row": 6686,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 3,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 6689,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 3,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 6690,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 3,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 6693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 3,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 6694,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 6696,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 6708,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 166,
    "input_i": 3,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 6711,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 166,
    "input_i": 3,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 6712,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 166,
    "input_i": 3,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 6715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 166,
    "input_i": 3,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 6726,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 168,
    "input_i": 3,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 6739,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 171,
    "input_i": 3,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 6741,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 171,
    "input_i": 3,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 6743,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 16
  },
  {
    "system_row": 6745,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 41
  },
  {
    "system_row": 6747,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 173,
    "input_i": 3,
    "input_j": 27,
    "output_index": 13
  },
  {
    "system_row": 6749,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 173,
    "input_i": 3,
    "input_j": 27,
    "output_index": 39
  },
  {
    "system_row": 6753,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 8
  },
  {
    "system_row": 6755,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 18
  },
  {
    "system_row": 6757,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 44
  },
  {
    "system_row": 6759,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 13
  },
  {
    "system_row": 6761,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 39
  },
  {
    "system_row": 6764,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 11
  },
  {
    "system_row": 6766,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 16
  },
  {
    "system_row": 6768,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 41
  },
  {
    "system_row": 6771,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 14
  },
  {
    "system_row": 6773,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 7
  },
  {
    "system_row": 6776,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 6777,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 27
  },
  {
    "system_row": 6778,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 6779,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 37
  },
  {
    "system_row": 6782,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 51
  },
  {
    "system_row": 6792,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 10
  },
  {
    "system_row": 6795,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 6796,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 26
  },
  {
    "system_row": 6797,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 6798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 6801,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 50
  },
  {
    "system_row": 6810,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 6
  },
  {
    "system_row": 6813,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 6814,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 25
  },
  {
    "system_row": 6815,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 30
  },
  {
    "system_row": 6816,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 6819,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 49
  },
  {
    "system_row": 6836,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 192,
    "input_i": 3,
    "input_j": 46,
    "output_index": 24
  },
  {
    "system_row": 6843,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 195,
    "input_i": 3,
    "input_j": 49,
    "output_index": 18
  },
  {
    "system_row": 6845,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 195,
    "input_i": 3,
    "input_j": 49,
    "output_index": 44
  },
  {
    "system_row": 6847,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 16
  },
  {
    "system_row": 6849,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 41
  },
  {
    "system_row": 6851,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 13
  },
  {
    "system_row": 6853,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 39
  },
  {
    "system_row": 7221,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 245,
    "input_i": 5,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 7222,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 246,
    "input_i": 5,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 7223,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 247,
    "input_i": 5,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 7225,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 7227,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 248,
    "input_i": 5,
    "input_j": 9,
    "output_index": 39
  },
  {
    "system_row": 7229,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 5,
    "input_j": 10,
    "output_index": 38
  },
  {
    "system_row": 7230,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 250,
    "input_i": 5,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 7233,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 250,
    "input_i": 5,
    "input_j": 11,
    "output_index": 27
  },
  {
    "system_row": 7234,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 250,
    "input_i": 5,
    "input_j": 11,
    "output_index": 31
  },
  {
    "system_row": 7237,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 250,
    "input_i": 5,
    "input_j": 11,
    "output_index": 51
  },
  {
    "system_row": 7238,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 7240,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 251,
    "input_i": 5,
    "input_j": 12,
    "output_index": 41
  },
  {
    "system_row": 7242,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 252,
    "input_i": 5,
    "input_j": 13,
    "output_index": 35
  },
  {
    "system_row": 7243,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 5,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 7246,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 5,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 7247,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 5,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 7250,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 5,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 7251,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 254,
    "input_i": 5,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 7253,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 255,
    "input_i": 5,
    "input_j": 16,
    "output_index": 38
  },
  {
    "system_row": 7254,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 256,
    "input_i": 5,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 7256,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 257,
    "input_i": 5,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 7257,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 5,
    "input_j": 19,
    "output_index": 9
  },
  {
    "system_row": 7262,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 259,
    "input_i": 5,
    "input_j": 20,
    "output_index": 48
  },
  {
    "system_row": 7263,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 260,
    "input_i": 5,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 7267,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 7268,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 261,
    "input_i": 5,
    "input_j": 22,
    "output_index": 47
  },
  {
    "system_row": 7271,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 262,
    "input_i": 5,
    "input_j": 23,
    "output_index": 46
  },
  {
    "system_row": 7273,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 263,
    "input_i": 5,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 7275,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 263,
    "input_i": 5,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 7277,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 264,
    "input_i": 5,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 7278,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 265,
    "input_i": 5,
    "input_j": 26,
    "output_index": 38
  },
  {
    "system_row": 7279,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 266,
    "input_i": 5,
    "input_j": 27,
    "output_index": 35
  },
  {
    "system_row": 7281,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 268,
    "input_i": 5,
    "input_j": 29,
    "output_index": 4
  },
  {
    "system_row": 7283,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 269,
    "input_i": 5,
    "input_j": 30,
    "output_index": 22
  },
  {
    "system_row": 7284,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 270,
    "input_i": 5,
    "input_j": 31,
    "output_index": 35
  },
  {
    "system_row": 7287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 13
  },
  {
    "system_row": 7288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 15
  },
  {
    "system_row": 7289,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 39
  },
  {
    "system_row": 7290,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 5,
    "input_j": 33,
    "output_index": 43
  },
  {
    "system_row": 7291,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 273,
    "input_i": 5,
    "input_j": 34,
    "output_index": 38
  },
  {
    "system_row": 7294,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 16
  },
  {
    "system_row": 7295,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 17
  },
  {
    "system_row": 7296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 41
  },
  {
    "system_row": 7297,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 5,
    "input_j": 36,
    "output_index": 45
  },
  {
    "system_row": 7298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 9
  },
  {
    "system_row": 7299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 11
  },
  {
    "system_row": 7300,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 276,
    "input_i": 5,
    "input_j": 37,
    "output_index": 33
  },
  {
    "system_row": 7306,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 12
  },
  {
    "system_row": 7307,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 14
  },
  {
    "system_row": 7308,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 5,
    "input_j": 40,
    "output_index": 36
  },
  {
    "system_row": 7313,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 7314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 46
  },
  {
    "system_row": 7315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 281,
    "input_i": 5,
    "input_j": 42,
    "output_index": 48
  },
  {
    "system_row": 7320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 6
  },
  {
    "system_row": 7322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 23
  },
  {
    "system_row": 7323,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 25
  },
  {
    "system_row": 7324,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 30
  },
  {
    "system_row": 7325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 42
  },
  {
    "system_row": 7327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 285,
    "input_i": 5,
    "input_j": 46,
    "output_index": 49
  },
  {
    "system_row": 7333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 288,
    "input_i": 5,
    "input_j": 49,
    "output_index": 22
  },
  {
    "system_row": 7334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 289,
    "input_i": 5,
    "input_j": 50,
    "output_index": 38
  },
  {
    "system_row": 7335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 290,
    "input_i": 5,
    "input_j": 51,
    "output_index": 35
  },
  {
    "system_row": 7336,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 7338,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 7342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 38
  },
  {
    "system_row": 7343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 7345,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 39
  },
  {
    "system_row": 7349,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 7350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 7352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 297,
    "input_i": 6,
    "input_j": 13,
    "output_index": 41
  },
  {
    "system_row": 7356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 299,
    "input_i": 6,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 7359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 299,
    "input_i": 6,
    "input_j": 15,
    "output_index": 26
  },
  {
    "system_row": 7360,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 299,
    "input_i": 6,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 7363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 299,
    "input_i": 6,
    "input_j": 15,
    "output_index": 50
  },
  {
    "system_row": 7364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 7366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 300,
    "input_i": 6,
    "input_j": 16,
    "output_index": 39
  },
  {
    "system_row": 7368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 301,
    "input_i": 6,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 7371,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 301,
    "input_i": 6,
    "input_j": 17,
    "output_index": 27
  },
  {
    "system_row": 7372,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 301,
    "input_i": 6,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 7375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 301,
    "input_i": 6,
    "input_j": 17,
    "output_index": 51
  },
  {
    "system_row": 7376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 302,
    "input_i": 6,
    "input_j": 18,
    "output_index": 28
  },
  {
    "system_row": 7387,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 304,
    "input_i": 6,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 7389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 304,
    "input_i": 6,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 7390,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 304,
    "input_i": 6,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 7402,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 306,
    "input_i": 6,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 7412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 310,
    "input_i": 6,
    "input_j": 26,
    "output_index": 13
  },
  {
    "system_row": 7414,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 310,
    "input_i": 6,
    "input_j": 26,
    "output_index": 39
  },
  {
    "system_row": 7416,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 16
  },
  {
    "system_row": 7418,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 41
  },
  {
    "system_row": 7423,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 46
  },
  {
    "system_row": 7425,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 7427,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 41
  },
  {
    "system_row": 7430,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 7432,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 7434,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 39
  },
  {
    "system_row": 7437,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 7439,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 7442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 7443,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 26
  },
  {
    "system_row": 7444,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 7445,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 7448,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 50
  },
  {
    "system_row": 7458,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 7
  },
  {
    "system_row": 7461,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 7462,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 27
  },
  {
    "system_row": 7463,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 7464,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 7467,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 51
  },
  {
    "system_row": 7476,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 7477,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 7478,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 7479,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 7496,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 330,
    "input_i": 6,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 7500,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 334,
    "input_i": 6,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 7502,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 334,
    "input_i": 6,
    "input_j": 50,
    "output_index": 39
  },
  {
    "system_row": 7504,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 7506,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 41
  },
  {
    "system_row": 7510,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 32
  },
  {
    "system_row": 7511,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 7513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 44
  },
  {
    "system_row": 7517,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 7518,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 341,
    "input_i": 7,
    "input_j": 13,
    "output_index": 28
  },
  {
    "system_row": 7521,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 343,
    "input_i": 7,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 7523,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 343,
    "input_i": 7,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 7524,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 343,
    "input_i": 7,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 7526,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 7528,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 7530,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 345,
    "input_i": 7,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 7533,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 345,
    "input_i": 7,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 7534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 345,
    "input_i": 7,
    "input_j": 17,
    "output_index": 30
  },
  {
    "system_row": 7537,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 345,
    "input_i": 7,
    "input_j": 17,
    "output_index": 49
  },
  {
    "system_row": 7538,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 7540,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 7548,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 348,
    "input_i": 7,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 7551,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 348,
    "input_i": 7,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 7552,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 348,
    "input_i": 7,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 7555,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 348,
    "input_i": 7,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 7566,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 7579,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 353,
    "input_i": 7,
    "input_j": 25,
    "output_index": 16
  },
  {
    "system_row": 7581,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 353,
    "input_i": 7,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 7583,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 18
  },
  {
    "system_row": 7585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 44
  },
  {
    "system_row": 7590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 7592,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 16
  },
  {
    "system_row": 7594,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 41
  },
  {
    "system_row": 7598,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 7600,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 7602,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 44
  },
  {
    "system_row": 7606,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 7607,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 7608,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 7609,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 7610,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 7619,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 7622,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 7623,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 7624,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 7625,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 7628,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 7637,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 7640,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 7641,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 7642,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 7643,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 7646,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 7661,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 7667,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 7669,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 41
  },
  {
    "system_row": 7671,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 7673,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 44
  },
  {
    "system_row": 7862,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 7863,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 424,
    "input_i": 9,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 7865,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 7867,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 425,
    "input_i": 9,
    "input_j": 12,
    "output_index": 44
  },
  {
    "system_row": 7869,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 426,
    "input_i": 9,
    "input_j": 13,
    "output_index": 32
  },
  {
    "system_row": 7870,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 427,
    "input_i": 9,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 7873,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 427,
    "input_i": 9,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 7874,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 427,
    "input_i": 9,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 7877,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 427,
    "input_i": 9,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 7878,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 428,
    "input_i": 9,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 7880,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 429,
    "input_i": 9,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 7882,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 430,
    "input_i": 9,
    "input_j": 17,
    "output_index": 48
  },
  {
    "system_row": 7883,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 38
  },
  {
    "system_row": 7884,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 432,
    "input_i": 9,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 7888,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 433,
    "input_i": 9,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 7892,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 434,
    "input_i": 9,
    "input_j": 21,
    "output_index": 46
  },
  {
    "system_row": 7894,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 7895,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 435,
    "input_i": 9,
    "input_j": 22,
    "output_index": 45
  },
  {
    "system_row": 7896,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 436,
    "input_i": 9,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 7900,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 437,
    "input_i": 9,
    "input_j": 24,
    "output_index": 16
  },
  {
    "system_row": 7902,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 437,
    "input_i": 9,
    "input_j": 24,
    "output_index": 41
  },
  {
    "system_row": 7904,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 438,
    "input_i": 9,
    "input_j": 25,
    "output_index": 38
  },
  {
    "system_row": 7905,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 22
  },
  {
    "system_row": 7906,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 32
  },
  {
    "system_row": 7908,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 13
  },
  {
    "system_row": 7909,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 15
  },
  {
    "system_row": 7910,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 39
  },
  {
    "system_row": 7911,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 442,
    "input_i": 9,
    "input_j": 29,
    "output_index": 43
  },
  {
    "system_row": 7912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 38
  },
  {
    "system_row": 7913,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 444,
    "input_i": 9,
    "input_j": 31,
    "output_index": 32
  },
  {
    "system_row": 7916,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 446,
    "input_i": 9,
    "input_j": 33,
    "output_index": 4
  },
  {
    "system_row": 7918,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 22
  },
  {
    "system_row": 7921,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 18
  },
  {
    "system_row": 7922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 20
  },
  {
    "system_row": 7923,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 44
  },
  {
    "system_row": 7924,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 9,
    "input_j": 36,
    "output_index": 47
  },
  {
    "system_row": 7925,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 5
  },
  {
    "system_row": 7926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 8
  },
  {
    "system_row": 7927,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 450,
    "input_i": 9,
    "input_j": 37,
    "output_index": 29
  },
  {
    "system_row": 7934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 7935,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 46
  },
  {
    "system_row": 7936,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 9,
    "input_j": 40,
    "output_index": 48
  },
  {
    "system_row": 7939,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 12
  },
  {
    "system_row": 7940,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 14
  },
  {
    "system_row": 7941,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 36
  },
  {
    "system_row": 7947,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 10
  },
  {
    "system_row": 7949,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 21
  },
  {
    "system_row": 7950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 26
  },
  {
    "system_row": 7951,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 34
  },
  {
    "system_row": 7952,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 40
  },
  {
    "system_row": 7954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 9,
    "input_j": 46,
    "output_index": 50
  },
  {
    "system_row": 7960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 462,
    "input_i": 9,
    "input_j": 49,
    "output_index": 38
  },
  {
    "system_row": 7961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 22
  },
  {
    "system_row": 7962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 32
  },
  {
    "system_row": 7965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 7966,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 7968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 467,
    "input_i": 10,
    "input_j": 13,
    "output_index": 44
  },
  {
    "system_row": 7972,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 469,
    "input_i": 10,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 7975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 469,
    "input_i": 10,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 7976,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 469,
    "input_i": 10,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 7979,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 469,
    "input_i": 10,
    "input_j": 15,
    "output_index": 49
  },
  {
    "system_row": 7980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 10,
    "input_j": 16,
    "output_index": 28
  },
  {
    "system_row": 7981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 471,
    "input_i": 10,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 7983,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 471,
    "input_i": 10,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 7984,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 471,
    "input_i": 10,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 7986,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 7988,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 39
  },
  {
    "system_row": 8000,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 474,
    "input_i": 10,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 8003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 474,
    "input_i": 10,
    "input_j": 20,
    "output_index": 27
  },
  {
    "system_row": 8004,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 474,
    "input_i": 10,
    "input_j": 20,
    "output_index": 31
  },
  {
    "system_row": 8007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 474,
    "input_i": 10,
    "input_j": 20,
    "output_index": 51
  },
  {
    "system_row": 8014,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 8027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 479,
    "input_i": 10,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 8029,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 479,
    "input_i": 10,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 8032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 8034,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 44
  },
  {
    "system_row": 8038,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 8040,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 13
  },
  {
    "system_row": 8042,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 39
  },
  {
    "system_row": 8044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 8046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 44
  },
  {
    "system_row": 8050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 46
  },
  {
    "system_row": 8053,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 8055,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 8058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 8059,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 8060,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 30
  },
  {
    "system_row": 8061,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 8064,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 49
  },
  {
    "system_row": 8074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 8075,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 8076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 8077,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 8085,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 8088,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 8089,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 8090,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 8091,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 8094,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 8109,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 8115,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 8117,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 39
  },
  {
    "system_row": 8120,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 8122,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 44
  },
  {
    "system_row": 8290,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 546,
    "input_i": 12,
    "input_j": 13,
    "output_index": 22
  },
  {
    "system_row": 8291,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 547,
    "input_i": 12,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 8294,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 548,
    "input_i": 12,
    "input_j": 15,
    "output_index": 48
  },
  {
    "system_row": 8295,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 549,
    "input_i": 12,
    "input_j": 16,
    "output_index": 32
  },
  {
    "system_row": 8296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 550,
    "input_i": 12,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 8298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 35
  },
  {
    "system_row": 8301,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 552,
    "input_i": 12,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 8303,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 553,
    "input_i": 12,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 8305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 554,
    "input_i": 12,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 8309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 8310,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 555,
    "input_i": 12,
    "input_j": 22,
    "output_index": 43
  },
  {
    "system_row": 8311,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 556,
    "input_i": 12,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 8315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 557,
    "input_i": 12,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 8317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 557,
    "input_i": 12,
    "input_j": 24,
    "output_index": 39
  },
  {
    "system_row": 8319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 558,
    "input_i": 12,
    "input_j": 25,
    "output_index": 35
  },
  {
    "system_row": 8320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 32
  },
  {
    "system_row": 8321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 22
  },
  {
    "system_row": 8323,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 16
  },
  {
    "system_row": 8324,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 17
  },
  {
    "system_row": 8325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 41
  },
  {
    "system_row": 8326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 562,
    "input_i": 12,
    "input_j": 29,
    "output_index": 45
  },
  {
    "system_row": 8327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 35
  },
  {
    "system_row": 8328,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 22
  },
  {
    "system_row": 8331,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 18
  },
  {
    "system_row": 8332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 20
  },
  {
    "system_row": 8333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 44
  },
  {
    "system_row": 8334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 566,
    "input_i": 12,
    "input_j": 33,
    "output_index": 47
  },
  {
    "system_row": 8335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 567,
    "input_i": 12,
    "input_j": 34,
    "output_index": 32
  },
  {
    "system_row": 8338,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 569,
    "input_i": 12,
    "input_j": 36,
    "output_index": 4
  },
  {
    "system_row": 8341,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 8342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 46
  },
  {
    "system_row": 8343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 570,
    "input_i": 12,
    "input_j": 37,
    "output_index": 48
  },
  {
    "system_row": 8348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 5
  },
  {
    "system_row": 8349,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 8350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 12,
    "input_j": 40,
    "output_index": 29
  },
  {
    "system_row": 8354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 9
  },
  {
    "system_row": 8355,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 11
  },
  {
    "system_row": 8356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 33
  },
  {
    "system_row": 8362,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 7
  },
  {
    "system_row": 8364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 19
  },
  {
    "system_row": 8365,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 27
  },
  {
    "system_row": 8366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 31
  },
  {
    "system_row": 8367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 37
  },
  {
    "system_row": 8369,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 12,
    "input_j": 46,
    "output_index": 51
  },
  {
    "system_row": 8375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 582,
    "input_i": 12,
    "input_j": 49,
    "output_index": 35
  },
  {
    "system_row": 8376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 32
  },
  {
    "system_row": 8377,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 22
  },
  {
    "system_row": 8380,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 586,
    "input_i": 13,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 8382,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 8384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 13,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 8386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 8387,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 18
  },
  {
    "system_row": 8389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 8390,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 30
  },
  {
    "system_row": 8392,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 47
  },
  {
    "system_row": 8393,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 588,
    "input_i": 13,
    "input_j": 17,
    "output_index": 49
  },
  {
    "system_row": 8394,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 8396,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 13,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 8400,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 8401,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 8403,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 8404,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 8406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 45
  },
  {
    "system_row": 8407,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 13,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 8409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 8415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 592,
    "input_i": 13,
    "input_j": 21,
    "output_index": 44
  },
  {
    "system_row": 8418,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 593,
    "input_i": 13,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 8420,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 8426,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 594,
    "input_i": 13,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 8430,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 595,
    "input_i": 13,
    "input_j": 24,
    "output_index": 38
  },
  {
    "system_row": 8431,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 16
  },
  {
    "system_row": 8433,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 596,
    "input_i": 13,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 8435,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 18
  },
  {
    "system_row": 8437,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 597,
    "input_i": 13,
    "input_j": 26,
    "output_index": 44
  },
  {
    "system_row": 8439,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 598,
    "input_i": 13,
    "input_j": 27,
    "output_index": 28
  },
  {
    "system_row": 8442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 8443,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 600,
    "input_i": 13,
    "input_j": 29,
    "output_index": 35
  },
  {
    "system_row": 8444,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 16
  },
  {
    "system_row": 8446,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 601,
    "input_i": 13,
    "input_j": 30,
    "output_index": 41
  },
  {
    "system_row": 8448,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 602,
    "input_i": 13,
    "input_j": 31,
    "output_index": 28
  },
  {
    "system_row": 8450,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 8451,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 604,
    "input_i": 13,
    "input_j": 33,
    "output_index": 32
  },
  {
    "system_row": 8452,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 8454,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 605,
    "input_i": 13,
    "input_j": 34,
    "output_index": 44
  },
  {
    "system_row": 8457,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 22
  },
  {
    "system_row": 8458,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 607,
    "input_i": 13,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 8459,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 8460,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 8461,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 8462,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 8463,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 4
  },
  {
    "system_row": 8464,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 608,
    "input_i": 13,
    "input_j": 37,
    "output_index": 28
  },
  {
    "system_row": 8471,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 8472,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 18
  },
  {
    "system_row": 8473,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 20
  },
  {
    "system_row": 8474,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 8475,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 8476,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 8477,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 8478,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 44
  },
  {
    "system_row": 8479,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 47
  },
  {
    "system_row": 8480,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 611,
    "input_i": 13,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 8489,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 8490,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 16
  },
  {
    "system_row": 8491,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 17
  },
  {
    "system_row": 8492,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 8493,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 8494,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 8495,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 8496,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 41
  },
  {
    "system_row": 8497,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 45
  },
  {
    "system_row": 8498,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 613,
    "input_i": 13,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 8512,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 12
  },
  {
    "system_row": 8513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 617,
    "input_i": 13,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 8519,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 8521,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 620,
    "input_i": 13,
    "input_j": 49,
    "output_index": 41
  },
  {
    "system_row": 8523,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 8525,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 621,
    "input_i": 13,
    "input_j": 50,
    "output_index": 44
  },
  {
    "system_row": 8527,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 622,
    "input_i": 13,
    "input_j": 51,
    "output_index": 28
  },
  {
    "system_row": 8675,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 660,
    "input_i": 15,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 8680,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 660,
    "input_i": 15,
    "input_j": 16,
    "output_index": 47
  },
  {
    "system_row": 8693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 662,
    "input_i": 15,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 8698,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 662,
    "input_i": 15,
    "input_j": 18,
    "output_index": 45
  },
  {
    "system_row": 8727,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 666,
    "input_i": 15,
    "input_j": 22,
    "output_index": 38
  },
  {
    "system_row": 8742,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 669,
    "input_i": 15,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 8745,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 669,
    "input_i": 15,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 8746,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 669,
    "input_i": 15,
    "input_j": 25,
    "output_index": 34
  },
  {
    "system_row": 8749,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 669,
    "input_i": 15,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 8750,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 670,
    "input_i": 15,
    "input_j": 26,
    "output_index": 6
  },
  {
    "system_row": 8753,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 670,
    "input_i": 15,
    "input_j": 26,
    "output_index": 25
  },
  {
    "system_row": 8754,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 670,
    "input_i": 15,
    "input_j": 26,
    "output_index": 30
  },
  {
    "system_row": 8757,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 670,
    "input_i": 15,
    "input_j": 26,
    "output_index": 49
  },
  {
    "system_row": 8758,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 671,
    "input_i": 15,
    "input_j": 27,
    "output_index": 0
  },
  {
    "system_row": 8760,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 671,
    "input_i": 15,
    "input_j": 27,
    "output_index": 2
  },
  {
    "system_row": 8761,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 671,
    "input_i": 15,
    "input_j": 27,
    "output_index": 3
  },
  {
    "system_row": 8769,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 673,
    "input_i": 15,
    "input_j": 29,
    "output_index": 33
  },
  {
    "system_row": 8771,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 674,
    "input_i": 15,
    "input_j": 30,
    "output_index": 10
  },
  {
    "system_row": 8774,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 674,
    "input_i": 15,
    "input_j": 30,
    "output_index": 26
  },
  {
    "system_row": 8775,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 674,
    "input_i": 15,
    "input_j": 30,
    "output_index": 34
  },
  {
    "system_row": 8778,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 674,
    "input_i": 15,
    "input_j": 30,
    "output_index": 50
  },
  {
    "system_row": 8779,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 675,
    "input_i": 15,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 8781,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 675,
    "input_i": 15,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 8782,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 675,
    "input_i": 15,
    "input_j": 31,
    "output_index": 3
  },
  {
    "system_row": 8788,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 677,
    "input_i": 15,
    "input_j": 33,
    "output_index": 29
  },
  {
    "system_row": 8790,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 678,
    "input_i": 15,
    "input_j": 34,
    "output_index": 6
  },
  {
    "system_row": 8793,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 678,
    "input_i": 15,
    "input_j": 34,
    "output_index": 25
  },
  {
    "system_row": 8794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 678,
    "input_i": 15,
    "input_j": 34,
    "output_index": 30
  },
  {
    "system_row": 8797,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 678,
    "input_i": 15,
    "input_j": 34,
    "output_index": 49
  },
  {
    "system_row": 8800,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 680,
    "input_i": 15,
    "input_j": 36,
    "output_index": 22
  },
  {
    "system_row": 8819,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 684,
    "input_i": 15,
    "input_j": 40,
    "output_index": 18
  },
  {
    "system_row": 8824,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 684,
    "input_i": 15,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 8839,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 686,
    "input_i": 15,
    "input_j": 42,
    "output_index": 16
  },
  {
    "system_row": 8844,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 686,
    "input_i": 15,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 8871,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 690,
    "input_i": 15,
    "input_j": 46,
    "output_index": 12
  },
  {
    "system_row": 8885,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 693,
    "input_i": 15,
    "input_j": 49,
    "output_index": 10
  },
  {
    "system_row": 8888,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 693,
    "input_i": 15,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 8889,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 693,
    "input_i": 15,
    "input_j": 49,
    "output_index": 34
  },
  {
    "system_row": 8892,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 693,
    "input_i": 15,
    "input_j": 49,
    "output_index": 50
  },
  {
    "system_row": 8893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 694,
    "input_i": 15,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 8896,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 694,
    "input_i": 15,
    "input_j": 50,
    "output_index": 25
  },
  {
    "system_row": 8897,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 694,
    "input_i": 15,
    "input_j": 50,
    "output_index": 30
  },
  {
    "system_row": 8900,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 694,
    "input_i": 15,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 8901,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 695,
    "input_i": 15,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 8903,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 695,
    "input_i": 15,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 8904,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 695,
    "input_i": 15,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 8906,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 696,
    "input_i": 16,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 8908,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 8910,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 697,
    "input_i": 16,
    "input_j": 18,
    "output_index": 39
  },
  {
    "system_row": 8922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 8923,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 8925,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 27
  },
  {
    "system_row": 8926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 31
  },
  {
    "system_row": 8928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 43
  },
  {
    "system_row": 8929,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 699,
    "input_i": 16,
    "input_j": 20,
    "output_index": 51
  },
  {
    "system_row": 8932,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 701,
    "input_i": 16,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 8934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 8940,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 16,
    "input_j": 23,
    "output_index": 39
  },
  {
    "system_row": 8944,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 703,
    "input_i": 16,
    "input_j": 24,
    "output_index": 35
  },
  {
    "system_row": 8945,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 8947,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 8949,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 705,
    "input_i": 16,
    "input_j": 26,
    "output_index": 28
  },
  {
    "system_row": 8950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 8952,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 44
  },
  {
    "system_row": 8956,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 8957,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 708,
    "input_i": 16,
    "input_j": 29,
    "output_index": 38
  },
  {
    "system_row": 8958,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 13
  },
  {
    "system_row": 8960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 709,
    "input_i": 16,
    "input_j": 30,
    "output_index": 39
  },
  {
    "system_row": 8962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 8964,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 44
  },
  {
    "system_row": 8967,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 22
  },
  {
    "system_row": 8968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 712,
    "input_i": 16,
    "input_j": 33,
    "output_index": 46
  },
  {
    "system_row": 8969,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 28
  },
  {
    "system_row": 8971,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 8972,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 715,
    "input_i": 16,
    "input_j": 36,
    "output_index": 32
  },
  {
    "system_row": 8973,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 8974,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 18
  },
  {
    "system_row": 8975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 20
  },
  {
    "system_row": 8976,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 8977,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 8978,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 30
  },
  {
    "system_row": 8979,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 8980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 44
  },
  {
    "system_row": 8981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 47
  },
  {
    "system_row": 8982,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 716,
    "input_i": 16,
    "input_j": 37,
    "output_index": 49
  },
  {
    "system_row": 8992,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 8993,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 8994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 8995,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 8996,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 4
  },
  {
    "system_row": 8997,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 16,
    "input_j": 40,
    "output_index": 28
  },
  {
    "system_row": 9003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 9004,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 9005,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 15
  },
  {
    "system_row": 9006,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 9007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 9008,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 9009,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 9010,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 39
  },
  {
    "system_row": 9011,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 43
  },
  {
    "system_row": 9012,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 9026,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 9027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 725,
    "input_i": 16,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 9033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 9035,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 728,
    "input_i": 16,
    "input_j": 49,
    "output_index": 39
  },
  {
    "system_row": 9037,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 28
  },
  {
    "system_row": 9038,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 9040,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 44
  },
  {
    "system_row": 9043,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 731,
    "input_i": 17,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 9048,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 731,
    "input_i": 17,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 9077,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 735,
    "input_i": 17,
    "input_j": 22,
    "output_index": 35
  },
  {
    "system_row": 9092,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 738,
    "input_i": 17,
    "input_j": 25,
    "output_index": 7
  },
  {
    "system_row": 9095,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 738,
    "input_i": 17,
    "input_j": 25,
    "output_index": 27
  },
  {
    "system_row": 9096,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 738,
    "input_i": 17,
    "input_j": 25,
    "output_index": 31
  },
  {
    "system_row": 9099,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 738,
    "input_i": 17,
    "input_j": 25,
    "output_index": 51
  },
  {
    "system_row": 9100,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 739,
    "input_i": 17,
    "input_j": 26,
    "output_index": 0
  },
  {
    "system_row": 9102,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 739,
    "input_i": 17,
    "input_j": 26,
    "output_index": 2
  },
  {
    "system_row": 9103,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 739,
    "input_i": 17,
    "input_j": 26,
    "output_index": 3
  },
  {
    "system_row": 9105,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 740,
    "input_i": 17,
    "input_j": 27,
    "output_index": 6
  },
  {
    "system_row": 9108,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 740,
    "input_i": 17,
    "input_j": 27,
    "output_index": 25
  },
  {
    "system_row": 9109,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 740,
    "input_i": 17,
    "input_j": 27,
    "output_index": 30
  },
  {
    "system_row": 9112,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 740,
    "input_i": 17,
    "input_j": 27,
    "output_index": 49
  },
  {
    "system_row": 9119,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 742,
    "input_i": 17,
    "input_j": 29,
    "output_index": 36
  },
  {
    "system_row": 9121,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 743,
    "input_i": 17,
    "input_j": 30,
    "output_index": 7
  },
  {
    "system_row": 9124,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 743,
    "input_i": 17,
    "input_j": 30,
    "output_index": 27
  },
  {
    "system_row": 9125,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 743,
    "input_i": 17,
    "input_j": 30,
    "output_index": 31
  },
  {
    "system_row": 9128,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 743,
    "input_i": 17,
    "input_j": 30,
    "output_index": 51
  },
  {
    "system_row": 9129,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 744,
    "input_i": 17,
    "input_j": 31,
    "output_index": 6
  },
  {
    "system_row": 9132,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 744,
    "input_i": 17,
    "input_j": 31,
    "output_index": 25
  },
  {
    "system_row": 9133,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 744,
    "input_i": 17,
    "input_j": 31,
    "output_index": 30
  },
  {
    "system_row": 9136,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 744,
    "input_i": 17,
    "input_j": 31,
    "output_index": 49
  },
  {
    "system_row": 9139,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 746,
    "input_i": 17,
    "input_j": 33,
    "output_index": 22
  },
  {
    "system_row": 9143,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 747,
    "input_i": 17,
    "input_j": 34,
    "output_index": 0
  },
  {
    "system_row": 9145,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 747,
    "input_i": 17,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 9146,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 747,
    "input_i": 17,
    "input_j": 34,
    "output_index": 3
  },
  {
    "system_row": 9152,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 749,
    "input_i": 17,
    "input_j": 36,
    "output_index": 29
  },
  {
    "system_row": 9155,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 750,
    "input_i": 17,
    "input_j": 37,
    "output_index": 18
  },
  {
    "system_row": 9160,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 750,
    "input_i": 17,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 9189,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 755,
    "input_i": 17,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 9194,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 755,
    "input_i": 17,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 9221,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 17,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 9235,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 762,
    "input_i": 17,
    "input_j": 49,
    "output_index": 7
  },
  {
    "system_row": 9238,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 762,
    "input_i": 17,
    "input_j": 49,
    "output_index": 27
  },
  {
    "system_row": 9239,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 762,
    "input_i": 17,
    "input_j": 49,
    "output_index": 31
  },
  {
    "system_row": 9242,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 762,
    "input_i": 17,
    "input_j": 49,
    "output_index": 51
  },
  {
    "system_row": 9243,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 763,
    "input_i": 17,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 9245,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 763,
    "input_i": 17,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 9246,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 763,
    "input_i": 17,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 9248,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 764,
    "input_i": 17,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 9251,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 764,
    "input_i": 17,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 9252,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 764,
    "input_i": 17,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 9255,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 764,
    "input_i": 17,
    "input_j": 51,
    "output_index": 49
  },
  {
    "system_row": 9266,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 9278,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 768,
    "input_i": 18,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 9282,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 770,
    "input_i": 18,
    "input_j": 24,
    "output_index": 32
  },
  {
    "system_row": 9283,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 18,
    "input_j": 25,
    "output_index": 28
  },
  {
    "system_row": 9284,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 13
  },
  {
    "system_row": 9286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 39
  },
  {
    "system_row": 9288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 16
  },
  {
    "system_row": 9290,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 41
  },
  {
    "system_row": 9294,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 22
  },
  {
    "system_row": 9295,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 46
  },
  {
    "system_row": 9296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 776,
    "input_i": 18,
    "input_j": 30,
    "output_index": 28
  },
  {
    "system_row": 9297,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 9299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 41
  },
  {
    "system_row": 9302,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 9303,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 38
  },
  {
    "system_row": 9304,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 9306,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 39
  },
  {
    "system_row": 9309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 9310,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 35
  },
  {
    "system_row": 9311,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 9312,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 16
  },
  {
    "system_row": 9313,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 17
  },
  {
    "system_row": 9314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 9315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 26
  },
  {
    "system_row": 9316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 9317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 9318,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 41
  },
  {
    "system_row": 9319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 45
  },
  {
    "system_row": 9320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 50
  },
  {
    "system_row": 9330,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 7
  },
  {
    "system_row": 9331,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 9332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 15
  },
  {
    "system_row": 9333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 9334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 27
  },
  {
    "system_row": 9335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 9336,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 9337,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 39
  },
  {
    "system_row": 9338,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 43
  },
  {
    "system_row": 9339,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 51
  },
  {
    "system_row": 9348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 9349,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 9350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 9351,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 9352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 4
  },
  {
    "system_row": 9353,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 28
  },
  {
    "system_row": 9367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 9368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 9371,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 795,
    "input_i": 18,
    "input_j": 49,
    "output_index": 28
  },
  {
    "system_row": 9372,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 9374,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 39
  },
  {
    "system_row": 9376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 9378,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 41
  },
  {
    "system_row": 9627,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 831,
    "input_i": 20,
    "input_j": 22,
    "output_index": 32
  },
  {
    "system_row": 9638,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 834,
    "input_i": 20,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 9640,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 834,
    "input_i": 20,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 9641,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 834,
    "input_i": 20,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 9643,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 835,
    "input_i": 20,
    "input_j": 26,
    "output_index": 7
  },
  {
    "system_row": 9646,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 835,
    "input_i": 20,
    "input_j": 26,
    "output_index": 27
  },
  {
    "system_row": 9647,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 835,
    "input_i": 20,
    "input_j": 26,
    "output_index": 31
  },
  {
    "system_row": 9650,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 835,
    "input_i": 20,
    "input_j": 26,
    "output_index": 51
  },
  {
    "system_row": 9651,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 836,
    "input_i": 20,
    "input_j": 27,
    "output_index": 10
  },
  {
    "system_row": 9654,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 836,
    "input_i": 20,
    "input_j": 27,
    "output_index": 26
  },
  {
    "system_row": 9655,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 836,
    "input_i": 20,
    "input_j": 27,
    "output_index": 34
  },
  {
    "system_row": 9658,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 836,
    "input_i": 20,
    "input_j": 27,
    "output_index": 50
  },
  {
    "system_row": 9663,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 838,
    "input_i": 20,
    "input_j": 29,
    "output_index": 22
  },
  {
    "system_row": 9667,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 839,
    "input_i": 20,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 9669,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 839,
    "input_i": 20,
    "input_j": 30,
    "output_index": 2
  },
  {
    "system_row": 9670,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 839,
    "input_i": 20,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 9672,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 840,
    "input_i": 20,
    "input_j": 31,
    "output_index": 10
  },
  {
    "system_row": 9675,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 840,
    "input_i": 20,
    "input_j": 31,
    "output_index": 26
  },
  {
    "system_row": 9676,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 840,
    "input_i": 20,
    "input_j": 31,
    "output_index": 34
  },
  {
    "system_row": 9679,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 840,
    "input_i": 20,
    "input_j": 31,
    "output_index": 50
  },
  {
    "system_row": 9684,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 842,
    "input_i": 20,
    "input_j": 33,
    "output_index": 36
  },
  {
    "system_row": 9686,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 843,
    "input_i": 20,
    "input_j": 34,
    "output_index": 7
  },
  {
    "system_row": 9689,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 843,
    "input_i": 20,
    "input_j": 34,
    "output_index": 27
  },
  {
    "system_row": 9690,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 843,
    "input_i": 20,
    "input_j": 34,
    "output_index": 31
  },
  {
    "system_row": 9693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 843,
    "input_i": 20,
    "input_j": 34,
    "output_index": 51
  },
  {
    "system_row": 9698,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 845,
    "input_i": 20,
    "input_j": 36,
    "output_index": 33
  },
  {
    "system_row": 9701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 846,
    "input_i": 20,
    "input_j": 37,
    "output_index": 16
  },
  {
    "system_row": 9706,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 846,
    "input_i": 20,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 9723,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 849,
    "input_i": 20,
    "input_j": 40,
    "output_index": 13
  },
  {
    "system_row": 9728,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 849,
    "input_i": 20,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 9770,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 9781,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 20,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 9783,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 20,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 9784,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 20,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 9786,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 859,
    "input_i": 20,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 9789,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 859,
    "input_i": 20,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 9790,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 859,
    "input_i": 20,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 9793,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 859,
    "input_i": 20,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 9794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 860,
    "input_i": 20,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 9797,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 860,
    "input_i": 20,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 9798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 860,
    "input_i": 20,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 9801,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 860,
    "input_i": 20,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 10022,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 892,
    "input_i": 22,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 10024,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 893,
    "input_i": 22,
    "input_j": 25,
    "output_index": 5
  },
  {
    "system_row": 10025,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 894,
    "input_i": 22,
    "input_j": 26,
    "output_index": 9
  },
  {
    "system_row": 10026,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 895,
    "input_i": 22,
    "input_j": 27,
    "output_index": 12
  },
  {
    "system_row": 10028,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 10030,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 23
  },
  {
    "system_row": 10031,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 25
  },
  {
    "system_row": 10032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 30
  },
  {
    "system_row": 10033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 42
  },
  {
    "system_row": 10035,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 897,
    "input_i": 22,
    "input_j": 29,
    "output_index": 49
  },
  {
    "system_row": 10036,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 898,
    "input_i": 22,
    "input_j": 30,
    "output_index": 5
  },
  {
    "system_row": 10037,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 899,
    "input_i": 22,
    "input_j": 31,
    "output_index": 12
  },
  {
    "system_row": 10042,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 10
  },
  {
    "system_row": 10044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 21
  },
  {
    "system_row": 10045,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 26
  },
  {
    "system_row": 10046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 34
  },
  {
    "system_row": 10047,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 40
  },
  {
    "system_row": 10049,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 22,
    "input_j": 33,
    "output_index": 50
  },
  {
    "system_row": 10050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 902,
    "input_i": 22,
    "input_j": 34,
    "output_index": 9
  },
  {
    "system_row": 10055,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 7
  },
  {
    "system_row": 10057,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 19
  },
  {
    "system_row": 10058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 27
  },
  {
    "system_row": 10059,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 31
  },
  {
    "system_row": 10060,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 37
  },
  {
    "system_row": 10062,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 904,
    "input_i": 22,
    "input_j": 36,
    "output_index": 51
  },
  {
    "system_row": 10064,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 14
  },
  {
    "system_row": 10065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 36
  },
  {
    "system_row": 10066,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 905,
    "input_i": 22,
    "input_j": 37,
    "output_index": 38
  },
  {
    "system_row": 10074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 11
  },
  {
    "system_row": 10075,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 33
  },
  {
    "system_row": 10076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 22,
    "input_j": 40,
    "output_index": 35
  },
  {
    "system_row": 10080,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 8
  },
  {
    "system_row": 10081,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 29
  },
  {
    "system_row": 10082,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 910,
    "input_i": 22,
    "input_j": 42,
    "output_index": 32
  },
  {
    "system_row": 10087,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 914,
    "input_i": 22,
    "input_j": 46,
    "output_index": 4
  },
  {
    "system_row": 10092,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 917,
    "input_i": 22,
    "input_j": 49,
    "output_index": 5
  },
  {
    "system_row": 10093,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 918,
    "input_i": 22,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 10094,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 919,
    "input_i": 22,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 10409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 975,
    "input_i": 25,
    "input_j": 26,
    "output_index": 13
  },
  {
    "system_row": 10411,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 975,
    "input_i": 25,
    "input_j": 26,
    "output_index": 39
  },
  {
    "system_row": 10413,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 976,
    "input_i": 25,
    "input_j": 27,
    "output_index": 16
  },
  {
    "system_row": 10415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 976,
    "input_i": 25,
    "input_j": 27,
    "output_index": 41
  },
  {
    "system_row": 10420,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 978,
    "input_i": 25,
    "input_j": 29,
    "output_index": 46
  },
  {
    "system_row": 10422,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 980,
    "input_i": 25,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 10424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 980,
    "input_i": 25,
    "input_j": 31,
    "output_index": 41
  },
  {
    "system_row": 10427,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 982,
    "input_i": 25,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 10429,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 983,
    "input_i": 25,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 10431,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 983,
    "input_i": 25,
    "input_j": 34,
    "output_index": 39
  },
  {
    "system_row": 10434,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 985,
    "input_i": 25,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 10436,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 10439,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 10440,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 26
  },
  {
    "system_row": 10441,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 10442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 10445,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 25,
    "input_j": 37,
    "output_index": 50
  },
  {
    "system_row": 10455,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 7
  },
  {
    "system_row": 10458,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 10459,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 27
  },
  {
    "system_row": 10460,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 10461,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 10464,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 989,
    "input_i": 25,
    "input_j": 40,
    "output_index": 51
  },
  {
    "system_row": 10473,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 10474,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 10475,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 10476,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 10493,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 995,
    "input_i": 25,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 10497,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 10499,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 39
  },
  {
    "system_row": 10501,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1000,
    "input_i": 25,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 10503,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1000,
    "input_i": 25,
    "input_j": 51,
    "output_index": 41
  },
  {
    "system_row": 10505,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1001,
    "input_i": 26,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 10507,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1001,
    "input_i": 26,
    "input_j": 27,
    "output_index": 44
  },
  {
    "system_row": 10511,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 14
  },
  {
    "system_row": 10513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 13
  },
  {
    "system_row": 10515,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 39
  },
  {
    "system_row": 10517,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1005,
    "input_i": 26,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 10519,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1005,
    "input_i": 26,
    "input_j": 31,
    "output_index": 44
  },
  {
    "system_row": 10523,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 46
  },
  {
    "system_row": 10526,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 10528,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 10531,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 10532,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 10533,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 30
  },
  {
    "system_row": 10534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 10537,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 49
  },
  {
    "system_row": 10547,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 10548,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 10549,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 10550,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1014,
    "input_i": 26,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 10558,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 10561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 10562,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 10563,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 10564,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 10567,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 10582,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1020,
    "input_i": 26,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 10588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1023,
    "input_i": 26,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 10590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1023,
    "input_i": 26,
    "input_j": 49,
    "output_index": 39
  },
  {
    "system_row": 10593,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 10595,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 44
  },
  {
    "system_row": 10599,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 11
  },
  {
    "system_row": 10601,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 16
  },
  {
    "system_row": 10603,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 41
  },
  {
    "system_row": 10607,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 10609,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 10611,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 44
  },
  {
    "system_row": 10615,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 10616,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 10617,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 10618,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 10619,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1035,
    "input_i": 27,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 10628,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 10631,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 10632,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 10633,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 10634,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 10637,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 10646,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 10649,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 10650,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 10651,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 10652,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 10655,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 10670,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1044,
    "input_i": 27,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 10676,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 27,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 10678,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 27,
    "input_j": 49,
    "output_index": 41
  },
  {
    "system_row": 10680,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 10682,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 44
  },
  {
    "system_row": 10758,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 46
  },
  {
    "system_row": 10759,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1074,
    "input_i": 29,
    "input_j": 31,
    "output_index": 11
  },
  {
    "system_row": 10761,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1075,
    "input_i": 29,
    "input_j": 32,
    "output_index": 0
  },
  {
    "system_row": 10763,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 7
  },
  {
    "system_row": 10766,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 10767,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 27
  },
  {
    "system_row": 10768,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 31
  },
  {
    "system_row": 10769,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 37
  },
  {
    "system_row": 10772,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 51
  },
  {
    "system_row": 10773,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1077,
    "input_i": 29,
    "input_j": 34,
    "output_index": 14
  },
  {
    "system_row": 10783,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 10
  },
  {
    "system_row": 10786,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 21
  },
  {
    "system_row": 10787,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 26
  },
  {
    "system_row": 10788,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 34
  },
  {
    "system_row": 10789,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 40
  },
  {
    "system_row": 10792,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 50
  },
  {
    "system_row": 10794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 11
  },
  {
    "system_row": 10795,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 33
  },
  {
    "system_row": 10807,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1082,
    "input_i": 29,
    "input_j": 39,
    "output_index": 33
  },
  {
    "system_row": 10810,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 14
  },
  {
    "system_row": 10811,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 36
  },
  {
    "system_row": 10815,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1084,
    "input_i": 29,
    "input_j": 41,
    "output_index": 36
  },
  {
    "system_row": 10817,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 22
  },
  {
    "system_row": 10819,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 46
  },
  {
    "system_row": 10824,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1087,
    "input_i": 29,
    "input_j": 44,
    "output_index": 24
  },
  {
    "system_row": 10831,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1089,
    "input_i": 29,
    "input_j": 46,
    "output_index": 20
  },
  {
    "system_row": 10835,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1089,
    "input_i": 29,
    "input_j": 46,
    "output_index": 42
  },
  {
    "system_row": 10841,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 18
  },
  {
    "system_row": 10843,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 44
  },
  {
    "system_row": 10846,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 46
  },
  {
    "system_row": 10847,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 14
  },
  {
    "system_row": 10849,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 11
  },
  {
    "system_row": 10851,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 10853,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 41
  },
  {
    "system_row": 10856,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 14
  },
  {
    "system_row": 10858,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 10860,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 39
  },
  {
    "system_row": 10863,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 11
  },
  {
    "system_row": 10865,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 10
  },
  {
    "system_row": 10868,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 10869,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 26
  },
  {
    "system_row": 10870,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 10871,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 10874,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 50
  },
  {
    "system_row": 10884,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 7
  },
  {
    "system_row": 10887,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 10888,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 27
  },
  {
    "system_row": 10889,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 10890,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 10893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 51
  },
  {
    "system_row": 10902,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 10903,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 10904,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 2
  },
  {
    "system_row": 10905,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1106,
    "input_i": 30,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 10922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1110,
    "input_i": 30,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 10926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 10928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 39
  },
  {
    "system_row": 10930,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 10932,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 41
  },
  {
    "system_row": 10935,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1117,
    "input_i": 31,
    "input_j": 33,
    "output_index": 8
  },
  {
    "system_row": 10937,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 10939,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 44
  },
  {
    "system_row": 10943,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 46
  },
  {
    "system_row": 10944,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 10945,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 10946,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 10947,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1121,
    "input_i": 31,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 10956,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 10959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 10960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 10961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 10962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 10965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 10974,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 10977,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 10978,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 10979,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 10980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 10983,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 10998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1130,
    "input_i": 31,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 11004,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 11006,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 41
  },
  {
    "system_row": 11008,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 11010,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 44
  },
  {
    "system_row": 11069,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1155,
    "input_i": 33,
    "input_j": 34,
    "output_index": 46
  },
  {
    "system_row": 11070,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1156,
    "input_i": 33,
    "input_j": 35,
    "output_index": 0
  },
  {
    "system_row": 11072,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 11075,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 23
  },
  {
    "system_row": 11076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 25
  },
  {
    "system_row": 11077,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 30
  },
  {
    "system_row": 11078,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 42
  },
  {
    "system_row": 11081,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 49
  },
  {
    "system_row": 11083,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1158,
    "input_i": 33,
    "input_j": 37,
    "output_index": 8
  },
  {
    "system_row": 11084,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1158,
    "input_i": 33,
    "input_j": 37,
    "output_index": 29
  },
  {
    "system_row": 11096,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1160,
    "input_i": 33,
    "input_j": 39,
    "output_index": 29
  },
  {
    "system_row": 11098,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 22
  },
  {
    "system_row": 11100,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 46
  },
  {
    "system_row": 11103,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1162,
    "input_i": 33,
    "input_j": 41,
    "output_index": 24
  },
  {
    "system_row": 11107,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 14
  },
  {
    "system_row": 11108,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 36
  },
  {
    "system_row": 11114,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1165,
    "input_i": 33,
    "input_j": 44,
    "output_index": 36
  },
  {
    "system_row": 11120,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1167,
    "input_i": 33,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 11124,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1167,
    "input_i": 33,
    "input_j": 46,
    "output_index": 40
  },
  {
    "system_row": 11130,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 16
  },
  {
    "system_row": 11132,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 41
  },
  {
    "system_row": 11134,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 14
  },
  {
    "system_row": 11137,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 46
  },
  {
    "system_row": 11138,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 8
  },
  {
    "system_row": 11141,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1174,
    "input_i": 34,
    "input_j": 36,
    "output_index": 8
  },
  {
    "system_row": 11143,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 11146,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 23
  },
  {
    "system_row": 11147,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 11148,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 30
  },
  {
    "system_row": 11149,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 11152,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 49
  },
  {
    "system_row": 11162,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 11163,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 11164,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 11165,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1178,
    "input_i": 34,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 11173,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 11176,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 11177,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 11178,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 11179,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 11182,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 11197,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1184,
    "input_i": 34,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 11203,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1187,
    "input_i": 34,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 11205,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1187,
    "input_i": 34,
    "input_j": 49,
    "output_index": 39
  },
  {
    "system_row": 11208,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 11210,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 44
  },
  {
    "system_row": 11254,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 22
  },
  {
    "system_row": 11256,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 46
  },
  {
    "system_row": 11258,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1207,
    "input_i": 36,
    "input_j": 38,
    "output_index": 0
  },
  {
    "system_row": 11261,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1208,
    "input_i": 36,
    "input_j": 39,
    "output_index": 24
  },
  {
    "system_row": 11265,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1209,
    "input_i": 36,
    "input_j": 40,
    "output_index": 8
  },
  {
    "system_row": 11266,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1209,
    "input_i": 36,
    "input_j": 40,
    "output_index": 29
  },
  {
    "system_row": 11270,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1210,
    "input_i": 36,
    "input_j": 41,
    "output_index": 29
  },
  {
    "system_row": 11273,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 11
  },
  {
    "system_row": 11274,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 33
  },
  {
    "system_row": 11280,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1213,
    "input_i": 36,
    "input_j": 44,
    "output_index": 33
  },
  {
    "system_row": 11286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 36,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 11290,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 36,
    "input_j": 46,
    "output_index": 37
  },
  {
    "system_row": 11296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 13
  },
  {
    "system_row": 11298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 39
  },
  {
    "system_row": 11300,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 11
  },
  {
    "system_row": 11302,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 8
  },
  {
    "system_row": 11305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 46
  },
  {
    "system_row": 11314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1222,
    "input_i": 37,
    "input_j": 39,
    "output_index": 4
  },
  {
    "system_row": 11316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 11317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 18
  },
  {
    "system_row": 11319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 23
  },
  {
    "system_row": 11320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 11321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 11322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 11323,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 44
  },
  {
    "system_row": 11325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 11328,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 20
  },
  {
    "system_row": 11332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1224,
    "input_i": 37,
    "input_j": 41,
    "output_index": 42
  },
  {
    "system_row": 11336,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 11337,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 16
  },
  {
    "system_row": 11339,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 11340,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 11341,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 11342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 11343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 41
  },
  {
    "system_row": 11345,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 11350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 11354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1227,
    "input_i": 37,
    "input_j": 44,
    "output_index": 40
  },
  {
    "system_row": 11359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 18
  },
  {
    "system_row": 11365,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 44
  },
  {
    "system_row": 11368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 12
  },
  {
    "system_row": 11370,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 36
  },
  {
    "system_row": 11373,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 16
  },
  {
    "system_row": 11379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 41
  },
  {
    "system_row": 11383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 14
  },
  {
    "system_row": 11386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 10
  },
  {
    "system_row": 11389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 21
  },
  {
    "system_row": 11390,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 11391,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 34
  },
  {
    "system_row": 11392,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 40
  },
  {
    "system_row": 11395,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 50
  },
  {
    "system_row": 11396,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 11399,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 11400,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 25
  },
  {
    "system_row": 11401,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 30
  },
  {
    "system_row": 11402,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 11405,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 11406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 11407,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 11408,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 2
  },
  {
    "system_row": 11409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1234,
    "input_i": 37,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 11527,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1260,
    "input_i": 40,
    "input_j": 41,
    "output_index": 4
  },
  {
    "system_row": 11529,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 11530,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 11532,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 11533,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 11534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 11535,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 11536,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 39
  },
  {
    "system_row": 11538,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 11551,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 15
  },
  {
    "system_row": 11555,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1263,
    "input_i": 40,
    "input_j": 44,
    "output_index": 37
  },
  {
    "system_row": 11561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 9
  },
  {
    "system_row": 11563,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 33
  },
  {
    "system_row": 11566,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 13
  },
  {
    "system_row": 11572,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 39
  },
  {
    "system_row": 11576,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 11
  },
  {
    "system_row": 11579,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 7
  },
  {
    "system_row": 11582,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 19
  },
  {
    "system_row": 11583,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 27
  },
  {
    "system_row": 11584,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 31
  },
  {
    "system_row": 11585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 37
  },
  {
    "system_row": 11588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 51
  },
  {
    "system_row": 11589,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 11590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 11591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 2
  },
  {
    "system_row": 11592,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1269,
    "input_i": 40,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 11595,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 11598,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 11599,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 11600,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 11601,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 11604,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 49
  },
  {
    "system_row": 11684,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1282,
    "input_i": 42,
    "input_j": 44,
    "output_index": 4
  },
  {
    "system_row": 11696,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1284,
    "input_i": 42,
    "input_j": 46,
    "output_index": 5
  },
  {
    "system_row": 11698,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1284,
    "input_i": 42,
    "input_j": 46,
    "output_index": 29
  },
  {
    "system_row": 11703,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1286,
    "input_i": 42,
    "input_j": 48,
    "output_index": 8
  },
  {
    "system_row": 11706,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 11707,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 1
  },
  {
    "system_row": 11708,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 11709,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1287,
    "input_i": 42,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 11712,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 11715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 19
  },
  {
    "system_row": 11716,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 11717,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 11718,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 37
  },
  {
    "system_row": 11721,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 11722,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 11725,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 21
  },
  {
    "system_row": 11726,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 11727,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 11728,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 40
  },
  {
    "system_row": 11731,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 11815,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1312,
    "input_i": 46,
    "input_j": 48,
    "output_index": 0
  },
  {
    "system_row": 11818,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1313,
    "input_i": 46,
    "input_j": 49,
    "output_index": 29
  },
  {
    "system_row": 11820,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1314,
    "input_i": 46,
    "input_j": 50,
    "output_index": 33
  },
  {
    "system_row": 11822,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1315,
    "input_i": 46,
    "input_j": 51,
    "output_index": 36
  },
  {
    "system_row": 11836,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1323,
    "input_i": 49,
    "input_j": 50,
    "output_index": 13
  },
  {
    "system_row": 11838,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1323,
    "input_i": 49,
    "input_j": 50,
    "output_index": 39
  },
  {
    "system_row": 11840,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1324,
    "input_i": 49,
    "input_j": 51,
    "output_index": 16
  },
  {
    "system_row": 11842,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1324,
    "input_i": 49,
    "input_j": 51,
    "output_index": 41
  },
  {
    "system_row": 11844,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 11846,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 44
  },
  {
    "system_row": 11848,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 11850,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 2,
    "output_index": 5
  },
  {
    "system_row": 11852,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 11855,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 4,
    "output_index": 8
  },
  {
    "system_row": 11863,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 48
  },
  {
    "system_row": 11865,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 11866,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 11872,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 11878,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 11884,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 43
  },
  {
    "system_row": 11887,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 11888,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 11894,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 11898,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 11,
    "output_index": 35
  },
  {
    "system_row": 11902,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 11908,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 11916,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 14,
    "output_index": 38
  },
  {
    "system_row": 11935,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 11944,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 11947,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 11948,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 11949,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 11952,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 48
  },
  {
    "system_row": 11953,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 11968,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 12
  },
  {
    "system_row": 11972,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 9
  },
  {
    "system_row": 11978,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 11979,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 11980,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 2
  },
  {
    "system_row": 11981,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 3
  },
  {
    "system_row": 11982,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 28,
    "input_i": 0,
    "input_j": 29,
    "output_index": 5
  },
  {
    "system_row": 11987,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 48
  },
  {
    "system_row": 11988,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 9
  },
  {
    "system_row": 11996,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 7
  },
  {
    "system_row": 12000,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 27
  },
  {
    "system_row": 12001,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 31
  },
  {
    "system_row": 12005,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 51
  },
  {
    "system_row": 12006,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 12
  },
  {
    "system_row": 12012,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 10
  },
  {
    "system_row": 12016,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 26
  },
  {
    "system_row": 12017,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 34
  },
  {
    "system_row": 12021,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 50
  },
  {
    "system_row": 12027,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 12028,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 36,
    "input_i": 0,
    "input_j": 37,
    "output_index": 33
  },
  {
    "system_row": 12043,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 12044,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 39,
    "input_i": 0,
    "input_j": 40,
    "output_index": 36
  },
  {
    "system_row": 12052,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 12053,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 25
  },
  {
    "system_row": 12066,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 20
  },
  {
    "system_row": 12068,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 45,
    "input_i": 0,
    "input_j": 46,
    "output_index": 44
  },
  {
    "system_row": 12081,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 47,
    "input_i": 0,
    "input_j": 48,
    "output_index": 47
  },
  {
    "system_row": 12092,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 48,
    "input_i": 0,
    "input_j": 49,
    "output_index": 48
  },
  {
    "system_row": 12094,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 12
  },
  {
    "system_row": 12098,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 9
  },
  {
    "system_row": 12102,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 2,
    "output_index": 5
  },
  {
    "system_row": 12104,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 52,
    "input_i": 1,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 12114,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 47
  },
  {
    "system_row": 12117,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 12118,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 12124,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 56,
    "input_i": 1,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 12139,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 12140,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 12146,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 12187,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 69,
    "input_i": 1,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 12196,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 72,
    "input_i": 1,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 12200,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 72,
    "input_i": 1,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 12201,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 72,
    "input_i": 1,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 12205,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 72,
    "input_i": 1,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 12220,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 75,
    "input_i": 1,
    "input_j": 26,
    "output_index": 12
  },
  {
    "system_row": 12224,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 76,
    "input_i": 1,
    "input_j": 27,
    "output_index": 9
  },
  {
    "system_row": 12230,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 12231,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 78,
    "input_i": 1,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 12238,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 79,
    "input_i": 1,
    "input_j": 30,
    "output_index": 47
  },
  {
    "system_row": 12240,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 9
  },
  {
    "system_row": 12252,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 27
  },
  {
    "system_row": 12253,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 31
  },
  {
    "system_row": 12257,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 82,
    "input_i": 1,
    "input_j": 33,
    "output_index": 51
  },
  {
    "system_row": 12258,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 12
  },
  {
    "system_row": 12268,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 26
  },
  {
    "system_row": 12269,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 34
  },
  {
    "system_row": 12273,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 85,
    "input_i": 1,
    "input_j": 36,
    "output_index": 50
  },
  {
    "system_row": 12279,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 86,
    "input_i": 1,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 12295,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 89,
    "input_i": 1,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 12304,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 12320,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 95,
    "input_i": 1,
    "input_j": 46,
    "output_index": 44
  },
  {
    "system_row": 12343,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 47
  },
  {
    "system_row": 12346,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 99,
    "input_i": 1,
    "input_j": 50,
    "output_index": 12
  },
  {
    "system_row": 12350,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 100,
    "input_i": 1,
    "input_j": 51,
    "output_index": 9
  },
  {
    "system_row": 12354,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 101,
    "input_i": 2,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 12364,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 47
  },
  {
    "system_row": 12367,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 12368,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 12374,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 12389,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 12390,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 12396,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 12437,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 118,
    "input_i": 2,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 12446,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 121,
    "input_i": 2,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 12450,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 121,
    "input_i": 2,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 12451,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 121,
    "input_i": 2,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 12455,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 121,
    "input_i": 2,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 12470,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 12
  },
  {
    "system_row": 12474,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 125,
    "input_i": 2,
    "input_j": 27,
    "output_index": 9
  },
  {
    "system_row": 12480,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 12481,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 12483,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 127,
    "input_i": 2,
    "input_j": 29,
    "output_index": 3
  },
  {
    "system_row": 12488,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 47
  },
  {
    "system_row": 12490,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 9
  },
  {
    "system_row": 12502,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 27
  },
  {
    "system_row": 12503,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 31
  },
  {
    "system_row": 12507,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 131,
    "input_i": 2,
    "input_j": 33,
    "output_index": 51
  },
  {
    "system_row": 12508,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 12
  },
  {
    "system_row": 12518,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 26
  },
  {
    "system_row": 12519,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 34
  },
  {
    "system_row": 12523,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 134,
    "input_i": 2,
    "input_j": 36,
    "output_index": 50
  },
  {
    "system_row": 12529,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 135,
    "input_i": 2,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 12545,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 138,
    "input_i": 2,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 12554,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 12570,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 144,
    "input_i": 2,
    "input_j": 46,
    "output_index": 44
  },
  {
    "system_row": 12593,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 147,
    "input_i": 2,
    "input_j": 49,
    "output_index": 47
  },
  {
    "system_row": 12596,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 12
  },
  {
    "system_row": 12600,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 9
  },
  {
    "system_row": 12610,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 47
  },
  {
    "system_row": 12613,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 12614,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 12620,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 12632,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 12633,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 12639,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 12671,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 166,
    "input_i": 3,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 12678,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 169,
    "input_i": 3,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 12682,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 169,
    "input_i": 3,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 12683,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 169,
    "input_i": 3,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 12687,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 169,
    "input_i": 3,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 12700,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 12
  },
  {
    "system_row": 12704,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 173,
    "input_i": 3,
    "input_j": 27,
    "output_index": 9
  },
  {
    "system_row": 12709,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 0
  },
  {
    "system_row": 12710,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 1
  },
  {
    "system_row": 12712,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 175,
    "input_i": 3,
    "input_j": 29,
    "output_index": 3
  },
  {
    "system_row": 12717,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 47
  },
  {
    "system_row": 12719,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 9
  },
  {
    "system_row": 12728,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 27
  },
  {
    "system_row": 12729,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 31
  },
  {
    "system_row": 12732,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 179,
    "input_i": 3,
    "input_j": 33,
    "output_index": 51
  },
  {
    "system_row": 12733,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 12
  },
  {
    "system_row": 12741,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 26
  },
  {
    "system_row": 12742,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 34
  },
  {
    "system_row": 12745,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 3,
    "input_j": 36,
    "output_index": 50
  },
  {
    "system_row": 12751,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 183,
    "input_i": 3,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 12764,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 3,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 12771,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 24
  },
  {
    "system_row": 12785,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 192,
    "input_i": 3,
    "input_j": 46,
    "output_index": 44
  },
  {
    "system_row": 12805,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 3,
    "input_j": 49,
    "output_index": 47
  },
  {
    "system_row": 12808,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 12
  },
  {
    "system_row": 12812,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 9
  },
  {
    "system_row": 13157,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 13158,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 13164,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 13176,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 9
  },
  {
    "system_row": 13177,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 13183,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 43
  },
  {
    "system_row": 13213,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 304,
    "input_i": 6,
    "input_j": 20,
    "output_index": 32
  },
  {
    "system_row": 13219,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 307,
    "input_i": 6,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 13221,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 307,
    "input_i": 6,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 13222,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 307,
    "input_i": 6,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 13231,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 310,
    "input_i": 6,
    "input_j": 26,
    "output_index": 9
  },
  {
    "system_row": 13235,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 12
  },
  {
    "system_row": 13240,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 6
  },
  {
    "system_row": 13244,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 25
  },
  {
    "system_row": 13245,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 313,
    "input_i": 6,
    "input_j": 29,
    "output_index": 30
  },
  {
    "system_row": 13250,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 314,
    "input_i": 6,
    "input_j": 30,
    "output_index": 5
  },
  {
    "system_row": 13251,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 12
  },
  {
    "system_row": 13260,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 26
  },
  {
    "system_row": 13261,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 34
  },
  {
    "system_row": 13264,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 317,
    "input_i": 6,
    "input_j": 33,
    "output_index": 50
  },
  {
    "system_row": 13265,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 9
  },
  {
    "system_row": 13273,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 27
  },
  {
    "system_row": 13274,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 31
  },
  {
    "system_row": 13277,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 320,
    "input_i": 6,
    "input_j": 36,
    "output_index": 51
  },
  {
    "system_row": 13283,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 321,
    "input_i": 6,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 13296,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 324,
    "input_i": 6,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 13325,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 333,
    "input_i": 6,
    "input_j": 49,
    "output_index": 5
  },
  {
    "system_row": 13327,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 334,
    "input_i": 6,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 13331,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 13346,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 13352,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 47
  },
  {
    "system_row": 13353,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 48
  },
  {
    "system_row": 13357,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 339,
    "input_i": 7,
    "input_j": 11,
    "output_index": 28
  },
  {
    "system_row": 13358,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 339,
    "input_i": 7,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 13360,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 13366,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 13372,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 342,
    "input_i": 7,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 13380,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 13386,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 47
  },
  {
    "system_row": 13390,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 345,
    "input_i": 7,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 13395,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 13401,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 45
  },
  {
    "system_row": 13411,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 348,
    "input_i": 7,
    "input_j": 20,
    "output_index": 38
  },
  {
    "system_row": 13413,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 349,
    "input_i": 7,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 13417,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 349,
    "input_i": 7,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 13418,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 349,
    "input_i": 7,
    "input_j": 21,
    "output_index": 30
  },
  {
    "system_row": 13422,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 349,
    "input_i": 7,
    "input_j": 21,
    "output_index": 49
  },
  {
    "system_row": 13427,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 13428,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 13429,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 13431,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 26
  },
  {
    "system_row": 13432,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 34
  },
  {
    "system_row": 13435,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 45
  },
  {
    "system_row": 13436,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 351,
    "input_i": 7,
    "input_j": 23,
    "output_index": 50
  },
  {
    "system_row": 13437,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 352,
    "input_i": 7,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 13438,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 352,
    "input_i": 7,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 13441,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 352,
    "input_i": 7,
    "input_j": 24,
    "output_index": 26
  },
  {
    "system_row": 13442,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 352,
    "input_i": 7,
    "input_j": 24,
    "output_index": 34
  },
  {
    "system_row": 13446,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 352,
    "input_i": 7,
    "input_j": 24,
    "output_index": 50
  },
  {
    "system_row": 13448,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 353,
    "input_i": 7,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 13458,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 18
  },
  {
    "system_row": 13464,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 47
  },
  {
    "system_row": 13465,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 48
  },
  {
    "system_row": 13471,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 355,
    "input_i": 7,
    "input_j": 27,
    "output_index": 5
  },
  {
    "system_row": 13477,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 7
  },
  {
    "system_row": 13478,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 9
  },
  {
    "system_row": 13479,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 13
  },
  {
    "system_row": 13481,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 27
  },
  {
    "system_row": 13482,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 31
  },
  {
    "system_row": 13486,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 357,
    "input_i": 7,
    "input_j": 29,
    "output_index": 51
  },
  {
    "system_row": 13488,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 12
  },
  {
    "system_row": 13489,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 16
  },
  {
    "system_row": 13495,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 45
  },
  {
    "system_row": 13501,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 359,
    "input_i": 7,
    "input_j": 31,
    "output_index": 5
  },
  {
    "system_row": 13507,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 0
  },
  {
    "system_row": 13508,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 1
  },
  {
    "system_row": 13509,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 2
  },
  {
    "system_row": 13510,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 3
  },
  {
    "system_row": 13511,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 361,
    "input_i": 7,
    "input_j": 33,
    "output_index": 5
  },
  {
    "system_row": 13514,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 18
  },
  {
    "system_row": 13520,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 47
  },
  {
    "system_row": 13521,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 48
  },
  {
    "system_row": 13527,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 13531,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 25
  },
  {
    "system_row": 13532,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 30
  },
  {
    "system_row": 13534,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 47
  },
  {
    "system_row": 13535,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 48
  },
  {
    "system_row": 13536,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 364,
    "input_i": 7,
    "input_j": 36,
    "output_index": 49
  },
  {
    "system_row": 13537,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 0
  },
  {
    "system_row": 13538,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 1
  },
  {
    "system_row": 13539,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 2
  },
  {
    "system_row": 13540,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 3
  },
  {
    "system_row": 13541,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 5
  },
  {
    "system_row": 13542,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 365,
    "input_i": 7,
    "input_j": 37,
    "output_index": 29
  },
  {
    "system_row": 13551,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 6
  },
  {
    "system_row": 13552,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 18
  },
  {
    "system_row": 13554,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 13555,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 13556,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 30
  },
  {
    "system_row": 13557,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 13560,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 368,
    "input_i": 7,
    "input_j": 40,
    "output_index": 49
  },
  {
    "system_row": 13565,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 10
  },
  {
    "system_row": 13567,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 16
  },
  {
    "system_row": 13569,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 26
  },
  {
    "system_row": 13570,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 13571,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 36
  },
  {
    "system_row": 13572,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 13574,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 370,
    "input_i": 7,
    "input_j": 42,
    "output_index": 50
  },
  {
    "system_row": 13596,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 13597,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 38
  },
  {
    "system_row": 13598,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 374,
    "input_i": 7,
    "input_j": 46,
    "output_index": 41
  },
  {
    "system_row": 13620,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 12
  },
  {
    "system_row": 13621,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 16
  },
  {
    "system_row": 13627,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 377,
    "input_i": 7,
    "input_j": 49,
    "output_index": 45
  },
  {
    "system_row": 13630,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 18
  },
  {
    "system_row": 13636,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 47
  },
  {
    "system_row": 13637,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 48
  },
  {
    "system_row": 13643,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 379,
    "input_i": 7,
    "input_j": 51,
    "output_index": 5
  },
  {
    "system_row": 14037,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 468,
    "input_i": 10,
    "input_j": 14,
    "output_index": 28
  },
  {
    "system_row": 14038,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 468,
    "input_i": 10,
    "input_j": 14,
    "output_index": 32
  },
  {
    "system_row": 14051,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 14057,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 14071,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 474,
    "input_i": 10,
    "input_j": 20,
    "output_index": 35
  },
  {
    "system_row": 14083,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 14084,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 14085,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 14087,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 27
  },
  {
    "system_row": 14088,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 31
  },
  {
    "system_row": 14091,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 43
  },
  {
    "system_row": 14092,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 477,
    "input_i": 10,
    "input_j": 23,
    "output_index": 51
  },
  {
    "system_row": 14093,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 478,
    "input_i": 10,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 14094,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 478,
    "input_i": 10,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 14097,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 478,
    "input_i": 10,
    "input_j": 24,
    "output_index": 27
  },
  {
    "system_row": 14098,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 478,
    "input_i": 10,
    "input_j": 24,
    "output_index": 31
  },
  {
    "system_row": 14102,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 478,
    "input_i": 10,
    "input_j": 24,
    "output_index": 51
  },
  {
    "system_row": 14104,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 479,
    "input_i": 10,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 14117,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 480,
    "input_i": 10,
    "input_j": 26,
    "output_index": 5
  },
  {
    "system_row": 14120,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 18
  },
  {
    "system_row": 14126,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 47
  },
  {
    "system_row": 14127,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 48
  },
  {
    "system_row": 14133,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 10
  },
  {
    "system_row": 14134,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 12
  },
  {
    "system_row": 14135,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 16
  },
  {
    "system_row": 14137,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 26
  },
  {
    "system_row": 14138,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 34
  },
  {
    "system_row": 14142,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 10,
    "input_j": 29,
    "output_index": 50
  },
  {
    "system_row": 14144,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 9
  },
  {
    "system_row": 14145,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 13
  },
  {
    "system_row": 14151,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 43
  },
  {
    "system_row": 14154,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 18
  },
  {
    "system_row": 14160,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 47
  },
  {
    "system_row": 14161,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 48
  },
  {
    "system_row": 14167,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 14171,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 25
  },
  {
    "system_row": 14172,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 30
  },
  {
    "system_row": 14174,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 47
  },
  {
    "system_row": 14175,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 48
  },
  {
    "system_row": 14176,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 10,
    "input_j": 33,
    "output_index": 49
  },
  {
    "system_row": 14181,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 488,
    "input_i": 10,
    "input_j": 34,
    "output_index": 5
  },
  {
    "system_row": 14187,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 0
  },
  {
    "system_row": 14188,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 1
  },
  {
    "system_row": 14189,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 2
  },
  {
    "system_row": 14190,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 3
  },
  {
    "system_row": 14191,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 490,
    "input_i": 10,
    "input_j": 36,
    "output_index": 5
  },
  {
    "system_row": 14193,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 6
  },
  {
    "system_row": 14194,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 18
  },
  {
    "system_row": 14196,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 14197,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 25
  },
  {
    "system_row": 14198,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 30
  },
  {
    "system_row": 14199,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 14202,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 491,
    "input_i": 10,
    "input_j": 37,
    "output_index": 49
  },
  {
    "system_row": 14211,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 0
  },
  {
    "system_row": 14212,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 1
  },
  {
    "system_row": 14213,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 2
  },
  {
    "system_row": 14214,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 3
  },
  {
    "system_row": 14215,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 5
  },
  {
    "system_row": 14216,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 494,
    "input_i": 10,
    "input_j": 40,
    "output_index": 29
  },
  {
    "system_row": 14221,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 7
  },
  {
    "system_row": 14223,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 13
  },
  {
    "system_row": 14225,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 27
  },
  {
    "system_row": 14226,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 14227,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 33
  },
  {
    "system_row": 14228,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 14230,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 496,
    "input_i": 10,
    "input_j": 42,
    "output_index": 51
  },
  {
    "system_row": 14252,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 14253,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 35
  },
  {
    "system_row": 14254,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 500,
    "input_i": 10,
    "input_j": 46,
    "output_index": 39
  },
  {
    "system_row": 14276,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 9
  },
  {
    "system_row": 14277,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 13
  },
  {
    "system_row": 14283,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 503,
    "input_i": 10,
    "input_j": 49,
    "output_index": 43
  },
  {
    "system_row": 14289,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 504,
    "input_i": 10,
    "input_j": 50,
    "output_index": 5
  },
  {
    "system_row": 14292,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 18
  },
  {
    "system_row": 14298,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 47
  },
  {
    "system_row": 14299,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 48
  },
  {
    "system_row": 15317,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 769,
    "input_i": 18,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 15335,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 18
  },
  {
    "system_row": 15341,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 775,
    "input_i": 18,
    "input_j": 29,
    "output_index": 47
  },
  {
    "system_row": 15352,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 16
  },
  {
    "system_row": 15357,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 779,
    "input_i": 18,
    "input_j": 33,
    "output_index": 45
  },
  {
    "system_row": 15365,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 13
  },
  {
    "system_row": 15370,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 782,
    "input_i": 18,
    "input_j": 36,
    "output_index": 43
  },
  {
    "system_row": 15373,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 12
  },
  {
    "system_row": 15377,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 783,
    "input_i": 18,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 15386,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 9
  },
  {
    "system_row": 15390,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 786,
    "input_i": 18,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 15397,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 788,
    "input_i": 18,
    "input_j": 42,
    "output_index": 5
  },
  {
    "system_row": 15408,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 792,
    "input_i": 18,
    "input_j": 46,
    "output_index": 28
  },
  {
    "system_row": 15566,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 832,
    "input_i": 20,
    "input_j": 23,
    "output_index": 32
  },
  {
    "system_row": 15574,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 835,
    "input_i": 20,
    "input_j": 26,
    "output_index": 35
  },
  {
    "system_row": 15576,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 836,
    "input_i": 20,
    "input_j": 27,
    "output_index": 38
  },
  {
    "system_row": 15581,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 838,
    "input_i": 20,
    "input_j": 29,
    "output_index": 20
  },
  {
    "system_row": 15583,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 838,
    "input_i": 20,
    "input_j": 29,
    "output_index": 44
  },
  {
    "system_row": 15586,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 839,
    "input_i": 20,
    "input_j": 30,
    "output_index": 32
  },
  {
    "system_row": 15588,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 840,
    "input_i": 20,
    "input_j": 31,
    "output_index": 38
  },
  {
    "system_row": 15600,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 842,
    "input_i": 20,
    "input_j": 33,
    "output_index": 17
  },
  {
    "system_row": 15602,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 842,
    "input_i": 20,
    "input_j": 33,
    "output_index": 41
  },
  {
    "system_row": 15604,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 843,
    "input_i": 20,
    "input_j": 34,
    "output_index": 35
  },
  {
    "system_row": 15614,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 845,
    "input_i": 20,
    "input_j": 36,
    "output_index": 15
  },
  {
    "system_row": 15616,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 845,
    "input_i": 20,
    "input_j": 36,
    "output_index": 39
  },
  {
    "system_row": 15617,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 846,
    "input_i": 20,
    "input_j": 37,
    "output_index": 14
  },
  {
    "system_row": 15639,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 849,
    "input_i": 20,
    "input_j": 40,
    "output_index": 11
  },
  {
    "system_row": 15653,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 851,
    "input_i": 20,
    "input_j": 42,
    "output_index": 8
  },
  {
    "system_row": 15661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 0
  },
  {
    "system_row": 15662,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 1
  },
  {
    "system_row": 15663,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 2
  },
  {
    "system_row": 15664,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 855,
    "input_i": 20,
    "input_j": 46,
    "output_index": 3
  },
  {
    "system_row": 15676,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 858,
    "input_i": 20,
    "input_j": 49,
    "output_index": 32
  },
  {
    "system_row": 15678,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 859,
    "input_i": 20,
    "input_j": 50,
    "output_index": 35
  },
  {
    "system_row": 15680,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 860,
    "input_i": 20,
    "input_j": 51,
    "output_index": 38
  },
  {
    "system_row": 15887,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 922,
    "input_i": 23,
    "input_j": 26,
    "output_index": 7
  },
  {
    "system_row": 15891,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 922,
    "input_i": 23,
    "input_j": 26,
    "output_index": 27
  },
  {
    "system_row": 15892,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 922,
    "input_i": 23,
    "input_j": 26,
    "output_index": 31
  },
  {
    "system_row": 15896,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 922,
    "input_i": 23,
    "input_j": 26,
    "output_index": 51
  },
  {
    "system_row": 15897,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 923,
    "input_i": 23,
    "input_j": 27,
    "output_index": 10
  },
  {
    "system_row": 15901,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 923,
    "input_i": 23,
    "input_j": 27,
    "output_index": 26
  },
  {
    "system_row": 15902,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 923,
    "input_i": 23,
    "input_j": 27,
    "output_index": 34
  },
  {
    "system_row": 15906,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 923,
    "input_i": 23,
    "input_j": 27,
    "output_index": 50
  },
  {
    "system_row": 15914,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 925,
    "input_i": 23,
    "input_j": 29,
    "output_index": 24
  },
  {
    "system_row": 15921,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 926,
    "input_i": 23,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 15923,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 926,
    "input_i": 23,
    "input_j": 30,
    "output_index": 2
  },
  {
    "system_row": 15924,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 926,
    "input_i": 23,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 15927,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 927,
    "input_i": 23,
    "input_j": 31,
    "output_index": 10
  },
  {
    "system_row": 15931,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 927,
    "input_i": 23,
    "input_j": 31,
    "output_index": 26
  },
  {
    "system_row": 15932,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 927,
    "input_i": 23,
    "input_j": 31,
    "output_index": 34
  },
  {
    "system_row": 15936,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 927,
    "input_i": 23,
    "input_j": 31,
    "output_index": 50
  },
  {
    "system_row": 15947,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 929,
    "input_i": 23,
    "input_j": 33,
    "output_index": 36
  },
  {
    "system_row": 15951,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 930,
    "input_i": 23,
    "input_j": 34,
    "output_index": 7
  },
  {
    "system_row": 15955,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 930,
    "input_i": 23,
    "input_j": 34,
    "output_index": 27
  },
  {
    "system_row": 15956,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 930,
    "input_i": 23,
    "input_j": 34,
    "output_index": 31
  },
  {
    "system_row": 15960,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 930,
    "input_i": 23,
    "input_j": 34,
    "output_index": 51
  },
  {
    "system_row": 15971,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 932,
    "input_i": 23,
    "input_j": 36,
    "output_index": 33
  },
  {
    "system_row": 15978,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 933,
    "input_i": 23,
    "input_j": 37,
    "output_index": 21
  },
  {
    "system_row": 15982,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 933,
    "input_i": 23,
    "input_j": 37,
    "output_index": 40
  },
  {
    "system_row": 15996,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 936,
    "input_i": 23,
    "input_j": 40,
    "output_index": 19
  },
  {
    "system_row": 16000,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 936,
    "input_i": 23,
    "input_j": 40,
    "output_index": 37
  },
  {
    "system_row": 16038,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 942,
    "input_i": 23,
    "input_j": 46,
    "output_index": 8
  },
  {
    "system_row": 16053,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 945,
    "input_i": 23,
    "input_j": 49,
    "output_index": 0
  },
  {
    "system_row": 16055,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 945,
    "input_i": 23,
    "input_j": 49,
    "output_index": 2
  },
  {
    "system_row": 16056,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 945,
    "input_i": 23,
    "input_j": 49,
    "output_index": 3
  },
  {
    "system_row": 16059,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 946,
    "input_i": 23,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 16063,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 946,
    "input_i": 23,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 16064,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 946,
    "input_i": 23,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 16068,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 946,
    "input_i": 23,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 16069,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 23,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 16073,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 23,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 16074,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 23,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 16078,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 23,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 16352,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1001,
    "input_i": 26,
    "input_j": 27,
    "output_index": 47
  },
  {
    "system_row": 16359,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 26
  },
  {
    "system_row": 16360,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 34
  },
  {
    "system_row": 16364,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1003,
    "input_i": 26,
    "input_j": 29,
    "output_index": 50
  },
  {
    "system_row": 16365,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 9
  },
  {
    "system_row": 16371,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1005,
    "input_i": 26,
    "input_j": 31,
    "output_index": 47
  },
  {
    "system_row": 16375,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 6
  },
  {
    "system_row": 16378,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 25
  },
  {
    "system_row": 16379,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1007,
    "input_i": 26,
    "input_j": 33,
    "output_index": 30
  },
  {
    "system_row": 16383,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1008,
    "input_i": 26,
    "input_j": 34,
    "output_index": 5
  },
  {
    "system_row": 16385,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 0
  },
  {
    "system_row": 16386,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 1
  },
  {
    "system_row": 16388,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1010,
    "input_i": 26,
    "input_j": 36,
    "output_index": 3
  },
  {
    "system_row": 16393,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1011,
    "input_i": 26,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 16413,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1016,
    "input_i": 26,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 16421,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1020,
    "input_i": 26,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 16436,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1023,
    "input_i": 26,
    "input_j": 49,
    "output_index": 9
  },
  {
    "system_row": 16445,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1024,
    "input_i": 26,
    "input_j": 50,
    "output_index": 5
  },
  {
    "system_row": 16448,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 47
  },
  {
    "system_row": 16455,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 27
  },
  {
    "system_row": 16456,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 31
  },
  {
    "system_row": 16460,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1027,
    "input_i": 27,
    "input_j": 29,
    "output_index": 51
  },
  {
    "system_row": 16461,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 12
  },
  {
    "system_row": 16465,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1029,
    "input_i": 27,
    "input_j": 31,
    "output_index": 5
  },
  {
    "system_row": 16468,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 0
  },
  {
    "system_row": 16469,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 1
  },
  {
    "system_row": 16471,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1031,
    "input_i": 27,
    "input_j": 33,
    "output_index": 3
  },
  {
    "system_row": 16475,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 47
  },
  {
    "system_row": 16478,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 16481,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 25
  },
  {
    "system_row": 16482,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1034,
    "input_i": 27,
    "input_j": 36,
    "output_index": 30
  },
  {
    "system_row": 16498,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1038,
    "input_i": 27,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 16509,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 16517,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1044,
    "input_i": 27,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 16532,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 27,
    "input_j": 49,
    "output_index": 12
  },
  {
    "system_row": 16543,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 47
  },
  {
    "system_row": 16545,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1049,
    "input_i": 27,
    "input_j": 51,
    "output_index": 5
  },
  {
    "system_row": 16603,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 6
  },
  {
    "system_row": 16607,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 25
  },
  {
    "system_row": 16608,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1073,
    "input_i": 29,
    "input_j": 30,
    "output_index": 30
  },
  {
    "system_row": 16618,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1074,
    "input_i": 29,
    "input_j": 31,
    "output_index": 31
  },
  {
    "system_row": 16632,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1076,
    "input_i": 29,
    "input_j": 33,
    "output_index": 31
  },
  {
    "system_row": 16642,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1077,
    "input_i": 29,
    "input_j": 34,
    "output_index": 34
  },
  {
    "system_row": 16656,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1079,
    "input_i": 29,
    "input_j": 36,
    "output_index": 34
  },
  {
    "system_row": 16664,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 19
  },
  {
    "system_row": 16666,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1080,
    "input_i": 29,
    "input_j": 37,
    "output_index": 31
  },
  {
    "system_row": 16676,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1082,
    "input_i": 29,
    "input_j": 39,
    "output_index": 15
  },
  {
    "system_row": 16682,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 21
  },
  {
    "system_row": 16684,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1083,
    "input_i": 29,
    "input_j": 40,
    "output_index": 34
  },
  {
    "system_row": 16690,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1084,
    "input_i": 29,
    "input_j": 41,
    "output_index": 17
  },
  {
    "system_row": 16699,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1085,
    "input_i": 29,
    "input_j": 42,
    "output_index": 42
  },
  {
    "system_row": 16715,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1087,
    "input_i": 29,
    "input_j": 44,
    "output_index": 44
  },
  {
    "system_row": 16748,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1091,
    "input_i": 29,
    "input_j": 48,
    "output_index": 47
  },
  {
    "system_row": 16751,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 6
  },
  {
    "system_row": 16755,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 25
  },
  {
    "system_row": 16756,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1092,
    "input_i": 29,
    "input_j": 49,
    "output_index": 30
  },
  {
    "system_row": 16765,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 26
  },
  {
    "system_row": 16766,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 34
  },
  {
    "system_row": 16770,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1093,
    "input_i": 29,
    "input_j": 50,
    "output_index": 50
  },
  {
    "system_row": 16775,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 27
  },
  {
    "system_row": 16776,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 31
  },
  {
    "system_row": 16780,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1094,
    "input_i": 29,
    "input_j": 51,
    "output_index": 51
  },
  {
    "system_row": 16781,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 12
  },
  {
    "system_row": 16790,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 26
  },
  {
    "system_row": 16791,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 34
  },
  {
    "system_row": 16794,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1097,
    "input_i": 30,
    "input_j": 33,
    "output_index": 50
  },
  {
    "system_row": 16795,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 9
  },
  {
    "system_row": 16803,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 27
  },
  {
    "system_row": 16804,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 31
  },
  {
    "system_row": 16807,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1100,
    "input_i": 30,
    "input_j": 36,
    "output_index": 51
  },
  {
    "system_row": 16813,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1101,
    "input_i": 30,
    "input_j": 37,
    "output_index": 34
  },
  {
    "system_row": 16826,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1104,
    "input_i": 30,
    "input_j": 40,
    "output_index": 31
  },
  {
    "system_row": 16855,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1113,
    "input_i": 30,
    "input_j": 49,
    "output_index": 5
  },
  {
    "system_row": 16857,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 16861,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 16867,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1117,
    "input_i": 31,
    "input_j": 33,
    "output_index": 1
  },
  {
    "system_row": 16871,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 47
  },
  {
    "system_row": 16874,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 6
  },
  {
    "system_row": 16877,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 25
  },
  {
    "system_row": 16878,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1120,
    "input_i": 31,
    "input_j": 36,
    "output_index": 30
  },
  {
    "system_row": 16890,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 16901,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1126,
    "input_i": 31,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 16909,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1130,
    "input_i": 31,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 16924,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 12
  },
  {
    "system_row": 16935,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 47
  },
  {
    "system_row": 16937,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1135,
    "input_i": 31,
    "input_j": 51,
    "output_index": 5
  },
  {
    "system_row": 17025,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1155,
    "input_i": 33,
    "input_j": 34,
    "output_index": 25
  },
  {
    "system_row": 17035,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1157,
    "input_i": 33,
    "input_j": 36,
    "output_index": 24
  },
  {
    "system_row": 17058,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 25
  },
  {
    "system_row": 17060,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1161,
    "input_i": 33,
    "input_j": 40,
    "output_index": 42
  },
  {
    "system_row": 17066,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1162,
    "input_i": 33,
    "input_j": 41,
    "output_index": 44
  },
  {
    "system_row": 17070,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1163,
    "input_i": 33,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 17081,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1165,
    "input_i": 33,
    "input_j": 44,
    "output_index": 17
  },
  {
    "system_row": 17104,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1169,
    "input_i": 33,
    "input_j": 48,
    "output_index": 12
  },
  {
    "system_row": 17117,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 17118,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 34
  },
  {
    "system_row": 17122,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1170,
    "input_i": 33,
    "input_j": 49,
    "output_index": 50
  },
  {
    "system_row": 17123,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 17126,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 25
  },
  {
    "system_row": 17127,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1171,
    "input_i": 33,
    "input_j": 50,
    "output_index": 30
  },
  {
    "system_row": 17131,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 17132,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 1
  },
  {
    "system_row": 17134,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1172,
    "input_i": 33,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 17137,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1174,
    "input_i": 34,
    "input_j": 36,
    "output_index": 1
  },
  {
    "system_row": 17142,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1175,
    "input_i": 34,
    "input_j": 37,
    "output_index": 24
  },
  {
    "system_row": 17158,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1180,
    "input_i": 34,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 17166,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1184,
    "input_i": 34,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 17181,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1187,
    "input_i": 34,
    "input_j": 49,
    "output_index": 9
  },
  {
    "system_row": 17190,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1188,
    "input_i": 34,
    "input_j": 50,
    "output_index": 5
  },
  {
    "system_row": 17193,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 47
  },
  {
    "system_row": 17243,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1206,
    "input_i": 36,
    "input_j": 37,
    "output_index": 42
  },
  {
    "system_row": 17251,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1208,
    "input_i": 36,
    "input_j": 39,
    "output_index": 44
  },
  {
    "system_row": 17265,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1211,
    "input_i": 36,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 17279,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1213,
    "input_i": 36,
    "input_j": 44,
    "output_index": 15
  },
  {
    "system_row": 17299,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1217,
    "input_i": 36,
    "input_j": 48,
    "output_index": 9
  },
  {
    "system_row": 17312,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 27
  },
  {
    "system_row": 17313,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 31
  },
  {
    "system_row": 17317,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1218,
    "input_i": 36,
    "input_j": 49,
    "output_index": 51
  },
  {
    "system_row": 17318,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 17319,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 1
  },
  {
    "system_row": 17321,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 36,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 17323,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 17326,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 17327,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1220,
    "input_i": 36,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 17336,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1222,
    "input_i": 37,
    "input_j": 39,
    "output_index": 8
  },
  {
    "system_row": 17342,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1223,
    "input_i": 37,
    "input_j": 40,
    "output_index": 24
  },
  {
    "system_row": 17358,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1225,
    "input_i": 37,
    "input_j": 42,
    "output_index": 34
  },
  {
    "system_row": 17380,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1228,
    "input_i": 37,
    "input_j": 45,
    "output_index": 47
  },
  {
    "system_row": 17384,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1229,
    "input_i": 37,
    "input_j": 46,
    "output_index": 17
  },
  {
    "system_row": 17388,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1230,
    "input_i": 37,
    "input_j": 47,
    "output_index": 12
  },
  {
    "system_row": 17401,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 26
  },
  {
    "system_row": 17402,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 34
  },
  {
    "system_row": 17406,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1231,
    "input_i": 37,
    "input_j": 48,
    "output_index": 50
  },
  {
    "system_row": 17412,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1232,
    "input_i": 37,
    "input_j": 49,
    "output_index": 34
  },
  {
    "system_row": 17420,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1233,
    "input_i": 37,
    "input_j": 50,
    "output_index": 24
  },
  {
    "system_row": 17514,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1260,
    "input_i": 40,
    "input_j": 41,
    "output_index": 8
  },
  {
    "system_row": 17522,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1261,
    "input_i": 40,
    "input_j": 42,
    "output_index": 31
  },
  {
    "system_row": 17548,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1265,
    "input_i": 40,
    "input_j": 46,
    "output_index": 15
  },
  {
    "system_row": 17552,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1266,
    "input_i": 40,
    "input_j": 47,
    "output_index": 9
  },
  {
    "system_row": 17565,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 27
  },
  {
    "system_row": 17566,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 31
  },
  {
    "system_row": 17570,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1267,
    "input_i": 40,
    "input_j": 48,
    "output_index": 51
  },
  {
    "system_row": 17576,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 31
  },
  {
    "system_row": 17590,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1270,
    "input_i": 40,
    "input_j": 51,
    "output_index": 24
  },
  {
    "system_row": 17635,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1282,
    "input_i": 42,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 17644,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1286,
    "input_i": 42,
    "input_j": 48,
    "output_index": 1
  },
  {
    "system_row": 17656,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1288,
    "input_i": 42,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 17660,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 17747,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1314,
    "input_i": 46,
    "input_j": 50,
    "output_index": 15
  },
  {
    "system_row": 17749,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1315,
    "input_i": 46,
    "input_j": 51,
    "output_index": 17
  },
  {
    "system_row": 17786,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1323,
    "input_i": 49,
    "input_j": 50,
    "output_index": 9
  },
  {
    "system_row": 17796,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1324,
    "input_i": 49,
    "input_j": 51,
    "output_index": 12
  },
  {
    "system_row": 17807,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 47
  },
  {
    "system_row": 17824,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 6,
    "output_index": 24
  },
  {
    "system_row": 17829,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 17839,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 17840,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 31
  },
  {
    "system_row": 17844,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 17847,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 17855,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 17856,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 34
  },
  {
    "system_row": 17860,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 17893,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 48
  },
  {
    "system_row": 17894,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 17935,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 26,
    "output_index": 36
  },
  {
    "system_row": 17939,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 26,
    "input_i": 0,
    "input_j": 27,
    "output_index": 33
  },
  {
    "system_row": 17948,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 24
  },
  {
    "system_row": 17954,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 19
  },
  {
    "system_row": 17966,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 19
  },
  {
    "system_row": 17976,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 33,
    "input_i": 0,
    "input_j": 34,
    "output_index": 21
  },
  {
    "system_row": 17990,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 21
  },
  {
    "system_row": 18031,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 18034,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 24
  },
  {
    "system_row": 18035,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 25
  },
  {
    "system_row": 18036,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 46,
    "input_i": 0,
    "input_j": 47,
    "output_index": 30
  },
  {
    "system_row": 18057,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 49,
    "input_i": 0,
    "input_j": 50,
    "output_index": 36
  },
  {
    "system_row": 18061,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 50,
    "input_i": 0,
    "input_j": 51,
    "output_index": 33
  },
  {
    "system_row": 18325,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 18331,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 105,
    "input_i": 2,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 18341,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 18346,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 107,
    "input_i": 2,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 18349,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 108,
    "input_i": 2,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 18357,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 18362,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 110,
    "input_i": 2,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 18395,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 116,
    "input_i": 2,
    "input_j": 18,
    "output_index": 48
  },
  {
    "system_row": 18437,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 36
  },
  {
    "system_row": 18441,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 125,
    "input_i": 2,
    "input_j": 27,
    "output_index": 33
  },
  {
    "system_row": 18449,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 23
  },
  {
    "system_row": 18456,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 19
  },
  {
    "system_row": 18478,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 21
  },
  {
    "system_row": 18533,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 18537,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 25
  },
  {
    "system_row": 18538,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 145,
    "input_i": 2,
    "input_j": 47,
    "output_index": 30
  },
  {
    "system_row": 18559,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 36
  },
  {
    "system_row": 18563,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 33
  },
  {
    "system_row": 18572,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 18578,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 153,
    "input_i": 3,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 18585,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 18589,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 155,
    "input_i": 3,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 18592,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 156,
    "input_i": 3,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 18598,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 18602,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 158,
    "input_i": 3,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 18630,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 164,
    "input_i": 3,
    "input_j": 18,
    "output_index": 48
  },
  {
    "system_row": 18667,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 36
  },
  {
    "system_row": 18671,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 173,
    "input_i": 3,
    "input_j": 27,
    "output_index": 33
  },
  {
    "system_row": 18677,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 23
  },
  {
    "system_row": 18684,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 19
  },
  {
    "system_row": 18703,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 21
  },
  {
    "system_row": 18747,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 6
  },
  {
    "system_row": 18751,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 25
  },
  {
    "system_row": 18752,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 193,
    "input_i": 3,
    "input_j": 47,
    "output_index": 30
  },
  {
    "system_row": 18771,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 36
  },
  {
    "system_row": 18775,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 33
  },
  {
    "system_row": 19260,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 291,
    "input_i": 6,
    "input_j": 7,
    "output_index": 36
  },
  {
    "system_row": 19267,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 26
  },
  {
    "system_row": 19271,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 293,
    "input_i": 6,
    "input_j": 9,
    "output_index": 50
  },
  {
    "system_row": 19274,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 33
  },
  {
    "system_row": 19280,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 27
  },
  {
    "system_row": 19284,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 296,
    "input_i": 6,
    "input_j": 12,
    "output_index": 51
  },
  {
    "system_row": 19336,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 310,
    "input_i": 6,
    "input_j": 26,
    "output_index": 33
  },
  {
    "system_row": 19340,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 36
  },
  {
    "system_row": 19350,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 21
  },
  {
    "system_row": 19369,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 19
  },
  {
    "system_row": 19403,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 328,
    "input_i": 6,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 19410,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 331,
    "input_i": 6,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 19413,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 331,
    "input_i": 6,
    "input_j": 47,
    "output_index": 3
  },
  {
    "system_row": 19424,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 334,
    "input_i": 6,
    "input_j": 50,
    "output_index": 33
  },
  {
    "system_row": 19428,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 36
  },
  {
    "system_row": 19432,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 337,
    "input_i": 7,
    "input_j": 9,
    "output_index": 1
  },
  {
    "system_row": 19434,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 338,
    "input_i": 7,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 19439,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 19443,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 30
  },
  {
    "system_row": 19446,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 340,
    "input_i": 7,
    "input_j": 12,
    "output_index": 49
  },
  {
    "system_row": 19460,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 344,
    "input_i": 7,
    "input_j": 16,
    "output_index": 48
  },
  {
    "system_row": 19464,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 346,
    "input_i": 7,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 19475,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 350,
    "input_i": 7,
    "input_j": 22,
    "output_index": 41
  },
  {
    "system_row": 19494,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 353,
    "input_i": 7,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 19498,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 354,
    "input_i": 7,
    "input_j": 26,
    "output_index": 23
  },
  {
    "system_row": 19502,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 355,
    "input_i": 7,
    "input_j": 27,
    "output_index": 29
  },
  {
    "system_row": 19509,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 358,
    "input_i": 7,
    "input_j": 30,
    "output_index": 36
  },
  {
    "system_row": 19525,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 23
  },
  {
    "system_row": 19526,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 24
  },
  {
    "system_row": 19529,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 362,
    "input_i": 7,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 19557,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 372,
    "input_i": 7,
    "input_j": 44,
    "output_index": 14
  },
  {
    "system_row": 19564,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 10
  },
  {
    "system_row": 19568,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 26
  },
  {
    "system_row": 19569,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 34
  },
  {
    "system_row": 19573,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 375,
    "input_i": 7,
    "input_j": 47,
    "output_index": 50
  },
  {
    "system_row": 19586,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 378,
    "input_i": 7,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 19590,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 379,
    "input_i": 7,
    "input_j": 51,
    "output_index": 29
  },
  {
    "system_row": 19784,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 423,
    "input_i": 9,
    "input_j": 10,
    "output_index": 49
  },
  {
    "system_row": 19829,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 431,
    "input_i": 9,
    "input_j": 18,
    "output_index": 45
  },
  {
    "system_row": 19878,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 6
  },
  {
    "system_row": 19882,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 439,
    "input_i": 9,
    "input_j": 26,
    "output_index": 30
  },
  {
    "system_row": 19886,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 0
  },
  {
    "system_row": 19889,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 440,
    "input_i": 9,
    "input_j": 27,
    "output_index": 3
  },
  {
    "system_row": 19902,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 26
  },
  {
    "system_row": 19906,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 443,
    "input_i": 9,
    "input_j": 30,
    "output_index": 50
  },
  {
    "system_row": 19923,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 447,
    "input_i": 9,
    "input_j": 34,
    "output_index": 23
  },
  {
    "system_row": 19968,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 455,
    "input_i": 9,
    "input_j": 42,
    "output_index": 21
  },
  {
    "system_row": 20021,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 6
  },
  {
    "system_row": 20025,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 463,
    "input_i": 9,
    "input_j": 50,
    "output_index": 30
  },
  {
    "system_row": 20029,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 20032,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 464,
    "input_i": 9,
    "input_j": 51,
    "output_index": 3
  },
  {
    "system_row": 20035,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 466,
    "input_i": 10,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 20054,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 472,
    "input_i": 10,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 20065,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 476,
    "input_i": 10,
    "input_j": 22,
    "output_index": 39
  },
  {
    "system_row": 20084,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 479,
    "input_i": 10,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 20088,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 480,
    "input_i": 10,
    "input_j": 26,
    "output_index": 29
  },
  {
    "system_row": 20089,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 481,
    "input_i": 10,
    "input_j": 27,
    "output_index": 23
  },
  {
    "system_row": 20099,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 484,
    "input_i": 10,
    "input_j": 30,
    "output_index": 33
  },
  {
    "system_row": 20103,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 23
  },
  {
    "system_row": 20104,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 24
  },
  {
    "system_row": 20107,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 485,
    "input_i": 10,
    "input_j": 31,
    "output_index": 42
  },
  {
    "system_row": 20150,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 498,
    "input_i": 10,
    "input_j": 44,
    "output_index": 11
  },
  {
    "system_row": 20154,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 7
  },
  {
    "system_row": 20158,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 27
  },
  {
    "system_row": 20159,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 31
  },
  {
    "system_row": 20163,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 501,
    "input_i": 10,
    "input_j": 47,
    "output_index": 51
  },
  {
    "system_row": 20176,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 504,
    "input_i": 10,
    "input_j": 50,
    "output_index": 29
  },
  {
    "system_row": 20177,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 505,
    "input_i": 10,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 20317,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 551,
    "input_i": 12,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 20366,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 0
  },
  {
    "system_row": 20369,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 559,
    "input_i": 12,
    "input_j": 26,
    "output_index": 3
  },
  {
    "system_row": 20371,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 6
  },
  {
    "system_row": 20375,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 560,
    "input_i": 12,
    "input_j": 27,
    "output_index": 30
  },
  {
    "system_row": 20390,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 27
  },
  {
    "system_row": 20394,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 563,
    "input_i": 12,
    "input_j": 30,
    "output_index": 51
  },
  {
    "system_row": 20397,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 564,
    "input_i": 12,
    "input_j": 31,
    "output_index": 23
  },
  {
    "system_row": 20456,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 575,
    "input_i": 12,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 20509,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 20512,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 583,
    "input_i": 12,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 20514,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 20518,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 584,
    "input_i": 12,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 21436,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 766,
    "input_i": 18,
    "input_j": 20,
    "output_index": 32
  },
  {
    "system_row": 21455,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 772,
    "input_i": 18,
    "input_j": 26,
    "output_index": 7
  },
  {
    "system_row": 21459,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 773,
    "input_i": 18,
    "input_j": 27,
    "output_index": 10
  },
  {
    "system_row": 21470,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 21472,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 26
  },
  {
    "system_row": 21473,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 34
  },
  {
    "system_row": 21477,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 777,
    "input_i": 18,
    "input_j": 31,
    "output_index": 50
  },
  {
    "system_row": 21489,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 21491,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 27
  },
  {
    "system_row": 21492,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 31
  },
  {
    "system_row": 21496,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 780,
    "input_i": 18,
    "input_j": 34,
    "output_index": 51
  },
  {
    "system_row": 21543,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 796,
    "input_i": 18,
    "input_j": 50,
    "output_index": 7
  },
  {
    "system_row": 21547,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 797,
    "input_i": 18,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 22437,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1001,
    "input_i": 26,
    "input_j": 27,
    "output_index": 23
  },
  {
    "system_row": 22447,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 33
  },
  {
    "system_row": 22455,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1005,
    "input_i": 26,
    "input_j": 31,
    "output_index": 42
  },
  {
    "system_row": 22506,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 27
  },
  {
    "system_row": 22507,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 31
  },
  {
    "system_row": 22511,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1021,
    "input_i": 26,
    "input_j": 47,
    "output_index": 51
  },
  {
    "system_row": 22525,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 22535,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 36
  },
  {
    "system_row": 22555,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 22594,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 26
  },
  {
    "system_row": 22595,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 34
  },
  {
    "system_row": 22599,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1045,
    "input_i": 27,
    "input_j": 47,
    "output_index": 50
  },
  {
    "system_row": 22612,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 23
  },
  {
    "system_row": 22782,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 21
  },
  {
    "system_row": 22801,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 19
  },
  {
    "system_row": 22835,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1108,
    "input_i": 30,
    "input_j": 44,
    "output_index": 8
  },
  {
    "system_row": 22842,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1111,
    "input_i": 30,
    "input_j": 47,
    "output_index": 0
  },
  {
    "system_row": 22845,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1111,
    "input_i": 30,
    "input_j": 47,
    "output_index": 3
  },
  {
    "system_row": 22856,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 33
  },
  {
    "system_row": 22860,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 36
  },
  {
    "system_row": 22878,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 42
  },
  {
    "system_row": 22882,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1119,
    "input_i": 31,
    "input_j": 35,
    "output_index": 4
  },
  {
    "system_row": 22940,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 6
  },
  {
    "system_row": 22944,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 25
  },
  {
    "system_row": 22945,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1129,
    "input_i": 31,
    "input_j": 45,
    "output_index": 30
  },
  {
    "system_row": 22957,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1131,
    "input_i": 31,
    "input_j": 47,
    "output_index": 21
  },
  {
    "system_row": 22959,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1131,
    "input_i": 31,
    "input_j": 47,
    "output_index": 34
  },
  {
    "system_row": 22969,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1132,
    "input_i": 31,
    "input_j": 48,
    "output_index": 34
  },
  {
    "system_row": 22980,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 36
  },
  {
    "system_row": 22990,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 42
  },
  {
    "system_row": 23176,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1176,
    "input_i": 34,
    "input_j": 38,
    "output_index": 4
  },
  {
    "system_row": 23227,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1185,
    "input_i": 34,
    "input_j": 47,
    "output_index": 19
  },
  {
    "system_row": 23229,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1185,
    "input_i": 34,
    "input_j": 47,
    "output_index": 31
  },
  {
    "system_row": 23239,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1186,
    "input_i": 34,
    "input_j": 48,
    "output_index": 31
  },
  {
    "system_row": 23250,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1187,
    "input_i": 34,
    "input_j": 49,
    "output_index": 33
  },
  {
    "system_row": 23266,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 42
  },
  {
    "system_row": 23662,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1300,
    "input_i": 44,
    "input_j": 47,
    "output_index": 8
  },
  {
    "system_row": 23724,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 23725,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 31
  },
  {
    "system_row": 23729,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1318,
    "input_i": 47,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 23734,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 23735,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 34
  },
  {
    "system_row": 23739,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1319,
    "input_i": 47,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 23766,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 23794,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 23817,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 23864,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 30,
    "input_i": 0,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 23878,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 32,
    "input_i": 0,
    "input_j": 33,
    "output_index": 29
  },
  {
    "system_row": 23901,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 41,
    "input_i": 0,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 23934,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 2,
    "output_index": 7
  },
  {
    "system_row": 23942,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 52,
    "input_i": 1,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 23957,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 24004,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 65,
    "input_i": 1,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 24071,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 24078,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 49
  },
  {
    "system_row": 24079,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 74,
    "input_i": 1,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 24097,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 79,
    "input_i": 1,
    "input_j": 30,
    "output_index": 10
  },
  {
    "system_row": 24105,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 24107,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 24108,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 80,
    "input_i": 1,
    "input_j": 31,
    "output_index": 3
  },
  {
    "system_row": 24123,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 6
  },
  {
    "system_row": 24131,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 83,
    "input_i": 1,
    "input_j": 34,
    "output_index": 30
  },
  {
    "system_row": 24174,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 91,
    "input_i": 1,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 24239,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 99,
    "input_i": 1,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 24246,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 101,
    "input_i": 2,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 24261,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 104,
    "input_i": 2,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 24308,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 114,
    "input_i": 2,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 24375,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 123,
    "input_i": 2,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 24383,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 123,
    "input_i": 2,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 24401,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 10
  },
  {
    "system_row": 24411,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 129,
    "input_i": 2,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 24435,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 132,
    "input_i": 2,
    "input_j": 34,
    "output_index": 30
  },
  {
    "system_row": 24478,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 140,
    "input_i": 2,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 24543,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 24557,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 24604,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 162,
    "input_i": 3,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 24671,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 171,
    "input_i": 3,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 24679,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 171,
    "input_i": 3,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 24697,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 10
  },
  {
    "system_row": 24705,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 0
  },
  {
    "system_row": 24707,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 177,
    "input_i": 3,
    "input_j": 31,
    "output_index": 2
  },
  {
    "system_row": 24731,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 180,
    "input_i": 3,
    "input_j": 34,
    "output_index": 30
  },
  {
    "system_row": 24774,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 188,
    "input_i": 3,
    "input_j": 42,
    "output_index": 40
  },
  {
    "system_row": 24839,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 196,
    "input_i": 3,
    "input_j": 50,
    "output_index": 49
  },
  {
    "system_row": 25170,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 309,
    "input_i": 6,
    "input_j": 25,
    "output_index": 27
  },
  {
    "system_row": 25174,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 309,
    "input_i": 6,
    "input_j": 25,
    "output_index": 51
  },
  {
    "system_row": 25187,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 49
  },
  {
    "system_row": 25192,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 314,
    "input_i": 6,
    "input_j": 30,
    "output_index": 7
  },
  {
    "system_row": 25200,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 6
  },
  {
    "system_row": 25201,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 10
  },
  {
    "system_row": 25208,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 315,
    "input_i": 6,
    "input_j": 31,
    "output_index": 30
  },
  {
    "system_row": 25222,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 0
  },
  {
    "system_row": 25224,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 25225,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 3
  },
  {
    "system_row": 25226,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 318,
    "input_i": 6,
    "input_j": 34,
    "output_index": 7
  },
  {
    "system_row": 25268,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 326,
    "input_i": 6,
    "input_j": 42,
    "output_index": 37
  },
  {
    "system_row": 25331,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 49
  },
  {
    "system_row": 26161,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 704,
    "input_i": 16,
    "input_j": 25,
    "output_index": 43
  },
  {
    "system_row": 26177,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 706,
    "input_i": 16,
    "input_j": 27,
    "output_index": 45
  },
  {
    "system_row": 26190,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 710,
    "input_i": 16,
    "input_j": 31,
    "output_index": 16
  },
  {
    "system_row": 26215,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 713,
    "input_i": 16,
    "input_j": 34,
    "output_index": 13
  },
  {
    "system_row": 26250,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 0
  },
  {
    "system_row": 26251,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 1
  },
  {
    "system_row": 26253,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 721,
    "input_i": 16,
    "input_j": 42,
    "output_index": 3
  },
  {
    "system_row": 26313,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 729,
    "input_i": 16,
    "input_j": 50,
    "output_index": 43
  },
  {
    "system_row": 26321,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 730,
    "input_i": 16,
    "input_j": 51,
    "output_index": 45
  },
  {
    "system_row": 27029,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 976,
    "input_i": 25,
    "input_j": 27,
    "output_index": 6
  },
  {
    "system_row": 27033,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 976,
    "input_i": 25,
    "input_j": 27,
    "output_index": 30
  },
  {
    "system_row": 27044,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 979,
    "input_i": 25,
    "input_j": 30,
    "output_index": 27
  },
  {
    "system_row": 27048,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 979,
    "input_i": 25,
    "input_j": 30,
    "output_index": 51
  },
  {
    "system_row": 27055,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 980,
    "input_i": 25,
    "input_j": 31,
    "output_index": 25
  },
  {
    "system_row": 27114,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 991,
    "input_i": 25,
    "input_j": 42,
    "output_index": 19
  },
  {
    "system_row": 27161,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 0
  },
  {
    "system_row": 27164,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 999,
    "input_i": 25,
    "input_j": 50,
    "output_index": 3
  },
  {
    "system_row": 27173,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1000,
    "input_i": 25,
    "input_j": 51,
    "output_index": 6
  },
  {
    "system_row": 27177,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1000,
    "input_i": 25,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 27261,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1028,
    "input_i": 27,
    "input_j": 30,
    "output_index": 49
  },
  {
    "system_row": 27269,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1029,
    "input_i": 27,
    "input_j": 31,
    "output_index": 27
  },
  {
    "system_row": 27273,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1029,
    "input_i": 27,
    "input_j": 31,
    "output_index": 51
  },
  {
    "system_row": 27280,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1032,
    "input_i": 27,
    "input_j": 34,
    "output_index": 26
  },
  {
    "system_row": 27295,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1040,
    "input_i": 27,
    "input_j": 42,
    "output_index": 23
  },
  {
    "system_row": 27320,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1048,
    "input_i": 27,
    "input_j": 50,
    "output_index": 10
  },
  {
    "system_row": 27328,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1049,
    "input_i": 27,
    "input_j": 51,
    "output_index": 7
  },
  {
    "system_row": 27405,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1095,
    "input_i": 30,
    "input_j": 31,
    "output_index": 30
  },
  {
    "system_row": 27415,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1098,
    "input_i": 30,
    "input_j": 34,
    "output_index": 2
  },
  {
    "system_row": 27463,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 49
  },
  {
    "system_row": 27480,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1118,
    "input_i": 31,
    "input_j": 34,
    "output_index": 30
  },
  {
    "system_row": 27526,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1124,
    "input_i": 31,
    "input_j": 40,
    "output_index": 40
  },
  {
    "system_row": 27622,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1133,
    "input_i": 31,
    "input_j": 49,
    "output_index": 49
  },
  {
    "system_row": 27631,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1134,
    "input_i": 31,
    "input_j": 50,
    "output_index": 26
  },
  {
    "system_row": 27647,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1135,
    "input_i": 31,
    "input_j": 51,
    "output_index": 27
  },
  {
    "system_row": 27651,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1135,
    "input_i": 31,
    "input_j": 51,
    "output_index": 51
  },
  {
    "system_row": 27828,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1188,
    "input_i": 34,
    "input_j": 50,
    "output_index": 27
  },
  {
    "system_row": 27832,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1188,
    "input_i": 34,
    "input_j": 50,
    "output_index": 51
  },
  {
    "system_row": 27836,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1189,
    "input_i": 34,
    "input_j": 51,
    "output_index": 26
  },
  {
    "system_row": 28080,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1289,
    "input_i": 42,
    "input_j": 51,
    "output_index": 23
  },
  {
    "system_row": 28193,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 51,
    "output_index": 10
  },
  {
    "system_row": 28389,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 55,
    "input_i": 1,
    "input_j": 6,
    "output_index": 34
  },
  {
    "system_row": 28419,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 59,
    "input_i": 1,
    "input_j": 10,
    "output_index": 30
  },
  {
    "system_row": 28654,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 25
  },
  {
    "system_row": 28655,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 98,
    "input_i": 1,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 28989,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 152,
    "input_i": 3,
    "input_j": 6,
    "output_index": 34
  },
  {
    "system_row": 29255,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 195,
    "input_i": 3,
    "input_j": 49,
    "output_index": 26
  },
  {
    "system_row": 29434,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 294,
    "input_i": 6,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 29480,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 311,
    "input_i": 6,
    "input_j": 27,
    "output_index": 25
  },
  {
    "system_row": 29532,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 333,
    "input_i": 6,
    "input_j": 49,
    "output_index": 27
  },
  {
    "system_row": 29536,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 333,
    "input_i": 6,
    "input_j": 49,
    "output_index": 51
  },
  {
    "system_row": 29540,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 335,
    "input_i": 6,
    "input_j": 51,
    "output_index": 25
  },
  {
    "system_row": 31903,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 1047,
    "input_i": 27,
    "input_j": 49,
    "output_index": 30
  },
  {
    "system_row": 32457,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 1268,
    "input_i": 40,
    "input_j": 49,
    "output_index": 19
  },
  {
    "system_row": 32624,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 1324,
    "input_i": 49,
    "input_j": 51,
    "output_index": 30
  },
  {
    "system_row": 32659,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 9,
    "output_index": 12
  },
  {
    "system_row": 32714,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 29,
    "input_i": 0,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 32741,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 35,
    "input_i": 0,
    "input_j": 36,
    "output_index": 33
  },
  {
    "system_row": 32945,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 101,
    "input_i": 2,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 33079,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 27
  },
  {
    "system_row": 33086,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 50
  },
  {
    "system_row": 33087,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 124,
    "input_i": 2,
    "input_j": 26,
    "output_index": 51
  },
  {
    "system_row": 33100,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 0
  },
  {
    "system_row": 33103,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 128,
    "input_i": 2,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 33247,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 149,
    "input_i": 2,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 33375,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 27
  },
  {
    "system_row": 33383,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 172,
    "input_i": 3,
    "input_j": 26,
    "output_index": 51
  },
  {
    "system_row": 33399,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 176,
    "input_i": 3,
    "input_j": 30,
    "output_index": 3
  },
  {
    "system_row": 33543,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 197,
    "input_i": 3,
    "input_j": 51,
    "output_index": 50
  },
  {
    "system_row": 35836,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 1004,
    "input_i": 26,
    "input_j": 30,
    "output_index": 26
  },
  {
    "system_row": 35955,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 1025,
    "input_i": 26,
    "input_j": 51,
    "output_index": 0
  },
  {
    "system_row": 36293,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 1114,
    "input_i": 30,
    "input_j": 50,
    "output_index": 50
  },
  {
    "system_row": 36302,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 1115,
    "input_i": 30,
    "input_j": 51,
    "output_index": 27
  },
  {
    "system_row": 37499,
    "generator_index": 7,
    "generator_name": "x_-e2-e3(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 26
  },
  {
    "system_row": 37500,
    "generator_index": 7,
    "generator_name": "x_-e2-e3(1)",
    "input_pair_index": 148,
    "input_i": 2,
    "input_j": 50,
    "output_index": 27
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lambda2_Lplus_to_Lplus_variables.csv <==
column,input_i,input_j,output
0,0,1,0
1,0,1,1
2,0,1,2
3,0,1,3
4,0,2,0
5,0,2,1
6,0,2,2
7,0,2,3
8,0,3,0
9,0,3,1
10,0,3,2
11,0,3,3
12,0,4,4
13,0,4,28
14,0,5,5
15,0,5,29
16,0,6,6
17,0,6,18
18,0,6,23
19,0,6,25
20,0,6,30
21,0,6,42
22,0,6,47
23,0,6,49
24,0,7,7
25,0,7,13
26,0,7,19
27,0,7,27
28,0,7,31
29,0,7,37
30,0,7,43
31,0,7,51
32,0,8,8
33,0,8,32
34,0,9,9
35,0,9,33
36,0,10,10
37,0,10,16
38,0,10,21
39,0,10,26
40,0,10,34
41,0,10,40
42,0,10,45
43,0,10,50
44,0,11,11
45,0,11,35
46,0,12,12
47,0,12,36
48,0,13,7
49,0,13,13
50,0,13,19
51,0,13,27
52,0,13,31
53,0,13,37
54,0,13,43
55,0,13,51
56,0,14,14
57,0,14,38
58,0,15,15
59,0,15,39
60,0,16,10
61,0,16,16
62,0,16,21
63,0,16,26
64,0,16,34
65,0,16,40
66,0,16,45
67,0,16,50
68,0,17,17
69,0,17,41
70,0,18,6
71,0,18,18
72,0,18,23
73,0,18,25
74,0,18,30
75,0,18,42
76,0,18,47
77,0,18,49
78,0,19,7
79,0,19,13
80,0,19,19
81,0,19,27
82,0,19,31
83,0,19,37
84,0,19,43
85,0,19,51
86,0,20,20
87,0,20,44
88,0,21,10
89,0,21,16
90,0,21,21
91,0,21,26
92,0,21,34
93,0,21,40
94,0,21,45
95,0,21,50
96,0,22,22
97,0,22,46
98,0,23,6
99,0,23,18
100,0,23,23
101,0,23,25
102,0,23,30
103,0,23,42
104,0,23,47
105,0,23,49
106,0,24,24
107,0,24,48
108,0,25,6
109,0,25,18
110,0,25,23
111,0,25,25
112,0,25,30
113,0,25,42
114,0,25,47
115,0,25,49
116,0,26,10
117,0,26,16
118,0,26,21
119,0,26,26
120,0,26,34
121,0,26,40
122,0,26,45
123,0,26,50
124,0,27,7
125,0,27,13
126,0,27,19
127,0,27,27
128,0,27,31
129,0,27,37
130,0,27,43
131,0,27,51
132,0,28,4
133,0,28,28
134,0,29,5
135,0,29,29
136,0,30,6
137,0,30,18
138,0,30,23
139,0,30,25
140,0,30,30
141,0,30,42
142,0,30,47
143,0,30,49
144,0,31,7
145,0,31,13
146,0,31,19
147,0,31,27
148,0,31,31
149,0,31,37
150,0,31,43
151,0,31,51
152,0,32,8
153,0,32,32
154,0,33,9
155,0,33,33
156,0,34,10
157,0,34,16
158,0,34,21
159,0,34,26
160,0,34,34
161,0,34,40
162,0,34,45
163,0,34,50
164,0,35,11
165,0,35,35
166,0,36,12
167,0,36,36
168,0,37,7
169,0,37,13
170,0,37,19
171,0,37,27
172,0,37,31
173,0,37,37
174,0,37,43
175,0,37,51
176,0,38,14
177,0,38,38
178,0,39,15
179,0,39,39
180,0,40,10
181,0,40,16
182,0,40,21
183,0,40,26
184,0,40,34
185,0,40,40
186,0,40,45
187,0,40,50
188,0,41,17
189,0,41,41
190,0,42,6
191,0,42,18
192,0,42,23
193,0,42,25
194,0,42,30
195,0,42,42
196,0,42,47
197,0,42,49
198,0,43,7
199,0,43,13
200,0,43,19
201,0,43,27
202,0,43,31
203,0,43,37
204,0,43,43
205,0,43,51
206,0,44,20
207,0,44,44
208,0,45,10
209,0,45,16
210,0,45,21
211,0,45,26
212,0,45,34
213,0,45,40
214,0,45,45
215,0,45,50
216,0,46,22
217,0,46,46
218,0,47,6
219,0,47,18
220,0,47,23
221,0,47,25
222,0,47,30
223,0,47,42
224,0,47,47
225,0,47,49
226,0,48,24
227,0,48,48
228,0,49,6
229,0,49,18
230,0,49,23
231,0,49,25
232,0,49,30
233,0,49,42
234,0,49,47
235,0,49,49
236,0,50,10
237,0,50,16
238,0,50,21
239,0,50,26
240,0,50,34
241,0,50,40
242,0,50,45
243,0,50,50
244,0,51,7
245,0,51,13
246,0,51,19
247,0,51,27
248,0,51,31
249,0,51,37
250,0,51,43
251,0,51,51
252,1,2,0
253,1,2,1
254,1,2,2
255,1,2,3
256,1,3,0
257,1,3,1
258,1,3,2
259,1,3,3
260,1,4,4
261,1,4,28
262,1,5,5
263,1,5,29
264,1,6,6
265,1,6,18
266,1,6,23
267,1,6,25
268,1,6,30
269,1,6,42
270,1,6,47
271,1,6,49
272,1,7,7
273,1,7,13
274,1,7,19
275,1,7,27
276,1,7,31
277,1,7,37
278,1,7,43
279,1,7,51
280,1,8,8
281,1,8,32
282,1,9,9
283,1,9,33
284,1,10,10
285,1,10,16
286,1,10,21
287,1,10,26
288,1,10,34
289,1,10,40
290,1,10,45
291,1,10,50
292,1,11,11
293,1,11,35
294,1,12,12
295,1,12,36
296,1,13,7
297,1,13,13
298,1,13,19
299,1,13,27
300,1,13,31
301,1,13,37
302,1,13,43
303,1,13,51
304,1,14,14
305,1,14,38
306,1,15,15
307,1,15,39
308,1,16,10
309,1,16,16
310,1,16,21
311,1,16,26
312,1,16,34
313,1,16,40
314,1,16,45
315,1,16,50
316,1,17,17
317,1,17,41
318,1,18,6
319,1,18,18
320,1,18,23
321,1,18,25
322,1,18,30
323,1,18,42
324,1,18,47
325,1,18,49
326,1,19,7
327,1,19,13
328,1,19,19
329,1,19,27
330,1,19,31
331,1,19,37
332,1,19,43
333,1,19,51
334,1,20,20
335,1,20,44
336,1,21,10
337,1,21,16
338,1,21,21
339,1,21,26
340,1,21,34
341,1,21,40
342,1,21,45
343,1,21,50
344,1,22,22
345,1,22,46
346,1,23,6
347,1,23,18
348,1,23,23
349,1,23,25
350,1,23,30
351,1,23,42
352,1,23,47
353,1,23,49
354,1,24,24
355,1,24,48
356,1,25,6
357,1,25,18
358,1,25,23
359,1,25,25
360,1,25,30
361,1,25,42
362,1,25,47
363,1,25,49
364,1,26,10
365,1,26,16
366,1,26,21
367,1,26,26
368,1,26,34
369,1,26,40
370,1,26,45
371,1,26,50
372,1,27,7
373,1,27,13
374,1,27,19
375,1,27,27
376,1,27,31
377,1,27,37
378,1,27,43
379,1,27,51
380,1,28,4
381,1,28,28
382,1,29,5
383,1,29,29
384,1,30,6
385,1,30,18
386,1,30,23
387,1,30,25
388,1,30,30
389,1,30,42
390,1,30,47
391,1,30,49
392,1,31,7
393,1,31,13
394,1,31,19
395,1,31,27
396,1,31,31
397,1,31,37
398,1,31,43
399,1,31,51
400,1,32,8
401,1,32,32
402,1,33,9
403,1,33,33
404,1,34,10
405,1,34,16
406,1,34,21
407,1,34,26
408,1,34,34
409,1,34,40
410,1,34,45
411,1,34,50
412,1,35,11
413,1,35,35
414,1,36,12
415,1,36,36
416,1,37,7
417,1,37,13
418,1,37,19
419,1,37,27
420,1,37,31
421,1,37,37
422,1,37,43
423,1,37,51
424,1,38,14
425,1,38,38
426,1,39,15
427,1,39,39
428,1,40,10
429,1,40,16
430,1,40,21
431,1,40,26
432,1,40,34
433,1,40,40
434,1,40,45
435,1,40,50
436,1,41,17
437,1,41,41
438,1,42,6
439,1,42,18
440,1,42,23
441,1,42,25
442,1,42,30
443,1,42,42
444,1,42,47
445,1,42,49
446,1,43,7
447,1,43,13
448,1,43,19
449,1,43,27
450,1,43,31
451,1,43,37
452,1,43,43
453,1,43,51
454,1,44,20
455,1,44,44
456,1,45,10
457,1,45,16
458,1,45,21
459,1,45,26
460,1,45,34
461,1,45,40
462,1,45,45
463,1,45,50
464,1,46,22
465,1,46,46
466,1,47,6
467,1,47,18
468,1,47,23
469,1,47,25
470,1,47,30
471,1,47,42
472,1,47,47
473,1,47,49
474,1,48,24
475,1,48,48
476,1,49,6
477,1,49,18
478,1,49,23
479,1,49,25
480,1,49,30
481,1,49,42
482,1,49,47
483,1,49,49
484,1,50,10
485,1,50,16
486,1,50,21
487,1,50,26
488,1,50,34
489,1,50,40
490,1,50,45
491,1,50,50
492,1,51,7
493,1,51,13
494,1,51,19
495,1,51,27
496,1,51,31
497,1,51,37
498,1,51,43
499,1,51,51
500,2,3,0
501,2,3,1
502,2,3,2
503,2,3,3
504,2,4,4
505,2,4,28
506,2,5,5
507,2,5,29
508,2,6,6
509,2,6,18
510,2,6,23
511,2,6,25
512,2,6,30
513,2,6,42
514,2,6,47
515,2,6,49
516,2,7,7
517,2,7,13
518,2,7,19
519,2,7,27
520,2,7,31
521,2,7,37
522,2,7,43
523,2,7,51
524,2,8,8
525,2,8,32
526,2,9,9
527,2,9,33
528,2,10,10
529,2,10,16
530,2,10,21
531,2,10,26
532,2,10,34
533,2,10,40
534,2,10,45
535,2,10,50
536,2,11,11
537,2,11,35
538,2,12,12
539,2,12,36
540,2,13,7
541,2,13,13
542,2,13,19
543,2,13,27
544,2,13,31
545,2,13,37
546,2,13,43
547,2,13,51
548,2,14,14
549,2,14,38
550,2,15,15
551,2,15,39
552,2,16,10
553,2,16,16
554,2,16,21
555,2,16,26
556,2,16,34
557,2,16,40
558,2,16,45
559,2,16,50
560,2,17,17
561,2,17,41
562,2,18,6
563,2,18,18
564,2,18,23
565,2,18,25
566,2,18,30
567,2,18,42
568,2,18,47
569,2,18,49
570,2,19,7
571,2,19,13
572,2,19,19
573,2,19,27
574,2,19,31
575,2,19,37
576,2,19,43
577,2,19,51
578,2,20,20
579,2,20,44
580,2,21,10
581,2,21,16
582,2,21,21
583,2,21,26
584,2,21,34
585,2,21,40
586,2,21,45
587,2,21,50
588,2,22,22
589,2,22,46
590,2,23,6
591,2,23,18
592,2,23,23
593,2,23,25
594,2,23,30
595,2,23,42
596,2,23,47
597,2,23,49
598,2,24,24
599,2,24,48
600,2,25,6
601,2,25,18
602,2,25,23
603,2,25,25
604,2,25,30
605,2,25,42
606,2,25,47
607,2,25,49
608,2,26,10
609,2,26,16
610,2,26,21
611,2,26,26
612,2,26,34
613,2,26,40
614,2,26,45
615,2,26,50
616,2,27,7
617,2,27,13
618,2,27,19
619,2,27,27
620,2,27,31
621,2,27,37
622,2,27,43
623,2,27,51
624,2,28,4
625,2,28,28
626,2,29,5
627,2,29,29
628,2,30,6
629,2,30,18
630,2,30,23
631,2,30,25
632,2,30,30
633,2,30,42
634,2,30,47
635,2,30,49
636,2,31,7
637,2,31,13
638,2,31,19
639,2,31,27
640,2,31,31
641,2,31,37
642,2,31,43
643,2,31,51
644,2,32,8
645,2,32,32
646,2,33,9
647,2,33,33
648,2,34,10
649,2,34,16
650,2,34,21
651,2,34,26
652,2,34,34
653,2,34,40
654,2,34,45
655,2,34,50
656,2,35,11
657,2,35,35
658,2,36,12
659,2,36,36
660,2,37,7
661,2,37,13
662,2,37,19
663,2,37,27
664,2,37,31
665,2,37,37
666,2,37,43
667,2,37,51
668,2,38,14
669,2,38,38
670,2,39,15
671,2,39,39
672,2,40,10
673,2,40,16
674,2,40,21
675,2,40,26
676,2,40,34
677,2,40,40
678,2,40,45
679,2,40,50
680,2,41,17
681,2,41,41
682,2,42,6
683,2,42,18
684,2,42,23
685,2,42,25
686,2,42,30
687,2,42,42
688,2,42,47
689,2,42,49
690,2,43,7
691,2,43,13
692,2,43,19
693,2,43,27
694,2,43,31
695,2,43,37
696,2,43,43
697,2,43,51
698,2,44,20
699,2,44,44
700,2,45,10
701,2,45,16
702,2,45,21
703,2,45,26
704,2,45,34
705,2,45,40
706,2,45,45
707,2,45,50
708,2,46,22
709,2,46,46
710,2,47,6
711,2,47,18
712,2,47,23
713,2,47,25
714,2,47,30
715,2,47,42
716,2,47,47
717,2,47,49
718,2,48,24
719,2,48,48
720,2,49,6
721,2,49,18
722,2,49,23
723,2,49,25
724,2,49,30
725,2,49,42
726,2,49,47
727,2,49,49
728,2,50,10
729,2,50,16
730,2,50,21
731,2,50,26
732,2,50,34
733,2,50,40
734,2,50,45
735,2,50,50
736,2,51,7
737,2,51,13
738,2,51,19
739,2,51,27
740,2,51,31
741,2,51,37
742,2,51,43
743,2,51,51
744,3,4,4
745,3,4,28
746,3,5,5
747,3,5,29
748,3,6,6
749,3,6,18
750,3,6,23
751,3,6,25
752,3,6,30
753,3,6,42
754,3,6,47
755,3,6,49
756,3,7,7
757,3,7,13
758,3,7,19
759,3,7,27
760,3,7,31
761,3,7,37
762,3,7,43
763,3,7,51
764,3,8,8
765,3,8,32
766,3,9,9
767,3,9,33
768,3,10,10
769,3,10,16
770,3,10,21
771,3,10,26
772,3,10,34
773,3,10,40
774,3,10,45
775,3,10,50
776,3,11,11
777,3,11,35
778,3,12,12
779,3,12,36
780,3,13,7
781,3,13,13
782,3,13,19
783,3,13,27
784,3,13,31
785,3,13,37
786,3,13,43
787,3,13,51
788,3,14,14
789,3,14,38
790,3,15,15
791,3,15,39
792,3,16,10
793,3,16,16
794,3,16,21
795,3,16,26
796,3,16,34
797,3,16,40
798,3,16,45
799,3,16,50
800,3,17,17
801,3,17,41
802,3,18,6
803,3,18,18
804,3,18,23
805,3,18,25
806,3,18,30
807,3,18,42
808,3,18,47
809,3,18,49
810,3,19,7
811,3,19,13
812,3,19,19
813,3,19,27
814,3,19,31
815,3,19,37
816,3,19,43
817,3,19,51
818,3,20,20
819,3,20,44
820,3,21,10
821,3,21,16
822,3,21,21
823,3,21,26
824,3,21,34
825,3,21,40
826,3,21,45
827,3,21,50
828,3,22,22
829,3,22,46
830,3,23,6
831,3,23,18
832,3,23,23
833,3,23,25
834,3,23,30
835,3,23,42
836,3,23,47
837,3,23,49
838,3,24,24
839,3,24,48
840,3,25,6
841,3,25,18
842,3,25,23
843,3,25,25
844,3,25,30
845,3,25,42
846,3,25,47
847,3,25,49
848,3,26,10
849,3,26,16
850,3,26,21
851,3,26,26
852,3,26,34
853,3,26,40
854,3,26,45
855,3,26,50
856,3,27,7
857,3,27,13
858,3,27,19
859,3,27,27
860,3,27,31
861,3,27,37
862,3,27,43
863,3,27,51
864,3,28,4
865,3,28,28
866,3,29,5
867,3,29,29
868,3,30,6
869,3,30,18
870,3,30,23
871,3,30,25
872,3,30,30
873,3,30,42
874,3,30,47
875,3,30,49
876,3,31,7
877,3,31,13
878,3,31,19
879,3,31,27
880,3,31,31
881,3,31,37
882,3,31,43
883,3,31,51
884,3,32,8
885,3,32,32
886,3,33,9
887,3,33,33
888,3,34,10
889,3,34,16
890,3,34,21
891,3,34,26
892,3,34,34
893,3,34,40
894,3,34,45
895,3,34,50
896,3,35,11
897,3,35,35
898,3,36,12
899,3,36,36
900,3,37,7
901,3,37,13
902,3,37,19
903,3,37,27
904,3,37,31
905,3,37,37
906,3,37,43
907,3,37,51
908,3,38,14
909,3,38,38
910,3,39,15
911,3,39,39
912,3,40,10
913,3,40,16
914,3,40,21
915,3,40,26
916,3,40,34
917,3,40,40
918,3,40,45
919,3,40,50
920,3,41,17
921,3,41,41
922,3,42,6
923,3,42,18
924,3,42,23
925,3,42,25
926,3,42,30
927,3,42,42
928,3,42,47
929,3,42,49
930,3,43,7
931,3,43,13
932,3,43,19
933,3,43,27
934,3,43,31
935,3,43,37
936,3,43,43
937,3,43,51
938,3,44,20
939,3,44,44
940,3,45,10
941,3,45,16
942,3,45,21
943,3,45,26
944,3,45,34
945,3,45,40
946,3,45,45
947,3,45,50
948,3,46,22
949,3,46,46
950,3,47,6
951,3,47,18
952,3,47,23
953,3,47,25
954,3,47,30
955,3,47,42
956,3,47,47
957,3,47,49
958,3,48,24
959,3,48,48
960,3,49,6
961,3,49,18
962,3,49,23
963,3,49,25
964,3,49,30
965,3,49,42
966,3,49,47
967,3,49,49
968,3,50,10
969,3,50,16
970,3,50,21
971,3,50,26
972,3,50,34
973,3,50,40
974,3,50,45
975,3,50,50
976,3,51,7
977,3,51,13
978,3,51,19
979,3,51,27
980,3,51,31
981,3,51,37
982,3,51,43
983,3,51,51
984,4,5,8
985,4,5,32
986,4,6,20
987,4,6,44
988,4,7,15
989,4,7,39
990,4,8,5
991,4,8,29
992,4,9,11
993,4,9,35
994,4,10,17
995,4,10,41
996,4,11,9
997,4,11,33
998,4,12,14
999,4,12,38
1000,4,13,15
1001,4,13,39
1002,4,14,12
1003,4,14,36
1004,4,15,7
1005,4,15,13
1006,4,15,19
1007,4,15,27
1008,4,15,31
1009,4,15,37
1010,4,15,43
1011,4,15,51
1012,4,16,17
1013,4,16,41
1014,4,17,10
1015,4,17,16
1016,4,17,21
1017,4,17,26
1018,4,17,34
1019,4,17,40
1020,4,17,45
1021,4,17,50
1022,4,18,20
1023,4,18,44
1024,4,19,15
1025,4,19,39
1026,4,20,6
1027,4,20,18
1028,4,20,23
1029,4,20,25
1030,4,20,30
1031,4,20,42
1032,4,20,47
1033,4,20,49
1034,4,21,17
1035,4,21,41
1036,4,22,24
1037,4,22,48
1038,4,23,20
1039,4,23,44
1040,4,24,22
1041,4,24,46
1042,4,25,20
1043,4,25,44
1044,4,26,17
1045,4,26,41
1046,4,27,15
1047,4,27,39
1048,4,28,0
1049,4,28,1
1050,4,28,2
1051,4,28,3
1052,4,29,8
1053,4,29,32
1054,4,30,20
1055,4,30,44
1056,4,31,15
1057,4,31,39
1058,4,32,5
1059,4,32,29
1060,4,33,11
1061,4,33,35
1062,4,34,17
1063,4,34,41
1064,4,35,9
1065,4,35,33
1066,4,36,14
1067,4,36,38
1068,4,37,15
1069,4,37,39
1070,4,38,12
1071,4,38,36
1072,4,39,7
1073,4,39,13
1074,4,39,19
1075,4,39,27
1076,4,39,31
1077,4,39,37
1078,4,39,43
1079,4,39,51
1080,4,40,17
1081,4,40,41
1082,4,41,10
1083,4,41,16
1084,4,41,21
1085,4,41,26
1086,4,41,34
1087,4,41,40
1088,4,41,45
1089,4,41,50
1090,4,42,20
1091,4,42,44
1092,4,43,15
1093,4,43,39
1094,4,44,6
1095,4,44,18
1096,4,44,23
1097,4,44,25
1098,4,44,30
1099,4,44,42
1100,4,44,47
1101,4,44,49
1102,4,45,17
1103,4,45,41
1104,4,46,24
1105,4,46,48
1106,4,47,20
1107,4,47,44
1108,4,48,22
1109,4,48,46
1110,4,49,20
1111,4,49,44
1112,4,50,17
1113,4,50,41
1114,4,51,15
1115,4,51,39
1116,5,6,24
1117,5,6,48
1118,5,7,9
1119,5,7,33
1120,5,8,4
1121,5,8,28
1122,5,9,7
1123,5,9,13
1124,5,9,19
1125,5,9,27
1126,5,9,31
1127,5,9,37
1128,5,9,43
1129,5,9,51
1130,5,10,12
1131,5,10,36
1132,5,11,15
1133,5,11,39
1134,5,12,10
1135,5,12,16
1136,5,12,21
1137,5,12,26
1138,5,12,34
1139,5,12,40
1140,5,12,45
1141,5,12,50
1142,5,13,9
1143,5,13,33
1144,5,14,17
1145,5,14,41
1146,5,15,11
1147,5,15,35
1148,5,16,12
1149,5,16,36
1150,5,17,14
1151,5,17,38
1152,5,18,24
1153,5,18,48
1154,5,19,9
1155,5,19,33
1156,5,20,22
1157,5,20,46
1158,5,21,12
1159,5,21,36
1160,5,22,20
1161,5,22,44
1162,5,23,24
1163,5,23,48
1164,5,24,6
1165,5,24,18
1166,5,24,23
1167,5,24,25
1168,5,24,30
1169,5,24,42
1170,5,24,47
1171,5,24,49
1172,5,25,24
1173,5,25,48
1174,5,26,12
1175,5,26,36
1176,5,27,9
1177,5,27,33
1178,5,28,8
1179,5,28,32
1180,5,29,0
1181,5,29,1
1182,5,29,2
1183,5,29,3
1184,5,30,24
1185,5,30,48
1186,5,31,9
1187,5,31,33
1188,5,32,4
1189,5,32,28
1190,5,33,7
1191,5,33,13
1192,5,33,19
1193,5,33,27
1194,5,33,31
1195,5,33,37
1196,5,33,43
1197,5,33,51
1198,5,34,12
1199,5,34,36
1200,5,35,15
1201,5,35,39
1202,5,36,10
1203,5,36,16
1204,5,36,21
1205,5,36,26
1206,5,36,34
1207,5,36,40
1208,5,36,45
1209,5,36,50
1210,5,37,9
1211,5,37,33
1212,5,38,17
1213,5,38,41
1214,5,39,11
1215,5,39,35
1216,5,40,12
1217,5,40,36
1218,5,41,14
1219,5,41,38
1220,5,42,24
1221,5,42,48
1222,5,43,9
1223,5,43,33
1224,5,44,22
1225,5,44,46
1226,5,45,12
1227,5,45,36
1228,5,46,20
1229,5,46,44
1230,5,47,24
1231,5,47,48
1232,5,48,6
1233,5,48,18
1234,5,48,23
1235,5,48,25
1236,5,48,30
1237,5,48,42
1238,5,48,47
1239,5,48,49
1240,5,49,24
1241,5,49,48
1242,5,50,12
1243,5,50,36
1244,5,51,9
1245,5,51,33
1246,6,7,10
1247,6,7,16
1248,6,7,21
1249,6,7,26
1250,6,7,34
1251,6,7,40
1252,6,7,45
1253,6,7,50
1254,6,8,22
1255,6,8,46
1256,6,9,12
1257,6,9,36
1258,6,10,7
1259,6,10,13
1260,6,10,19
1261,6,10,27
1262,6,10,31
1263,6,10,37
1264,6,10,43
1265,6,10,51
1266,6,11,14
1267,6,11,38
1268,6,12,9
1269,6,12,33
1270,6,13,10
1271,6,13,16
1272,6,13,21
1273,6,13,26
1274,6,13,34
1275,6,13,40
1276,6,13,45
1277,6,13,50
1278,6,14,11
1279,6,14,35
1280,6,15,17
1281,6,15,41
1282,6,16,7
1283,6,16,13
1284,6,16,19
1285,6,16,27
1286,6,16,31
1287,6,16,37
1288,6,16,43
1289,6,16,51
1290,6,17,15
1291,6,17,39
1292,6,18,0
1293,6,18,1
1294,6,18,2
1295,6,18,3
1296,6,19,10
1297,6,19,16
1298,6,19,21
1299,6,19,26
1300,6,19,34
1301,6,19,40
1302,6,19,45
1303,6,19,50
1304,6,20,4
1305,6,20,28
1306,6,21,7
1307,6,21,13
1308,6,21,19
1309,6,21,27
1310,6,21,31
1311,6,21,37
1312,6,21,43
1313,6,21,51
1314,6,22,8
1315,6,22,32
1316,6,23,0
1317,6,23,1
1318,6,23,2
1319,6,23,3
1320,6,24,5
1321,6,24,29
1322,6,25,0
1323,6,25,1
1324,6,25,2
1325,6,25,3
1326,6,26,7
1327,6,26,13
1328,6,26,19
1329,6,26,27
1330,6,26,31
1331,6,26,37
1332,6,26,43
1333,6,26,51
1334,6,27,10
1335,6,27,16
1336,6,27,21
1337,6,27,26
1338,6,27,34
1339,6,27,40
1340,6,27,45
1341,6,27,50
1342,6,28,20
1343,6,28,44
1344,6,29,24
1345,6,29,48
1346,6,30,0
1347,6,30,1
1348,6,30,2
1349,6,30,3
1350,6,31,10
1351,6,31,16
1352,6,31,21
1353,6,31,26
1354,6,31,34
1355,6,31,40
1356,6,31,45
1357,6,31,50
1358,6,32,22
1359,6,32,46
1360,6,33,12
1361,6,33,36
1362,6,34,7
1363,6,34,13
1364,6,34,19
1365,6,34,27
1366,6,34,31
1367,6,34,37
1368,6,34,43
1369,6,34,51
1370,6,35,14
1371,6,35,38
1372,6,36,9
1373,6,36,33
1374,6,37,10
1375,6,37,16
1376,6,37,21
1377,6,37,26
1378,6,37,34
1379,6,37,40
1380,6,37,45
1381,6,37,50
1382,6,38,11
1383,6,38,35
1384,6,39,17
1385,6,39,41
1386,6,40,7
1387,6,40,13
1388,6,40,19
1389,6,40,27
1390,6,40,31
1391,6,40,37
1392,6,40,43
1393,6,40,51
1394,6,41,15
1395,6,41,39
1396,6,42,0
1397,6,42,1
1398,6,42,2
1399,6,42,3
1400,6,43,10
1401,6,43,16
1402,6,43,21
1403,6,43,26
1404,6,43,34
1405,6,43,40
1406,6,43,45
1407,6,43,50
1408,6,44,4
1409,6,44,28
1410,6,45,7
1411,6,45,13
1412,6,45,19
1413,6,45,27
1414,6,45,31
1415,6,45,37
1416,6,45,43
1417,6,45,51
1418,6,46,8
1419,6,46,32
1420,6,47,0
1421,6,47,1
1422,6,47,2
1423,6,47,3
1424,6,48,5
1425,6,48,29
1426,6,49,0
1427,6,49,1
1428,6,49,2
1429,6,49,3
1430,6,50,7
1431,6,50,13
1432,6,50,19
1433,6,50,27
1434,6,50,31
1435,6,50,37
1436,6,50,43
1437,6,50,51
1438,6,51,10
1439,6,51,16
1440,6,51,21
1441,6,51,26
1442,6,51,34
1443,6,51,40
1444,6,51,45
1445,6,51,50
1446,7,8,11
1447,7,8,35
1448,7,9,5
1449,7,9,29
1450,7,10,6
1451,7,10,18
1452,7,10,23
1453,7,10,25
1454,7,10,30
1455,7,10,42
1456,7,10,47
1457,7,10,49
1458,7,11,8
1459,7,11,32
1460,7,12,24
1461,7,12,48
1462,7,13,0
1463,7,13,1
1464,7,13,2
1465,7,13,3
1466,7,14,22
1467,7,14,46
1468,7,15,4
1469,7,15,28
1470,7,16,6
1471,7,16,18
1472,7,16,23
1473,7,16,25
1474,7,16,30
1475,7,16,42
1476,7,16,47
1477,7,16,49
1478,7,17,20
1479,7,17,44
1480,7,18,10
1481,7,18,16
1482,7,18,21
1483,7,18,26
1484,7,18,34
1485,7,18,40
1486,7,18,45
1487,7,18,50
1488,7,19,0
1489,7,19,1
1490,7,19,2
1491,7,19,3
1492,7,20,17
1493,7,20,41
1494,7,21,6
1495,7,21,18
1496,7,21,23
1497,7,21,25
1498,7,21,30
1499,7,21,42
1500,7,21,47
1501,7,21,49
1502,7,22,14
1503,7,22,38
1504,7,23,10
1505,7,23,16
1506,7,23,21
1507,7,23,26
1508,7,23,34
1509,7,23,40
1510,7,23,45
1511,7,23,50
1512,7,24,12
1513,7,24,36
1514,7,25,10
1515,7,25,16
1516,7,25,21
1517,7,25,26
1518,7,25,34
1519,7,25,40
1520,7,25,45
1521,7,25,50
1522,7,26,6
1523,7,26,18
1524,7,26,23
1525,7,26,25
1526,7,26,30
1527,7,26,42
1528,7,26,47
1529,7,26,49
1530,7,27,0
1531,7,27,1
1532,7,27,2
1533,7,27,3
1534,7,28,15
1535,7,28,39
1536,7,29,9
1537,7,29,33
1538,7,30,10
1539,7,30,16
1540,7,30,21
1541,7,30,26
1542,7,30,34
1543,7,30,40
1544,7,30,45
1545,7,30,50
1546,7,31,0
1547,7,31,1
1548,7,31,2
1549,7,31,3
1550,7,32,11
1551,7,32,35
1552,7,33,5
1553,7,33,29
1554,7,34,6
1555,7,34,18
1556,7,34,23
1557,7,34,25
1558,7,34,30
1559,7,34,42
1560,7,34,47
1561,7,34,49
1562,7,35,8
1563,7,35,32
1564,7,36,24
1565,7,36,48
1566,7,37,0
1567,7,37,1
1568,7,37,2
1569,7,37,3
1570,7,38,22
1571,7,38,46
1572,7,39,4
1573,7,39,28
1574,7,40,6
1575,7,40,18
1576,7,40,23
1577,7,40,25
1578,7,40,30
1579,7,40,42
1580,7,40,47
1581,7,40,49
1582,7,41,20
1583,7,41,44
1584,7,42,10
1585,7,42,16
1586,7,42,21
1587,7,42,26
1588,7,42,34
1589,7,42,40
1590,7,42,45
1591,7,42,50
1592,7,43,0
1593,7,43,1
1594,7,43,2
1595,7,43,3
1596,7,44,17
1597,7,44,41
1598,7,45,6
1599,7,45,18
1600,7,45,23
1601,7,45,25
1602,7,45,30
1603,7,45,42
1604,7,45,47
1605,7,45,49
1606,7,46,14
1607,7,46,38
1608,7,47,10
1609,7,47,16
1610,7,47,21
1611,7,47,26
1612,7,47,34
1613,7,47,40
1614,7,47,45
1615,7,47,50
1616,7,48,12
1617,7,48,36
1618,7,49,10
1619,7,49,16
1620,7,49,21
1621,7,49,26
1622,7,49,34
1623,7,49,40
1624,7,49,45
1625,7,49,50
1626,7,50,6
1627,7,50,18
1628,7,50,23
1629,7,50,25
1630,7,50,30
1631,7,50,42
1632,7,50,47
1633,7,50,49
1634,7,51,0
1635,7,51,1
1636,7,51,2
1637,7,51,3
1638,8,9,15
1639,8,9,39
1640,8,10,14
1641,8,10,38
1642,8,11,7
1643,8,11,13
1644,8,11,19
1645,8,11,27
1646,8,11,31
1647,8,11,37
1648,8,11,43
1649,8,11,51
1650,8,12,17
1651,8,12,41
1652,8,13,11
1653,8,13,35
1654,8,14,10
1655,8,14,16
1656,8,14,21
1657,8,14,26
1658,8,14,34
1659,8,14,40
1660,8,14,45
1661,8,14,50
1662,8,15,9
1663,8,15,33
1664,8,16,14
1665,8,16,38
1666,8,17,12
1667,8,17,36
1668,8,18,22
1669,8,18,46
1670,8,19,11
1671,8,19,35
1672,8,20,24
1673,8,20,48
1674,8,21,14
1675,8,21,38
1676,8,22,6
1677,8,22,18
1678,8,22,23
1679,8,22,25
1680,8,22,30
1681,8,22,42
1682,8,22,47
1683,8,22,49
1684,8,23,22
1685,8,23,46
1686,8,24,20
1687,8,24,44
1688,8,25,22
1689,8,25,46
1690,8,26,14
1691,8,26,38
1692,8,27,11
1693,8,27,35
1694,8,28,5
1695,8,28,29
1696,8,29,4
1697,8,29,28
1698,8,30,22
1699,8,30,46
1700,8,31,11
1701,8,31,35
1702,8,32,0
1703,8,32,1
1704,8,32,2
1705,8,32,3
1706,8,33,15
1707,8,33,39
1708,8,34,14
1709,8,34,38
1710,8,35,7
1711,8,35,13
1712,8,35,19
1713,8,35,27
1714,8,35,31
1715,8,35,37
1716,8,35,43
1717,8,35,51
1718,8,36,17
1719,8,36,41
1720,8,37,11
1721,8,37,35
1722,8,38,10
1723,8,38,16
1724,8,38,21
1725,8,38,26
1726,8,38,34
1727,8,38,40
1728,8,38,45
1729,8,38,50
1730,8,39,9
1731,8,39,33
1732,8,40,14
1733,8,40,38
1734,8,41,12
1735,8,41,36
1736,8,42,22
1737,8,42,46
1738,8,43,11
1739,8,43,35
1740,8,44,24
1741,8,44,48
1742,8,45,14
1743,8,45,38
1744,8,46,6
1745,8,46,18
1746,8,46,23
1747,8,46,25
1748,8,46,30
1749,8,46,42
1750,8,46,47
1751,8,46,49
1752,8,47,22
1753,8,47,46
1754,8,48,20
1755,8,48,44
1756,8,49,22
1757,8,49,46
1758,8,50,14
1759,8,50,38
1760,8,51,11
1761,8,51,35
1762,9,10,24
1763,9,10,48
1764,9,11,4
1765,9,11,28
1766,9,12,6
1767,9,12,18
1768,9,12,23
1769,9,12,25
1770,9,12,30
1771,9,12,42
1772,9,12,47
1773,9,12,49
1774,9,13,5
1775,9,13,29
1776,9,14,20
1777,9,14,44
1778,9,15,8
1779,9,15,32
1780,9,16,24
1781,9,16,48
1782,9,17,22
1783,9,17,46
1784,9,18,12
1785,9,18,36
1786,9,19,5
1787,9,19,29
1788,9,20,14
1789,9,20,38
1790,9,21,24
1791,9,21,48
1792,9,22,17
1793,9,22,41
1794,9,23,12
1795,9,23,36
1796,9,24,10
1797,9,24,16
1798,9,24,21
1799,9,24,26
1800,9,24,34
1801,9,24,40
1802,9,24,45
1803,9,24,50
1804,9,25,12
1805,9,25,36
1806,9,26,24
1807,9,26,48
1808,9,27,5
1809,9,27,29
1810,9,28,11
1811,9,28,35
1812,9,29,7
1813,9,29,13
1814,9,29,19
1815,9,29,27
1816,9,29,31
1817,9,29,37
1818,9,29,43
1819,9,29,51
1820,9,30,12
1821,9,30,36
1822,9,31,5
1823,9,31,29
1824,9,32,15
1825,9,32,39
1826,9,33,0
1827,9,33,1
1828,9,33,2
1829,9,33,3
1830,9,34,24
1831,9,34,48
1832,9,35,4
1833,9,35,28
1834,9,36,6
1835,9,36,18
1836,9,36,23
1837,9,36,25
1838,9,36,30
1839,9,36,42
1840,9,36,47
1841,9,36,49
1842,9,37,5
1843,9,37,29
1844,9,38,20
1845,9,38,44
1846,9,39,8
1847,9,39,32
1848,9,40,24
1849,9,40,48
1850,9,41,22
1851,9,41,46
1852,9,42,12
1853,9,42,36
1854,9,43,5
1855,9,43,29
1856,9,44,14
1857,9,44,38
1858,9,45,24
1859,9,45,48
1860,9,46,17
1861,9,46,41
1862,9,47,12
1863,9,47,36
1864,9,48,10
1865,9,48,16
1866,9,48,21
1867,9,48,26
1868,9,48,34
1869,9,48,40
1870,9,48,45
1871,9,48,50
1872,9,49,12
1873,9,49,36
1874,9,50,24
1875,9,50,48
1876,9,51,5
1877,9,51,29
1878,10,11,22
1879,10,11,46
1880,10,12,5
1881,10,12,29
1882,10,13,6
1883,10,13,18
1884,10,13,23
1885,10,13,25
1886,10,13,30
1887,10,13,42
1888,10,13,47
1889,10,13,49
1890,10,14,8
1891,10,14,32
1892,10,15,20
1893,10,15,44
1894,10,16,0
1895,10,16,1
1896,10,16,2
1897,10,16,3
1898,10,17,4
1899,10,17,28
1900,10,18,7
1901,10,18,13
1902,10,18,19
1903,10,18,27
1904,10,18,31
1905,10,18,37
1906,10,18,43
1907,10,18,51
1908,10,19,6
1909,10,19,18
1910,10,19,23
1911,10,19,25
1912,10,19,30
1913,10,19,42
1914,10,19,47
1915,10,19,49
1916,10,20,15
1917,10,20,39
1918,10,21,0
1919,10,21,1
1920,10,21,2
1921,10,21,3
1922,10,22,11
1923,10,22,35
1924,10,23,7
1925,10,23,13
1926,10,23,19
1927,10,23,27
1928,10,23,31
1929,10,23,37
1930,10,23,43
1931,10,23,51
1932,10,24,9
1933,10,24,33
1934,10,25,7
1935,10,25,13
1936,10,25,19
1937,10,25,27
1938,10,25,31
1939,10,25,37
1940,10,25,43
1941,10,25,51
1942,10,26,0
1943,10,26,1
1944,10,26,2
1945,10,26,3
1946,10,27,6
1947,10,27,18
1948,10,27,23
1949,10,27,25
1950,10,27,30
1951,10,27,42
1952,10,27,47
1953,10,27,49
1954,10,28,17
1955,10,28,41
1956,10,29,12
1957,10,29,36
1958,10,30,7
1959,10,30,13
1960,10,30,19
1961,10,30,27
1962,10,30,31
1963,10,30,37
1964,10,30,43
1965,10,30,51
1966,10,31,6
1967,10,31,18
1968,10,31,23
1969,10,31,25
1970,10,31,30
1971,10,31,42
1972,10,31,47
1973,10,31,49
1974,10,32,14
1975,10,32,38
1976,10,33,24
1977,10,33,48
1978,10,34,0
1979,10,34,1
1980,10,34,2
1981,10,34,3
1982,10,35,22
1983,10,35,46
1984,10,36,5
1985,10,36,29
1986,10,37,6
1987,10,37,18
1988,10,37,23
1989,10,37,25
1990,10,37,30
1991,10,37,42
1992,10,37,47
1993,10,37,49
1994,10,38,8
1995,10,38,32
1996,10,39,20
1997,10,39,44
1998,10,40,0
1999,10,40,1
2000,10,40,2
2001,10,40,3
2002,10,41,4
2003,10,41,28
2004,10,42,7
2005,10,42,13
2006,10,42,19
2007,10,42,27
2008,10,42,31
2009,10,42,37
2010,10,42,43
2011,10,42,51
2012,10,43,6
2013,10,43,18
2014,10,43,23
2015,10,43,25
2016,10,43,30
2017,10,43,42
2018,10,43,47
2019,10,43,49
2020,10,44,15
2021,10,44,39
2022,10,45,0
2023,10,45,1
2024,10,45,2
2025,10,45,3
2026,10,46,11
2027,10,46,35
2028,10,47,7
2029,10,47,13
2030,10,47,19
2031,10,47,27
2032,10,47,31
2033,10,47,37
2034,10,47,43
2035,10,47,51
2036,10,48,9
2037,10,48,33
2038,10,49,7
2039,10,49,13
2040,10,49,19
2041,10,49,27
2042,10,49,31
2043,10,49,37
2044,10,49,43
2045,10,49,51
2046,10,50,0
2047,10,50,1
2048,10,50,2
2049,10,50,3
2050,10,51,6
2051,10,51,18
2052,10,51,23
2053,10,51,25
2054,10,51,30
2055,10,51,42
2056,10,51,47
2057,10,51,49
2058,11,12,20
2059,11,12,44
2060,11,13,8
2061,11,13,32
2062,11,14,6
2063,11,14,18
2064,11,14,23
2065,11,14,25
2066,11,14,30
2067,11,14,42
2068,11,14,47
2069,11,14,49
2070,11,15,5
2071,11,15,29
2072,11,16,22
2073,11,16,46
2074,11,17,24
2075,11,17,48
2076,11,18,14
2077,11,18,38
2078,11,19,8
2079,11,19,32
2080,11,20,12
2081,11,20,36
2082,11,21,22
2083,11,21,46
2084,11,22,10
2085,11,22,16
2086,11,22,21
2087,11,22,26
2088,11,22,34
2089,11,22,40
2090,11,22,45
2091,11,22,50
2092,11,23,14
2093,11,23,38
2094,11,24,17
2095,11,24,41
2096,11,25,14
2097,11,25,38
2098,11,26,22
2099,11,26,46
2100,11,27,8
2101,11,27,32
2102,11,28,9
2103,11,28,33
2104,11,29,15
2105,11,29,39
2106,11,30,14
2107,11,30,38
2108,11,31,8
2109,11,31,32
2110,11,32,7
2111,11,32,13
2112,11,32,19
2113,11,32,27
2114,11,32,31
2115,11,32,37
2116,11,32,43
2117,11,32,51
2118,11,33,4
2119,11,33,28
2120,11,34,22
2121,11,34,46
2122,11,35,0
2123,11,35,1
2124,11,35,2
2125,11,35,3
2126,11,36,20
2127,11,36,44
2128,11,37,8
2129,11,37,32
2130,11,38,6
2131,11,38,18
2132,11,38,23
2133,11,38,25
2134,11,38,30
2135,11,38,42
2136,11,38,47
2137,11,38,49
2138,11,39,5
2139,11,39,29
2140,11,40,22
2141,11,40,46
2142,11,41,24
2143,11,41,48
2144,11,42,14
2145,11,42,38
2146,11,43,8
2147,11,43,32
2148,11,44,12
2149,11,44,36
2150,11,45,22
2151,11,45,46
2152,11,46,10
2153,11,46,16
2154,11,46,21
2155,11,46,26
2156,11,46,34
2157,11,46,40
2158,11,46,45
2159,11,46,50
2160,11,47,14
2161,11,47,38
2162,11,48,17
2163,11,48,41
2164,11,49,14
2165,11,49,38
2166,11,50,22
2167,11,50,46
2168,11,51,8
2169,11,51,32
2170,12,13,24
2171,12,13,48
2172,12,14,4
2173,12,14,28
2174,12,15,22
2175,12,15,46
2176,12,16,5
2177,12,16,29
2178,12,17,8
2179,12,17,32
2180,12,18,9
2181,12,18,33
2182,12,19,24
2183,12,19,48
2184,12,20,11
2185,12,20,35
2186,12,21,5
2187,12,21,29
2188,12,22,15
2189,12,22,39
2190,12,23,9
2191,12,23,33
2192,12,24,7
2193,12,24,13
2194,12,24,19
2195,12,24,27
2196,12,24,31
2197,12,24,37
2198,12,24,43
2199,12,24,51
2200,12,25,9
2201,12,25,33
2202,12,26,5
2203,12,26,29
2204,12,27,24
2205,12,27,48
2206,12,28,14
2207,12,28,38
2208,12,29,10
2209,12,29,16
2210,12,29,21
2211,12,29,26
2212,12,29,34
2213,12,29,40
2214,12,29,45
2215,12,29,50
2216,12,30,9
2217,12,30,33
2218,12,31,24
2219,12,31,48
2220,12,32,17
2221,12,32,41
2222,12,33,6
2223,12,33,18
2224,12,33,23
2225,12,33,25
2226,12,33,30
2227,12,33,42
2228,12,33,47
2229,12,33,49
2230,12,34,5
2231,12,34,29
2232,12,35,20
2233,12,35,44
2234,12,36,0
2235,12,36,1
2236,12,36,2
2237,12,36,3
2238,12,37,24
2239,12,37,48
2240,12,38,4
2241,12,38,28
2242,12,39,22
2243,12,39,46
2244,12,40,5
2245,12,40,29
2246,12,41,8
2247,12,41,32
2248,12,42,9
2249,12,42,33
2250,12,43,24
2251,12,43,48
2252,12,44,11
2253,12,44,35
2254,12,45,5
2255,12,45,29
2256,12,46,15
2257,12,46,39
2258,12,47,9
2259,12,47,33
2260,12,48,7
2261,12,48,13
2262,12,48,19
2263,12,48,27
2264,12,48,31
2265,12,48,37
2266,12,48,43
2267,12,48,51
2268,12,49,9
2269,12,49,33
2270,12,50,5
2271,12,50,29
2272,12,51,24
2273,12,51,48
2274,13,14,22
2275,13,14,46
2276,13,15,4
2277,13,15,28
2278,13,16,6
2279,13,16,18
2280,13,16,23
2281,13,16,25
2282,13,16,30
2283,13,16,42
2284,13,16,47
2285,13,16,49
2286,13,17,20
2287,13,17,44
2288,13,18,10
2289,13,18,16
2290,13,18,21
2291,13,18,26
2292,13,18,34
2293,13,18,40
2294,13,18,45
2295,13,18,50
2296,13,19,0
2297,13,19,1
2298,13,19,2
2299,13,19,3
2300,13,20,17
2301,13,20,41
2302,13,21,6
2303,13,21,18
2304,13,21,23
2305,13,21,25
2306,13,21,30
2307,13,21,42
2308,13,21,47
2309,13,21,49
2310,13,22,14
2311,13,22,38
2312,13,23,10
2313,13,23,16
2314,13,23,21
2315,13,23,26
2316,13,23,34
2317,13,23,40
2318,13,23,45
2319,13,23,50
2320,13,24,12
2321,13,24,36
2322,13,25,10
2323,13,25,16
2324,13,25,21
2325,13,25,26
2326,13,25,34
2327,13,25,40
2328,13,25,45
2329,13,25,50
2330,13,26,6
2331,13,26,18
2332,13,26,23
2333,13,26,25
2334,13,26,30
2335,13,26,42
2336,13,26,47
2337,13,26,49
2338,13,27,0
2339,13,27,1
2340,13,27,2
2341,13,27,3
2342,13,28,15
2343,13,28,39
2344,13,29,9
2345,13,29,33
2346,13,30,10
2347,13,30,16
2348,13,30,21
2349,13,30,26
2350,13,30,34
2351,13,30,40
2352,13,30,45
2353,13,30,50
2354,13,31,0
2355,13,31,1
2356,13,31,2
2357,13,31,3
2358,13,32,11
2359,13,32,35
2360,13,33,5
2361,13,33,29
2362,13,34,6
2363,13,34,18
2364,13,34,23
2365,13,34,25
2366,13,34,30
2367,13,34,42
2368,13,34,47
2369,13,34,49
2370,13,35,8
2371,13,35,32
2372,13,36,24
2373,13,36,48
2374,13,37,0
2375,13,37,1
2376,13,37,2
2377,13,37,3
2378,13,38,22
2379,13,38,46
2380,13,39,4
2381,13,39,28
2382,13,40,6
2383,13,40,18
2384,13,40,23
2385,13,40,25
2386,13,40,30
2387,13,40,42
2388,13,40,47
2389,13,40,49
2390,13,41,20
2391,13,41,44
2392,13,42,10
2393,13,42,16
2394,13,42,21
2395,13,42,26
2396,13,42,34
2397,13,42,40
2398,13,42,45
2399,13,42,50
2400,13,43,0
2401,13,43,1
2402,13,43,2
2403,13,43,3
2404,13,44,17
2405,13,44,41
2406,13,45,6
2407,13,45,18
2408,13,45,23
2409,13,45,25
2410,13,45,30
2411,13,45,42
2412,13,45,47
2413,13,45,49
2414,13,46,14
2415,13,46,38
2416,13,47,10
2417,13,47,16
2418,13,47,21
2419,13,47,26
2420,13,47,34
2421,13,47,40
2422,13,47,45
2423,13,47,50
2424,13,48,12
2425,13,48,36
2426,13,49,10
2427,13,49,16
2428,13,49,21
2429,13,49,26
2430,13,49,34
2431,13,49,40
2432,13,49,45
2433,13,49,50
2434,13,50,6
2435,13,50,18
2436,13,50,23
2437,13,50,25
2438,13,50,30
2439,13,50,42
2440,13,50,47
2441,13,50,49
2442,13,51,0
2443,13,51,1
2444,13,51,2
2445,13,51,3
2446,14,15,24
2447,14,15,48
2448,14,16,8
2449,14,16,32
2450,14,17,5
2451,14,17,29
2452,14,18,11
2453,14,18,35
2454,14,19,22
2455,14,19,46
2456,14,20,9
2457,14,20,33
2458,14,21,8
2459,14,21,32
2460,14,22,7
2461,14,22,13
2462,14,22,19
2463,14,22,27
2464,14,22,31
2465,14,22,37
2466,14,22,43
2467,14,22,51
2468,14,23,11
2469,14,23,35
2470,14,24,15
2471,14,24,39
2472,14,25,11
2473,14,25,35
2474,14,26,8
2475,14,26,32
2476,14,27,22
2477,14,27,46
2478,14,28,12
2479,14,28,36
2480,14,29,17
2481,14,29,41
2482,14,30,11
2483,14,30,35
2484,14,31,22
2485,14,31,46
2486,14,32,10
2487,14,32,16
2488,14,32,21
2489,14,32,26
2490,14,32,34
2491,14,32,40
2492,14,32,45
2493,14,32,50
2494,14,33,20
2495,14,33,44
2496,14,34,8
2497,14,34,32
2498,14,35,6
2499,14,35,18
2500,14,35,23
2501,14,35,25
2502,14,35,30
2503,14,35,42
2504,14,35,47
2505,14,35,49
2506,14,36,4
2507,14,36,28
2508,14,37,22
2509,14,37,46
2510,14,38,0
2511,14,38,1
2512,14,38,2
2513,14,38,3
2514,14,39,24
2515,14,39,48
2516,14,40,8
2517,14,40,32
2518,14,41,5
2519,14,41,29
2520,14,42,11
2521,14,42,35
2522,14,43,22
2523,14,43,46
2524,14,44,9
2525,14,44,33
2526,14,45,8
2527,14,45,32
2528,14,46,7
2529,14,46,13
2530,14,46,19
2531,14,46,27
2532,14,46,31
2533,14,46,37
2534,14,46,43
2535,14,46,51
2536,14,47,11
2537,14,47,35
2538,14,48,15
2539,14,48,39
2540,14,49,11
2541,14,49,35
2542,14,50,8
2543,14,50,32
2544,14,51,22
2545,14,51,46
2546,15,16,20
2547,15,16,44
2548,15,17,6
2549,15,17,18
2550,15,17,23
2551,15,17,25
2552,15,17,30
2553,15,17,42
2554,15,17,47
2555,15,17,49
2556,15,18,17
2557,15,18,41
2558,15,19,4
2559,15,19,28
2560,15,20,10
2561,15,20,16
2562,15,20,21
2563,15,20,26
2564,15,20,34
2565,15,20,40
2566,15,20,45
2567,15,20,50
2568,15,21,20
2569,15,21,44
2570,15,22,12
2571,15,22,36
2572,15,23,17
2573,15,23,41
2574,15,24,14
2575,15,24,38
2576,15,25,17
2577,15,25,41
2578,15,26,20
2579,15,26,44
2580,15,27,4
2581,15,27,28
2582,15,28,7
2583,15,28,13
2584,15,28,19
2585,15,28,27
2586,15,28,31
2587,15,28,37
2588,15,28,43
2589,15,28,51
2590,15,29,11
2591,15,29,35
2592,15,30,17
2593,15,30,41
2594,15,31,4
2595,15,31,28
2596,15,32,9
2597,15,32,33
2598,15,33,8
2599,15,33,32
2600,15,34,20
2601,15,34,44
2602,15,35,5
2603,15,35,29
2604,15,36,22
2605,15,36,46
2606,15,37,4
2607,15,37,28
2608,15,38,24
2609,15,38,48
2610,15,39,0
2611,15,39,1
2612,15,39,2
2613,15,39,3
2614,15,40,20
2615,15,40,44
2616,15,41,6
2617,15,41,18
2618,15,41,23
2619,15,41,25
2620,15,41,30
2621,15,41,42
2622,15,41,47
2623,15,41,49
2624,15,42,17
2625,15,42,41
2626,15,43,4
2627,15,43,28
2628,15,44,10
2629,15,44,16
2630,15,44,21
2631,15,44,26
2632,15,44,34
2633,15,44,40
2634,15,44,45
2635,15,44,50
2636,15,45,20
2637,15,45,44
2638,15,46,12
2639,15,46,36
2640,15,47,17
2641,15,47,41
2642,15,48,14
2643,15,48,38
2644,15,49,17
2645,15,49,41
2646,15,50,20
2647,15,50,44
2648,15,51,4
2649,15,51,28
2650,16,17,4
2651,16,17,28
2652,16,18,7
2653,16,18,13
2654,16,18,19
2655,16,18,27
2656,16,18,31
2657,16,18,37
2658,16,18,43
2659,16,18,51
2660,16,19,6
2661,16,19,18
2662,16,19,23
2663,16,19,25
2664,16,19,30
2665,16,19,42
2666,16,19,47
2667,16,19,49
2668,16,20,15
2669,16,20,39
2670,16,21,0
2671,16,21,1
2672,16,21,2
2673,16,21,3
2674,16,22,11
2675,16,22,35
2676,16,23,7
2677,16,23,13
2678,16,23,19
2679,16,23,27
2680,16,23,31
2681,16,23,37
2682,16,23,43
2683,16,23,51
2684,16,24,9
2685,16,24,33
2686,16,25,7
2687,16,25,13
2688,16,25,19
2689,16,25,27
2690,16,25,31
2691,16,25,37
2692,16,25,43
2693,16,25,51
2694,16,26,0
2695,16,26,1
2696,16,26,2
2697,16,26,3
2698,16,27,6
2699,16,27,18
2700,16,27,23
2701,16,27,25
2702,16,27,30
2703,16,27,42
2704,16,27,47
2705,16,27,49
2706,16,28,17
2707,16,28,41
2708,16,29,12
2709,16,29,36
2710,16,30,7
2711,16,30,13
2712,16,30,19
2713,16,30,27
2714,16,30,31
2715,16,30,37
2716,16,30,43
2717,16,30,51
2718,16,31,6
2719,16,31,18
2720,16,31,23
2721,16,31,25
2722,16,31,30
2723,16,31,42
2724,16,31,47
2725,16,31,49
2726,16,32,14
2727,16,32,38
2728,16,33,24
2729,16,33,48
2730,16,34,0
2731,16,34,1
2732,16,34,2
2733,16,34,3
2734,16,35,22
2735,16,35,46
2736,16,36,5
2737,16,36,29
2738,16,37,6
2739,16,37,18
2740,16,37,23
2741,16,37,25
2742,16,37,30
2743,16,37,42
2744,16,37,47
2745,16,37,49
2746,16,38,8
2747,16,38,32
2748,16,39,20
2749,16,39,44
2750,16,40,0
2751,16,40,1
2752,16,40,2
2753,16,40,3
2754,16,41,4
2755,16,41,28
2756,16,42,7
2757,16,42,13
2758,16,42,19
2759,16,42,27
2760,16,42,31
2761,16,42,37
2762,16,42,43
2763,16,42,51
2764,16,43,6
2765,16,43,18
2766,16,43,23
2767,16,43,25
2768,16,43,30
2769,16,43,42
2770,16,43,47
2771,16,43,49
2772,16,44,15
2773,16,44,39
2774,16,45,0
2775,16,45,1
2776,16,45,2
2777,16,45,3
2778,16,46,11
2779,16,46,35
2780,16,47,7
2781,16,47,13
2782,16,47,19
2783,16,47,27
2784,16,47,31
2785,16,47,37
2786,16,47,43
2787,16,47,51
2788,16,48,9
2789,16,48,33
2790,16,49,7
2791,16,49,13
2792,16,49,19
2793,16,49,27
2794,16,49,31
2795,16,49,37
2796,16,49,43
2797,16,49,51
2798,16,50,0
2799,16,50,1
2800,16,50,2
2801,16,50,3
2802,16,51,6
2803,16,51,18
2804,16,51,23
2805,16,51,25
2806,16,51,30
2807,16,51,42
2808,16,51,47
2809,16,51,49
2810,17,18,15
2811,17,18,39
2812,17,19,20
2813,17,19,44
2814,17,20,7
2815,17,20,13
2816,17,20,19
2817,17,20,27
2818,17,20,31
2819,17,20,37
2820,17,20,43
2821,17,20,51
2822,17,21,4
2823,17,21,28
2824,17,22,9
2825,17,22,33
2826,17,23,15
2827,17,23,39
2828,17,24,11
2829,17,24,35
2830,17,25,15
2831,17,25,39
2832,17,26,4
2833,17,26,28
2834,17,27,20
2835,17,27,44
2836,17,28,10
2837,17,28,16
2838,17,28,21
2839,17,28,26
2840,17,28,34
2841,17,28,40
2842,17,28,45
2843,17,28,50
2844,17,29,14
2845,17,29,38
2846,17,30,15
2847,17,30,39
2848,17,31,20
2849,17,31,44
2850,17,32,12
2851,17,32,36
2852,17,33,22
2853,17,33,46
2854,17,34,4
2855,17,34,28
2856,17,35,24
2857,17,35,48
2858,17,36,8
2859,17,36,32
2860,17,37,20
2861,17,37,44
2862,17,38,5
2863,17,38,29
2864,17,39,6
2865,17,39,18
2866,17,39,23
2867,17,39,25
2868,17,39,30
2869,17,39,42
2870,17,39,47
2871,17,39,49
2872,17,40,4
2873,17,40,28
2874,17,41,0
2875,17,41,1
2876,17,41,2
2877,17,41,3
2878,17,42,15
2879,17,42,39
2880,17,43,20
2881,17,43,44
2882,17,44,7
2883,17,44,13
2884,17,44,19
2885,17,44,27
2886,17,44,31
2887,17,44,37
2888,17,44,43
2889,17,44,51
2890,17,45,4
2891,17,45,28
2892,17,46,9
2893,17,46,33
2894,17,47,15
2895,17,47,39
2896,17,48,11
2897,17,48,35
2898,17,49,15
2899,17,49,39
2900,17,50,4
2901,17,50,28
2902,17,51,20
2903,17,51,44
2904,18,19,10
2905,18,19,16
2906,18,19,21
2907,18,19,26
2908,18,19,34
2909,18,19,40
2910,18,19,45
2911,18,19,50
2912,18,20,4
2913,18,20,28
2914,18,21,7
2915,18,21,13
2916,18,21,19
2917,18,21,27
2918,18,21,31
2919,18,21,37
2920,18,21,43
2921,18,21,51
2922,18,22,8
2923,18,22,32
2924,18,23,0
2925,18,23,1
2926,18,23,2
2927,18,23,3
2928,18,24,5
2929,18,24,29
2930,18,25,0
2931,18,25,1
2932,18,25,2
2933,18,25,3
2934,18,26,7
2935,18,26,13
2936,18,26,19
2937,18,26,27
2938,18,26,31
2939,18,26,37
2940,18,26,43
2941,18,26,51
2942,18,27,10
2943,18,27,16
2944,18,27,21
2945,18,27,26
2946,18,27,34
2947,18,27,40
2948,18,27,45
2949,18,27,50
2950,18,28,20
2951,18,28,44
2952,18,29,24
2953,18,29,48
2954,18,30,0
2955,18,30,1
2956,18,30,2
2957,18,30,3
2958,18,31,10
2959,18,31,16
2960,18,31,21
2961,18,31,26
2962,18,31,34
2963,18,31,40
2964,18,31,45
2965,18,31,50
2966,18,32,22
2967,18,32,46
2968,18,33,12
2969,18,33,36
2970,18,34,7
2971,18,34,13
2972,18,34,19
2973,18,34,27
2974,18,34,31
2975,18,34,37
2976,18,34,43
2977,18,34,51
2978,18,35,14
2979,18,35,38
2980,18,36,9
2981,18,36,33
2982,18,37,10
2983,18,37,16
2984,18,37,21
2985,18,37,26
2986,18,37,34
2987,18,37,40
2988,18,37,45
2989,18,37,50
2990,18,38,11
2991,18,38,35
2992,18,39,17
2993,18,39,41
2994,18,40,7
2995,18,40,13
2996,18,40,19
2997,18,40,27
2998,18,40,31
2999,18,40,37
3000,18,40,43
3001,18,40,51
3002,18,41,15
3003,18,41,39
3004,18,42,0
3005,18,42,1
3006,18,42,2
3007,18,42,3
3008,18,43,10
3009,18,43,16
3010,18,43,21
3011,18,43,26
3012,18,43,34
3013,18,43,40
3014,18,43,45
3015,18,43,50
3016,18,44,4
3017,18,44,28
3018,18,45,7
3019,18,45,13
3020,18,45,19
3021,18,45,27
3022,18,45,31
3023,18,45,37
3024,18,45,43
3025,18,45,51
3026,18,46,8
3027,18,46,32
3028,18,47,0
3029,18,47,1
3030,18,47,2
3031,18,47,3
3032,18,48,5
3033,18,48,29
3034,18,49,0
3035,18,49,1
3036,18,49,2
3037,18,49,3
3038,18,50,7
3039,18,50,13
3040,18,50,19
3041,18,50,27
3042,18,50,31
3043,18,50,37
3044,18,50,43
3045,18,50,51
3046,18,51,10
3047,18,51,16
3048,18,51,21
3049,18,51,26
3050,18,51,34
3051,18,51,40
3052,18,51,45
3053,18,51,50
3054,19,20,17
3055,19,20,41
3056,19,21,6
3057,19,21,18
3058,19,21,23
3059,19,21,25
3060,19,21,30
3061,19,21,42
3062,19,21,47
3063,19,21,49
3064,19,22,14
3065,19,22,38
3066,19,23,10
3067,19,23,16
3068,19,23,21
3069,19,23,26
3070,19,23,34
3071,19,23,40
3072,19,23,45
3073,19,23,50
3074,19,24,12
3075,19,24,36
3076,19,25,10
3077,19,25,16
3078,19,25,21
3079,19,25,26
3080,19,25,34
3081,19,25,40
3082,19,25,45
3083,19,25,50
3084,19,26,6
3085,19,26,18
3086,19,26,23
3087,19,26,25
3088,19,26,30
3089,19,26,42
3090,19,26,47
3091,19,26,49
3092,19,27,0
3093,19,27,1
3094,19,27,2
3095,19,27,3
3096,19,28,15
3097,19,28,39
3098,19,29,9
3099,19,29,33
3100,19,30,10
3101,19,30,16
3102,19,30,21
3103,19,30,26
3104,19,30,34
3105,19,30,40
3106,19,30,45
3107,19,30,50
3108,19,31,0
3109,19,31,1
3110,19,31,2
3111,19,31,3
3112,19,32,11
3113,19,32,35
3114,19,33,5
3115,19,33,29
3116,19,34,6
3117,19,34,18
3118,19,34,23
3119,19,34,25
3120,19,34,30
3121,19,34,42
3122,19,34,47
3123,19,34,49
3124,19,35,8
3125,19,35,32
3126,19,36,24
3127,19,36,48
3128,19,37,0
3129,19,37,1
3130,19,37,2
3131,19,37,3
3132,19,38,22
3133,19,38,46
3134,19,39,4
3135,19,39,28
3136,19,40,6
3137,19,40,18
3138,19,40,23
3139,19,40,25
3140,19,40,30
3141,19,40,42
3142,19,40,47
3143,19,40,49
3144,19,41,20
3145,19,41,44
3146,19,42,10
3147,19,42,16
3148,19,42,21
3149,19,42,26
3150,19,42,34
3151,19,42,40
3152,19,42,45
3153,19,42,50
3154,19,43,0
3155,19,43,1
3156,19,43,2
3157,19,43,3
3158,19,44,17
3159,19,44,41
3160,19,45,6
3161,19,45,18
3162,19,45,23
3163,19,45,25
3164,19,45,30
3165,19,45,42
3166,19,45,47
3167,19,45,49
3168,19,46,14
3169,19,46,38
3170,19,47,10
3171,19,47,16
3172,19,47,21
3173,19,47,26
3174,19,47,34
3175,19,47,40
3176,19,47,45
3177,19,47,50
3178,19,48,12
3179,19,48,36
3180,19,49,10
3181,19,49,16
3182,19,49,21
3183,19,49,26
3184,19,49,34
3185,19,49,40
3186,19,49,45
3187,19,49,50
3188,19,50,6
3189,19,50,18
3190,19,50,23
3191,19,50,25
3192,19,50,30
3193,19,50,42
3194,19,50,47
3195,19,50,49
3196,19,51,0
3197,19,51,1
3198,19,51,2
3199,19,51,3
3200,20,21,15
3201,20,21,39
3202,20,22,5
3203,20,22,29
3204,20,23,4
3205,20,23,28
3206,20,24,8
3207,20,24,32
3208,20,25,4
3209,20,25,28
3210,20,26,15
3211,20,26,39
3212,20,27,17
3213,20,27,41
3214,20,28,6
3215,20,28,18
3216,20,28,23
3217,20,28,25
3218,20,28,30
3219,20,28,42
3220,20,28,47
3221,20,28,49
3222,20,29,22
3223,20,29,46
3224,20,30,4
3225,20,30,28
3226,20,31,17
3227,20,31,41
3228,20,32,24
3229,20,32,48
3230,20,33,14
3231,20,33,38
3232,20,34,15
3233,20,34,39
3234,20,35,12
3235,20,35,36
3236,20,36,11
3237,20,36,35
3238,20,37,17
3239,20,37,41
3240,20,38,9
3241,20,38,33
3242,20,39,10
3243,20,39,16
3244,20,39,21
3245,20,39,26
3246,20,39,34
3247,20,39,40
3248,20,39,45
3249,20,39,50
3250,20,40,15
3251,20,40,39
3252,20,41,7
3253,20,41,13
3254,20,41,19
3255,20,41,27
3256,20,41,31
3257,20,41,37
3258,20,41,43
3259,20,41,51
3260,20,42,4
3261,20,42,28
3262,20,43,17
3263,20,43,41
3264,20,44,0
3265,20,44,1
3266,20,44,2
3267,20,44,3
3268,20,45,15
3269,20,45,39
3270,20,46,5
3271,20,46,29
3272,20,47,4
3273,20,47,28
3274,20,48,8
3275,20,48,32
3276,20,49,4
3277,20,49,28
3278,20,50,15
3279,20,50,39
3280,20,51,17
3281,20,51,41
3282,21,22,11
3283,21,22,35
3284,21,23,7
3285,21,23,13
3286,21,23,19
3287,21,23,27
3288,21,23,31
3289,21,23,37
3290,21,23,43
3291,21,23,51
3292,21,24,9
3293,21,24,33
3294,21,25,7
3295,21,25,13
3296,21,25,19
3297,21,25,27
3298,21,25,31
3299,21,25,37
3300,21,25,43
3301,21,25,51
3302,21,26,0
3303,21,26,1
3304,21,26,2
3305,21,26,3
3306,21,27,6
3307,21,27,18
3308,21,27,23
3309,21,27,25
3310,21,27,30
3311,21,27,42
3312,21,27,47
3313,21,27,49
3314,21,28,17
3315,21,28,41
3316,21,29,12
3317,21,29,36
3318,21,30,7
3319,21,30,13
3320,21,30,19
3321,21,30,27
3322,21,30,31
3323,21,30,37
3324,21,30,43
3325,21,30,51
3326,21,31,6
3327,21,31,18
3328,21,31,23
3329,21,31,25
3330,21,31,30
3331,21,31,42
3332,21,31,47
3333,21,31,49
3334,21,32,14
3335,21,32,38
3336,21,33,24
3337,21,33,48
3338,21,34,0
3339,21,34,1
3340,21,34,2
3341,21,34,3
3342,21,35,22
3343,21,35,46
3344,21,36,5
3345,21,36,29
3346,21,37,6
3347,21,37,18
3348,21,37,23
3349,21,37,25
3350,21,37,30
3351,21,37,42
3352,21,37,47
3353,21,37,49
3354,21,38,8
3355,21,38,32
3356,21,39,20
3357,21,39,44
3358,21,40,0
3359,21,40,1
3360,21,40,2
3361,21,40,3
3362,21,41,4
3363,21,41,28
3364,21,42,7
3365,21,42,13
3366,21,42,19
3367,21,42,27
3368,21,42,31
3369,21,42,37
3370,21,42,43
3371,21,42,51
3372,21,43,6
3373,21,43,18
3374,21,43,23
3375,21,43,25
3376,21,43,30
3377,21,43,42
3378,21,43,47
3379,21,43,49
3380,21,44,15
3381,21,44,39
3382,21,45,0
3383,21,45,1
3384,21,45,2
3385,21,45,3
3386,21,46,11
3387,21,46,35
3388,21,47,7
3389,21,47,13
3390,21,47,19
3391,21,47,27
3392,21,47,31
3393,21,47,37
3394,21,47,43
3395,21,47,51
3396,21,48,9
3397,21,48,33
3398,21,49,7
3399,21,49,13
3400,21,49,19
3401,21,49,27
3402,21,49,31
3403,21,49,37
3404,21,49,43
3405,21,49,51
3406,21,50,0
3407,21,50,1
3408,21,50,2
3409,21,50,3
3410,21,51,6
3411,21,51,18
3412,21,51,23
3413,21,51,25
3414,21,51,30
3415,21,51,42
3416,21,51,47
3417,21,51,49
3418,22,23,8
3419,22,23,32
3420,22,24,4
3421,22,24,28
3422,22,25,8
3423,22,25,32
3424,22,26,11
3425,22,26,35
3426,22,27,14
3427,22,27,38
3428,22,28,24
3429,22,28,48
3430,22,29,20
3431,22,29,44
3432,22,30,8
3433,22,30,32
3434,22,31,14
3435,22,31,38
3436,22,32,6
3437,22,32,18
3438,22,32,23
3439,22,32,25
3440,22,32,30
3441,22,32,42
3442,22,32,47
3443,22,32,49
3444,22,33,17
3445,22,33,41
3446,22,34,11
3447,22,34,35
3448,22,35,10
3449,22,35,16
3450,22,35,21
3451,22,35,26
3452,22,35,34
3453,22,35,40
3454,22,35,45
3455,22,35,50
3456,22,36,15
3457,22,36,39
3458,22,37,14
3459,22,37,38
3460,22,38,7
3461,22,38,13
3462,22,38,19
3463,22,38,27
3464,22,38,31
3465,22,38,37
3466,22,38,43
3467,22,38,51
3468,22,39,12
3469,22,39,36
3470,22,40,11
3471,22,40,35
3472,22,41,9
3473,22,41,33
3474,22,42,8
3475,22,42,32
3476,22,43,14
3477,22,43,38
3478,22,44,5
3479,22,44,29
3480,22,45,11
3481,22,45,35
3482,22,46,0
3483,22,46,1
3484,22,46,2
3485,22,46,3
3486,22,47,8
3487,22,47,32
3488,22,48,4
3489,22,48,28
3490,22,49,8
3491,22,49,32
3492,22,50,11
3493,22,50,35
3494,22,51,14
3495,22,51,38
3496,23,24,5
3497,23,24,29
3498,23,25,0
3499,23,25,1
3500,23,25,2
3501,23,25,3
3502,23,26,7
3503,23,26,13
3504,23,26,19
3505,23,26,27
3506,23,26,31
3507,23,26,37
3508,23,26,43
3509,23,26,51
3510,23,27,10
3511,23,27,16
3512,23,27,21
3513,23,27,26
3514,23,27,34
3515,23,27,40
3516,23,27,45
3517,23,27,50
3518,23,28,20
3519,23,28,44
3520,23,29,24
3521,23,29,48
3522,23,30,0
3523,23,30,1
3524,23,30,2
3525,23,30,3
3526,23,31,10
3527,23,31,16
3528,23,31,21
3529,23,31,26
3530,23,31,34
3531,23,31,40
3532,23,31,45
3533,23,31,50
3534,23,32,22
3535,23,32,46
3536,23,33,12
3537,23,33,36
3538,23,34,7
3539,23,34,13
3540,23,34,19
3541,23,34,27
3542,23,34,31
3543,23,34,37
3544,23,34,43
3545,23,34,51
3546,23,35,14
3547,23,35,38
3548,23,36,9
3549,23,36,33
3550,23,37,10
3551,23,37,16
3552,23,37,21
3553,23,37,26
3554,23,37,34
3555,23,37,40
3556,23,37,45
3557,23,37,50
3558,23,38,11
3559,23,38,35
3560,23,39,17
3561,23,39,41
3562,23,40,7
3563,23,40,13
3564,23,40,19
3565,23,40,27
3566,23,40,31
3567,23,40,37
3568,23,40,43
3569,23,40,51
3570,23,41,15
3571,23,41,39
3572,23,42,0
3573,23,42,1
3574,23,42,2
3575,23,42,3
3576,23,43,10
3577,23,43,16
3578,23,43,21
3579,23,43,26
3580,23,43,34
3581,23,43,40
3582,23,43,45
3583,23,43,50
3584,23,44,4
3585,23,44,28
3586,23,45,7
3587,23,45,13
3588,23,45,19
3589,23,45,27
3590,23,45,31
3591,23,45,37
3592,23,45,43
3593,23,45,51
3594,23,46,8
3595,23,46,32
3596,23,47,0
3597,23,47,1
3598,23,47,2
3599,23,47,3
3600,23,48,5
3601,23,48,29
3602,23,49,0
3603,23,49,1
3604,23,49,2
3605,23,49,3
3606,23,50,7
3607,23,50,13
3608,23,50,19
3609,23,50,27
3610,23,50,31
3611,23,50,37
3612,23,50,43
3613,23,50,51
3614,23,51,10
3615,23,51,16
3616,23,51,21
3617,23,51,26
3618,23,51,34
3619,23,51,40
3620,23,51,45
3621,23,51,50
3622,24,25,5
3623,24,25,29
3624,24,26,9
3625,24,26,33
3626,24,27,12
3627,24,27,36
3628,24,28,22
3629,24,28,46
3630,24,29,6
3631,24,29,18
3632,24,29,23
3633,24,29,25
3634,24,29,30
3635,24,29,42
3636,24,29,47
3637,24,29,49
3638,24,30,5
3639,24,30,29
3640,24,31,12
3641,24,31,36
3642,24,32,20
3643,24,32,44
3644,24,33,10
3645,24,33,16
3646,24,33,21
3647,24,33,26
3648,24,33,34
3649,24,33,40
3650,24,33,45
3651,24,33,50
3652,24,34,9
3653,24,34,33
3654,24,35,17
3655,24,35,41
3656,24,36,7
3657,24,36,13
3658,24,36,19
3659,24,36,27
3660,24,36,31
3661,24,36,37
3662,24,36,43
3663,24,36,51
3664,24,37,12
3665,24,37,36
3666,24,38,15
3667,24,38,39
3668,24,39,14
3669,24,39,38
3670,24,40,9
3671,24,40,33
3672,24,41,11
3673,24,41,35
3674,24,42,5
3675,24,42,29
3676,24,43,12
3677,24,43,36
3678,24,44,8
3679,24,44,32
3680,24,45,9
3681,24,45,33
3682,24,46,4
3683,24,46,28
3684,24,47,5
3685,24,47,29
3686,24,48,0
3687,24,48,1
3688,24,48,2
3689,24,48,3
3690,24,49,5
3691,24,49,29
3692,24,50,9
3693,24,50,33
3694,24,51,12
3695,24,51,36
3696,25,26,7
3697,25,26,13
3698,25,26,19
3699,25,26,27
3700,25,26,31
3701,25,26,37
3702,25,26,43
3703,25,26,51
3704,25,27,10
3705,25,27,16
3706,25,27,21
3707,25,27,26
3708,25,27,34
3709,25,27,40
3710,25,27,45
3711,25,27,50
3712,25,28,20
3713,25,28,44
3714,25,29,24
3715,25,29,48
3716,25,30,0
3717,25,30,1
3718,25,30,2
3719,25,30,3
3720,25,31,10
3721,25,31,16
3722,25,31,21
3723,25,31,26
3724,25,31,34
3725,25,31,40
3726,25,31,45
3727,25,31,50
3728,25,32,22
3729,25,32,46
3730,25,33,12
3731,25,33,36
3732,25,34,7
3733,25,34,13
3734,25,34,19
3735,25,34,27
3736,25,34,31
3737,25,34,37
3738,25,34,43
3739,25,34,51
3740,25,35,14
3741,25,35,38
3742,25,36,9
3743,25,36,33
3744,25,37,10
3745,25,37,16
3746,25,37,21
3747,25,37,26
3748,25,37,34
3749,25,37,40
3750,25,37,45
3751,25,37,50
3752,25,38,11
3753,25,38,35
3754,25,39,17
3755,25,39,41
3756,25,40,7
3757,25,40,13
3758,25,40,19
3759,25,40,27
3760,25,40,31
3761,25,40,37
3762,25,40,43
3763,25,40,51
3764,25,41,15
3765,25,41,39
3766,25,42,0
3767,25,42,1
3768,25,42,2
3769,25,42,3
3770,25,43,10
3771,25,43,16
3772,25,43,21
3773,25,43,26
3774,25,43,34
3775,25,43,40
3776,25,43,45
3777,25,43,50
3778,25,44,4
3779,25,44,28
3780,25,45,7
3781,25,45,13
3782,25,45,19
3783,25,45,27
3784,25,45,31
3785,25,45,37
3786,25,45,43
3787,25,45,51
3788,25,46,8
3789,25,46,32
3790,25,47,0
3791,25,47,1
3792,25,47,2
3793,25,47,3
3794,25,48,5
3795,25,48,29
3796,25,49,0
3797,25,49,1
3798,25,49,2
3799,25,49,3
3800,25,50,7
3801,25,50,13
3802,25,50,19
3803,25,50,27
3804,25,50,31
3805,25,50,37
3806,25,50,43
3807,25,50,51
3808,25,51,10
3809,25,51,16
3810,25,51,21
3811,25,51,26
3812,25,51,34
3813,25,51,40
3814,25,51,45
3815,25,51,50
3816,26,27,6
3817,26,27,18
3818,26,27,23
3819,26,27,25
3820,26,27,30
3821,26,27,42
3822,26,27,47
3823,26,27,49
3824,26,28,17
3825,26,28,41
3826,26,29,12
3827,26,29,36
3828,26,30,7
3829,26,30,13
3830,26,30,19
3831,26,30,27
3832,26,30,31
3833,26,30,37
3834,26,30,43
3835,26,30,51
3836,26,31,6
3837,26,31,18
3838,26,31,23
3839,26,31,25
3840,26,31,30
3841,26,31,42
3842,26,31,47
3843,26,31,49
3844,26,32,14
3845,26,32,38
3846,26,33,24
3847,26,33,48
3848,26,34,0
3849,26,34,1
3850,26,34,2
3851,26,34,3
3852,26,35,22
3853,26,35,46
3854,26,36,5
3855,26,36,29
3856,26,37,6
3857,26,37,18
3858,26,37,23
3859,26,37,25
3860,26,37,30
3861,26,37,42
3862,26,37,47
3863,26,37,49
3864,26,38,8
3865,26,38,32
3866,26,39,20
3867,26,39,44
3868,26,40,0
3869,26,40,1
3870,26,40,2
3871,26,40,3
3872,26,41,4
3873,26,41,28
3874,26,42,7
3875,26,42,13
3876,26,42,19
3877,26,42,27
3878,26,42,31
3879,26,42,37
3880,26,42,43
3881,26,42,51
3882,26,43,6
3883,26,43,18
3884,26,43,23
3885,26,43,25
3886,26,43,30
3887,26,43,42
3888,26,43,47
3889,26,43,49
3890,26,44,15
3891,26,44,39
3892,26,45,0
3893,26,45,1
3894,26,45,2
3895,26,45,3
3896,26,46,11
3897,26,46,35
3898,26,47,7
3899,26,47,13
3900,26,47,19
3901,26,47,27
3902,26,47,31
3903,26,47,37
3904,26,47,43
3905,26,47,51
3906,26,48,9
3907,26,48,33
3908,26,49,7
3909,26,49,13
3910,26,49,19
3911,26,49,27
3912,26,49,31
3913,26,49,37
3914,26,49,43
3915,26,49,51
3916,26,50,0
3917,26,50,1
3918,26,50,2
3919,26,50,3
3920,26,51,6
3921,26,51,18
3922,26,51,23
3923,26,51,25
3924,26,51,30
3925,26,51,42
3926,26,51,47
3927,26,51,49
3928,27,28,15
3929,27,28,39
3930,27,29,9
3931,27,29,33
3932,27,30,10
3933,27,30,16
3934,27,30,21
3935,27,30,26
3936,27,30,34
3937,27,30,40
3938,27,30,45
3939,27,30,50
3940,27,31,0
3941,27,31,1
3942,27,31,2
3943,27,31,3
3944,27,32,11
3945,27,32,35
3946,27,33,5
3947,27,33,29
3948,27,34,6
3949,27,34,18
3950,27,34,23
3951,27,34,25
3952,27,34,30
3953,27,34,42
3954,27,34,47
3955,27,34,49
3956,27,35,8
3957,27,35,32
3958,27,36,24
3959,27,36,48
3960,27,37,0
3961,27,37,1
3962,27,37,2
3963,27,37,3
3964,27,38,22
3965,27,38,46
3966,27,39,4
3967,27,39,28
3968,27,40,6
3969,27,40,18
3970,27,40,23
3971,27,40,25
3972,27,40,30
3973,27,40,42
3974,27,40,47
3975,27,40,49
3976,27,41,20
3977,27,41,44
3978,27,42,10
3979,27,42,16
3980,27,42,21
3981,27,42,26
3982,27,42,34
3983,27,42,40
3984,27,42,45
3985,27,42,50
3986,27,43,0
3987,27,43,1
3988,27,43,2
3989,27,43,3
3990,27,44,17
3991,27,44,41
3992,27,45,6
3993,27,45,18
3994,27,45,23
3995,27,45,25
3996,27,45,30
3997,27,45,42
3998,27,45,47
3999,27,45,49
4000,27,46,14
4001,27,46,38
4002,27,47,10
4003,27,47,16
4004,27,47,21
4005,27,47,26
4006,27,47,34
4007,27,47,40
4008,27,47,45
4009,27,47,50
4010,27,48,12
4011,27,48,36
4012,27,49,10
4013,27,49,16
4014,27,49,21
4015,27,49,26
4016,27,49,34
4017,27,49,40
4018,27,49,45
4019,27,49,50
4020,27,50,6
4021,27,50,18
4022,27,50,23
4023,27,50,25
4024,27,50,30
4025,27,50,42
4026,27,50,47
4027,27,50,49
4028,27,51,0
4029,27,51,1
4030,27,51,2
4031,27,51,3
4032,28,29,8
4033,28,29,32
4034,28,30,20
4035,28,30,44
4036,28,31,15
4037,28,31,39
4038,28,32,5
4039,28,32,29
4040,28,33,11
4041,28,33,35
4042,28,34,17
4043,28,34,41
4044,28,35,9
4045,28,35,33
4046,28,36,14
4047,28,36,38
4048,28,37,15
4049,28,37,39
4050,28,38,12
4051,28,38,36
4052,28,39,7
4053,28,39,13
4054,28,39,19
4055,28,39,27
4056,28,39,31
4057,28,39,37
4058,28,39,43
4059,28,39,51
4060,28,40,17
4061,28,40,41
4062,28,41,10
4063,28,41,16
4064,28,41,21
4065,28,41,26
4066,28,41,34
4067,28,41,40
4068,28,41,45
4069,28,41,50
4070,28,42,20
4071,28,42,44
4072,28,43,15
4073,28,43,39
4074,28,44,6
4075,28,44,18
4076,28,44,23
4077,28,44,25
4078,28,44,30
4079,28,44,42
4080,28,44,47
4081,28,44,49
4082,28,45,17
4083,28,45,41
4084,28,46,24
4085,28,46,48
4086,28,47,20
4087,28,47,44
4088,28,48,22
4089,28,48,46
4090,28,49,20
4091,28,49,44
4092,28,50,17
4093,28,50,41
4094,28,51,15
4095,28,51,39
4096,29,30,24
4097,29,30,48
4098,29,31,9
4099,29,31,33
4100,29,32,4
4101,29,32,28
4102,29,33,7
4103,29,33,13
4104,29,33,19
4105,29,33,27
4106,29,33,31
4107,29,33,37
4108,29,33,43
4109,29,33,51
4110,29,34,12
4111,29,34,36
4112,29,35,15
4113,29,35,39
4114,29,36,10
4115,29,36,16
4116,29,36,21
4117,29,36,26
4118,29,36,34
4119,29,36,40
4120,29,36,45
4121,29,36,50
4122,29,37,9
4123,29,37,33
4124,29,38,17
4125,29,38,41
4126,29,39,11
4127,29,39,35
4128,29,40,12
4129,29,40,36
4130,29,41,14
4131,29,41,38
4132,29,42,24
4133,29,42,48
4134,29,43,9
4135,29,43,33
4136,29,44,22
4137,29,44,46
4138,29,45,12
4139,29,45,36
4140,29,46,20
4141,29,46,44
4142,29,47,24
4143,29,47,48
4144,29,48,6
4145,29,48,18
4146,29,48,23
4147,29,48,25
4148,29,48,30
4149,29,48,42
4150,29,48,47
4151,29,48,49
4152,29,49,24
4153,29,49,48
4154,29,50,12
4155,29,50,36
4156,29,51,9
4157,29,51,33
4158,30,31,10
4159,30,31,16
4160,30,31,21
4161,30,31,26
4162,30,31,34
4163,30,31,40
4164,30,31,45
4165,30,31,50
4166,30,32,22
4167,30,32,46
4168,30,33,12
4169,30,33,36
4170,30,34,7
4171,30,34,13
4172,30,34,19
4173,30,34,27
4174,30,34,31
4175,30,34,37
4176,30,34,43
4177,30,34,51
4178,30,35,14
4179,30,35,38
4180,30,36,9
4181,30,36,33
4182,30,37,10
4183,30,37,16
4184,30,37,21
4185,30,37,26
4186,30,37,34
4187,30,37,40
4188,30,37,45
4189,30,37,50
4190,30,38,11
4191,30,38,35
4192,30,39,17
4193,30,39,41
4194,30,40,7
4195,30,40,13
4196,30,40,19
4197,30,40,27
4198,30,40,31
4199,30,40,37
4200,30,40,43
4201,30,40,51
4202,30,41,15
4203,30,41,39
4204,30,42,0
4205,30,42,1
4206,30,42,2
4207,30,42,3
4208,30,43,10
4209,30,43,16
4210,30,43,21
4211,30,43,26
4212,30,43,34
4213,30,43,40
4214,30,43,45
4215,30,43,50
4216,30,44,4
4217,30,44,28
4218,30,45,7
4219,30,45,13
4220,30,45,19
4221,30,45,27
4222,30,45,31
4223,30,45,37
4224,30,45,43
4225,30,45,51
4226,30,46,8
4227,30,46,32
4228,30,47,0
4229,30,47,1
4230,30,47,2
4231,30,47,3
4232,30,48,5
4233,30,48,29
4234,30,49,0
4235,30,49,1
4236,30,49,2
4237,30,49,3
4238,30,50,7
4239,30,50,13
4240,30,50,19
4241,30,50,27
4242,30,50,31
4243,30,50,37
4244,30,50,43
4245,30,50,51
4246,30,51,10
4247,30,51,16
4248,30,51,21
4249,30,51,26
4250,30,51,34
4251,30,51,40
4252,30,51,45
4253,30,51,50
4254,31,32,11
4255,31,32,35
4256,31,33,5
4257,31,33,29
4258,31,34,6
4259,31,34,18
4260,31,34,23
4261,31,34,25
4262,31,34,30
4263,31,34,42
4264,31,34,47
4265,31,34,49
4266,31,35,8
4267,31,35,32
4268,31,36,24
4269,31,36,48
4270,31,37,0
4271,31,37,1
4272,31,37,2
4273,31,37,3
4274,31,38,22
4275,31,38,46
4276,31,39,4
4277,31,39,28
4278,31,40,6
4279,31,40,18
4280,31,40,23
4281,31,40,25
4282,31,40,30
4283,31,40,42
4284,31,40,47
4285,31,40,49
4286,31,41,20
4287,31,41,44
4288,31,42,10
4289,31,42,16
4290,31,42,21
4291,31,42,26
4292,31,42,34
4293,31,42,40
4294,31,42,45
4295,31,42,50
4296,31,43,0
4297,31,43,1
4298,31,43,2
4299,31,43,3
4300,31,44,17
4301,31,44,41
4302,31,45,6
4303,31,45,18
4304,31,45,23
4305,31,45,25
4306,31,45,30
4307,31,45,42
4308,31,45,47
4309,31,45,49
4310,31,46,14
4311,31,46,38
4312,31,47,10
4313,31,47,16
4314,31,47,21
4315,31,47,26
4316,31,47,34
4317,31,47,40
4318,31,47,45
4319,31,47,50
4320,31,48,12
4321,31,48,36
4322,31,49,10
4323,31,49,16
4324,31,49,21
4325,31,49,26
4326,31,49,34
4327,31,49,40
4328,31,49,45
4329,31,49,50
4330,31,50,6
4331,31,50,18
4332,31,50,23
4333,31,50,25
4334,31,50,30
4335,31,50,42
4336,31,50,47
4337,31,50,49
4338,31,51,0
4339,31,51,1
4340,31,51,2
4341,31,51,3
4342,32,33,15
4343,32,33,39
4344,32,34,14
4345,32,34,38
4346,32,35,7
4347,32,35,13
4348,32,35,19
4349,32,35,27
4350,32,35,31
4351,32,35,37
4352,32,35,43
4353,32,35,51
4354,32,36,17
4355,32,36,41
4356,32,37,11
4357,32,37,35
4358,32,38,10
4359,32,38,16
4360,32,38,21
4361,32,38,26
4362,32,38,34
4363,32,38,40
4364,32,38,45
4365,32,38,50
4366,32,39,9
4367,32,39,33
4368,32,40,14
4369,32,40,38
4370,32,41,12
4371,32,41,36
4372,32,42,22
4373,32,42,46
4374,32,43,11
4375,32,43,35
4376,32,44,24
4377,32,44,48
4378,32,45,14
4379,32,45,38
4380,32,46,6
4381,32,46,18
4382,32,46,23
4383,32,46,25
4384,32,46,30
4385,32,46,42
4386,32,46,47
4387,32,46,49
4388,32,47,22
4389,32,47,46
4390,32,48,20
4391,32,48,44
4392,32,49,22
4393,32,49,46
4394,32,50,14
4395,32,50,38
4396,32,51,11
4397,32,51,35
4398,33,34,24
4399,33,34,48
4400,33,35,4
4401,33,35,28
4402,33,36,6
4403,33,36,18
4404,33,36,23
4405,33,36,25
4406,33,36,30
4407,33,36,42
4408,33,36,47
4409,33,36,49
4410,33,37,5
4411,33,37,29
4412,33,38,20
4413,33,38,44
4414,33,39,8
4415,33,39,32
4416,33,40,24
4417,33,40,48
4418,33,41,22
4419,33,41,46
4420,33,42,12
4421,33,42,36
4422,33,43,5
4423,33,43,29
4424,33,44,14
4425,33,44,38
4426,33,45,24
4427,33,45,48
4428,33,46,17
4429,33,46,41
4430,33,47,12
4431,33,47,36
4432,33,48,10
4433,33,48,16
4434,33,48,21
4435,33,48,26
4436,33,48,34
4437,33,48,40
4438,33,48,45
4439,33,48,50
4440,33,49,12
4441,33,49,36
4442,33,50,24
4443,33,50,48
4444,33,51,5
4445,33,51,29
4446,34,35,22
4447,34,35,46
4448,34,36,5
4449,34,36,29
4450,34,37,6
4451,34,37,18
4452,34,37,23
4453,34,37,25
4454,34,37,30
4455,34,37,42
4456,34,37,47
4457,34,37,49
4458,34,38,8
4459,34,38,32
4460,34,39,20
4461,34,39,44
4462,34,40,0
4463,34,40,1
4464,34,40,2
4465,34,40,3
4466,34,41,4
4467,34,41,28
4468,34,42,7
4469,34,42,13
4470,34,42,19
4471,34,42,27
4472,34,42,31
4473,34,42,37
4474,34,42,43
4475,34,42,51
4476,34,43,6
4477,34,43,18
4478,34,43,23
4479,34,43,25
4480,34,43,30
4481,34,43,42
4482,34,43,47
4483,34,43,49
4484,34,44,15
4485,34,44,39
4486,34,45,0
4487,34,45,1
4488,34,45,2
4489,34,45,3
4490,34,46,11
4491,34,46,35
4492,34,47,7
4493,34,47,13
4494,34,47,19
4495,34,47,27
4496,34,47,31
4497,34,47,37
4498,34,47,43
4499,34,47,51
4500,34,48,9
4501,34,48,33
4502,34,49,7
4503,34,49,13
4504,34,49,19
4505,34,49,27
4506,34,49,31
4507,34,49,37
4508,34,49,43
4509,34,49,51
4510,34,50,0
4511,34,50,1
4512,34,50,2
4513,34,50,3
4514,34,51,6
4515,34,51,18
4516,34,51,23
4517,34,51,25
4518,34,51,30
4519,34,51,42
4520,34,51,47
4521,34,51,49
4522,35,36,20
4523,35,36,44
4524,35,37,8
4525,35,37,32
4526,35,38,6
4527,35,38,18
4528,35,38,23
4529,35,38,25
4530,35,38,30
4531,35,38,42
4532,35,38,47
4533,35,38,49
4534,35,39,5
4535,35,39,29
4536,35,40,22
4537,35,40,46
4538,35,41,24
4539,35,41,48
4540,35,42,14
4541,35,42,38
4542,35,43,8
4543,35,43,32
4544,35,44,12
4545,35,44,36
4546,35,45,22
4547,35,45,46
4548,35,46,10
4549,35,46,16
4550,35,46,21
4551,35,46,26
4552,35,46,34
4553,35,46,40
4554,35,46,45
4555,35,46,50
4556,35,47,14
4557,35,47,38
4558,35,48,17
4559,35,48,41
4560,35,49,14
4561,35,49,38
4562,35,50,22
4563,35,50,46
4564,35,51,8
4565,35,51,32
4566,36,37,24
4567,36,37,48
4568,36,38,4
4569,36,38,28
4570,36,39,22
4571,36,39,46
4572,36,40,5
4573,36,40,29
4574,36,41,8
4575,36,41,32
4576,36,42,9
4577,36,42,33
4578,36,43,24
4579,36,43,48
4580,36,44,11
4581,36,44,35
4582,36,45,5
4583,36,45,29
4584,36,46,15
4585,36,46,39
4586,36,47,9
4587,36,47,33
4588,36,48,7
4589,36,48,13
4590,36,48,19
4591,36,48,27
4592,36,48,31
4593,36,48,37
4594,36,48,43
4595,36,48,51
4596,36,49,9
4597,36,49,33
4598,36,50,5
4599,36,50,29
4600,36,51,24
4601,36,51,48
4602,37,38,22
4603,37,38,46
4604,37,39,4
4605,37,39,28
4606,37,40,6
4607,37,40,18
4608,37,40,23
4609,37,40,25
4610,37,40,30
4611,37,40,42
4612,37,40,47
4613,37,40,49
4614,37,41,20
4615,37,41,44
4616,37,42,10
4617,37,42,16
4618,37,42,21
4619,37,42,26
4620,37,42,34
4621,37,42,40
4622,37,42,45
4623,37,42,50
4624,37,43,0
4625,37,43,1
4626,37,43,2
4627,37,43,3
4628,37,44,17
4629,37,44,41
4630,37,45,6
4631,37,45,18
4632,37,45,23
4633,37,45,25
4634,37,45,30
4635,37,45,42
4636,37,45,47
4637,37,45,49
4638,37,46,14
4639,37,46,38
4640,37,47,10
4641,37,47,16
4642,37,47,21
4643,37,47,26
4644,37,47,34
4645,37,47,40
4646,37,47,45
4647,37,47,50
4648,37,48,12
4649,37,48,36
4650,37,49,10
4651,37,49,16
4652,37,49,21
4653,37,49,26
4654,37,49,34
4655,37,49,40
4656,37,49,45
4657,37,49,50
4658,37,50,6
4659,37,50,18
4660,37,50,23
4661,37,50,25
4662,37,50,30
4663,37,50,42
4664,37,50,47
4665,37,50,49
4666,37,51,0
4667,37,51,1
4668,37,51,2
4669,37,51,3
4670,38,39,24
4671,38,39,48
4672,38,40,8
4673,38,40,32
4674,38,41,5
4675,38,41,29
4676,38,42,11
4677,38,42,35
4678,38,43,22
4679,38,43,46
4680,38,44,9
4681,38,44,33
4682,38,45,8
4683,38,45,32
4684,38,46,7
4685,38,46,13
4686,38,46,19
4687,38,46,27
4688,38,46,31
4689,38,46,37
4690,38,46,43
4691,38,46,51
4692,38,47,11
4693,38,47,35
4694,38,48,15
4695,38,48,39
4696,38,49,11
4697,38,49,35
4698,38,50,8
4699,38,50,32
4700,38,51,22
4701,38,51,46
4702,39,40,20
4703,39,40,44
4704,39,41,6
4705,39,41,18
4706,39,41,23
4707,39,41,25
4708,39,41,30
4709,39,41,42
4710,39,41,47
4711,39,41,49
4712,39,42,17
4713,39,42,41
4714,39,43,4
4715,39,43,28
4716,39,44,10
4717,39,44,16
4718,39,44,21
4719,39,44,26
4720,39,44,34
4721,39,44,40
4722,39,44,45
4723,39,44,50
4724,39,45,20
4725,39,45,44
4726,39,46,12
4727,39,46,36
4728,39,47,17
4729,39,47,41
4730,39,48,14
4731,39,48,38
4732,39,49,17
4733,39,49,41
4734,39,50,20
4735,39,50,44
4736,39,51,4
4737,39,51,28
4738,40,41,4
4739,40,41,28
4740,40,42,7
4741,40,42,13
4742,40,42,19
4743,40,42,27
4744,40,42,31
4745,40,42,37
4746,40,42,43
4747,40,42,51
4748,40,43,6
4749,40,43,18
4750,40,43,23
4751,40,43,25
4752,40,43,30
4753,40,43,42
4754,40,43,47
4755,40,43,49
4756,40,44,15
4757,40,44,39
4758,40,45,0
4759,40,45,1
4760,40,45,2
4761,40,45,3
4762,40,46,11
4763,40,46,35
4764,40,47,7
4765,40,47,13
4766,40,47,19
4767,40,47,27
4768,40,47,31
4769,40,47,37
4770,40,47,43
4771,40,47,51
4772,40,48,9
4773,40,48,33
4774,40,49,7
4775,40,49,13
4776,40,49,19
4777,40,49,27
4778,40,49,31
4779,40,49,37
4780,40,49,43
4781,40,49,51
4782,40,50,0
4783,40,50,1
4784,40,50,2
4785,40,50,3
4786,40,51,6
4787,40,51,18
4788,40,51,23
4789,40,51,25
4790,40,51,30
4791,40,51,42
4792,40,51,47
4793,40,51,49
4794,41,42,15
4795,41,42,39
4796,41,43,20
4797,41,43,44
4798,41,44,7
4799,41,44,13
4800,41,44,19
4801,41,44,27
4802,41,44,31
4803,41,44,37
4804,41,44,43
4805,41,44,51
4806,41,45,4
4807,41,45,28
4808,41,46,9
4809,41,46,33
4810,41,47,15
4811,41,47,39
4812,41,48,11
4813,41,48,35
4814,41,49,15
4815,41,49,39
4816,41,50,4
4817,41,50,28
4818,41,51,20
4819,41,51,44
4820,42,43,10
4821,42,43,16
4822,42,43,21
4823,42,43,26
4824,42,43,34
4825,42,43,40
4826,42,43,45
4827,42,43,50
4828,42,44,4
4829,42,44,28
4830,42,45,7
4831,42,45,13
4832,42,45,19
4833,42,45,27
4834,42,45,31
4835,42,45,37
4836,42,45,43
4837,42,45,51
4838,42,46,8
4839,42,46,32
4840,42,47,0
4841,42,47,1
4842,42,47,2
4843,42,47,3
4844,42,48,5
4845,42,48,29
4846,42,49,0
4847,42,49,1
4848,42,49,2
4849,42,49,3
4850,42,50,7
4851,42,50,13
4852,42,50,19
4853,42,50,27
4854,42,50,31
4855,42,50,37
4856,42,50,43
4857,42,50,51
4858,42,51,10
4859,42,51,16
4860,42,51,21
4861,42,51,26
4862,42,51,34
4863,42,51,40
4864,42,51,45
4865,42,51,50
4866,43,44,17
4867,43,44,41
4868,43,45,6
4869,43,45,18
4870,43,45,23
4871,43,45,25
4872,43,45,30
4873,43,45,42
4874,43,45,47
4875,43,45,49
4876,43,46,14
4877,43,46,38
4878,43,47,10
4879,43,47,16
4880,43,47,21
4881,43,47,26
4882,43,47,34
4883,43,47,40
4884,43,47,45
4885,43,47,50
4886,43,48,12
4887,43,48,36
4888,43,49,10
4889,43,49,16
4890,43,49,21
4891,43,49,26
4892,43,49,34
4893,43,49,40
4894,43,49,45
4895,43,49,50
4896,43,50,6
4897,43,50,18
4898,43,50,23
4899,43,50,25
4900,43,50,30
4901,43,50,42
4902,43,50,47
4903,43,50,49
4904,43,51,0
4905,43,51,1
4906,43,51,2
4907,43,51,3
4908,44,45,15
4909,44,45,39
4910,44,46,5
4911,44,46,29
4912,44,47,4
4913,44,47,28
4914,44,48,8
4915,44,48,32
4916,44,49,4
4917,44,49,28
4918,44,50,15
4919,44,50,39
4920,44,51,17
4921,44,51,41
4922,45,46,11
4923,45,46,35
4924,45,47,7
4925,45,47,13
4926,45,47,19
4927,45,47,27
4928,45,47,31
4929,45,47,37
4930,45,47,43
4931,45,47,51
4932,45,48,9
4933,45,48,33
4934,45,49,7
4935,45,49,13
4936,45,49,19
4937,45,49,27
4938,45,49,31
4939,45,49,37
4940,45,49,43
4941,45,49,51
4942,45,50,0
4943,45,50,1
4944,45,50,2
4945,45,50,3
4946,45,51,6
4947,45,51,18
4948,45,51,23
4949,45,51,25
4950,45,51,30
4951,45,51,42
4952,45,51,47
4953,45,51,49
4954,46,47,8
4955,46,47,32
4956,46,48,4
4957,46,48,28
4958,46,49,8
4959,46,49,32
4960,46,50,11
4961,46,50,35
4962,46,51,14
4963,46,51,38
4964,47,48,5
4965,47,48,29
4966,47,49,0
4967,47,49,1
4968,47,49,2
4969,47,49,3
4970,47,50,7
4971,47,50,13
4972,47,50,19
4973,47,50,27
4974,47,50,31
4975,47,50,37
4976,47,50,43
4977,47,50,51
4978,47,51,10
4979,47,51,16
4980,47,51,21
4981,47,51,26
4982,47,51,34
4983,47,51,40
4984,47,51,45
4985,47,51,50
4986,48,49,5
4987,48,49,29
4988,48,50,9
4989,48,50,33
4990,48,51,12
4991,48,51,36
4992,49,50,7
4993,49,50,13
4994,49,50,19
4995,49,50,27
4996,49,50,31
4997,49,50,37
4998,49,50,43
4999,49,50,51
5000,49,51,10
5001,49,51,16
5002,49,51,21
5003,49,51,26
5004,49,51,34
5005,49,51,40
5006,49,51,45
5007,49,51,50
5008,50,51,6
5009,50,51,18
5010,50,51,23
5011,50,51,25
5012,50,51,30
5013,50,51,42
5014,50,51,47
5015,50,51,49


==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_model.json <==
{
  "length": 2320,
  "nonzero": [
    [
      4,
      2
    ],
    [
      6,
      -1
    ],
    [
      8,
      1
    ],
    [
      10,
      -1
    ],
    [
      12,
      1
    ],
    [
      14,
      -1
    ],
    [
      16,
      1
    ],
    [
      24,
      -1
    ],
    [
      26,
      1
    ],
    [
      29,
      -2
    ],
    [
      31,
      1
    ],
    [
      33,
      -1
    ],
    [
      35,
      1
    ],
    [
      37,
      -1
    ],
    [
      39,
      1
    ],
    [
      41,
      -1
    ],
    [
      49,
      1
    ],
    [
      51,
      -1
    ],
    [
      56,
      -1
    ],
    [
      58,
      2
    ],
    [
      60,
      1
    ],
    [
      64,
      -1
    ],
    [
      68,
      -1
    ],
    [
      70,
      1
    ],
    [
      72,
      1
    ],
    [
      74,
      -1
    ],
    [
      76,
      1
    ],
    [
      81,
      1
    ],
    [
      83,
      -2
    ],
    [
      85,
      -1
    ],
    [
      89,
      1
    ],
    [
      93,
      1
    ],
    [
      95,
      -1
    ],
    [
      97,
      -1
    ],
    [
      99,
      1
    ],
    [
      101,
      -1
    ],
    [
      110,
      -1
    ],
    [
      112,
      -1
    ],
    [
      114,
      1
    ],
    [
      116,
      1
    ],
    [
      124,
      -1
    ],
    [
      126,
      1
    ],
    [
      135,
      1
    ],
    [
      137,
      1
    ],
    [
      139,
      -1
    ],
    [
      141,
      -1
    ],
    [
      149,
      1
    ],
    [
      151,
      -1
    ],
    [
      166,
      -1
    ],
    [
      168,
      -1
    ],
    [
      170,
      1
    ],
    [
      172,
      1
    ],
    [
      174,
      -1
    ],
    [
      176,
      1
    ],
    [
      191,
      1
    ],
    [
      193,
      1
    ],
    [
      195,
      -1
    ],
    [
      197,
      -1
    ],
    [
      199,
      1
    ],
    [
      201,
      -1
    ],
    [
      208,
      2
    ],
    [
      210,
      -1
    ],
    [
      214,
      1
    ],
    [
      218,
      -1
    ],
    [
      222,
      -1
    ],
    [
      226,
      1
    ],
    [
      230,
      -1
    ],
    [
      235,
      -1
    ],
    [
      239,
      1
    ],
    [
      243,
      1
    ],
    [
      247,
      -1
    ],
    [
      248,
      -1
    ],
    [
      250,
      2
    ],
    [
      252,
      -1
    ],
    [
      258,
      1
    ],
    [
      260,
      1
    ],
    [
      266,
      1
    ],
    [
      273,
      -1
    ],
    [
      275,
      1
    ],
    [
      281,
      -1
    ],
    [
      283,
      -1
    ],
    [
      287,
      -1
    ],
    [
      294,
      -1
    ],
    [
      296,
      -1
    ],
    [
      302,
      -1
    ],
    [
      323,
      1
    ],
    [
      325,
      1
    ],
    [
      329,
      1
    ],
    [
      338,
      1
    ],
    [
      340,
      -1
    ],
    [
      352,
      -1
    ],
    [
      367,
      -1
    ],
    [
      369,
      1
    ],
    [
      379,
      1
    ],
    [
      384,
      1
    ],
    [
      386,
      1
    ],
    [
      394,
      1
    ],
    [
      396,
      1
    ],
    [
      402,
      1
    ],
    [
      406,
      -1
    ],
    [
      408,
      1
    ],
    [
      410,
      -1
    ],
    [
      411,
      -1
    ],
    [
      417,
      -1
    ],
    [
      419,
      -1
    ],
    [
      423,
      -1
    ],
    [
      424,
      -1
    ],
    [
      426,
      2
    ],
    [
      428,
      1
    ],
    [
      430,
      1
    ],
    [
      436,
      -1
    ],
    [
      440,
      1
    ],
    [
      451,
      -1
    ],
    [
      453,
      -1
    ],
    [
      457,
      -1
    ],
    [
      461,
      1
    ],
    [
      463,
      -1
    ],
    [
      466,
      1
    ],
    [
      468,
      -1
    ],
    [
      478,
      1
    ],
    [
      499,
      -1
    ],
    [
      501,
      1
    ],
    [
      507,
      -1
    ],
    [
      512,
      1
    ],
    [
      514,
      1
    ],
    [
      518,
      1
    ],
    [
      524,
      1
    ],
    [
      528,
      -1
    ],
    [
      534,
      1
    ],
    [
      538,
      -1
    ],
    [
      540,
      -1
    ],
    [
      541,
      -1
    ],
    [
      545,
      -1
    ],
    [
      549,
      -1
    ],
    [
      551,
      1
    ],
    [
      552,
      -1
    ],
    [
      554,
      2
    ],
    [
      556,
      1
    ],
    [
      558,
      1
    ],
    [
      560,
      1
    ],
    [
      566,
      -1
    ],
    [
      581,
      -1
    ],
    [
      583,
      -1
    ],
    [
      587,
      -1
    ],
    [
      589,
      -1
    ],
    [
      591,
      1
    ],
    [
      592,
      1
    ],
    [
      604,
      -1
    ],
    [
      618,
      1
    ],
    [
      622,
      -1
    ],
    [
      631,
      -1
    ],
    [
      637,
      1
    ],
    [
      640,
      1
    ],
    [
      642,
      1
    ],
    [
      646,
      1
    ],
    [
      648,
      -1
    ],
    [
      654,
      1
    ],
    [
      662,
      1
    ],
    [
      668,
      -1
    ],
    [
      670,
      -1
    ],
    [
      671,
      -1
    ],
    [
      675,
      -1
    ],
    [
      677,
      1
    ],
    [
      679,
      -1
    ],
    [
      680,
      2
    ],
    [
      682,
      -1
    ],
    [
      692,
      1
    ],
    [
      694,
      1
    ],
    [
      702,
      1
    ],
    [
      704,
      -1
    ],
    [
      706,
      1
    ],
    [
      708,
      -1
    ],
    [
      714,
      -1
    ],
    [
      717,
      -1
    ],
    [
      719,
      -1
    ],
    [
      720,
      1
    ],
    [
      728,
      1
    ],
    [
      746,
      1
    ],
    [
      754,
      -1
    ],
    [
      761,
      -1
    ],
    [
      765,
      -1
    ],
    [
      768,
      2
    ],
    [
      770,
      -1
    ],
    [
      776,
      -1
    ],
    [
      778,
      -1
    ],
    [
      790,
      1
    ],
    [
      792,
      -1
    ],
    [
      798,
      1
    ],
    [
      800,
      -1
    ],
    [
      802,
      -1
    ],
    [
      805,
      1
    ],
    [
      807,
      1
    ],
    [
      808,
      1
    ],
    [
      812,
      -1
    ],
    [
      838,
      -1
    ],
    [
      842,
      1
    ],
    [
      851,
      -1
    ],
    [
      853,
      1
    ],
    [
      866,
      1
    ],
    [
      880,
      1
    ],
    [
      884,
      1
    ],
    [
      888,
      -1
    ],
    [
      894,
      -1
    ],
    [
      903,
      -1
    ],
    [
      904,
      2
    ],
    [
      906,
      -1
    ],
    [
      908,
      -1
    ],
    [
      910,
      1
    ],
    [
      930,
      -1
    ],
    [
      932,
      -1
    ],
    [
      934,
      1
    ],
    [
      936,
      1
    ],
    [
      938,
      -1
    ],
    [
      941,
      1
    ],
    [
      943,
      -1
    ],
    [
      950,
      -1
    ],
    [
      968,
      1
    ],
    [
      972,
      1
    ],
    [
      980,
      -1
    ],
    [
      984,
      -1
    ],
    [
      991,
      1
    ],
    [
      992,
      1
    ],
    [
      994,
      1
    ],
    [
      996,
      1
    ],
    [
      1016,
      -1
    ],
    [
      1018,
      -1
    ],
    [
      1020,
      1
    ],
    [
      1022,
      -1
    ],
    [
      1024,
      1
    ],
    [
      1026,
      1
    ],
    [
      1028,
      -1
    ],
    [
      1029,
      -1
    ],
    [
      1031,
      -1
    ],
    [
      1034,
      -1
    ],
    [
      1056,
      1
    ],
    [
      1064,
      1
    ],
    [
      1068,
      -1
    ],
    [
      1074,
      -1
    ],
    [
      1079,
      1
    ],
    [
      1080,
      -1
    ],
    [
      1082,
      2
    ],
    [
      1102,
      1
    ],
    [
      1104,
      -1
    ],
    [
      1106,
      1
    ],
    [
      1108,
      -1
    ],
    [
      1110,
      1
    ],
    [
      1112,
      -1
    ],
    [
      1114,
      1
    ],
    [
      1116,
      -1
    ],
    [
      1119,
      -1
    ],
    [
      1146,
      -1
    ],
    [
      1148,
      1
    ],
    [
      1158,
      -1
    ],
    [
      1160,
      1
    ],
    [
      1164,
      -1
    ],
    [
      1166,
      1
    ],
    [
      1198,
      -1
    ],
    [
      1200,
      -1
    ],
    [
      1206,
      1
    ],
    [
      1210,
      -1
    ],
    [
      1212,
      1
    ],
    [
      1214,
      1
    ],
    [
      1250,
      -1
    ],
    [
      1252,
      -1
    ],
    [
      1256,
      1
    ],
    [
      1258,
      -1
    ],
    [
      1260,
      1
    ],
    [
      1262,
      1
    ],
    [
      1265,
      -2
    ],
    [
      1267,
      1
    ],
    [
      1268,
      1
    ],
    [
      1272,
      1
    ],
    [
      1276,
      -1
    ],
    [
      1280,
      -1
    ],
    [
      1284,
      1
    ],
    [
      1289,
      -1
    ],
    [
      1293,
      1
    ],
    [
      1297,
      1
    ],
    [
      1301,
      -1
    ],
    [
      1305,
      1
    ],
    [
      1307,
      -2
    ],
    [
      1311,
      1
    ],
    [
      1312,
      -1
    ],
    [
      1318,
      1
    ],
    [
      1320,
      1
    ],
    [
      1324,
      1
    ],
    [
      1327,
      1
    ],
    [
      1333,
      -1
    ],
    [
      1335,
      -1
    ],
    [
      1341,
      -1
    ],
    [
      1354,
      -1
    ],
    [
      1356,
      -1
    ],
    [
      1360,
      -1
    ],
    [
      1375,
      1
    ],
    [
      1377,
      1
    ],
    [
      1383,
      1
    ],
    [
      1398,
      1
    ],
    [
      1400,
      -1
    ],
    [
      1410,
      -1
    ],
    [
      1419,
      -1
    ],
    [
      1421,
      1
    ],
    [
      1433,
      1
    ],
    [
      1441,
      -1
    ],
    [
      1443,
      -1
    ],
    [
      1445,
      1
    ],
    [
      1447,
      -1
    ],
    [
      1448,
      1
    ],
    [
      1449,
      1
    ],
    [
      1454,
      1
    ],
    [
      1456,
      1
    ],
    [
      1460,
      1
    ],
    [
      1469,
      -1
    ],
    [
      1471,
      -1
    ],
    [
      1477,
      -1
    ],
    [
      1481,
      1
    ],
    [
      1483,
      -2
    ],
    [
      1489,
      1
    ],
    [
      1490,
      1
    ],
    [
      1494,
      1
    ],
    [
      1498,
      -1
    ],
    [
      1500,
      1
    ],
    [
      1503,
      -1
    ],
    [
      1505,
      -1
    ],
    [
      1511,
      1
    ],
    [
      1515,
      -1
    ],
    [
      1530,
      1
    ],
    [
      1532,
      -1
    ],
    [
      1538,
      1
    ],
    [
      1547,
      -1
    ],
    [
      1549,
      1
    ],
    [
      1559,
      -1
    ],
    [
      1569,
      -1
    ],
    [
      1571,
      -1
    ],
    [
      1573,
      -1
    ],
    [
      1577,
      1
    ],
    [
      1578,
      1
    ],
    [
      1579,
      1
    ],
    [
      1582,
      1
    ],
    [
      1586,
      1
    ],
    [
      1588,
      -1
    ],
    [
      1593,
      -1
    ],
    [
      1599,
      -1
    ],
    [
      1603,
      1
    ],
    [
      1609,
      1
    ],
    [
      1611,
      -2
    ],
    [
      1619,
      1
    ],
    [
      1620,
      1
    ],
    [
      1624,
      1
    ],
    [
      1626,
      1
    ],
    [
      1628,
      -1
    ],
    [
      1631,
      -1
    ],
    [
      1633,
      -1
    ],
    [
      1635,
      -1
    ],
    [
      1641,
      1
    ],
    [
      1651,
      -1
    ],
    [
      1655,
      1
    ],
    [
      1662,
      1
    ],
    [
      1668,
      -1
    ],
    [
      1673,
      -1
    ],
    [
      1685,
      1
    ],
    [
      1697,
      -1
    ],
    [
      1699,
      -1
    ],
    [
      1701,
      -1
    ],
    [
      1707,
      1
    ],
    [
      1708,
      1
    ],
    [
      1709,
      1
    ],
    [
      1712,
      1
    ],
    [
      1714,
      -1
    ],
    [
      1716,
      1
    ],
    [
      1721,
      -1
    ],
    [
      1723,
      1
    ],
    [
      1729,
      -1
    ],
    [
      1737,
      -2
    ],
    [
      1739,
      1
    ],
    [
      1741,
      -1
    ],
    [
      1743,
      1
    ],
    [
      1745,
      -1
    ],
    [
      1747,
      1
    ],
    [
      1752,
      1
    ],
    [
      1754,
      1
    ],
    [
      1756,
      1
    ],
    [
      1767,
      -1
    ],
    [
      1769,
      -1
    ],
    [
      1779,
      -1
    ],
    [
      1787,
      1
    ],
    [
      1792,
      1
    ],
    [
      1796,
      1
    ],
    [
      1801,
      -1
    ],
    [
      1809,
      -1
    ],
    [
      1825,
      -2
    ],
    [
      1827,
      1
    ],
    [
      1829,
      -1
    ],
    [
      1831,
      1
    ],
    [
      1837,
      -1
    ],
    [
      1839,
      1
    ],
    [
      1840,
      1
    ],
    [
      1842,
      -1
    ],
    [
      1844,
      -1
    ],
    [
      1851,
      1
    ],
    [
      1853,
      1
    ],
    [
      1871,
      1
    ],
    [
      1875,
      -1
    ],
    [
      1882,
      1
    ],
    [
      1884,
      -1
    ],
    [
      1889,
      -1
    ],
    [
      1893,
      1
    ],
    [
      1913,
      -1
    ],
    [
      1917,
      -1
    ],
    [
      1921,
      1
    ],
    [
      1927,
      1
    ],
    [
      1934,
      1
    ],
    [
      1947,
      -1
    ],
    [
      1961,
      -2
    ],
    [
      1963,
      1
    ],
    [
      1969,
      1
    ],
    [
      1971,
      1
    ],
    [
      1973,
      -1
    ],
    [
      1975,
      -1
    ],
    [
      1976,
      1
    ],
    [
      1978,
      -1
    ],
    [
      1980,
      1
    ],
    [
      1983,
      1
    ],
    [
      1985,
      -1
    ],
    [
      2001,
      -1
    ],
    [
      2005,
      -1
    ],
    [
      2013,
      1
    ],
    [
      2017,
      1
    ],
    [
      2022,
      -1
    ],
    [
      2031,
      1
    ],
    [
      2049,
      -1
    ],
    [
      2051,
      -1
    ],
    [
      2055,
      1
    ],
    [
      2057,
      1
    ],
    [
      2059,
      -1
    ],
    [
      2061,
      1
    ],
    [
      2063,
      -1
    ],
    [
      2065,
      -1
    ],
    [
      2066,
      1
    ],
    [
      2067,
      1
    ],
    [
      2068,
      1
    ],
    [
      2071,
      -1
    ],
    [
      2089,
      -1
    ],
    [
      2097,
      -1
    ],
    [
      2101,
      1
    ],
    [
      2107,
      1
    ],
    [
      2110,
      -1
    ],
    [
      2115,
      1
    ],
    [
      2137,
      1
    ],
    [
      2139,
      -2
    ],
    [
      2141,
      -1
    ],
    [
      2143,
      1
    ],
    [
      2145,
      -1
    ],
    [
      2147,
      1
    ],
    [
      2149,
      -1
    ],
    [
      2151,
      1
    ],
    [
      2153,
      -1
    ],
    [
      2155,
      1
    ],
    [
      2157,
      1
    ],
    [
      2179,
      1
    ],
    [
      2181,
      -1
    ],
    [
      2191,
      1
    ],
    [
      2193,
      -1
    ],
    [
      2197,
      1
    ],
    [
      2199,
      -1
    ],
    [
      2231,
      1
    ],
    [
      2233,
      1
    ],
    [
      2239,
      -1
    ],
    [
      2243,
      1
    ],
    [
      2245,
      -1
    ],
    [
      2247,
      -1
    ],
    [
      2283,
      1
    ],
    [
      2285,
      1
    ],
    [
      2289,
      -1
    ],
    [
      2291,
      1
    ],
    [
      2293,
      -1
    ],
    [
      2295,
      -1
    ]
  ]
}

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_pivot_columns.json <==
[
  212,
  213,
  0,
  5,
  2,
  209,
  211,
  216,
  8,
  217,
  9,
  215,
  220,
  10,
  221,
  13,
  219,
  224,
  14,
  225,
  17,
  223,
  228,
  24,
  229,
  27,
  227,
  1,
  4,
  208,
  30,
  233,
  232,
  234,
  31,
  34,
  237,
  236,
  238,
  35,
  38,
  241,
  240,
  242,
  39,
  48,
  245,
  244,
  246,
  49,
  52,
  57,
  54,
  58,
  61,
  62,
  65,
  66,
  69,
  76,
  79,
  53,
  56,
  82,
  83,
  86,
  87,
  90,
  91,
  100,
  101,
  104,
  109,
  106,
  110,
  113,
  114,
  117,
  118,
  121,
  128,
  131,
  105,
  108,
  134,
  135,
  138,
  139,
  142,
  143,
  152,
  153,
  156,
  161,
  158,
  162,
  165,
  166,
  169,
  170,
  173,
  180,
  183,
  157,
  160,
  186,
  187,
  190,
  191,
  194,
  195,
  204,
  205,
  388,
  248,
  389,
  253,
  250,
  385,
  387,
  392,
  393,
  254,
  257,
  391,
  258,
  259,
  260,
  261,
  398,
  263,
  400,
  265,
  266,
  403,
  404,
  405,
  252,
  384,
  249,
  272,
  409,
  273,
  275,
  408,
  412,
  413,
  414,
  415,
  416,
  281,
  418,
  283,
  284,
  421,
  286,
  287,
  288,
  289,
  292,
  291,
  294,
  297,
  298,
  301,
  307,
  310,
  309,
  315,
  314,
  318,
  319,
  322,
  323,
  331,
  333,
  332,
  336,
  337,
  338,
  341,
  342,
  345,
  348,
  347,
  351,
  358,
  357,
  362,
  363,
  366,
  367,
  371,
  370,
  375,
  381,
  380,
  516,
  424,
  517,
  429,
  426,
  513,
  515,
  430,
  431,
  522,
  523,
  432,
  435,
  521,
  436,
  437,
  526,
  439,
  440,
  529,
  530,
  443,
  532,
  533,
  428,
  512,
  425,
  536,
  537,
  450,
  539,
  451,
  453,
  538,
  542,
  543,
  544,
  457,
  458,
  547,
  548,
  461,
  462,
  463,
  464,
  465,
  466,
  469,
  472,
  471,
  474,
  477,
  481,
  486,
  485,
  490,
  491,
  495,
  494,
  498,
  499,
  505,
  509,
  508,
  644,
  552,
  645,
  557,
  554,
  641,
  643,
  558,
  559,
  560,
  561,
  652,
  653,
  562,
  565,
  651,
  566,
  655,
  656,
  569,
  658,
  571,
  660,
  661,
  556,
  640,
  553,
  664,
  665,
  666,
  667,
  580,
  669,
  581,
  583,
  668,
  584,
  673,
  674,
  587,
  676,
  589,
  590,
  591,
  592,
  593,
  680,
  681,
  856,
  857,
  686,
  594,
  687,
  597,
  858,
  860,
  685,
  861,
  690,
  598,
  691,
  601,
  862,
  864,
  689,
  865,
  604,
  694,
  603,
  695,
  868,
  692,
  869,
  867,
  607,
  697,
  696,
  871,
  872,
  873,
  874,
  875,
  614,
  700,
  613,
  701,
  878,
  698,
  879,
  877,
  682,
  683,
  882,
  618,
  883,
  703,
  702,
  704,
  619,
  885,
  886,
  622,
  887,
  707,
  706,
  708,
  623,
  889,
  710,
  890,
  627,
  891,
  892,
  626,
  711,
  713,
  631,
  715,
  714,
  895,
  896,
  897,
  898,
  899,
  716,
  900,
  637,
  901,
  902,
  636,
  717,
  719,
  720,
  721,
  768,
  769,
  944,
  945,
  774,
  722,
  775,
  725,
  946,
  948,
  773,
  949,
  728,
  778,
  727,
  779,
  952,
  776,
  953,
  951,
  782,
  730,
  783,
  733,
  954,
  956,
  781,
  957,
  958,
  959,
  737,
  785,
  784,
  961,
  962,
  963,
  742,
  788,
  741,
  789,
  966,
  786,
  967,
  965,
  770,
  771,
  970,
  746,
  971,
  791,
  790,
  792,
  747,
  973,
  794,
  974,
  751,
  975,
  976,
  750,
  795,
  797,
  978,
  754,
  979,
  799,
  798,
  800,
  755,
  981,
  982,
  983,
  761,
  803,
  802,
  985,
  986,
  987,
  804,
  988,
  765,
  989,
  990,
  764,
  805,
  807,
  808,
  809,
  904,
  905,
  1032,
  1033,
  812,
  910,
  811,
  911,
  1036,
  908,
  1037,
  1035,
  914,
  814,
  915,
  817,
  1038,
  1040,
  913,
  1041,
  918,
  818,
  919,
  821,
  1042,
  1044,
  917,
  1045,
  1046,
  1047,
  1048,
  1049,
  827,
  921,
  920,
  1051,
  830,
  924,
  829,
  925,
  1054,
  922,
  1055,
  1053,
  906,
  907,
  926,
  1058,
  835,
  1059,
  1060,
  834,
  927,
  929,
  1062,
  838,
  1063,
  931,
  930,
  932,
  839,
  1065,
  1066,
  842,
  1067,
  935,
  934,
  936,
  843,
  1069,
  1070,
  1071,
  1072,
  1073,
  851,
  939,
  938,
  1075,
  940,
  1076,
  853,
  1077,
  1078,
  852,
  941,
  943,
  1084,
  992,
  1085,
  997,
  994,
  1081,
  1083,
  1086,
  1087,
  1088,
  1089,
  1090,
  1091,
  1004,
  1093,
  1006,
  1095,
  1008,
  1097,
  1100,
  1101,
  1010,
  1013,
  1099,
  996,
  1080,
  993,
  1016,
  1017,
  1018,
  1019,
  1020,
  1021,
  1022,
  1111,
  1024,
  1113,
  1026,
  1115,
  1028,
  1117,
  1029,
  1031,
  1116,
  1120,
  1121,
  1124,
  1123,
  1126,
  1129,
  1130,
  1133,
  1139,
  1142,
  1141,
  1147,
  1146,
  1150,
  1151,
  1154,
  1155,
  1163,
  1165,
  1164,
  1168,
  1169,
  1170,
  1173,
  1176,
  1175,
  1178,
  1181,
  1185,
  1190,
  1189,
  1194,
  1195,
  1199,
  1198,
  1202,
  1203,
  1209,
  1213,
  1212,
  1216,
  1217,
  1218,
  1221,
  1222,
  1225,
  1228,
  1227,
  1231,
  1238,
  1237,
  1242,
  1243,
  1246,
  1247,
  1251,
  1250,
  1255,
  1261,
  1260,
  29,
  231,
  230,
  3,
  210,
  1272,
  214,
  7,
  12,
  218,
  11,
  16,
  222,
  15,
  18,
  19,
  20,
  21,
  22,
  23,
  26,
  226,
  25,
  28,
  33,
  32,
  235,
  37,
  36,
  239,
  41,
  40,
  243,
  42,
  43,
  44,
  45,
  46,
  47,
  51,
  50,
  247,
  1304,
  1309,
  1306,
  1310,
  1313,
  1314,
  1315,
  1316,
  1317,
  1319,
  1321,
  1322,
  1308,
  1305,
  1328,
  1329,
  1331,
  1337,
  1339,
  1340,
  1342,
  1343,
  1344,
  1345,
  1348,
  1347,
  1350,
  1353,
  1354,
  1357,
  1363,
  1366,
  1365,
  1371,
  1370,
  1374,
  1375,
  1378,
  1379,
  1387,
  1389,
  1388,
  1392,
  1393,
  1394,
  1397,
  1398,
  1401,
  1404,
  1403,
  1407,
  1414,
  1413,
  1418,
  1419,
  1422,
  1423,
  1427,
  1426,
  1431,
  1437,
  1436,
  1444,
  1327,
  1307,
  1311,
  1312,
  1447,
  1318,
  1320,
  1323,
  1324,
  1325,
  1326,
  1441,
  1465,
  1330,
  1332,
  1333,
  1334,
  1335,
  1336,
  1338,
  1341,
  1480,
  1485,
  1482,
  1486,
  1487,
  1488,
  1491,
  1492,
  1493,
  1495,
  1496,
  1499,
  1484,
  1481,
  1506,
  1507,
  1509,
  1513,
  1514,
  1517,
  1518,
  1519,
  1520,
  1521,
  1522,
  1525,
  1528,
  1527,
  1530,
  1533,
  1537,
  1542,
  1541,
  1546,
  1547,
  1551,
  1550,
  1554,
  1555,
  1561,
  1565,
  1564,
  1572,
  1503,
  1483,
  1489,
  1490,
  1577,
  1494,
  1497,
  1498,
  1500,
  1501,
  1502,
  1569,
  1504,
  1505,
  1595,
  1508,
  1510,
  1511,
  1512,
  1515,
  1516,
  1608,
  1613,
  1610,
  1614,
  1615,
  1616,
  1617,
  1618,
  1621,
  1622,
  1625,
  1627,
  1612,
  1609,
  1636,
  1637,
  1639,
  1640,
  1643,
  1645,
  1646,
  1647,
  1648,
  1649,
  1650,
  1653,
  1654,
  1657,
  1660,
  1659,
  1663,
  1670,
  1669,
  1674,
  1675,
  1678,
  1679,
  1683,
  1682,
  1687,
  1693,
  1692,
  1700,
  1631,
  1611,
  1619,
  1620,
  1707,
  1623,
  1624,
  1626,
  1628,
  1629,
  1630,
  1697,
  1632,
  1633,
  1634,
  1635,
  1725,
  1638,
  1641,
  1642,
  1644,
  1652,
  1742,
  1651,
  1656,
  1746,
  1655,
  1658,
  1661,
  1751,
  1662,
  1664,
  1665,
  1666,
  1667,
  1668,
  1671,
  1757,
  1672,
  1673,
  1677,
  1676,
  1759,
  1681,
  1680,
  1763,
  1684,
  1766,
  1685,
  1686,
  1688,
  1689,
  1690,
  1691,
  1694,
  1772,
  1695,
  1776,
  1777,
  1778,
  1781,
  1784,
  1783,
  1786,
  1789,
  1793,
  1798,
  1797,
  1802,
  1803,
  1807,
  1806,
  1810,
  1811,
  1817,
  1821,
  1820,
  1780,
  1830,
  1779,
  1782,
  1785,
  1835,
  1788,
  1838,
  1787,
  1790,
  1791,
  1792,
  1794,
  1795,
  1796,
  1799,
  1845,
  1800,
  1801,
  1805,
  1804,
  1847,
  1808,
  1850,
  1809,
  1813,
  1812,
  1855,
  1814,
  1815,
  1816,
  1818,
  1819,
  1822,
  1860,
  1823,
  1864,
  1865,
  1868,
  1867,
  1870,
  1873,
  1874,
  1877,
  1883,
  1886,
  1885,
  1891,
  1890,
  1894,
  1895,
  1898,
  1899,
  1907,
  1909,
  1908,
  1736,
  1737,
  1738,
  1739,
  1740,
  1741,
  1743,
  1744,
  1745,
  1747,
  1748,
  1750,
  1749,
  1752,
  1753,
  1754,
  1756,
  1755,
  1758,
  1760,
  1761,
  1762,
  1764,
  1765,
  1767,
  1768,
  1769,
  1770,
  1771,
  1773,
  1774,
  1775,
  1866,
  1869,
  1967,
  1872,
  1970,
  1871,
  1876,
  1974,
  1875,
  1878,
  1879,
  1880,
  1881,
  1882,
  1884,
  1887,
  1981,
  1888,
  1889,
  1892,
  1982,
  1893,
  1897,
  1896,
  1987,
  1901,
  1900,
  1991,
  1902,
  1903,
  1904,
  1905,
  1906,
  1910,
  1996,
  1911,
  1824,
  1825,
  1826,
  1827,
  1828,
  1829,
  1831,
  1832,
  1834,
  1833,
  1836,
  1837,
  1839,
  1840,
  1841,
  1842,
  1844,
  1843,
  1846,
  1848,
  1849,
  1851,
  1852,
  1853,
  1854,
  1856,
  1857,
  1858,
  1859,
  1861,
  1862,
  1863,
  2048,
  2053,
  2050,
  2060,
  2062,
  2064,
  2066,
  2069,
  2052,
  2049,
  2072,
  2073,
  2074,
  2075,
  2076,
  2077,
  2078,
  2080,
  2082,
  2084,
  2085,
  2087,
  1960,
  1961,
  1962,
  1963,
  1964,
  1966,
  1965,
  1968,
  1969,
  1971,
  1972,
  1973,
  1975,
  1976,
  1977,
  1978,
  1980,
  1979,
  1983,
  1984,
  1985,
  1986,
  1988,
  1989,
  1990,
  1992,
  1993,
  1994,
  1995,
  1997,
  1998,
  1999,
  2140,
  2071,
  2051,
  2054,
  2055,
  2056,
  2057,
  2058,
  2059,
  2061,
  2063,
  2065,
  2067,
  2068,
  2155,
  2070,
  2137,
  2079,
  2081,
  2083,
  2173,
  2086,
  2176,
  2177,
  2180,
  2179,
  2182,
  2185,
  2186,
  2189,
  2195,
  2198,
  2197,
  2203,
  2202,
  2206,
  2207,
  2210,
  2211,
  2219,
  2221,
  2220,
  2224,
  2225,
  2226,
  2229,
  2232,
  2231,
  2234,
  2237,
  2241,
  2246,
  2245,
  2250,
  2251,
  2255,
  2254,
  2258,
  2259,
  2265,
  2269,
  2268,
  2272,
  2273,
  2274,
  2277,
  2278,
  2281,
  2284,
  2283,
  2287,
  2294,
  2293,
  2298,
  2299,
  2302,
  2303,
  2307,
  2306,
  2311,
  2317,
  2316,
  1286,
  1287,
  1265,
  1264,
  1266,
  1270,
  1271,
  1273,
  1274,
  1275,
  1277,
  1278,
  1279,
  1281,
  1282,
  1283,
  1285,
  1290,
  1288,
  1291,
  1294,
  1292,
  1295,
  1298,
  1296,
  1299,
  1302,
  1300,
  1303,
  80,
  59,
  63,
  67,
  77,
  84,
  88,
  92,
  102,
  132,
  111,
  115,
  119,
  129,
  136,
  140,
  144,
  154,
  184,
  163,
  167,
  171,
  181,
  188,
  192,
  196,
  206,
  270,
  271,
  251,
  407,
  256,
  255,
  390,
  262,
  264,
  267,
  268,
  269,
  274,
  276,
  277,
  278,
  279,
  280,
  282,
  285,
  312,
  313,
  290,
  295,
  299,
  306,
  308,
  317,
  320,
  324,
  330,
  335,
  360,
  361,
  339,
  343,
  346,
  350,
  356,
  364,
  368,
  373,
  374,
  383,
  446,
  447,
  427,
  535,
  434,
  433,
  520,
  438,
  441,
  442,
  444,
  445,
  448,
  449,
  452,
  454,
  455,
  456,
  459,
  460,
  488,
  489,
  467,
  470,
  475,
  480,
  484,
  492,
  497,
  500,
  504,
  511,
  574,
  575,
  555,
  663,
  564,
  563,
  650,
  567,
  568,
  570,
  572,
  573,
  576,
  577,
  578,
  579,
  582,
  585,
  586,
  588,
  616,
  617,
  595,
  684,
  599,
  688,
  602,
  693,
  606,
  612,
  699,
  620,
  705,
  624,
  709,
  712,
  629,
  630,
  718,
  639,
  596,
  600,
  605,
  608,
  609,
  610,
  611,
  615,
  621,
  625,
  628,
  632,
  633,
  634,
  635,
  638,
  744,
  745,
  723,
  772,
  726,
  777,
  731,
  780,
  736,
  740,
  787,
  748,
  793,
  796,
  753,
  756,
  801,
  760,
  806,
  767,
  724,
  729,
  732,
  734,
  735,
  738,
  739,
  743,
  749,
  752,
  757,
  758,
  759,
  762,
  763,
  766,
  832,
  833,
  810,
  909,
  815,
  912,
  819,
  916,
  826,
  828,
  923,
  928,
  837,
  840,
  933,
  844,
  937,
  850,
  942,
  855,
  813,
  816,
  820,
  822,
  823,
  824,
  825,
  831,
  836,
  841,
  845,
  846,
  847,
  848,
  849,
  854,
  1014,
  1015,
  995,
  1103,
  998,
  999,
  1000,
  1001,
  1002,
  1003,
  1005,
  1007,
  1009,
  1012,
  1011,
  1098,
  1023,
  1025,
  1027,
  1030,
  1144,
  1145,
  1122,
  1127,
  1131,
  1138,
  1140,
  1149,
  1152,
  1156,
  1162,
  1167,
  1192,
  1193,
  1171,
  1174,
  1179,
  1184,
  1188,
  1196,
  1201,
  1204,
  1208,
  1215,
  1240,
  1241,
  1219,
  1223,
  1226,
  1230,
  1236,
  1244,
  1248,
  1253,
  1254,
  1263,
  1462,
  1440,
  1463,
  1442,
  1446,
  1450,
  1451,
  1452,
  1453,
  1455,
  1457,
  1458,
  1466,
  1467,
  1464,
  1473,
  1475,
  1476,
  1478,
  1479,
  1368,
  1369,
  1346,
  1351,
  1355,
  1362,
  1364,
  1373,
  1376,
  1380,
  1386,
  1391,
  1416,
  1417,
  1395,
  1399,
  1402,
  1406,
  1412,
  1420,
  1424,
  1429,
  1430,
  1439,
  1590,
  1568,
  1591,
  1570,
  1574,
  1575,
  1576,
  1580,
  1581,
  1583,
  1584,
  1587,
  1596,
  1597,
  1594,
  1601,
  1602,
  1605,
  1606,
  1607,
  1544,
  1545,
  1523,
  1526,
  1531,
  1536,
  1540,
  1548,
  1553,
  1556,
  1560,
  1567,
  1718,
  1696,
  1719,
  1698,
  1702,
  1703,
  1704,
  1705,
  1706,
  1710,
  1713,
  1715,
  1726,
  1727,
  1724,
  1728,
  1731,
  1733,
  1734,
  1735,
  1936,
  1937,
  1914,
  1916,
  1915,
  1918,
  1920,
  1919,
  1922,
  1923,
  1925,
  1926,
  1928,
  1929,
  1930,
  1931,
  1932,
  1933,
  1935,
  1940,
  1941,
  1939,
  1944,
  1945,
  1943,
  1948,
  1949,
  1946,
  1950,
  1952,
  1953,
  1954,
  1955,
  1958,
  1959,
  1956,
  2024,
  2025,
  2002,
  2004,
  2003,
  2006,
  2007,
  2009,
  2010,
  2012,
  2011,
  2014,
  2015,
  2016,
  2018,
  2019,
  2020,
  2021,
  2023,
  2028,
  2029,
  2027,
  2032,
  2033,
  2030,
  2036,
  2037,
  2035,
  2038,
  2039,
  2040,
  2042,
  2043,
  2046,
  2047,
  2044,
  2112,
  2113,
  2090,
  2091,
  2093,
  2094,
  2096,
  2095,
  2098,
  2100,
  2099,
  2102,
  2103,
  2104,
  2105,
  2106,
  2108,
  2109,
  2111,
  2116,
  2117,
  2114,
  2120,
  2121,
  2119,
  2124,
  2125,
  2123,
  2126,
  2127,
  2128,
  2129,
  2130,
  2134,
  2135,
  2132,
  2158,
  2136,
  2159,
  2138,
  2148,
  2150,
  2152,
  2154,
  2160,
  2161,
  2162,
  2163,
  2164,
  2165,
  2166,
  2168,
  2170,
  2174,
  2175,
  2172,
  2200,
  2201,
  2178,
  2183,
  2187,
  2194,
  2196,
  2205,
  2208,
  2212,
  2218,
  2223,
  2248,
  2249,
  2227,
  2230,
  2235,
  2240,
  2244,
  2252,
  2257,
  2260,
  2264,
  2271,
  2296,
  2297,
  2275,
  2279,
  2282,
  2286,
  2292,
  2300,
  2304,
  2309,
  2310,
  2319,
  406,
  386,
  1268,
  394,
  399,
  395,
  396,
  401,
  397,
  402,
  410,
  411,
  1267,
  417,
  419,
  420,
  422,
  423,
  60,
  64,
  71,
  68,
  73,
  74,
  55,
  81,
  89,
  93,
  98,
  99,
  112,
  1289,
  116,
  123,
  120,
  125,
  126,
  107,
  133,
  141,
  145,
  150,
  151,
  164,
  168,
  175,
  172,
  177,
  178,
  159,
  185,
  193,
  197,
  202,
  203,
  293,
  296,
  303,
  300,
  305,
  311,
  321,
  325,
  340,
  514,
  518,
  859,
  519,
  534,
  881,
  870,
  527,
  352,
  528,
  349,
  863,
  524,
  355,
  876,
  880,
  540,
  369,
  541,
  893,
  888,
  545,
  372,
  379,
  378,
  549,
  551,
  468,
  642,
  646,
  947,
  647,
  662,
  969,
  478,
  654,
  473,
  960,
  657,
  648,
  955,
  483,
  964,
  968,
  977,
  670,
  501,
  671,
  496,
  980,
  675,
  507,
  506,
  677,
  679,
  1034,
  1074,
  1056,
  1082,
  1092,
  1094,
  1050,
  1102,
  1057,
  1064,
  1107,
  1068,
  1109,
  1106,
  1108,
  1079,
  1114,
  1118,
  1125,
  1128,
  1134,
  1135,
  1132,
  1136,
  1137,
  1143,
  1104,
  1153,
  1157,
  1110,
  1159,
  1112,
  1161,
  1119,
  1172,
  1182,
  1177,
  1187,
  1205,
  1200,
  1211,
  1210,
  1220,
  1232,
  1229,
  1235,
  1249,
  1252,
  1259,
  1258,
  85,
  1269,
  1445,
  1448,
  1443,
  70,
  1276,
  72,
  1280,
  78,
  1284,
  75,
  95,
  1293,
  97,
  1297,
  94,
  96,
  103,
  1301,
  1349,
  1352,
  1359,
  1356,
  1361,
  1367,
  1377,
  1381,
  1396,
  1408,
  1405,
  1411,
  1425,
  1428,
  1435,
  1434,
  1400,
  1578,
  1409,
  1585,
  1410,
  1415,
  1589,
  1421,
  1571,
  1432,
  1598,
  1433,
  1438,
  1604,
  1524,
  1534,
  1529,
  1539,
  1557,
  1552,
  1563,
  1562,
  1535,
  1711,
  1532,
  1708,
  1538,
  1543,
  1717,
  1549,
  1699,
  1558,
  1722,
  1559,
  1566,
  1732,
  1573,
  1593,
  1579,
  1582,
  1921,
  1586,
  1588,
  1913,
  1592,
  1599,
  1600,
  1603,
  1701,
  1721,
  1709,
  1712,
  2013,
  1714,
  1716,
  2001,
  1720,
  1723,
  1729,
  1730,
  2092,
  2107,
  2088,
  2089,
  2118,
  2122,
  2131,
  2133,
  2142,
  2115,
  2139,
  2097,
  2145,
  2101,
  2147,
  2110,
  2153,
  2156,
  2141,
  2171,
  2143,
  2144,
  2149,
  2146,
  2151,
  2157,
  2167,
  2169,
  2228,
  2238,
  2233,
  2243,
  2261,
  2256,
  2267,
  2266,
  2276,
  2288,
  2285,
  2291,
  2305,
  2308,
  2315,
  2314,
  1459,
  1461,
  1472,
  1468,
  1474,
  1470,
  127,
  146,
  148,
  179,
  198,
  200,
  316,
  326,
  328,
  334,
  365,
  344,
  525,
  354,
  531,
  546,
  377,
  550,
  353,
  359,
  376,
  382,
  493,
  476,
  649,
  482,
  659,
  672,
  503,
  678,
  479,
  487,
  502,
  510,
  1061,
  1105,
  1039,
  1043,
  1052,
  1096,
  1197,
  1180,
  1186,
  1207,
  1245,
  1224,
  1234,
  1257,
  1372,
  1382,
  1384,
  1390,
  1924,
  1938,
  1912,
  1951,
  1942,
  1957,
  2008,
  2026,
  2000,
  2041,
  2034,
  2045,
  2184,
  2188,
  2209,
  2213,
  2204,
  2190,
  2192,
  2215,
  2214,
  2217,
  2216,
  2222,
  2253,
  2236,
  2242,
  2263,
  2301,
  2280,
  2290,
  2313,
  1454,
  1469,
  884,
  866,
  894,
  903,
  122,
  124,
  137,
  149,
  174,
  176,
  189,
  201,
  1456,
  1449,
  1471,
  302,
  950,
  329,
  984,
  972,
  1148,
  991,
  1160,
  1183,
  1191,
  1158,
  1166,
  1233,
  1256,
  1358,
  1385,
  147,
  1927,
  130,
  1460,
  1917,
  155,
  1477,
  1360,
  2017,
  1383,
  2005,
  2031,
  2022,
  2193,
  2181,
  2191,
  2199,
  2289,
  2312,
  304,
  327,
  2262,
  2270,
  1934,
  1947,
  1206,
  1214,
  182,
  199,
  1239,
  1262,
  207,
  2247,
  2239,
  2295,
  2318
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_selected_rows.json <==
[
  {
    "system_row": 0,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 1,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 2,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 3,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 6,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 7,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 14
  },
  {
    "system_row": 8,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 2,
    "output_index": 0
  },
  {
    "system_row": 11,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 12,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 13,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 15
  },
  {
    "system_row": 14,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 16,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 4,
    "output_index": 15
  },
  {
    "system_row": 17,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 18,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 19,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 17
  },
  {
    "system_row": 20,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 22,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 17
  },
  {
    "system_row": 23,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 24,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 25,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 26,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 28,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 19
  },
  {
    "system_row": 29,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 30,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 31,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 32,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 34,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 24
  },
  {
    "system_row": 35,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 36,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 37,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 39,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 40,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 16
  },
  {
    "system_row": 41,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 42,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 43,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 45,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 46,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 18
  },
  {
    "system_row": 47,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 5
  },
  {
    "system_row": 48,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 49,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 51,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 52,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 53,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 54,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 55,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 57,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 58,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 59,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 60,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 61,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 65,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 66,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 69,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 1,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 75,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 77,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 81,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 83,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 87,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 89,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 93,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 95,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 98,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 99,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 1,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 1,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 1,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 53,
    "input_i": 2,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 64,
    "input_i": 2,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 64,
    "input_i": 2,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 66,
    "input_i": 2,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 66,
    "input_i": 2,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 68,
    "input_i": 2,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 69,
    "input_i": 2,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 70,
    "input_i": 2,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 71,
    "input_i": 2,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 72,
    "input_i": 2,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 76,
    "input_i": 2,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 2,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 94,
    "input_i": 3,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 95,
    "input_i": 3,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 96,
    "input_i": 3,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 97,
    "input_i": 3,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 98,
    "input_i": 3,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 102,
    "input_i": 3,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 103,
    "input_i": 3,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 2,
    "output_index": 15
  },
  {
    "system_row": 239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 0
  },
  {
    "system_row": 240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 1
  },
  {
    "system_row": 241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 5,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 5,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 140,
    "input_i": 5,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 140,
    "input_i": 5,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 5,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 5,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 5,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 5,
    "input_j": 14,
    "output_index": 4
  },
  {
    "system_row": 262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 5,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 5,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 5,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 9
  },
  {
    "system_row": 271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 5,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 5,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 152,
    "input_i": 5,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 152,
    "input_i": 5,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 5,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 5,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 167,
    "input_i": 6,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 6,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 6,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 172,
    "input_i": 6,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 173,
    "input_i": 6,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 6,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 176,
    "input_i": 6,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 180,
    "input_i": 6,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 181,
    "input_i": 6,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 7,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 198,
    "input_i": 7,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 343,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 200,
    "input_i": 7,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 346,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 347,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 202,
    "input_i": 7,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 207,
    "input_i": 7,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 9,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 9,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 9,
    "input_j": 2,
    "output_index": 17
  },
  {
    "system_row": 393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 21
  },
  {
    "system_row": 395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 0
  },
  {
    "system_row": 396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 397,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 9,
    "input_j": 9,
    "output_index": 3
  },
  {
    "system_row": 405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 9,
    "input_j": 9,
    "output_index": 15
  },
  {
    "system_row": 406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 9,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 9,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 9,
    "input_j": 14,
    "output_index": 5
  },
  {
    "system_row": 415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 9,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 416,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 9,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 9,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 9,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 9,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 9,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 434,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 9,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 9,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 9,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 9,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 10,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 10,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 10,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 10,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 10,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 12,
    "input_j": 1,
    "output_index": 8
  },
  {
    "system_row": 510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 12,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 12,
    "input_j": 2,
    "output_index": 19
  },
  {
    "system_row": 513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 10
  },
  {
    "system_row": 514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 23
  },
  {
    "system_row": 517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 0
  },
  {
    "system_row": 518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 12,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 12,
    "input_j": 9,
    "output_index": 25
  },
  {
    "system_row": 526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 12,
    "input_j": 10,
    "output_index": 3
  },
  {
    "system_row": 527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 12,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 12,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 12,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 12,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 331,
    "input_i": 12,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 331,
    "input_i": 12,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 549,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 333,
    "input_i": 12,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 333,
    "input_i": 12,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 334,
    "input_i": 12,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 334,
    "input_i": 12,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 12,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 12,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 562,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 9
  },
  {
    "system_row": 563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 21
  },
  {
    "system_row": 564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 9
  },
  {
    "system_row": 565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 21
  },
  {
    "system_row": 566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 5
  },
  {
    "system_row": 571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 6
  },
  {
    "system_row": 572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 17
  },
  {
    "system_row": 573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 18
  },
  {
    "system_row": 574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 576,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 578,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 3
  },
  {
    "system_row": 579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 4
  },
  {
    "system_row": 580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 15
  },
  {
    "system_row": 581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 16
  },
  {
    "system_row": 582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 12
  },
  {
    "system_row": 587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 13
  },
  {
    "system_row": 588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 24
  },
  {
    "system_row": 589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 25
  },
  {
    "system_row": 590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 1
  },
  {
    "system_row": 592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 2
  },
  {
    "system_row": 593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 14
  },
  {
    "system_row": 594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 596,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 8
  },
  {
    "system_row": 604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 19
  },
  {
    "system_row": 605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 20
  },
  {
    "system_row": 606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 9
  },
  {
    "system_row": 607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 608,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 610,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 612,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 5
  },
  {
    "system_row": 613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 6
  },
  {
    "system_row": 614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 616,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 3
  },
  {
    "system_row": 621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 12
  },
  {
    "system_row": 625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 631,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 632,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 1
  },
  {
    "system_row": 634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 635,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 641,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 642,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 7
  },
  {
    "system_row": 645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 647,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 22
  },
  {
    "system_row": 749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 10
  },
  {
    "system_row": 750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 22
  },
  {
    "system_row": 751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 754,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 7
  },
  {
    "system_row": 756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 8
  },
  {
    "system_row": 757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 19
  },
  {
    "system_row": 758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 20
  },
  {
    "system_row": 759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 13
  },
  {
    "system_row": 765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 24
  },
  {
    "system_row": 766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 25
  },
  {
    "system_row": 767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 3
  },
  {
    "system_row": 772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 4
  },
  {
    "system_row": 773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 15
  },
  {
    "system_row": 774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 16
  },
  {
    "system_row": 775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 1
  },
  {
    "system_row": 779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 14
  },
  {
    "system_row": 781,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 5
  },
  {
    "system_row": 788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 6
  },
  {
    "system_row": 789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 17
  },
  {
    "system_row": 790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 20
  },
  {
    "system_row": 797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 3
  },
  {
    "system_row": 810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 16
  },
  {
    "system_row": 813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 814,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 1
  },
  {
    "system_row": 821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 14
  },
  {
    "system_row": 823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 5
  },
  {
    "system_row": 830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 903,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 11
  },
  {
    "system_row": 904,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 23
  },
  {
    "system_row": 905,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 11
  },
  {
    "system_row": 906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 23
  },
  {
    "system_row": 907,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 910,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 911,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 12
  },
  {
    "system_row": 912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 13
  },
  {
    "system_row": 913,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 24
  },
  {
    "system_row": 914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 25
  },
  {
    "system_row": 915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 7
  },
  {
    "system_row": 920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 8
  },
  {
    "system_row": 921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 19
  },
  {
    "system_row": 922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 20
  },
  {
    "system_row": 923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 924,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 926,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 927,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 5
  },
  {
    "system_row": 928,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 6
  },
  {
    "system_row": 929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 17
  },
  {
    "system_row": 930,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 18
  },
  {
    "system_row": 931,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 10
  },
  {
    "system_row": 932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 22
  },
  {
    "system_row": 933,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 9
  },
  {
    "system_row": 934,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 935,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 1
  },
  {
    "system_row": 937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 2
  },
  {
    "system_row": 938,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 14
  },
  {
    "system_row": 939,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 940,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 941,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 942,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 943,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 3
  },
  {
    "system_row": 944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 4
  },
  {
    "system_row": 945,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 946,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 947,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 948,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 949,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 950,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 951,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 952,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 953,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 954,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 955,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 956,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 25
  },
  {
    "system_row": 957,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 958,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 959,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 960,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 961,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 962,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 963,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 964,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 965,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 966,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 18
  },
  {
    "system_row": 969,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 5
  },
  {
    "system_row": 970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 971,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 972,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 973,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 975,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 976,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 978,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 1
  },
  {
    "system_row": 979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 980,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 14
  },
  {
    "system_row": 981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 982,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 983,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 984,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 16
  },
  {
    "system_row": 985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 988,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 16
  },
  {
    "system_row": 1125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 1126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 1127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 1128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 1130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 22,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 1132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 22,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 1134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 22,
    "input_j": 2,
    "output_index": 24
  },
  {
    "system_row": 1135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 1136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 23
  },
  {
    "system_row": 1139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 10
  },
  {
    "system_row": 1140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 1143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 1144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 1147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 22,
    "input_j": 9,
    "output_index": 8
  },
  {
    "system_row": 1148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 22,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 1149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 22,
    "input_j": 10,
    "output_index": 6
  },
  {
    "system_row": 1150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 22,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 1151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 22,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 1152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 22,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 1153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 0
  },
  {
    "system_row": 1154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 1155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 2
  },
  {
    "system_row": 1156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 1157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 1160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 22,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 1161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 22,
    "input_j": 14,
    "output_index": 13
  },
  {
    "system_row": 1162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 22,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 1164,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 22,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 1165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 22,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 1166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 590,
    "input_i": 22,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 1167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 590,
    "input_i": 22,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 1168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 22,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 1169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 22,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 1170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 22,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 1171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 22,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 1172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 22,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 1173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 22,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 1174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 22,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 1175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 22,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 1176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 22,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 1177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 22,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 1178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 1179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 1180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 1245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 1246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 1249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 1250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 1252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 655,
    "input_i": 25,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 1253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 655,
    "input_i": 25,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 1255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 657,
    "input_i": 25,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 1256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 657,
    "input_i": 25,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 1258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 661,
    "input_i": 25,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 1260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 662,
    "input_i": 25,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 1261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 662,
    "input_i": 25,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 1265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 665,
    "input_i": 25,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 1266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 666,
    "input_i": 25,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 1268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 667,
    "input_i": 25,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 1270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 668,
    "input_i": 25,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 1271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 669,
    "input_i": 25,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 1273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 670,
    "input_i": 25,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 1274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 673,
    "input_i": 25,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 1276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 674,
    "input_i": 25,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 1277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 675,
    "input_i": 25,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 1279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 1280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 1283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 679,
    "input_i": 26,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 1284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 679,
    "input_i": 26,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 1286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 1287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 1289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 1290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 1292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 686,
    "input_i": 26,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 1294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 688,
    "input_i": 26,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 1295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 688,
    "input_i": 26,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 1299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 692,
    "input_i": 26,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 1302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 693,
    "input_i": 26,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 1303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 694,
    "input_i": 26,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 1305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 1307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 26,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 1308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 698,
    "input_i": 26,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 1310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 700,
    "input_i": 26,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 26,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 1313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 1314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 1317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 27,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 1318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 27,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 1320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 1321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 1323,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 1324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 1326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 27,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 1328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 27,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 1329,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 27,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 1333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 1335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 27,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 1336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 27,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 1338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 27,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 1339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 27,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 1340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 27,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 1342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 27,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 1344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 27,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 27,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 1347,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 1348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 1349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 1351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 28,
    "input_j": 1,
    "output_index": 0
  },
  {
    "system_row": 1352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 28,
    "input_j": 1,
    "output_index": 1
  },
  {
    "system_row": 1359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 731,
    "input_i": 28,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 1360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 731,
    "input_i": 28,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 1361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 731,
    "input_i": 28,
    "input_j": 3,
    "output_index": 15
  },
  {
    "system_row": 1367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 733,
    "input_i": 28,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 1368,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 733,
    "input_i": 28,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 1369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 733,
    "input_i": 28,
    "input_j": 5,
    "output_index": 17
  },
  {
    "system_row": 1375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 735,
    "input_i": 28,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 1376,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 735,
    "input_i": 28,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 1377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 735,
    "input_i": 28,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 1383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 737,
    "input_i": 28,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 1384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 737,
    "input_i": 28,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 1385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 738,
    "input_i": 28,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 1386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 738,
    "input_i": 28,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 1387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 739,
    "input_i": 28,
    "input_j": 11,
    "output_index": 11
  },
  {
    "system_row": 1388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 739,
    "input_i": 28,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 1389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 740,
    "input_i": 28,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 1390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 740,
    "input_i": 28,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 1391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 740,
    "input_i": 28,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 1399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 742,
    "input_i": 28,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 1403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 743,
    "input_i": 28,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 1406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 744,
    "input_i": 28,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 1407,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 744,
    "input_i": 28,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 1411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 745,
    "input_i": 28,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 1414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 746,
    "input_i": 28,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 1415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 746,
    "input_i": 28,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 1419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 747,
    "input_i": 28,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 1422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 748,
    "input_i": 28,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 1423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 748,
    "input_i": 28,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 1425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 749,
    "input_i": 28,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 1426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 749,
    "input_i": 28,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 1427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 750,
    "input_i": 28,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 1428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 750,
    "input_i": 28,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 1429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 751,
    "input_i": 28,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 1430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 751,
    "input_i": 28,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 1433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 752,
    "input_i": 28,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 1436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 753,
    "input_i": 28,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 1437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 753,
    "input_i": 28,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 1439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 1440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 1441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 1444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 757,
    "input_i": 29,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 1445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 757,
    "input_i": 29,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 1448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 1449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 1450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 1451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 1452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 763,
    "input_i": 29,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 1453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 764,
    "input_i": 29,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 1454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 1455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 29,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 1457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 29,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 1459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 1460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 1461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 1463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 29,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 1464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 29,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 1465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 29,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 1466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 1467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 1468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 1469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 1472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 1473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 1475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 1476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 1478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 1479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 1481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 30,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 1483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 30,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 1484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 30,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 1488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 1489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 30,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 1491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 30,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 1493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 798,
    "input_i": 30,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 1494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 799,
    "input_i": 30,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 1496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 800,
    "input_i": 30,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 1497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 803,
    "input_i": 30,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 1499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 804,
    "input_i": 30,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 1500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 805,
    "input_i": 30,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 1502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 1503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 1506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 1507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 1509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 811,
    "input_i": 31,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 1510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 811,
    "input_i": 31,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 1512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 1513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 1515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 815,
    "input_i": 31,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 1517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 818,
    "input_i": 31,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 1518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 818,
    "input_i": 31,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 1522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 1524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 822,
    "input_i": 31,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 1525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 823,
    "input_i": 31,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 1527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 824,
    "input_i": 31,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 1528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 825,
    "input_i": 31,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 1529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 826,
    "input_i": 31,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 1531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 827,
    "input_i": 31,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 1533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 830,
    "input_i": 31,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 831,
    "input_i": 31,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 1536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 832,
    "input_i": 32,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 1538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 832,
    "input_i": 32,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 1542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 833,
    "input_i": 32,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 1546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 0
  },
  {
    "system_row": 1547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 1
  },
  {
    "system_row": 1548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 1560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 841,
    "input_i": 32,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 1562,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 842,
    "input_i": 32,
    "input_j": 10,
    "output_index": 8
  },
  {
    "system_row": 1565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 843,
    "input_i": 32,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 1566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 844,
    "input_i": 32,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 1567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 844,
    "input_i": 32,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 1569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 846,
    "input_i": 32,
    "input_j": 14,
    "output_index": 4
  },
  {
    "system_row": 1570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 846,
    "input_i": 32,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 1572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 847,
    "input_i": 32,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 1577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 848,
    "input_i": 32,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 1579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 850,
    "input_i": 32,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 1580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 850,
    "input_i": 32,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 1581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 852,
    "input_i": 32,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 1582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 852,
    "input_i": 32,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 1583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 853,
    "input_i": 32,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 1585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 854,
    "input_i": 32,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 1588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 855,
    "input_i": 32,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 1593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 1594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 1595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 859,
    "input_i": 33,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 1598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 1599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 21
  },
  {
    "system_row": 1600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 1601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 1604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 1605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 1606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 867,
    "input_i": 33,
    "input_j": 9,
    "output_index": 15
  },
  {
    "system_row": 1607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 868,
    "input_i": 33,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 1608,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 1609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 872,
    "input_i": 33,
    "input_j": 14,
    "output_index": 5
  },
  {
    "system_row": 1611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 872,
    "input_i": 33,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 1613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 1614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 1615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 1617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 879,
    "input_i": 33,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 1618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 880,
    "input_i": 33,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 1619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 881,
    "input_i": 33,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 1620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 1621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 1622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 1623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 1626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 887,
    "input_i": 34,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 1627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 887,
    "input_i": 34,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 1629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 1630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 1632,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 1633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 1635,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 894,
    "input_i": 34,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 1637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 34,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 1638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 34,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 1642,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 34,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 1645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 34,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 1646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 902,
    "input_i": 34,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 1648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 34,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 1650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 34,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 1651,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 34,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 1653,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 908,
    "input_i": 34,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1654,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 34,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 1656,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 35,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 1658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 35,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 1662,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 35,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 1670,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 0
  },
  {
    "system_row": 1671,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 1672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 1680,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 919,
    "input_i": 35,
    "input_j": 9,
    "output_index": 4
  },
  {
    "system_row": 1683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 920,
    "input_i": 35,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 1684,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 921,
    "input_i": 35,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 1686,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 922,
    "input_i": 35,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 1687,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 922,
    "input_i": 35,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 1689,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 924,
    "input_i": 35,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 1690,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 924,
    "input_i": 35,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 1692,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 926,
    "input_i": 35,
    "input_j": 16,
    "output_index": 9
  },
  {
    "system_row": 1693,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 926,
    "input_i": 35,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 1694,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 927,
    "input_i": 35,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 1699,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 928,
    "input_i": 35,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 1701,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 930,
    "input_i": 35,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 1702,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 930,
    "input_i": 35,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 1703,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 931,
    "input_i": 35,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 1706,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 932,
    "input_i": 35,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 1707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 933,
    "input_i": 35,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 1713,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 1714,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 1715,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 937,
    "input_i": 36,
    "input_j": 1,
    "output_index": 8
  },
  {
    "system_row": 1718,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 10
  },
  {
    "system_row": 1719,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 1720,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 1721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 23
  },
  {
    "system_row": 1722,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 1723,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 1726,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 945,
    "input_i": 36,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 1727,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 946,
    "input_i": 36,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 1728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 1729,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 950,
    "input_i": 36,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 1731,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 950,
    "input_i": 36,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 1733,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 1734,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 1735,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 1737,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 957,
    "input_i": 36,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 1738,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 958,
    "input_i": 36,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 1739,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 959,
    "input_i": 36,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 1740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 1741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 1742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 1743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 1746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 1747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 1749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 1750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 1752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 1753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 1755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 971,
    "input_i": 37,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 1757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 1758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 1762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 1764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 978,
    "input_i": 37,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 1765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 979,
    "input_i": 37,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 1767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 980,
    "input_i": 37,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 1768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 1769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 982,
    "input_i": 37,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 1771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 983,
    "input_i": 37,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 1773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 986,
    "input_i": 37,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 1776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 38,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 1778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 38,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 1782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 989,
    "input_i": 38,
    "input_j": 1,
    "output_index": 19
  },
  {
    "system_row": 1794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 0
  },
  {
    "system_row": 1795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 1796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 1801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 997,
    "input_i": 38,
    "input_j": 9,
    "output_index": 24
  },
  {
    "system_row": 1802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 998,
    "input_i": 38,
    "input_j": 10,
    "output_index": 4
  },
  {
    "system_row": 1804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 999,
    "input_i": 38,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 1806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 38,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 1807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 38,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 1809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 38,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 1810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 38,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 1812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1004,
    "input_i": 38,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 1813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1004,
    "input_i": 38,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 1814,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1006,
    "input_i": 38,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 1815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1006,
    "input_i": 38,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 1816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1007,
    "input_i": 38,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 1821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1008,
    "input_i": 38,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 1824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1009,
    "input_i": 38,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 1825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1010,
    "input_i": 38,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 1827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1011,
    "input_i": 38,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 1839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 39,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 1840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 39,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 1841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 39,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 1845,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 39,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 1846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 39,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 1847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 39,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 1852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 39,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 1853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 39,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 1854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 39,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 1857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1023,
    "input_i": 39,
    "input_j": 9,
    "output_index": 2
  },
  {
    "system_row": 1859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1024,
    "input_i": 39,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 1860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1024,
    "input_i": 39,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 1861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1025,
    "input_i": 39,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 1862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1025,
    "input_i": 39,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 1864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 39,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 1865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 39,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 1866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 39,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 1869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1028,
    "input_i": 39,
    "input_j": 14,
    "output_index": 9
  },
  {
    "system_row": 1870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1028,
    "input_i": 39,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 1872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1029,
    "input_i": 39,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 1874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1030,
    "input_i": 39,
    "input_j": 16,
    "output_index": 6
  },
  {
    "system_row": 1875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1030,
    "input_i": 39,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 1878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1031,
    "input_i": 39,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 1880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1032,
    "input_i": 39,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 1881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1032,
    "input_i": 39,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 1883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1033,
    "input_i": 39,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 1885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1034,
    "input_i": 39,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 1887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1034,
    "input_i": 39,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 1889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1035,
    "input_i": 39,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 1891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1036,
    "input_i": 39,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 1892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1036,
    "input_i": 39,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 1893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 39,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 1894,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 39,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 1895,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1038,
    "input_i": 39,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 1897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 39,
    "input_j": 25,
    "output_index": 7
  },
  {
    "system_row": 1899,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 39,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 1901,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 1902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 1905,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 1906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 1908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 1909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 1911,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 1912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 1914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1050,
    "input_i": 40,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 1916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 1917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 1921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 1923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1056,
    "input_i": 40,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 1924,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 1925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1058,
    "input_i": 40,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 1927,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1059,
    "input_i": 40,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 1929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1060,
    "input_i": 40,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 1930,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1062,
    "input_i": 40,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 1932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 40,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 1933,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 1941,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 41,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 1942,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 41,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 1943,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 41,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 1948,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 41,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 1949,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 41,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 1950,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 41,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 1953,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 41,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 1954,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 41,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 1955,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 41,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 1959,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1075,
    "input_i": 41,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 1960,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1075,
    "input_i": 41,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 1961,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1076,
    "input_i": 41,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 1963,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1077,
    "input_i": 41,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 1964,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1077,
    "input_i": 41,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 1966,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 41,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 1967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 41,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 1968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 41,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 1971,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1080,
    "input_i": 41,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 1972,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1080,
    "input_i": 41,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 1974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 41,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 1976,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1082,
    "input_i": 41,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 1977,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1082,
    "input_i": 41,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 1979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1083,
    "input_i": 41,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 1981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1084,
    "input_i": 41,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 1983,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1084,
    "input_i": 41,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 1986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1085,
    "input_i": 41,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 1988,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 41,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 1989,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 41,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 1991,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1087,
    "input_i": 41,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 1992,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1087,
    "input_i": 41,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 1993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1088,
    "input_i": 41,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 1995,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1089,
    "input_i": 41,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 1996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1089,
    "input_i": 41,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 1997,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1090,
    "input_i": 41,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 1999,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 41,
    "input_j": 25,
    "output_index": 5
  },
  {
    "system_row": 2001,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 41,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 2003,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 2004,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 2007,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 2008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 2010,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 2011,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 2013,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 2014,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 2016,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 42,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 2018,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 2019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 2023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 2024,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 42,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 2026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1109,
    "input_i": 42,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2028,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1110,
    "input_i": 42,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 2029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1111,
    "input_i": 42,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 2031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1112,
    "input_i": 42,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 2032,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1115,
    "input_i": 42,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2034,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1116,
    "input_i": 42,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 2035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1117,
    "input_i": 42,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 2037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 43,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 2038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 43,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 2039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1119,
    "input_i": 43,
    "input_j": 1,
    "output_index": 9
  },
  {
    "system_row": 2040,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1119,
    "input_i": 43,
    "input_j": 1,
    "output_index": 21
  },
  {
    "system_row": 2044,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 43,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 2045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 43,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 2046,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 43,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 2052,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 43,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 2053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 43,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 2054,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 43,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 43,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 2060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 43,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 2061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 43,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 2067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 43,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 2068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 43,
    "input_j": 9,
    "output_index": 1
  },
  {
    "system_row": 2075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 43,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 2076,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 43,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 2077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 43,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 2086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1133,
    "input_i": 43,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 2089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1134,
    "input_i": 43,
    "input_j": 16,
    "output_index": 5
  },
  {
    "system_row": 2091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1134,
    "input_i": 43,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 2094,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1135,
    "input_i": 43,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 2097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1136,
    "input_i": 43,
    "input_j": 18,
    "output_index": 3
  },
  {
    "system_row": 2099,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1136,
    "input_i": 43,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 2103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1137,
    "input_i": 43,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 2106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 43,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 2107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 43,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 2109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 43,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 2110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 43,
    "input_j": 21,
    "output_index": 1
  },
  {
    "system_row": 2119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1142,
    "input_i": 43,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 2122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1143,
    "input_i": 43,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 2123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1143,
    "input_i": 43,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 2132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 44,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 2133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 44,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 2134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 44,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 2137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 2138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 2139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 2143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 2144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 2145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 2149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1153,
    "input_i": 44,
    "input_j": 9,
    "output_index": 10
  },
  {
    "system_row": 2150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1153,
    "input_i": 44,
    "input_j": 9,
    "output_index": 22
  },
  {
    "system_row": 2151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1154,
    "input_i": 44,
    "input_j": 10,
    "output_index": 9
  },
  {
    "system_row": 2152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1154,
    "input_i": 44,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 2153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1155,
    "input_i": 44,
    "input_j": 11,
    "output_index": 2
  },
  {
    "system_row": 2156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 44,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 2157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 44,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 2158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 44,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 2161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 2162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 2163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 44,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 2165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1160,
    "input_i": 44,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 2167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1160,
    "input_i": 44,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 2170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1161,
    "input_i": 44,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 2172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1162,
    "input_i": 44,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 2173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1162,
    "input_i": 44,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 2176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1163,
    "input_i": 44,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 2178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 44,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 2179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 44,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 2181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1165,
    "input_i": 44,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 2182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1165,
    "input_i": 44,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 2183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 44,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 2184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 44,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 2185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1167,
    "input_i": 44,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 2187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1168,
    "input_i": 44,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 2189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 44,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 2191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 44,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 2193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 45,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 2194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 45,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 2195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1171,
    "input_i": 45,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 2196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1171,
    "input_i": 45,
    "input_j": 1,
    "output_index": 22
  },
  {
    "system_row": 2200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 45,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 2201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 45,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 2202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 45,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 2207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 45,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 2208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 45,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 2209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 45,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 2216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 45,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 2217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 45,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 2218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 45,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 2225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 45,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 2226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 45,
    "input_j": 10,
    "output_index": 1
  },
  {
    "system_row": 2231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 45,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 2232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 45,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 2233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 45,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 2242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1185,
    "input_i": 45,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 2245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1186,
    "input_i": 45,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 2247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1186,
    "input_i": 45,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 2251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1187,
    "input_i": 45,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 2254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1188,
    "input_i": 45,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 2255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1188,
    "input_i": 45,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 2258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1189,
    "input_i": 45,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 2261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1190,
    "input_i": 45,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 2263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1190,
    "input_i": 45,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 2267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 45,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 2268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 45,
    "input_j": 22,
    "output_index": 1
  },
  {
    "system_row": 2275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1194,
    "input_i": 45,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 2278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1195,
    "input_i": 45,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 2279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1195,
    "input_i": 45,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 2281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 2282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 2283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1197,
    "input_i": 46,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 2286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1205,
    "input_i": 46,
    "input_j": 9,
    "output_index": 8
  },
  {
    "system_row": 2287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1206,
    "input_i": 46,
    "input_j": 10,
    "output_index": 6
  },
  {
    "system_row": 2288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 2289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1208,
    "input_i": 46,
    "input_j": 12,
    "output_index": 2
  },
  {
    "system_row": 2290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1208,
    "input_i": 46,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 2293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1210,
    "input_i": 46,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 2295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1210,
    "input_i": 46,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 2297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 2298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 2299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 2300,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 2301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 2302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 2303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 2304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 2305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1219,
    "input_i": 46,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 2306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 2307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 2308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 2310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 2311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 2312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1223,
    "input_i": 47,
    "input_j": 1,
    "output_index": 11
  },
  {
    "system_row": 2313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1223,
    "input_i": 47,
    "input_j": 1,
    "output_index": 23
  },
  {
    "system_row": 2316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 47,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 2317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 47,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 2318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 47,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 2325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 2326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 2327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 2333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 2334,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 2335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 2344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 47,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 2345,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 47,
    "input_j": 11,
    "output_index": 1
  },
  {
    "system_row": 2348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 47,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 2349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 47,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 2350,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 47,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 2360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1237,
    "input_i": 47,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 2363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1238,
    "input_i": 47,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 2364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1238,
    "input_i": 47,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 2367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1239,
    "input_i": 47,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2370,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1240,
    "input_i": 47,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 2372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1240,
    "input_i": 47,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 2375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1241,
    "input_i": 47,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 2378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1242,
    "input_i": 47,
    "input_j": 20,
    "output_index": 5
  },
  {
    "system_row": 2380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1242,
    "input_i": 47,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 2386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 1
  },
  {
    "system_row": 2392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1246,
    "input_i": 47,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 2395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1247,
    "input_i": 47,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 2396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1247,
    "input_i": 47,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 2398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1248,
    "input_i": 48,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 2400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1248,
    "input_i": 48,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 2404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1249,
    "input_i": 48,
    "input_j": 1,
    "output_index": 24
  },
  {
    "system_row": 2408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 48,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 2409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 48,
    "input_j": 3,
    "output_index": 23
  },
  {
    "system_row": 2410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 48,
    "input_j": 5,
    "output_index": 10
  },
  {
    "system_row": 2411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 48,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 2412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 48,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 2413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 48,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 2415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 48,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 2417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 48,
    "input_j": 10,
    "output_index": 17
  },
  {
    "system_row": 2419,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 48,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 2420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 0
  },
  {
    "system_row": 2421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 2422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 2
  },
  {
    "system_row": 2427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1262,
    "input_i": 48,
    "input_j": 14,
    "output_index": 13
  },
  {
    "system_row": 2428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1262,
    "input_i": 48,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 2443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1269,
    "input_i": 48,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 2445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1270,
    "input_i": 48,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 2447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1271,
    "input_i": 48,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 2448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 48,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 2453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1273,
    "input_i": 48,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 2455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 2456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 2459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 49,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 2460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 49,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 2462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 2463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 2465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 2466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 2468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1285,
    "input_i": 49,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 2470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1286,
    "input_i": 49,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 2471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1286,
    "input_i": 49,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 2475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 2476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 49,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 2478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1291,
    "input_i": 49,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1292,
    "input_i": 49,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 2481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1293,
    "input_i": 49,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 2483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1294,
    "input_i": 49,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 2484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1297,
    "input_i": 49,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 49,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 2487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1299,
    "input_i": 49,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 2489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 2490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 2493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 2494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 2496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 2497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 2499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 2500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 2502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1310,
    "input_i": 50,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 2504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1312,
    "input_i": 50,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 2505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1312,
    "input_i": 50,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 2509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 2511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1316,
    "input_i": 50,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 2512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1317,
    "input_i": 50,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 2513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1318,
    "input_i": 50,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 2515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1319,
    "input_i": 50,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 2517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1320,
    "input_i": 50,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 2518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1322,
    "input_i": 50,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 2520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1324,
    "input_i": 50,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 2521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 2523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 2524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 2527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1329,
    "input_i": 51,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 2528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1329,
    "input_i": 51,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 2530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 2531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 2534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 2536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1335,
    "input_i": 51,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 2538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1338,
    "input_i": 51,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 2539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1338,
    "input_i": 51,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 2543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 2545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1342,
    "input_i": 51,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 2546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1343,
    "input_i": 51,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 2548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1344,
    "input_i": 51,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 2549,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1345,
    "input_i": 51,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 2550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1346,
    "input_i": 51,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 2552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1347,
    "input_i": 51,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 2554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1350,
    "input_i": 51,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 2555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1351,
    "input_i": 51,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 2557,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 2558,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 2559,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 2563,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 2567,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 2,
    "output_index": 2
  },
  {
    "system_row": 2569,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 2570,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 2574,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 4,
    "output_index": 16
  },
  {
    "system_row": 2575,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 2576,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 2580,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 2581,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 2582,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 2586,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 20
  },
  {
    "system_row": 2587,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 2588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 2592,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 2596,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 2597,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 2598,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 2602,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 2603,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 2604,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 2608,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 2609,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 2610,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 2614,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 2615,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 2616,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 2622,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 2633,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 2639,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 2645,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 2651,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 2660,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 2666,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 2672,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 2678,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 50,
    "input_i": 1,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 2683,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 2691,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 2694,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 2697,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 2700,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 64,
    "input_i": 2,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 2705,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 2708,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 69,
    "input_i": 2,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 2711,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 71,
    "input_i": 2,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 2714,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 2,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 2717,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 2725,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 2728,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 2731,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 2734,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 2739,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 2742,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 95,
    "input_i": 3,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 2745,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 97,
    "input_i": 3,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 2748,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 102,
    "input_i": 3,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 2843,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 2844,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 2846,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 2849,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 2,
    "output_index": 15
  },
  {
    "system_row": 2851,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 2852,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 2853,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 1
  },
  {
    "system_row": 2855,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 139,
    "input_i": 5,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 2856,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 5,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 2857,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 141,
    "input_i": 5,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 2858,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 143,
    "input_i": 5,
    "input_j": 13,
    "output_index": 11
  },
  {
    "system_row": 2859,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 143,
    "input_i": 5,
    "input_j": 13,
    "output_index": 23
  },
  {
    "system_row": 2861,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 145,
    "input_i": 5,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 2865,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 9
  },
  {
    "system_row": 2866,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 2867,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 2868,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 2869,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 151,
    "input_i": 5,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 2870,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 152,
    "input_i": 5,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 2871,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 2872,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 2873,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 2878,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 2881,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 2884,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 2887,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 167,
    "input_i": 6,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 2889,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 168,
    "input_i": 6,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 2893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 2895,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 173,
    "input_i": 6,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2898,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 2901,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2904,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 180,
    "input_i": 6,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 2906,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 2907,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 2912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 2915,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2918,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 2921,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 191,
    "input_i": 7,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 2923,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 2926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 2929,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 2933,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 2935,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 2938,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 2997,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 2998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 3000,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 235,
    "input_i": 9,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 3003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 9,
    "input_j": 2,
    "output_index": 17
  },
  {
    "system_row": 3005,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 3006,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 3007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 1
  },
  {
    "system_row": 3009,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 243,
    "input_i": 9,
    "input_j": 9,
    "output_index": 3
  },
  {
    "system_row": 3010,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 244,
    "input_i": 9,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 3011,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 3012,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 247,
    "input_i": 9,
    "input_j": 13,
    "output_index": 10
  },
  {
    "system_row": 3013,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 247,
    "input_i": 9,
    "input_j": 13,
    "output_index": 22
  },
  {
    "system_row": 3015,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 3016,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 3017,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 251,
    "input_i": 9,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 3021,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 3022,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 3023,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 255,
    "input_i": 9,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 3024,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 256,
    "input_i": 9,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 3025,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 3026,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 3027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 3032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 3035,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 3038,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 3041,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 270,
    "input_i": 10,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 3043,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 3046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 3050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 3052,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 3055,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 3058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 3117,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 3118,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 3120,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 313,
    "input_i": 12,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 3123,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 314,
    "input_i": 12,
    "input_j": 2,
    "output_index": 19
  },
  {
    "system_row": 3125,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 3126,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 3127,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 1
  },
  {
    "system_row": 3129,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 12,
    "input_j": 9,
    "output_index": 25
  },
  {
    "system_row": 3130,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 322,
    "input_i": 12,
    "input_j": 10,
    "output_index": 3
  },
  {
    "system_row": 3131,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 3132,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 325,
    "input_i": 12,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 3133,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 325,
    "input_i": 12,
    "input_j": 13,
    "output_index": 21
  },
  {
    "system_row": 3135,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 3136,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 3137,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 3138,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 3139,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 331,
    "input_i": 12,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 3143,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 333,
    "input_i": 12,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 3144,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 334,
    "input_i": 12,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 3145,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 3146,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 3147,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 3152,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 3153,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 5
  },
  {
    "system_row": 3155,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 3156,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 3
  },
  {
    "system_row": 3158,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 3160,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 25
  },
  {
    "system_row": 3161,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 3163,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 3165,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 20
  },
  {
    "system_row": 3166,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 3167,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 3169,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 3170,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 3172,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 12
  },
  {
    "system_row": 3173,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 3175,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 3177,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 3178,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 3243,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 393,
    "input_i": 15,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 3249,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 395,
    "input_i": 15,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 3256,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 397,
    "input_i": 15,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 3263,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 400,
    "input_i": 15,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 3264,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 400,
    "input_i": 15,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 3265,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 401,
    "input_i": 15,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 3266,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 401,
    "input_i": 15,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 3268,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 402,
    "input_i": 15,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 3277,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 405,
    "input_i": 15,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 3283,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 407,
    "input_i": 15,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 3287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 409,
    "input_i": 15,
    "input_j": 19,
    "output_index": 12
  },
  {
    "system_row": 3295,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 412,
    "input_i": 15,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 3296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 412,
    "input_i": 15,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 3297,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 413,
    "input_i": 15,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 3298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 413,
    "input_i": 15,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 3299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 414,
    "input_i": 15,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 3305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 3306,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 3311,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 3312,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 7
  },
  {
    "system_row": 3314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 3316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 25
  },
  {
    "system_row": 3317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 3318,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 3
  },
  {
    "system_row": 3320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 3322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 3324,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 3325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 3326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 20
  },
  {
    "system_row": 3328,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 3329,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 3331,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 3332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 16
  },
  {
    "system_row": 3334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 3336,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 3337,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 3345,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 445,
    "input_i": 17,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 3352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 447,
    "input_i": 17,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 3357,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 17,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 3363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 451,
    "input_i": 17,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 3364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 451,
    "input_i": 17,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 3367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 17,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 3368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 453,
    "input_i": 17,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 3370,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 454,
    "input_i": 17,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 3379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 457,
    "input_i": 17,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 3383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 17,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 3391,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 461,
    "input_i": 17,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 3395,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 463,
    "input_i": 17,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 3396,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 463,
    "input_i": 17,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 3399,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 465,
    "input_i": 17,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 3400,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 465,
    "input_i": 17,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 3401,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 466,
    "input_i": 17,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 3407,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 3408,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 3413,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 3415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 25
  },
  {
    "system_row": 3416,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 3417,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 7
  },
  {
    "system_row": 3419,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 3420,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 5
  },
  {
    "system_row": 3422,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 3424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 3426,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 3427,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 3428,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 3430,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 3431,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 3433,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 3434,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 18
  },
  {
    "system_row": 3436,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 3438,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 3439,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 3536,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 523,
    "input_i": 20,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 3541,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 525,
    "input_i": 20,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 3547,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 527,
    "input_i": 20,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 3553,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 529,
    "input_i": 20,
    "input_j": 9,
    "output_index": 10
  },
  {
    "system_row": 3554,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 529,
    "input_i": 20,
    "input_j": 9,
    "output_index": 22
  },
  {
    "system_row": 3555,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 530,
    "input_i": 20,
    "input_j": 10,
    "output_index": 9
  },
  {
    "system_row": 3556,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 530,
    "input_i": 20,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 3560,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 532,
    "input_i": 20,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 3567,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 535,
    "input_i": 20,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 3575,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 537,
    "input_i": 20,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 3581,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 539,
    "input_i": 20,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 3585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 541,
    "input_i": 20,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 3586,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 541,
    "input_i": 20,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 3587,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 542,
    "input_i": 20,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 3588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 542,
    "input_i": 20,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 3591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 3685,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 3686,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 3688,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 22,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 3691,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 574,
    "input_i": 22,
    "input_j": 2,
    "output_index": 24
  },
  {
    "system_row": 3693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 576,
    "input_i": 22,
    "input_j": 4,
    "output_index": 11
  },
  {
    "system_row": 3694,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 576,
    "input_i": 22,
    "input_j": 4,
    "output_index": 23
  },
  {
    "system_row": 3695,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 578,
    "input_i": 22,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 3696,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 578,
    "input_i": 22,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 3697,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 580,
    "input_i": 22,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 3698,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 580,
    "input_i": 22,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 3699,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 581,
    "input_i": 22,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 3700,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 582,
    "input_i": 22,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 3701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 583,
    "input_i": 22,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 3702,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 3703,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 3704,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 1
  },
  {
    "system_row": 3707,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 593,
    "input_i": 22,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 3708,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 594,
    "input_i": 22,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 3709,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 595,
    "input_i": 22,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 3710,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 596,
    "input_i": 22,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 3859,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 3860,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 3865,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 3868,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 655,
    "input_i": 25,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 3871,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 657,
    "input_i": 25,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 3874,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 661,
    "input_i": 25,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 3876,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 662,
    "input_i": 25,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 3880,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 665,
    "input_i": 25,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 3882,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 667,
    "input_i": 25,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 3885,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 669,
    "input_i": 25,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 3888,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 673,
    "input_i": 25,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 3891,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 674,
    "input_i": 25,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 3893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 3894,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 3899,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 679,
    "input_i": 26,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 3902,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 3905,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 3908,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 686,
    "input_i": 26,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 3910,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 688,
    "input_i": 26,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 3913,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 3917,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 693,
    "input_i": 26,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 3919,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 3922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 698,
    "input_i": 26,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 3925,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 700,
    "input_i": 26,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 3927,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 3928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 3933,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 705,
    "input_i": 27,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 3936,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 3939,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 3942,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 711,
    "input_i": 27,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 3944,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 714,
    "input_i": 27,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 3947,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 3950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 27,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 3954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 27,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 3956,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 723,
    "input_i": 27,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 3959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 726,
    "input_i": 27,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 3996,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 3997,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 3998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 4001,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 4008,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 757,
    "input_i": 29,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 4014,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 4015,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 4018,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 4019,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 4023,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 763,
    "input_i": 29,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 4025,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 764,
    "input_i": 29,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 4026,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 4032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 4033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 4036,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 4044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 775,
    "input_i": 29,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 4046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 776,
    "input_i": 29,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 4047,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 777,
    "input_i": 29,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 4049,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 4050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 4053,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 4054,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 4059,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 4062,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 4065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 4068,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 791,
    "input_i": 30,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 4070,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 792,
    "input_i": 30,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 4074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 4076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 797,
    "input_i": 30,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 4079,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 799,
    "input_i": 30,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 4082,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 803,
    "input_i": 30,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 4085,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 804,
    "input_i": 30,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 4087,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 4088,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 4093,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 4096,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 811,
    "input_i": 31,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 4099,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 4102,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 815,
    "input_i": 31,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 4104,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 818,
    "input_i": 31,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 4107,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 4110,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 823,
    "input_i": 31,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 4114,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 825,
    "input_i": 31,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 4116,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 827,
    "input_i": 31,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 4119,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 830,
    "input_i": 31,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 4150,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 4151,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 4152,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 4155,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 859,
    "input_i": 33,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 4162,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 4163,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 21
  },
  {
    "system_row": 4166,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 4172,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 4173,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 4177,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 867,
    "input_i": 33,
    "input_j": 9,
    "output_index": 15
  },
  {
    "system_row": 4178,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 868,
    "input_i": 33,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 4181,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 4188,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 4189,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 4192,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 4198,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 879,
    "input_i": 33,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 4199,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 880,
    "input_i": 33,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 4202,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 881,
    "input_i": 33,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 4203,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 4204,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 4207,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 4208,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 4213,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 887,
    "input_i": 34,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 4216,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 4219,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 4222,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 894,
    "input_i": 34,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 4224,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 896,
    "input_i": 34,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 4227,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 4231,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 34,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 4233,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 903,
    "input_i": 34,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 4236,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 906,
    "input_i": 34,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 4239,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 34,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 4270,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 4271,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 4272,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 4275,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 937,
    "input_i": 36,
    "input_j": 1,
    "output_index": 8
  },
  {
    "system_row": 4282,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 10
  },
  {
    "system_row": 4283,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 4286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 4287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 23
  },
  {
    "system_row": 4290,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 4296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 945,
    "input_i": 36,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 4299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 946,
    "input_i": 36,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 4301,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 4310,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 4311,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 4314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 4317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 957,
    "input_i": 36,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 4320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 958,
    "input_i": 36,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 4322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 959,
    "input_i": 36,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 4323,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 4324,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 4327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 4328,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 4333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 4334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 4335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 4341,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 4342,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 4343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 4350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 4351,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 4352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 4359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 971,
    "input_i": 37,
    "input_j": 9,
    "output_index": 2
  },
  {
    "system_row": 4361,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 972,
    "input_i": 37,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 4362,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 972,
    "input_i": 37,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 4363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 4364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 4366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 4367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 4368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 4376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 4377,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 4381,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 978,
    "input_i": 37,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 4384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 979,
    "input_i": 37,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 4385,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 979,
    "input_i": 37,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 4389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 980,
    "input_i": 37,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 4391,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 12
  },
  {
    "system_row": 4393,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 4396,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 982,
    "input_i": 37,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 4401,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 983,
    "input_i": 37,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 4403,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 4404,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 4405,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 985,
    "input_i": 37,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 4406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 985,
    "input_i": 37,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 4407,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 37,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 4409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 37,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 4412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 4512,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 4513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 4518,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 4519,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 4520,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 4527,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 4528,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 4529,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 4534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 4535,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 4536,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 4542,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1049,
    "input_i": 40,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 4543,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1049,
    "input_i": 40,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 4546,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1050,
    "input_i": 40,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 4548,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 4549,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 4551,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 4552,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 4553,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 4561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 4562,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 4566,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1056,
    "input_i": 40,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 4568,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 4570,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 4573,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1058,
    "input_i": 40,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 4577,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1059,
    "input_i": 40,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 4578,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1059,
    "input_i": 40,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 4582,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1060,
    "input_i": 40,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 4584,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 4585,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 4588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1062,
    "input_i": 40,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 4590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1063,
    "input_i": 40,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 4591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1063,
    "input_i": 40,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 4592,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1064,
    "input_i": 40,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 4594,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1064,
    "input_i": 40,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 4597,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 4668,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 4669,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 4675,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 4676,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 4677,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 4682,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 4683,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 4684,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 4690,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 4691,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 4692,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 4698,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 42,
    "input_j": 9,
    "output_index": 10
  },
  {
    "system_row": 4699,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 42,
    "input_j": 9,
    "output_index": 22
  },
  {
    "system_row": 4700,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 9
  },
  {
    "system_row": 4701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 4704,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1103,
    "input_i": 42,
    "input_j": 11,
    "output_index": 2
  },
  {
    "system_row": 4707,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 4708,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 4709,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 4716,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 4718,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 4721,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1108,
    "input_i": 42,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 4725,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1109,
    "input_i": 42,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 4726,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1109,
    "input_i": 42,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 4730,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1110,
    "input_i": 42,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 4733,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1111,
    "input_i": 42,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 4734,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1111,
    "input_i": 42,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 4738,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1112,
    "input_i": 42,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 4740,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1113,
    "input_i": 42,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 4741,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1113,
    "input_i": 42,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 4742,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1114,
    "input_i": 42,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 4743,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1114,
    "input_i": 42,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 4746,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1115,
    "input_i": 42,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 4748,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1116,
    "input_i": 42,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 4750,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1116,
    "input_i": 42,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 4753,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1117,
    "input_i": 42,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 4892,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 4893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 4894,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 4897,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1197,
    "input_i": 46,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 4910,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1205,
    "input_i": 46,
    "input_j": 9,
    "output_index": 8
  },
  {
    "system_row": 4912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1206,
    "input_i": 46,
    "input_j": 10,
    "output_index": 6
  },
  {
    "system_row": 4914,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 4916,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1208,
    "input_i": 46,
    "input_j": 12,
    "output_index": 2
  },
  {
    "system_row": 4924,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 4925,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 4928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1213,
    "input_i": 46,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 4929,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1213,
    "input_i": 46,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 4932,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 46,
    "input_j": 19,
    "output_index": 9
  },
  {
    "system_row": 4933,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 46,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 4936,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 4938,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 4940,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1219,
    "input_i": 46,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 4942,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 4943,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 4946,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 5012,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 5013,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 5018,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1277,
    "input_i": 49,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 5021,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 5024,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 5027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1285,
    "input_i": 49,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 5029,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1286,
    "input_i": 49,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 5033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 5035,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1291,
    "input_i": 49,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 5038,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1293,
    "input_i": 49,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 5041,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1297,
    "input_i": 49,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 5044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1298,
    "input_i": 49,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 5046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 5047,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 5052,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 5055,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 5058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 5061,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1310,
    "input_i": 50,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 5063,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1312,
    "input_i": 50,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 5066,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 5070,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1317,
    "input_i": 50,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 5072,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1319,
    "input_i": 50,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 5075,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1322,
    "input_i": 50,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 5078,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1324,
    "input_i": 50,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 5080,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 5081,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 5086,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1329,
    "input_i": 51,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 5089,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 5092,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 5095,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1335,
    "input_i": 51,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 5097,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1338,
    "input_i": 51,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 5100,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 5103,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1343,
    "input_i": 51,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 5107,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1345,
    "input_i": 51,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 5109,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1347,
    "input_i": 51,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 5112,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1350,
    "input_i": 51,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 5116,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 5120,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 3
  },
  {
    "system_row": 5123,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 5132,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 9
  },
  {
    "system_row": 5133,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 18
  },
  {
    "system_row": 5134,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 21
  },
  {
    "system_row": 5136,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 5137,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 20
  },
  {
    "system_row": 5138,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 5144,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 5151,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 5152,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 5153,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 5165,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 5169,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 5171,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 5173,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 5175,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 5179,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 5195,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 32,
    "input_i": 1,
    "input_j": 6,
    "output_index": 9
  },
  {
    "system_row": 5197,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 32,
    "input_i": 1,
    "input_j": 6,
    "output_index": 21
  },
  {
    "system_row": 5199,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 34,
    "input_i": 1,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 5201,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 34,
    "input_i": 1,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 5207,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 5214,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 5215,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 5228,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 5232,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 48,
    "input_i": 1,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 5234,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 49,
    "input_i": 1,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 5238,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 50,
    "input_i": 1,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 5242,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 5246,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 53,
    "input_i": 2,
    "input_j": 1,
    "output_index": 3
  },
  {
    "system_row": 5258,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 58,
    "input_i": 2,
    "input_j": 6,
    "output_index": 9
  },
  {
    "system_row": 5260,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 58,
    "input_i": 2,
    "input_j": 6,
    "output_index": 21
  },
  {
    "system_row": 5262,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 60,
    "input_i": 2,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 5264,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 60,
    "input_i": 2,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 5270,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 63,
    "input_i": 2,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 5277,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 5278,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 5291,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 73,
    "input_i": 2,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 5295,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 74,
    "input_i": 2,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 5297,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 75,
    "input_i": 2,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 5301,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 76,
    "input_i": 2,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 5303,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 5312,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 6,
    "output_index": 9
  },
  {
    "system_row": 5313,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 84,
    "input_i": 3,
    "input_j": 6,
    "output_index": 21
  },
  {
    "system_row": 5314,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 5315,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 86,
    "input_i": 3,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 5318,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 5322,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 5323,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 5331,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 99,
    "input_i": 3,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 5333,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 100,
    "input_i": 3,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 5334,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 101,
    "input_i": 3,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 5336,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 102,
    "input_i": 3,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 5430,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 5436,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 162,
    "input_i": 6,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 5437,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 162,
    "input_i": 6,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 5438,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 164,
    "input_i": 6,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 5439,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 164,
    "input_i": 6,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 5443,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 167,
    "input_i": 6,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 5455,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 177,
    "input_i": 6,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 5457,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 178,
    "input_i": 6,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 5463,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 5465,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 5468,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 7,
    "input_j": 2,
    "output_index": 9
  },
  {
    "system_row": 5469,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 7,
    "input_j": 2,
    "output_index": 18
  },
  {
    "system_row": 5470,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 7,
    "input_j": 2,
    "output_index": 21
  },
  {
    "system_row": 5474,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 7,
    "input_j": 4,
    "output_index": 9
  },
  {
    "system_row": 5476,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 186,
    "input_i": 7,
    "input_j": 4,
    "output_index": 21
  },
  {
    "system_row": 5483,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 188,
    "input_i": 7,
    "input_j": 6,
    "output_index": 14
  },
  {
    "system_row": 5484,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 188,
    "input_i": 7,
    "input_j": 6,
    "output_index": 16
  },
  {
    "system_row": 5487,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 190,
    "input_i": 7,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 5488,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 190,
    "input_i": 7,
    "input_j": 8,
    "output_index": 12
  },
  {
    "system_row": 5489,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 190,
    "input_i": 7,
    "input_j": 8,
    "output_index": 23
  },
  {
    "system_row": 5494,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 191,
    "input_i": 7,
    "input_j": 9,
    "output_index": 16
  },
  {
    "system_row": 5496,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 192,
    "input_i": 7,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 5501,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 193,
    "input_i": 7,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 5507,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 7,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 5513,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 5519,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 5520,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 5521,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 5528,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 5535,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 5536,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 16
  },
  {
    "system_row": 5538,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 204,
    "input_i": 7,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 5543,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 205,
    "input_i": 7,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 5546,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 5547,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 5548,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 5648,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 5650,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 5653,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 262,
    "input_i": 10,
    "input_j": 2,
    "output_index": 10
  },
  {
    "system_row": 5654,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 262,
    "input_i": 10,
    "input_j": 2,
    "output_index": 20
  },
  {
    "system_row": 5655,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 262,
    "input_i": 10,
    "input_j": 2,
    "output_index": 22
  },
  {
    "system_row": 5659,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 264,
    "input_i": 10,
    "input_j": 4,
    "output_index": 10
  },
  {
    "system_row": 5661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 264,
    "input_i": 10,
    "input_j": 4,
    "output_index": 22
  },
  {
    "system_row": 5664,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 266,
    "input_i": 10,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 5665,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 266,
    "input_i": 10,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 5666,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 266,
    "input_i": 10,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 5674,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 268,
    "input_i": 10,
    "input_j": 8,
    "output_index": 14
  },
  {
    "system_row": 5675,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 268,
    "input_i": 10,
    "input_j": 8,
    "output_index": 16
  },
  {
    "system_row": 5677,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 269,
    "input_i": 10,
    "input_j": 9,
    "output_index": 12
  },
  {
    "system_row": 5683,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 270,
    "input_i": 10,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 5686,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 271,
    "input_i": 10,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 5692,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 10,
    "input_j": 13,
    "output_index": 5
  },
  {
    "system_row": 5698,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 5705,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 5710,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 5711,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 5712,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 3
  },
  {
    "system_row": 5719,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 281,
    "input_i": 10,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 5724,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 14
  },
  {
    "system_row": 5725,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 5728,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 283,
    "input_i": 10,
    "input_j": 23,
    "output_index": 18
  },
  {
    "system_row": 5731,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 5732,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 5733,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 6048,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 12
  },
  {
    "system_row": 6075,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 6113,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 520,
    "input_i": 20,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 6117,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 521,
    "input_i": 20,
    "input_j": 1,
    "output_index": 12
  },
  {
    "system_row": 6126,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 526,
    "input_i": 20,
    "input_j": 6,
    "output_index": 7
  },
  {
    "system_row": 6130,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 528,
    "input_i": 20,
    "input_j": 8,
    "output_index": 5
  },
  {
    "system_row": 6138,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 531,
    "input_i": 20,
    "input_j": 11,
    "output_index": 3
  },
  {
    "system_row": 6147,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 535,
    "input_i": 20,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 6149,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 535,
    "input_i": 20,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 6153,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 537,
    "input_i": 20,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 6154,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 537,
    "input_i": 20,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 6155,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 539,
    "input_i": 20,
    "input_j": 19,
    "output_index": 9
  },
  {
    "system_row": 6156,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 539,
    "input_i": 20,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 6157,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 541,
    "input_i": 20,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 6159,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 542,
    "input_i": 20,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 6161,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 543,
    "input_i": 20,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 6163,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 6164,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 6233,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 598,
    "input_i": 23,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 6246,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 603,
    "input_i": 23,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 6249,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 604,
    "input_i": 23,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 6251,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 604,
    "input_i": 23,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 6252,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 605,
    "input_i": 23,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 6255,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 606,
    "input_i": 23,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 6257,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 606,
    "input_i": 23,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 6269,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 609,
    "input_i": 23,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 6282,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 613,
    "input_i": 23,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 6289,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 615,
    "input_i": 23,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 6295,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 617,
    "input_i": 23,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 6301,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 619,
    "input_i": 23,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 6303,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 619,
    "input_i": 23,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 6305,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 620,
    "input_i": 23,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 6307,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 620,
    "input_i": 23,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 6313,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 622,
    "input_i": 23,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 6422,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 6429,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 682,
    "input_i": 26,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 6430,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 682,
    "input_i": 26,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 6438,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 687,
    "input_i": 26,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 6446,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 6449,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 697,
    "input_i": 26,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 6453,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 699,
    "input_i": 26,
    "input_j": 23,
    "output_index": 18
  },
  {
    "system_row": 6454,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 700,
    "input_i": 26,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 6456,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 6467,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 710,
    "input_i": 27,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 6468,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 710,
    "input_i": 27,
    "input_j": 8,
    "output_index": 23
  },
  {
    "system_row": 6472,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 713,
    "input_i": 27,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 6479,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 719,
    "input_i": 27,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 6485,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 724,
    "input_i": 27,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 6487,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 725,
    "input_i": 27,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 6488,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 726,
    "input_i": 27,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 6519,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 6520,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 6521,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 6523,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 0
  },
  {
    "system_row": 6524,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 1
  },
  {
    "system_row": 6539,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 6541,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 760,
    "input_i": 29,
    "input_j": 6,
    "output_index": 6
  },
  {
    "system_row": 6545,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 6547,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 762,
    "input_i": 29,
    "input_j": 8,
    "output_index": 8
  },
  {
    "system_row": 6559,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 11
  },
  {
    "system_row": 6560,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 6561,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 6582,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 6585,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 6588,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 6591,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 6594,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 775,
    "input_i": 29,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 6598,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 776,
    "input_i": 29,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 6603,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 777,
    "input_i": 29,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 6607,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 6612,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 6618,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 786,
    "input_i": 30,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 6619,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 786,
    "input_i": 30,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 6620,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 788,
    "input_i": 30,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 6621,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 788,
    "input_i": 30,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 6625,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 791,
    "input_i": 30,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 6637,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 801,
    "input_i": 30,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 6639,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 802,
    "input_i": 30,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 6645,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 6656,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 814,
    "input_i": 31,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 6657,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 814,
    "input_i": 31,
    "input_j": 8,
    "output_index": 23
  },
  {
    "system_row": 6661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 817,
    "input_i": 31,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 6668,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 823,
    "input_i": 31,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 6674,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 828,
    "input_i": 31,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 6676,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 829,
    "input_i": 31,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 6677,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 830,
    "input_i": 31,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 6748,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 6751,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 864,
    "input_i": 33,
    "input_j": 6,
    "output_index": 4
  },
  {
    "system_row": 6755,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 6759,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 866,
    "input_i": 33,
    "input_j": 8,
    "output_index": 24
  },
  {
    "system_row": 6765,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 6766,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 6767,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 6775,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 6778,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 6784,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 6786,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 6794,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 880,
    "input_i": 33,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 6796,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 881,
    "input_i": 33,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 6798,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 6804,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 6811,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 890,
    "input_i": 34,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 6812,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 890,
    "input_i": 34,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 6820,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 895,
    "input_i": 34,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 6828,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 903,
    "input_i": 34,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 6831,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 905,
    "input_i": 34,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 6835,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 907,
    "input_i": 34,
    "input_j": 23,
    "output_index": 18
  },
  {
    "system_row": 6836,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 908,
    "input_i": 34,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 6880,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 6884,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 942,
    "input_i": 36,
    "input_j": 6,
    "output_index": 24
  },
  {
    "system_row": 6885,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 6888,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 944,
    "input_i": 36,
    "input_j": 8,
    "output_index": 4
  },
  {
    "system_row": 6896,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 6897,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 6898,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 6906,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 6909,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 6911,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 6913,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 6921,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 957,
    "input_i": 36,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 6927,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 959,
    "input_i": 36,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 6929,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 6936,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 6938,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 6949,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 0
  },
  {
    "system_row": 6950,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 6953,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 968,
    "input_i": 37,
    "input_j": 6,
    "output_index": 2
  },
  {
    "system_row": 6971,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 6972,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 6983,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 18
  },
  {
    "system_row": 6988,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 978,
    "input_i": 37,
    "input_j": 16,
    "output_index": 9
  },
  {
    "system_row": 7003,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 982,
    "input_i": 37,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 7006,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 983,
    "input_i": 37,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 7011,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 7110,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 7112,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 19
  },
  {
    "system_row": 7129,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 0
  },
  {
    "system_row": 7130,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 7133,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1048,
    "input_i": 40,
    "input_j": 8,
    "output_index": 2
  },
  {
    "system_row": 7145,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 7146,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 7157,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 20
  },
  {
    "system_row": 7162,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1056,
    "input_i": 40,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 7169,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1058,
    "input_i": 40,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 7181,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 7184,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1062,
    "input_i": 40,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 7254,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 7267,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1103,
    "input_i": 42,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 7272,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 7276,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1108,
    "input_i": 42,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 7277,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1110,
    "input_i": 42,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 7278,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1112,
    "input_i": 42,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 7283,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1115,
    "input_i": 42,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 7286,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1117,
    "input_i": 42,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 7385,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 7387,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 7391,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1197,
    "input_i": 46,
    "input_j": 1,
    "output_index": 23
  },
  {
    "system_row": 7400,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 7402,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1202,
    "input_i": 46,
    "input_j": 6,
    "output_index": 19
  },
  {
    "system_row": 7404,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 7406,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1204,
    "input_i": 46,
    "input_j": 8,
    "output_index": 17
  },
  {
    "system_row": 7407,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 7408,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 1
  },
  {
    "system_row": 7409,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 3
  },
  {
    "system_row": 7417,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 7434,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 46,
    "input_j": 23,
    "output_index": 1
  },
  {
    "system_row": 7545,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 7561,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1280,
    "input_i": 49,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 7563,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1280,
    "input_i": 49,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 7567,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1282,
    "input_i": 49,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 7569,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1282,
    "input_i": 49,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 7581,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1285,
    "input_i": 49,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 7614,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1295,
    "input_i": 49,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 7618,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1296,
    "input_i": 49,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 7632,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 7639,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1306,
    "input_i": 50,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 7640,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1306,
    "input_i": 50,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 7648,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1311,
    "input_i": 50,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 7656,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1319,
    "input_i": 50,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 7659,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1321,
    "input_i": 50,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 7663,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1323,
    "input_i": 50,
    "input_j": 23,
    "output_index": 18
  },
  {
    "system_row": 7664,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1324,
    "input_i": 50,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 7666,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 7677,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1334,
    "input_i": 51,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 7678,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1334,
    "input_i": 51,
    "input_j": 8,
    "output_index": 23
  },
  {
    "system_row": 7682,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1337,
    "input_i": 51,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 7689,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1343,
    "input_i": 51,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 7695,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1348,
    "input_i": 51,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 7697,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1349,
    "input_i": 51,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 7698,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1350,
    "input_i": 51,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 7731,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 7734,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 7745,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 7746,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 7749,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 7750,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 7857,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 63,
    "input_i": 2,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 7872,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 70,
    "input_i": 2,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 7876,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 72,
    "input_i": 2,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 7906,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 7914,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 96,
    "input_i": 3,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 7916,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 98,
    "input_i": 3,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 8044,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 8067,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 174,
    "input_i": 6,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 8069,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 176,
    "input_i": 6,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 8073,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 8079,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 8087,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 8094,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 192,
    "input_i": 7,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 8095,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 193,
    "input_i": 7,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 8097,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 8105,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 202,
    "input_i": 7,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 8106,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 202,
    "input_i": 7,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 8109,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 205,
    "input_i": 7,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 8186,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 8198,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 8219,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 8229,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 8238,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 8247,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 8251,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 269,
    "input_i": 10,
    "input_j": 9,
    "output_index": 24
  },
  {
    "system_row": 8254,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 271,
    "input_i": 10,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 8256,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 8260,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 278,
    "input_i": 10,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 8261,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 278,
    "input_i": 10,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 8268,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 283,
    "input_i": 10,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 8313,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 8329,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 8344,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 8360,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 8688,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 8691,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 24
  },
  {
    "system_row": 8696,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 8697,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 8702,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 8705,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 1
  },
  {
    "system_row": 9066,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 9075,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 9082,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 687,
    "input_i": 26,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 9089,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 694,
    "input_i": 26,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 9100,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 9108,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 9116,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 713,
    "input_i": 27,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 9127,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 722,
    "input_i": 27,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 9225,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 9248,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 798,
    "input_i": 30,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 9250,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 800,
    "input_i": 30,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 9254,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 803,
    "input_i": 30,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 9281,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 9305,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 9312,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 822,
    "input_i": 31,
    "input_j": 16,
    "output_index": 9
  },
  {
    "system_row": 9319,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 824,
    "input_i": 31,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 9330,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 827,
    "input_i": 31,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 9346,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 831,
    "input_i": 31,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 9458,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 9490,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 9497,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 900,
    "input_i": 34,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 9510,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 904,
    "input_i": 34,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 9519,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 906,
    "input_i": 34,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 9531,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 909,
    "input_i": 34,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 9924,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 10
  },
  {
    "system_row": 9926,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 9947,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1162,
    "input_i": 44,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 9951,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1164,
    "input_i": 44,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 10028,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 10042,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 10048,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 10085,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1239,
    "input_i": 47,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 10087,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1240,
    "input_i": 47,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 10091,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1241,
    "input_i": 47,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 10093,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1242,
    "input_i": 47,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 10105,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 10219,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 10228,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 10235,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1311,
    "input_i": 50,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 10242,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1318,
    "input_i": 50,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 10253,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 10261,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 10269,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1337,
    "input_i": 51,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 10280,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1346,
    "input_i": 51,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 10286,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 10298,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 10307,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 10325,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 36,
    "input_i": 1,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 10342,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 10358,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 49,
    "input_i": 1,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 10367,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 10385,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 62,
    "input_i": 2,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 10402,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 69,
    "input_i": 2,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 10418,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 75,
    "input_i": 2,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 10427,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 10445,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 10462,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 95,
    "input_i": 3,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 10478,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 101,
    "input_i": 3,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 10512,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 10528,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 10542,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 10548,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 10564,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 165,
    "input_i": 6,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 10591,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 10601,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 10792,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 11
  },
  {
    "system_row": 10828,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 10836,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 10846,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 14
  },
  {
    "system_row": 11077,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 11095,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 660,
    "input_i": 25,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 11109,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 667,
    "input_i": 25,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 11125,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 673,
    "input_i": 25,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 11163,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 712,
    "input_i": 27,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 11172,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 725,
    "input_i": 27,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 11207,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 11223,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 799,
    "input_i": 30,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 11230,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 11238,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 11254,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 11266,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 816,
    "input_i": 31,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 11288,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 11304,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 825,
    "input_i": 31,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 11316,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 828,
    "input_i": 31,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 11414,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 11421,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 894,
    "input_i": 34,
    "input_j": 10,
    "output_index": 9
  },
  {
    "system_row": 11438,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 901,
    "input_i": 34,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 11449,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 905,
    "input_i": 34,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 11612,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 11623,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 11628,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 11639,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 11873,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 11891,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1310,
    "input_i": 50,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 11935,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1336,
    "input_i": 51,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 11944,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1349,
    "input_i": 51,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 12181,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 12190,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 13537,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 13555,
    "generator_index": 5,
    "generator_name": "x_-e3-e4(1)",
    "input_pair_index": 1296,
    "input_i": 49,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 13606,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 13618,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 13649,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 13684,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 71,
    "input_i": 2,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 13709,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 13744,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 97,
    "input_i": 3,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 14377,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 14409,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 14476,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 14492,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 14542,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 797,
    "input_i": 30,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 15173,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 16795,
    "generator_index": 7,
    "generator_name": "x_-e2-e3(1)",
    "input_pair_index": 1317,
    "input_i": 50,
    "input_j": 17,
    "output_index": 13
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lminus_variables.csv <==
column,input_i,input_j,output
0,0,0,0
1,0,0,1
2,0,1,0
3,0,1,1
4,0,2,2
5,0,2,14
6,0,3,3
7,0,3,15
8,0,4,4
9,0,4,16
10,0,5,5
11,0,5,17
12,0,6,6
13,0,6,18
14,0,7,7
15,0,7,19
16,0,8,8
17,0,8,20
18,0,9,9
19,0,9,21
20,0,10,10
21,0,10,22
22,0,11,11
23,0,11,23
24,0,12,12
25,0,12,24
26,0,13,13
27,0,13,25
28,0,14,2
29,0,14,14
30,0,15,3
31,0,15,15
32,0,16,4
33,0,16,16
34,0,17,5
35,0,17,17
36,0,18,6
37,0,18,18
38,0,19,7
39,0,19,19
40,0,20,8
41,0,20,20
42,0,21,9
43,0,21,21
44,0,22,10
45,0,22,22
46,0,23,11
47,0,23,23
48,0,24,12
49,0,24,24
50,0,25,13
51,0,25,25
52,1,0,0
53,1,0,1
54,1,1,0
55,1,1,1
56,1,2,2
57,1,2,14
58,1,3,3
59,1,3,15
60,1,4,4
61,1,4,16
62,1,5,5
63,1,5,17
64,1,6,6
65,1,6,18
66,1,7,7
67,1,7,19
68,1,8,8
69,1,8,20
70,1,9,9
71,1,9,21
72,1,10,10
73,1,10,22
74,1,11,11
75,1,11,23
76,1,12,12
77,1,12,24
78,1,13,13
79,1,13,25
80,1,14,2
81,1,14,14
82,1,15,3
83,1,15,15
84,1,16,4
85,1,16,16
86,1,17,5
87,1,17,17
88,1,18,6
89,1,18,18
90,1,19,7
91,1,19,19
92,1,20,8
93,1,20,20
94,1,21,9
95,1,21,21
96,1,22,10
97,1,22,22
98,1,23,11
99,1,23,23
100,1,24,12
101,1,24,24
102,1,25,13
103,1,25,25
104,2,0,0
105,2,0,1
106,2,1,0
107,2,1,1
108,2,2,2
109,2,2,14
110,2,3,3
111,2,3,15
112,2,4,4
113,2,4,16
114,2,5,5
115,2,5,17
116,2,6,6
117,2,6,18
118,2,7,7
119,2,7,19
120,2,8,8
121,2,8,20
122,2,9,9
123,2,9,21
124,2,10,10
125,2,10,22
126,2,11,11
127,2,11,23
128,2,12,12
129,2,12,24
130,2,13,13
131,2,13,25
132,2,14,2
133,2,14,14
134,2,15,3
135,2,15,15
136,2,16,4
137,2,16,16
138,2,17,5
139,2,17,17
140,2,18,6
141,2,18,18
142,2,19,7
143,2,19,19
144,2,20,8
145,2,20,20
146,2,21,9
147,2,21,21
148,2,22,10
149,2,22,22
150,2,23,11
151,2,23,23
152,2,24,12
153,2,24,24
154,2,25,13
155,2,25,25
156,3,0,0
157,3,0,1
158,3,1,0
159,3,1,1
160,3,2,2
161,3,2,14
162,3,3,3
163,3,3,15
164,3,4,4
165,3,4,16
166,3,5,5
167,3,5,17
168,3,6,6
169,3,6,18
170,3,7,7
171,3,7,19
172,3,8,8
173,3,8,20
174,3,9,9
175,3,9,21
176,3,10,10
177,3,10,22
178,3,11,11
179,3,11,23
180,3,12,12
181,3,12,24
182,3,13,13
183,3,13,25
184,3,14,2
185,3,14,14
186,3,15,3
187,3,15,15
188,3,16,4
189,3,16,16
190,3,17,5
191,3,17,17
192,3,18,6
193,3,18,18
194,3,19,7
195,3,19,19
196,3,20,8
197,3,20,20
198,3,21,9
199,3,21,21
200,3,22,10
201,3,22,22
202,3,23,11
203,3,23,23
204,3,24,12
205,3,24,24
206,3,25,13
207,3,25,25
208,4,0,2
209,4,0,14
210,4,1,2
211,4,1,14
212,4,2,0
213,4,2,1
214,4,3,4
215,4,3,16
216,4,4,3
217,4,4,15
218,4,5,6
219,4,5,18
220,4,6,5
221,4,6,17
222,4,7,8
223,4,7,20
224,4,8,7
225,4,8,19
226,4,12,13
227,4,12,25
228,4,13,12
229,4,13,24
230,4,14,0
231,4,14,1
232,4,15,4
233,4,15,16
234,4,16,3
235,4,16,15
236,4,17,6
237,4,17,18
238,4,18,5
239,4,18,17
240,4,19,8
241,4,19,20
242,4,20,7
243,4,20,19
244,4,24,13
245,4,24,25
246,4,25,12
247,4,25,24
248,5,0,3
249,5,0,15
250,5,1,3
251,5,1,15
252,5,2,4
253,5,2,16
254,5,3,0
255,5,3,1
256,5,4,2
257,5,4,14
258,5,6,9
259,5,6,21
260,5,8,10
261,5,8,22
262,5,9,6
263,5,9,18
264,5,10,8
265,5,10,20
266,5,11,12
267,5,11,24
268,5,12,11
269,5,12,23
270,5,14,4
271,5,14,16
272,5,15,0
273,5,15,1
274,5,16,2
275,5,16,14
276,5,18,9
277,5,18,21
278,5,20,10
279,5,20,22
280,5,21,6
281,5,21,18
282,5,22,8
283,5,22,20
284,5,23,12
285,5,23,24
286,5,24,11
287,5,24,23
288,6,2,11
289,6,2,23
290,6,3,13
291,6,3,25
292,6,4,12
293,6,4,24
294,6,5,7
295,6,5,19
296,6,6,8
297,6,6,20
298,6,7,5
299,6,7,17
300,6,8,6
301,6,8,18
302,6,9,10
303,6,9,22
304,6,10,9
305,6,10,21
306,6,11,2
307,6,11,14
308,6,12,4
309,6,12,16
310,6,13,3
311,6,13,15
312,6,14,11
313,6,14,23
314,6,15,13
315,6,15,25
316,6,16,12
317,6,16,24
318,6,17,7
319,6,17,19
320,6,18,8
321,6,18,20
322,6,19,5
323,6,19,17
324,6,20,6
325,6,20,18
326,6,21,10
327,6,21,22
328,6,22,9
329,6,22,21
330,6,23,2
331,6,23,14
332,6,24,4
333,6,24,16
334,6,25,3
335,6,25,15
336,7,2,9
337,7,2,21
338,7,3,5
339,7,3,17
340,7,4,6
341,7,4,18
342,7,5,3
343,7,5,15
344,7,6,4
345,7,6,16
346,7,7,13
347,7,7,25
348,7,8,12
349,7,8,24
350,7,9,2
351,7,9,14
352,7,10,11
353,7,10,23
354,7,11,10
355,7,11,22
356,7,12,8
357,7,12,20
358,7,13,7
359,7,13,19
360,7,14,9
361,7,14,21
362,7,15,5
363,7,15,17
364,7,16,6
365,7,16,18
366,7,17,3
367,7,17,15
368,7,18,4
369,7,18,16
370,7,19,13
371,7,19,25
372,7,20,12
373,7,20,24
374,7,21,2
375,7,21,14
376,7,22,11
377,7,22,23
378,7,23,10
379,7,23,22
380,7,24,8
381,7,24,20
382,7,25,7
383,7,25,19
384,8,0,4
385,8,0,16
386,8,1,4
387,8,1,16
388,8,2,3
389,8,2,15
390,8,3,2
391,8,3,14
392,8,4,0
393,8,4,1
394,8,5,9
395,8,5,21
396,8,7,10
397,8,7,22
398,8,9,5
399,8,9,17
400,8,10,7
401,8,10,19
402,8,11,13
403,8,11,25
404,8,13,11
405,8,13,23
406,8,14,3
407,8,14,15
408,8,15,2
409,8,15,14
410,8,16,0
411,8,16,1
412,8,17,9
413,8,17,21
414,8,19,10
415,8,19,22
416,8,21,5
417,8,21,17
418,8,22,7
419,8,22,19
420,8,23,13
421,8,23,25
422,8,25,11
423,8,25,23
424,9,0,5
425,9,0,17
426,9,1,5
427,9,1,17
428,9,2,6
429,9,2,18
430,9,4,9
431,9,4,21
432,9,5,0
433,9,5,1
434,9,6,2
435,9,6,14
436,9,8,11
437,9,8,23
438,9,9,4
439,9,9,16
440,9,10,12
441,9,10,24
442,9,11,8
443,9,11,20
444,9,12,10
445,9,12,22
446,9,14,6
447,9,14,18
448,9,16,9
449,9,16,21
450,9,17,0
451,9,17,1
452,9,18,2
453,9,18,14
454,9,20,11
455,9,20,23
456,9,21,4
457,9,21,16
458,9,22,12
459,9,22,24
460,9,23,8
461,9,23,20
462,9,24,10
463,9,24,22
464,10,2,10
465,10,2,22
466,10,3,7
467,10,3,19
468,10,4,8
469,10,4,20
470,10,5,13
471,10,5,25
472,10,6,12
473,10,6,24
474,10,7,3
475,10,7,15
476,10,8,4
477,10,8,16
478,10,9,11
479,10,9,23
480,10,10,2
481,10,10,14
482,10,11,9
483,10,11,21
484,10,12,6
485,10,12,18
486,10,13,5
487,10,13,17
488,10,14,10
489,10,14,22
490,10,15,7
491,10,15,19
492,10,16,8
493,10,16,20
494,10,17,13
495,10,17,25
496,10,18,12
497,10,18,24
498,10,19,3
499,10,19,15
500,10,20,4
501,10,20,16
502,10,21,11
503,10,21,23
504,10,22,2
505,10,22,14
506,10,23,9
507,10,23,21
508,10,24,6
509,10,24,18
510,10,25,5
511,10,25,17
512,11,0,6
513,11,0,18
514,11,1,6
515,11,1,18
516,11,2,5
517,11,2,17
518,11,3,9
519,11,3,21
520,11,5,2
521,11,5,14
522,11,6,0
523,11,6,1
524,11,7,11
525,11,7,23
526,11,9,3
527,11,9,15
528,11,10,13
529,11,10,25
530,11,11,7
531,11,11,19
532,11,13,10
533,11,13,22
534,11,14,5
535,11,14,17
536,11,15,9
537,11,15,21
538,11,17,2
539,11,17,14
540,11,18,0
541,11,18,1
542,11,19,11
543,11,19,23
544,11,21,3
545,11,21,15
546,11,22,13
547,11,22,25
548,11,23,7
549,11,23,19
550,11,25,10
551,11,25,22
552,12,0,7
553,12,0,19
554,12,1,7
555,12,1,19
556,12,2,8
557,12,2,20
558,12,4,10
559,12,4,22
560,12,6,11
561,12,6,23
562,12,7,0
563,12,7,1
564,12,8,2
565,12,8,14
566,12,9,12
567,12,9,24
568,12,10,4
569,12,10,16
570,12,11,6
571,12,11,18
572,12,12,9
573,12,12,21
574,12,14,8
575,12,14,20
576,12,16,10
577,12,16,22
578,12,18,11
579,12,18,23
580,12,19,0
581,12,19,1
582,12,20,2
583,12,20,14
584,12,21,12
585,12,21,24
586,12,22,4
587,12,22,16
588,12,23,6
589,12,23,18
590,12,24,9
591,12,24,21
592,13,2,9
593,13,2,21
594,13,3,5
595,13,3,17
596,13,4,6
597,13,4,18
598,13,5,3
599,13,5,15
600,13,6,4
601,13,6,16
602,13,7,13
603,13,7,25
604,13,8,12
605,13,8,24
606,13,9,2
607,13,9,14
608,13,10,11
609,13,10,23
610,13,11,10
611,13,11,22
612,13,12,8
613,13,12,20
614,13,13,7
615,13,13,19
616,13,14,9
617,13,14,21
618,13,15,5
619,13,15,17
620,13,16,6
621,13,16,18
622,13,17,3
623,13,17,15
624,13,18,4
625,13,18,16
626,13,19,13
627,13,19,25
628,13,20,12
629,13,20,24
630,13,21,2
631,13,21,14
632,13,22,11
633,13,22,23
634,13,23,10
635,13,23,22
636,13,24,8
637,13,24,20
638,13,25,7
639,13,25,19
640,14,0,8
641,14,0,20
642,14,1,8
643,14,1,20
644,14,2,7
645,14,2,19
646,14,3,10
647,14,3,22
648,14,5,11
649,14,5,23
650,14,7,2
651,14,7,14
652,14,8,0
653,14,8,1
654,14,9,13
655,14,9,25
656,14,10,3
657,14,10,15
658,14,11,5
659,14,11,17
660,14,13,9
661,14,13,21
662,14,14,7
663,14,14,19
664,14,15,10
665,14,15,22
666,14,17,11
667,14,17,23
668,14,19,2
669,14,19,14
670,14,20,0
671,14,20,1
672,14,21,13
673,14,21,25
674,14,22,3
675,14,22,15
676,14,23,5
677,14,23,17
678,14,25,9
679,14,25,21
680,15,0,9
681,15,0,21
682,15,1,9
683,15,1,21
684,15,3,6
685,15,3,18
686,15,4,5
687,15,4,17
688,15,5,4
689,15,5,16
690,15,6,3
691,15,6,15
692,15,7,12
693,15,7,24
694,15,8,13
695,15,8,25
696,15,9,0
697,15,9,1
698,15,12,7
699,15,12,19
700,15,13,8
701,15,13,20
702,15,15,6
703,15,15,18
704,15,16,5
705,15,16,17
706,15,17,4
707,15,17,16
708,15,18,3
709,15,18,15
710,15,19,12
711,15,19,24
712,15,20,13
713,15,20,25
714,15,21,0
715,15,21,1
716,15,24,7
717,15,24,19
718,15,25,8
719,15,25,20
720,16,2,10
721,16,2,22
722,16,3,7
723,16,3,19
724,16,4,8
725,16,4,20
726,16,5,13
727,16,5,25
728,16,6,12
729,16,6,24
730,16,7,3
731,16,7,15
732,16,8,4
733,16,8,16
734,16,9,11
735,16,9,23
736,16,10,2
737,16,10,14
738,16,11,9
739,16,11,21
740,16,12,6
741,16,12,18
742,16,13,5
743,16,13,17
744,16,14,10
745,16,14,22
746,16,15,7
747,16,15,19
748,16,16,8
749,16,16,20
750,16,17,13
751,16,17,25
752,16,18,12
753,16,18,24
754,16,19,3
755,16,19,15
756,16,20,4
757,16,20,16
758,16,21,11
759,16,21,23
760,16,22,2
761,16,22,14
762,16,23,9
763,16,23,21
764,16,24,6
765,16,24,18
766,16,25,5
767,16,25,17
768,17,0,10
769,17,0,22
770,17,1,10
771,17,1,22
772,17,3,8
773,17,3,20
774,17,4,7
775,17,4,19
776,17,5,12
777,17,5,24
778,17,6,13
779,17,6,25
780,17,7,4
781,17,7,16
782,17,8,3
783,17,8,15
784,17,10,0
785,17,10,1
786,17,12,5
787,17,12,17
788,17,13,6
789,17,13,18
790,17,15,8
791,17,15,20
792,17,16,7
793,17,16,19
794,17,17,12
795,17,17,24
796,17,18,13
797,17,18,25
798,17,19,4
799,17,19,16
800,17,20,3
801,17,20,15
802,17,22,0
803,17,22,1
804,17,24,5
805,17,24,17
806,17,25,6
807,17,25,18
808,18,2,11
809,18,2,23
810,18,3,13
811,18,3,25
812,18,4,12
813,18,4,24
814,18,5,7
815,18,5,19
816,18,6,8
817,18,6,20
818,18,7,5
819,18,7,17
820,18,8,6
821,18,8,18
822,18,9,10
823,18,9,22
824,18,10,9
825,18,10,21
826,18,11,2
827,18,11,14
828,18,12,4
829,18,12,16
830,18,13,3
831,18,13,15
832,18,14,11
833,18,14,23
834,18,15,13
835,18,15,25
836,18,16,12
837,18,16,24
838,18,17,7
839,18,17,19
840,18,18,8
841,18,18,20
842,18,19,5
843,18,19,17
844,18,20,6
845,18,20,18
846,18,21,10
847,18,21,22
848,18,22,9
849,18,22,21
850,18,23,2
851,18,23,14
852,18,24,4
853,18,24,16
854,18,25,3
855,18,25,15
856,19,2,9
857,19,2,21
858,19,3,5
859,19,3,17
860,19,4,6
861,19,4,18
862,19,5,3
863,19,5,15
864,19,6,4
865,19,6,16
866,19,7,13
867,19,7,25
868,19,8,12
869,19,8,24
870,19,9,2
871,19,9,14
872,19,10,11
873,19,10,23
874,19,11,10
875,19,11,22
876,19,12,8
877,19,12,20
878,19,13,7
879,19,13,19
880,19,14,9
881,19,14,21
882,19,15,5
883,19,15,17
884,19,16,6
885,19,16,18
886,19,17,3
887,19,17,15
888,19,18,4
889,19,18,16
890,19,19,13
891,19,19,25
892,19,20,12
893,19,20,24
894,19,21,2
895,19,21,14
896,19,22,11
897,19,22,23
898,19,23,10
899,19,23,22
900,19,24,8
901,19,24,20
902,19,25,7
903,19,25,19
904,20,0,11
905,20,0,23
906,20,1,11
907,20,1,23
908,20,3,12
909,20,3,24
910,20,4,13
911,20,4,25
912,20,5,8
913,20,5,20
914,20,6,7
915,20,6,19
916,20,7,6
917,20,7,18
918,20,8,5
919,20,8,17
920,20,11,0
921,20,11,1
922,20,12,3
923,20,12,15
924,20,13,4
925,20,13,16
926,20,15,12
927,20,15,24
928,20,16,13
929,20,16,25
930,20,17,8
931,20,17,20
932,20,18,7
933,20,18,19
934,20,19,6
935,20,19,18
936,20,20,5
937,20,20,17
938,20,23,0
939,20,23,1
940,20,24,3
941,20,24,15
942,20,25,4
943,20,25,16
944,21,2,10
945,21,2,22
946,21,3,7
947,21,3,19
948,21,4,8
949,21,4,20
950,21,5,13
951,21,5,25
952,21,6,12
953,21,6,24
954,21,7,3
955,21,7,15
956,21,8,4
957,21,8,16
958,21,9,11
959,21,9,23
960,21,10,2
961,21,10,14
962,21,11,9
963,21,11,21
964,21,12,6
965,21,12,18
966,21,13,5
967,21,13,17
968,21,14,10
969,21,14,22
970,21,15,7
971,21,15,19
972,21,16,8
973,21,16,20
974,21,17,13
975,21,17,25
976,21,18,12
977,21,18,24
978,21,19,3
979,21,19,15
980,21,20,4
981,21,20,16
982,21,21,11
983,21,21,23
984,21,22,2
985,21,22,14
986,21,23,9
987,21,23,21
988,21,24,6
989,21,24,18
990,21,25,5
991,21,25,17
992,22,0,12
993,22,0,24
994,22,1,12
995,22,1,24
996,22,2,13
997,22,2,25
998,22,3,11
999,22,3,23
1000,22,5,10
1001,22,5,22
1002,22,7,9
1003,22,7,21
1004,22,9,7
1005,22,9,19
1006,22,10,5
1007,22,10,17
1008,22,11,3
1009,22,11,15
1010,22,12,0
1011,22,12,1
1012,22,13,2
1013,22,13,14
1014,22,14,13
1015,22,14,25
1016,22,15,11
1017,22,15,23
1018,22,17,10
1019,22,17,22
1020,22,19,9
1021,22,19,21
1022,22,21,7
1023,22,21,19
1024,22,22,5
1025,22,22,17
1026,22,23,3
1027,22,23,15
1028,22,24,0
1029,22,24,1
1030,22,25,2
1031,22,25,14
1032,23,2,11
1033,23,2,23
1034,23,3,13
1035,23,3,25
1036,23,4,12
1037,23,4,24
1038,23,5,7
1039,23,5,19
1040,23,6,8
1041,23,6,20
1042,23,7,5
1043,23,7,17
1044,23,8,6
1045,23,8,18
1046,23,9,10
1047,23,9,22
1048,23,10,9
1049,23,10,21
1050,23,11,2
1051,23,11,14
1052,23,12,4
1053,23,12,16
1054,23,13,3
1055,23,13,15
1056,23,14,11
1057,23,14,23
1058,23,15,13
1059,23,15,25
1060,23,16,12
1061,23,16,24
1062,23,17,7
1063,23,17,19
1064,23,18,8
1065,23,18,20
1066,23,19,5
1067,23,19,17
1068,23,20,6
1069,23,20,18
1070,23,21,10
1071,23,21,22
1072,23,22,9
1073,23,22,21
1074,23,23,2
1075,23,23,14
1076,23,24,4
1077,23,24,16
1078,23,25,3
1079,23,25,15
1080,24,0,13
1081,24,0,25
1082,24,1,13
1083,24,1,25
1084,24,2,12
1085,24,2,24
1086,24,4,11
1087,24,4,23
1088,24,6,10
1089,24,6,22
1090,24,8,9
1091,24,8,21
1092,24,9,8
1093,24,9,20
1094,24,10,6
1095,24,10,18
1096,24,11,4
1097,24,11,16
1098,24,12,2
1099,24,12,14
1100,24,13,0
1101,24,13,1
1102,24,14,12
1103,24,14,24
1104,24,16,11
1105,24,16,23
1106,24,18,10
1107,24,18,22
1108,24,20,9
1109,24,20,21
1110,24,21,8
1111,24,21,20
1112,24,22,6
1113,24,22,18
1114,24,23,4
1115,24,23,16
1116,24,24,2
1117,24,24,14
1118,24,25,0
1119,24,25,1
1120,25,2,11
1121,25,2,23
1122,25,3,13
1123,25,3,25
1124,25,4,12
1125,25,4,24
1126,25,5,7
1127,25,5,19
1128,25,6,8
1129,25,6,20
1130,25,7,5
1131,25,7,17
1132,25,8,6
1133,25,8,18
1134,25,9,10
1135,25,9,22
1136,25,10,9
1137,25,10,21
1138,25,11,2
1139,25,11,14
1140,25,12,4
1141,25,12,16
1142,25,13,3
1143,25,13,15
1144,25,14,11
1145,25,14,23
1146,25,15,13
1147,25,15,25
1148,25,16,12
1149,25,16,24
1150,25,17,7
1151,25,17,19
1152,25,18,8
1153,25,18,20
1154,25,19,5
1155,25,19,17
1156,25,20,6
1157,25,20,18
1158,25,21,10
1159,25,21,22
1160,25,22,9
1161,25,22,21
1162,25,23,2
1163,25,23,14
1164,25,24,4
1165,25,24,16
1166,25,25,3
1167,25,25,15
1168,26,2,10
1169,26,2,22
1170,26,3,7
1171,26,3,19
1172,26,4,8
1173,26,4,20
1174,26,5,13
1175,26,5,25
1176,26,6,12
1177,26,6,24
1178,26,7,3
1179,26,7,15
1180,26,8,4
1181,26,8,16
1182,26,9,11
1183,26,9,23
1184,26,10,2
1185,26,10,14
1186,26,11,9
1187,26,11,21
1188,26,12,6
1189,26,12,18
1190,26,13,5
1191,26,13,17
1192,26,14,10
1193,26,14,22
1194,26,15,7
1195,26,15,19
1196,26,16,8
1197,26,16,20
1198,26,17,13
1199,26,17,25
1200,26,18,12
1201,26,18,24
1202,26,19,3
1203,26,19,15
1204,26,20,4
1205,26,20,16
1206,26,21,11
1207,26,21,23
1208,26,22,2
1209,26,22,14
1210,26,23,9
1211,26,23,21
1212,26,24,6
1213,26,24,18
1214,26,25,5
1215,26,25,17
1216,27,2,9
1217,27,2,21
1218,27,3,5
1219,27,3,17
1220,27,4,6
1221,27,4,18
1222,27,5,3
1223,27,5,15
1224,27,6,4
1225,27,6,16
1226,27,7,13
1227,27,7,25
1228,27,8,12
1229,27,8,24
1230,27,9,2
1231,27,9,14
1232,27,10,11
1233,27,10,23
1234,27,11,10
1235,27,11,22
1236,27,12,8
1237,27,12,20
1238,27,13,7
1239,27,13,19
1240,27,14,9
1241,27,14,21
1242,27,15,5
1243,27,15,17
1244,27,16,6
1245,27,16,18
1246,27,17,3
1247,27,17,15
1248,27,18,4
1249,27,18,16
1250,27,19,13
1251,27,19,25
1252,27,20,12
1253,27,20,24
1254,27,21,2
1255,27,21,14
1256,27,22,11
1257,27,22,23
1258,27,23,10
1259,27,23,22
1260,27,24,8
1261,27,24,20
1262,27,25,7
1263,27,25,19
1264,28,0,2
1265,28,0,14
1266,28,1,2
1267,28,1,14
1268,28,2,0
1269,28,2,1
1270,28,3,4
1271,28,3,16
1272,28,4,3
1273,28,4,15
1274,28,5,6
1275,28,5,18
1276,28,6,5
1277,28,6,17
1278,28,7,8
1279,28,7,20
1280,28,8,7
1281,28,8,19
1282,28,12,13
1283,28,12,25
1284,28,13,12
1285,28,13,24
1286,28,14,0
1287,28,14,1
1288,28,15,4
1289,28,15,16
1290,28,16,3
1291,28,16,15
1292,28,17,6
1293,28,17,18
1294,28,18,5
1295,28,18,17
1296,28,19,8
1297,28,19,20
1298,28,20,7
1299,28,20,19
1300,28,24,13
1301,28,24,25
1302,28,25,12
1303,28,25,24
1304,29,0,3
1305,29,0,15
1306,29,1,3
1307,29,1,15
1308,29,2,4
1309,29,2,16
1310,29,3,0
1311,29,3,1
1312,29,4,2
1313,29,4,14
1314,29,6,9
1315,29,6,21
1316,29,8,10
1317,29,8,22
1318,29,9,6
1319,29,9,18
1320,29,10,8
1321,29,10,20
1322,29,11,12
1323,29,11,24
1324,29,12,11
1325,29,12,23
1326,29,14,4
1327,29,14,16
1328,29,15,0
1329,29,15,1
1330,29,16,2
1331,29,16,14
1332,29,18,9
1333,29,18,21
1334,29,20,10
1335,29,20,22
1336,29,21,6
1337,29,21,18
1338,29,22,8
1339,29,22,20
1340,29,23,12
1341,29,23,24
1342,29,24,11
1343,29,24,23
1344,30,2,11
1345,30,2,23
1346,30,3,13
1347,30,3,25
1348,30,4,12
1349,30,4,24
1350,30,5,7
1351,30,5,19
1352,30,6,8
1353,30,6,20
1354,30,7,5
1355,30,7,17
1356,30,8,6
1357,30,8,18
1358,30,9,10
1359,30,9,22
1360,30,10,9
1361,30,10,21
1362,30,11,2
1363,30,11,14
1364,30,12,4
1365,30,12,16
1366,30,13,3
1367,30,13,15
1368,30,14,11
1369,30,14,23
1370,30,15,13
1371,30,15,25
1372,30,16,12
1373,30,16,24
1374,30,17,7
1375,30,17,19
1376,30,18,8
1377,30,18,20
1378,30,19,5
1379,30,19,17
1380,30,20,6
1381,30,20,18
1382,30,21,10
1383,30,21,22
1384,30,22,9
1385,30,22,21
1386,30,23,2
1387,30,23,14
1388,30,24,4
1389,30,24,16
1390,30,25,3
1391,30,25,15
1392,31,2,9
1393,31,2,21
1394,31,3,5
1395,31,3,17
1396,31,4,6
1397,31,4,18
1398,31,5,3
1399,31,5,15
1400,31,6,4
1401,31,6,16
1402,31,7,13
1403,31,7,25
1404,31,8,12
1405,31,8,24
1406,31,9,2
1407,31,9,14
1408,31,10,11
1409,31,10,23
1410,31,11,10
1411,31,11,22
1412,31,12,8
1413,31,12,20
1414,31,13,7
1415,31,13,19
1416,31,14,9
1417,31,14,21
1418,31,15,5
1419,31,15,17
1420,31,16,6
1421,31,16,18
1422,31,17,3
1423,31,17,15
1424,31,18,4
1425,31,18,16
1426,31,19,13
1427,31,19,25
1428,31,20,12
1429,31,20,24
1430,31,21,2
1431,31,21,14
1432,31,22,11
1433,31,22,23
1434,31,23,10
1435,31,23,22
1436,31,24,8
1437,31,24,20
1438,31,25,7
1439,31,25,19
1440,32,0,4
1441,32,0,16
1442,32,1,4
1443,32,1,16
1444,32,2,3
1445,32,2,15
1446,32,3,2
1447,32,3,14
1448,32,4,0
1449,32,4,1
1450,32,5,9
1451,32,5,21
1452,32,7,10
1453,32,7,22
1454,32,9,5
1455,32,9,17
1456,32,10,7
1457,32,10,19
1458,32,11,13
1459,32,11,25
1460,32,13,11
1461,32,13,23
1462,32,14,3
1463,32,14,15
1464,32,15,2
1465,32,15,14
1466,32,16,0
1467,32,16,1
1468,32,17,9
1469,32,17,21
1470,32,19,10
1471,32,19,22
1472,32,21,5
1473,32,21,17
1474,32,22,7
1475,32,22,19
1476,32,23,13
1477,32,23,25
1478,32,25,11
1479,32,25,23
1480,33,0,5
1481,33,0,17
1482,33,1,5
1483,33,1,17
1484,33,2,6
1485,33,2,18
1486,33,4,9
1487,33,4,21
1488,33,5,0
1489,33,5,1
1490,33,6,2
1491,33,6,14
1492,33,8,11
1493,33,8,23
1494,33,9,4
1495,33,9,16
1496,33,10,12
1497,33,10,24
1498,33,11,8
1499,33,11,20
1500,33,12,10
1501,33,12,22
1502,33,14,6
1503,33,14,18
1504,33,16,9
1505,33,16,21
1506,33,17,0
1507,33,17,1
1508,33,18,2
1509,33,18,14
1510,33,20,11
1511,33,20,23
1512,33,21,4
1513,33,21,16
1514,33,22,12
1515,33,22,24
1516,33,23,8
1517,33,23,20
1518,33,24,10
1519,33,24,22
1520,34,2,10
1521,34,2,22
1522,34,3,7
1523,34,3,19
1524,34,4,8
1525,34,4,20
1526,34,5,13
1527,34,5,25
1528,34,6,12
1529,34,6,24
1530,34,7,3
1531,34,7,15
1532,34,8,4
1533,34,8,16
1534,34,9,11
1535,34,9,23
1536,34,10,2
1537,34,10,14
1538,34,11,9
1539,34,11,21
1540,34,12,6
1541,34,12,18
1542,34,13,5
1543,34,13,17
1544,34,14,10
1545,34,14,22
1546,34,15,7
1547,34,15,19
1548,34,16,8
1549,34,16,20
1550,34,17,13
1551,34,17,25
1552,34,18,12
1553,34,18,24
1554,34,19,3
1555,34,19,15
1556,34,20,4
1557,34,20,16
1558,34,21,11
1559,34,21,23
1560,34,22,2
1561,34,22,14
1562,34,23,9
1563,34,23,21
1564,34,24,6
1565,34,24,18
1566,34,25,5
1567,34,25,17
1568,35,0,6
1569,35,0,18
1570,35,1,6
1571,35,1,18
1572,35,2,5
1573,35,2,17
1574,35,3,9
1575,35,3,21
1576,35,5,2
1577,35,5,14
1578,35,6,0
1579,35,6,1
1580,35,7,11
1581,35,7,23
1582,35,9,3
1583,35,9,15
1584,35,10,13
1585,35,10,25
1586,35,11,7
1587,35,11,19
1588,35,13,10
1589,35,13,22
1590,35,14,5
1591,35,14,17
1592,35,15,9
1593,35,15,21
1594,35,17,2
1595,35,17,14
1596,35,18,0
1597,35,18,1
1598,35,19,11
1599,35,19,23
1600,35,21,3
1601,35,21,15
1602,35,22,13
1603,35,22,25
1604,35,23,7
1605,35,23,19
1606,35,25,10
1607,35,25,22
1608,36,0,7
1609,36,0,19
1610,36,1,7
1611,36,1,19
1612,36,2,8
1613,36,2,20
1614,36,4,10
1615,36,4,22
1616,36,6,11
1617,36,6,23
1618,36,7,0
1619,36,7,1
1620,36,8,2
1621,36,8,14
1622,36,9,12
1623,36,9,24
1624,36,10,4
1625,36,10,16
1626,36,11,6
1627,36,11,18
1628,36,12,9
1629,36,12,21
1630,36,14,8
1631,36,14,20
1632,36,16,10
1633,36,16,22
1634,36,18,11
1635,36,18,23
1636,36,19,0
1637,36,19,1
1638,36,20,2
1639,36,20,14
1640,36,21,12
1641,36,21,24
1642,36,22,4
1643,36,22,16
1644,36,23,6
1645,36,23,18
1646,36,24,9
1647,36,24,21
1648,37,2,9
1649,37,2,21
1650,37,3,5
1651,37,3,17
1652,37,4,6
1653,37,4,18
1654,37,5,3
1655,37,5,15
1656,37,6,4
1657,37,6,16
1658,37,7,13
1659,37,7,25
1660,37,8,12
1661,37,8,24
1662,37,9,2
1663,37,9,14
1664,37,10,11
1665,37,10,23
1666,37,11,10
1667,37,11,22
1668,37,12,8
1669,37,12,20
1670,37,13,7
1671,37,13,19
1672,37,14,9
1673,37,14,21
1674,37,15,5
1675,37,15,17
1676,37,16,6
1677,37,16,18
1678,37,17,3
1679,37,17,15
1680,37,18,4
1681,37,18,16
1682,37,19,13
1683,37,19,25
1684,37,20,12
1685,37,20,24
1686,37,21,2
1687,37,21,14
1688,37,22,11
1689,37,22,23
1690,37,23,10
1691,37,23,22
1692,37,24,8
1693,37,24,20
1694,37,25,7
1695,37,25,19
1696,38,0,8
1697,38,0,20
1698,38,1,8
1699,38,1,20
1700,38,2,7
1701,38,2,19
1702,38,3,10
1703,38,3,22
1704,38,5,11
1705,38,5,23
1706,38,7,2
1707,38,7,14
1708,38,8,0
1709,38,8,1
1710,38,9,13
1711,38,9,25
1712,38,10,3
1713,38,10,15
1714,38,11,5
1715,38,11,17
1716,38,13,9
1717,38,13,21
1718,38,14,7
1719,38,14,19
1720,38,15,10
1721,38,15,22
1722,38,17,11
1723,38,17,23
1724,38,19,2
1725,38,19,14
1726,38,20,0
1727,38,20,1
1728,38,21,13
1729,38,21,25
1730,38,22,3
1731,38,22,15
1732,38,23,5
1733,38,23,17
1734,38,25,9
1735,38,25,21
1736,39,0,9
1737,39,0,21
1738,39,1,9
1739,39,1,21
1740,39,3,6
1741,39,3,18
1742,39,4,5
1743,39,4,17
1744,39,5,4
1745,39,5,16
1746,39,6,3
1747,39,6,15
1748,39,7,12
1749,39,7,24
1750,39,8,13
1751,39,8,25
1752,39,9,0
1753,39,9,1
1754,39,12,7
1755,39,12,19
1756,39,13,8
1757,39,13,20
1758,39,15,6
1759,39,15,18
1760,39,16,5
1761,39,16,17
1762,39,17,4
1763,39,17,16
1764,39,18,3
1765,39,18,15
1766,39,19,12
1767,39,19,24
1768,39,20,13
1769,39,20,25
1770,39,21,0
1771,39,21,1
1772,39,24,7
1773,39,24,19
1774,39,25,8
1775,39,25,20
1776,40,2,10
1777,40,2,22
1778,40,3,7
1779,40,3,19
1780,40,4,8
1781,40,4,20
1782,40,5,13
1783,40,5,25
1784,40,6,12
1785,40,6,24
1786,40,7,3
1787,40,7,15
1788,40,8,4
1789,40,8,16
1790,40,9,11
1791,40,9,23
1792,40,10,2
1793,40,10,14
1794,40,11,9
1795,40,11,21
1796,40,12,6
1797,40,12,18
1798,40,13,5
1799,40,13,17
1800,40,14,10
1801,40,14,22
1802,40,15,7
1803,40,15,19
1804,40,16,8
1805,40,16,20
1806,40,17,13
1807,40,17,25
1808,40,18,12
1809,40,18,24
1810,40,19,3
1811,40,19,15
1812,40,20,4
1813,40,20,16
1814,40,21,11
1815,40,21,23
1816,40,22,2
1817,40,22,14
1818,40,23,9
1819,40,23,21
1820,40,24,6
1821,40,24,18
1822,40,25,5
1823,40,25,17
1824,41,0,10
1825,41,0,22
1826,41,1,10
1827,41,1,22
1828,41,3,8
1829,41,3,20
1830,41,4,7
1831,41,4,19
1832,41,5,12
1833,41,5,24
1834,41,6,13
1835,41,6,25
1836,41,7,4
1837,41,7,16
1838,41,8,3
1839,41,8,15
1840,41,10,0
1841,41,10,1
1842,41,12,5
1843,41,12,17
1844,41,13,6
1845,41,13,18
1846,41,15,8
1847,41,15,20
1848,41,16,7
1849,41,16,19
1850,41,17,12
1851,41,17,24
1852,41,18,13
1853,41,18,25
1854,41,19,4
1855,41,19,16
1856,41,20,3
1857,41,20,15
1858,41,22,0
1859,41,22,1
1860,41,24,5
1861,41,24,17
1862,41,25,6
1863,41,25,18
1864,42,2,11
1865,42,2,23
1866,42,3,13
1867,42,3,25
1868,42,4,12
1869,42,4,24
1870,42,5,7
1871,42,5,19
1872,42,6,8
1873,42,6,20
1874,42,7,5
1875,42,7,17
1876,42,8,6
1877,42,8,18
1878,42,9,10
1879,42,9,22
1880,42,10,9
1881,42,10,21
1882,42,11,2
1883,42,11,14
1884,42,12,4
1885,42,12,16
1886,42,13,3
1887,42,13,15
1888,42,14,11
1889,42,14,23
1890,42,15,13
1891,42,15,25
1892,42,16,12
1893,42,16,24
1894,42,17,7
1895,42,17,19
1896,42,18,8
1897,42,18,20
1898,42,19,5
1899,42,19,17
1900,42,20,6
1901,42,20,18
1902,42,21,10
1903,42,21,22
1904,42,22,9
1905,42,22,21
1906,42,23,2
1907,42,23,14
1908,42,24,4
1909,42,24,16
1910,42,25,3
1911,42,25,15
1912,43,2,9
1913,43,2,21
1914,43,3,5
1915,43,3,17
1916,43,4,6
1917,43,4,18
1918,43,5,3
1919,43,5,15
1920,43,6,4
1921,43,6,16
1922,43,7,13
1923,43,7,25
1924,43,8,12
1925,43,8,24
1926,43,9,2
1927,43,9,14
1928,43,10,11
1929,43,10,23
1930,43,11,10
1931,43,11,22
1932,43,12,8
1933,43,12,20
1934,43,13,7
1935,43,13,19
1936,43,14,9
1937,43,14,21
1938,43,15,5
1939,43,15,17
1940,43,16,6
1941,43,16,18
1942,43,17,3
1943,43,17,15
1944,43,18,4
1945,43,18,16
1946,43,19,13
1947,43,19,25
1948,43,20,12
1949,43,20,24
1950,43,21,2
1951,43,21,14
1952,43,22,11
1953,43,22,23
1954,43,23,10
1955,43,23,22
1956,43,24,8
1957,43,24,20
1958,43,25,7
1959,43,25,19
1960,44,0,11
1961,44,0,23
1962,44,1,11
1963,44,1,23
1964,44,3,12
1965,44,3,24
1966,44,4,13
1967,44,4,25
1968,44,5,8
1969,44,5,20
1970,44,6,7
1971,44,6,19
1972,44,7,6
1973,44,7,18
1974,44,8,5
1975,44,8,17
1976,44,11,0
1977,44,11,1
1978,44,12,3
1979,44,12,15
1980,44,13,4
1981,44,13,16
1982,44,15,12
1983,44,15,24
1984,44,16,13
1985,44,16,25
1986,44,17,8
1987,44,17,20
1988,44,18,7
1989,44,18,19
1990,44,19,6
1991,44,19,18
1992,44,20,5
1993,44,20,17
1994,44,23,0
1995,44,23,1
1996,44,24,3
1997,44,24,15
1998,44,25,4
1999,44,25,16
2000,45,2,10
2001,45,2,22
2002,45,3,7
2003,45,3,19
2004,45,4,8
2005,45,4,20
2006,45,5,13
2007,45,5,25
2008,45,6,12
2009,45,6,24
2010,45,7,3
2011,45,7,15
2012,45,8,4
2013,45,8,16
2014,45,9,11
2015,45,9,23
2016,45,10,2
2017,45,10,14
2018,45,11,9
2019,45,11,21
2020,45,12,6
2021,45,12,18
2022,45,13,5
2023,45,13,17
2024,45,14,10
2025,45,14,22
2026,45,15,7
2027,45,15,19
2028,45,16,8
2029,45,16,20
2030,45,17,13
2031,45,17,25
2032,45,18,12
2033,45,18,24
2034,45,19,3
2035,45,19,15
2036,45,20,4
2037,45,20,16
2038,45,21,11
2039,45,21,23
2040,45,22,2
2041,45,22,14
2042,45,23,9
2043,45,23,21
2044,45,24,6
2045,45,24,18
2046,45,25,5
2047,45,25,17
2048,46,0,12
2049,46,0,24
2050,46,1,12
2051,46,1,24
2052,46,2,13
2053,46,2,25
2054,46,3,11
2055,46,3,23
2056,46,5,10
2057,46,5,22
2058,46,7,9
2059,46,7,21
2060,46,9,7
2061,46,9,19
2062,46,10,5
2063,46,10,17
2064,46,11,3
2065,46,11,15
2066,46,12,0
2067,46,12,1
2068,46,13,2
2069,46,13,14
2070,46,14,13
2071,46,14,25
2072,46,15,11
2073,46,15,23
2074,46,17,10
2075,46,17,22
2076,46,19,9
2077,46,19,21
2078,46,21,7
2079,46,21,19
2080,46,22,5
2081,46,22,17
2082,46,23,3
2083,46,23,15
2084,46,24,0
2085,46,24,1
2086,46,25,2
2087,46,25,14
2088,47,2,11
2089,47,2,23
2090,47,3,13
2091,47,3,25
2092,47,4,12
2093,47,4,24
2094,47,5,7
2095,47,5,19
2096,47,6,8
2097,47,6,20
2098,47,7,5
2099,47,7,17
2100,47,8,6
2101,47,8,18
2102,47,9,10
2103,47,9,22
2104,47,10,9
2105,47,10,21
2106,47,11,2
2107,47,11,14
2108,47,12,4
2109,47,12,16
2110,47,13,3
2111,47,13,15
2112,47,14,11
2113,47,14,23
2114,47,15,13
2115,47,15,25
2116,47,16,12
2117,47,16,24
2118,47,17,7
2119,47,17,19
2120,47,18,8
2121,47,18,20
2122,47,19,5
2123,47,19,17
2124,47,20,6
2125,47,20,18
2126,47,21,10
2127,47,21,22
2128,47,22,9
2129,47,22,21
2130,47,23,2
2131,47,23,14
2132,47,24,4
2133,47,24,16
2134,47,25,3
2135,47,25,15
2136,48,0,13
2137,48,0,25
2138,48,1,13
2139,48,1,25
2140,48,2,12
2141,48,2,24
2142,48,4,11
2143,48,4,23
2144,48,6,10
2145,48,6,22
2146,48,8,9
2147,48,8,21
2148,48,9,8
2149,48,9,20
2150,48,10,6
2151,48,10,18
2152,48,11,4
2153,48,11,16
2154,48,12,2
2155,48,12,14
2156,48,13,0
2157,48,13,1
2158,48,14,12
2159,48,14,24
2160,48,16,11
2161,48,16,23
2162,48,18,10
2163,48,18,22
2164,48,20,9
2165,48,20,21
2166,48,21,8
2167,48,21,20
2168,48,22,6
2169,48,22,18
2170,48,23,4
2171,48,23,16
2172,48,24,2
2173,48,24,14
2174,48,25,0
2175,48,25,1
2176,49,2,11
2177,49,2,23
2178,49,3,13
2179,49,3,25
2180,49,4,12
2181,49,4,24
2182,49,5,7
2183,49,5,19
2184,49,6,8
2185,49,6,20
2186,49,7,5
2187,49,7,17
2188,49,8,6
2189,49,8,18
2190,49,9,10
2191,49,9,22
2192,49,10,9
2193,49,10,21
2194,49,11,2
2195,49,11,14
2196,49,12,4
2197,49,12,16
2198,49,13,3
2199,49,13,15
2200,49,14,11
2201,49,14,23
2202,49,15,13
2203,49,15,25
2204,49,16,12
2205,49,16,24
2206,49,17,7
2207,49,17,19
2208,49,18,8
2209,49,18,20
2210,49,19,5
2211,49,19,17
2212,49,20,6
2213,49,20,18
2214,49,21,10
2215,49,21,22
2216,49,22,9
2217,49,22,21
2218,49,23,2
2219,49,23,14
2220,49,24,4
2221,49,24,16
2222,49,25,3
2223,49,25,15
2224,50,2,10
2225,50,2,22
2226,50,3,7
2227,50,3,19
2228,50,4,8
2229,50,4,20
2230,50,5,13
2231,50,5,25
2232,50,6,12
2233,50,6,24
2234,50,7,3
2235,50,7,15
2236,50,8,4
2237,50,8,16
2238,50,9,11
2239,50,9,23
2240,50,10,2
2241,50,10,14
2242,50,11,9
2243,50,11,21
2244,50,12,6
2245,50,12,18
2246,50,13,5
2247,50,13,17
2248,50,14,10
2249,50,14,22
2250,50,15,7
2251,50,15,19
2252,50,16,8
2253,50,16,20
2254,50,17,13
2255,50,17,25
2256,50,18,12
2257,50,18,24
2258,50,19,3
2259,50,19,15
2260,50,20,4
2261,50,20,16
2262,50,21,11
2263,50,21,23
2264,50,22,2
2265,50,22,14
2266,50,23,9
2267,50,23,21
2268,50,24,6
2269,50,24,18
2270,50,25,5
2271,50,25,17
2272,51,2,9
2273,51,2,21
2274,51,3,5
2275,51,3,17
2276,51,4,6
2277,51,4,18
2278,51,5,3
2279,51,5,15
2280,51,6,4
2281,51,6,16
2282,51,7,13
2283,51,7,25
2284,51,8,12
2285,51,8,24
2286,51,9,2
2287,51,9,14
2288,51,10,11
2289,51,10,23
2290,51,11,10
2291,51,11,22
2292,51,12,8
2293,51,12,20
2294,51,13,7
2295,51,13,19
2296,51,14,9
2297,51,14,21
2298,51,15,5
2299,51,15,17
2300,51,16,6
2301,51,16,18
2302,51,17,3
2303,51,17,15
2304,51,18,4
2305,51,18,16
2306,51,19,13
2307,51,19,25
2308,51,20,12
2309,51,20,24
2310,51,21,2
2311,51,21,14
2312,51,22,11
2313,51,22,23
2314,51,23,10
2315,51,23,22
2316,51,24,8
2317,51,24,20
2318,51,25,7
2319,51,25,19


==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_model.json <==
{
  "length": 3968,
  "nonzero": []
}

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_pivot_columns.json <==
[
  228,
  229,
  230,
  231,
  0,
  9,
  4,
  225,
  227,
  234,
  10,
  235,
  13,
  233,
  238,
  14,
  239,
  17,
  237,
  242,
  18,
  243,
  21,
  241,
  244,
  245,
  22,
  247,
  248,
  23,
  250,
  251,
  252,
  253,
  24,
  255,
  256,
  25,
  258,
  259,
  260,
  261,
  26,
  263,
  264,
  27,
  266,
  267,
  270,
  28,
  271,
  31,
  269,
  1,
  8,
  2,
  3,
  224,
  34,
  277,
  276,
  278,
  35,
  38,
  281,
  280,
  282,
  39,
  42,
  285,
  284,
  286,
  43,
  288,
  289,
  46,
  291,
  292,
  47,
  294,
  295,
  296,
  297,
  48,
  299,
  300,
  49,
  302,
  303,
  304,
  305,
  50,
  307,
  308,
  51,
  310,
  311,
  52,
  313,
  312,
  314,
  53,
  56,
  65,
  60,
  66,
  69,
  70,
  73,
  74,
  77,
  78,
  79,
  80,
  81,
  82,
  83,
  84,
  87,
  57,
  64,
  58,
  59,
  90,
  91,
  94,
  95,
  98,
  99,
  102,
  103,
  104,
  105,
  106,
  107,
  108,
  109,
  112,
  121,
  116,
  122,
  125,
  126,
  129,
  130,
  133,
  134,
  135,
  136,
  137,
  138,
  139,
  140,
  143,
  113,
  120,
  114,
  115,
  146,
  147,
  150,
  151,
  154,
  155,
  158,
  159,
  160,
  161,
  162,
  163,
  164,
  165,
  168,
  177,
  172,
  178,
  181,
  182,
  185,
  186,
  189,
  190,
  191,
  192,
  193,
  194,
  195,
  196,
  199,
  169,
  176,
  170,
  171,
  202,
  203,
  206,
  207,
  210,
  211,
  214,
  215,
  216,
  217,
  218,
  219,
  220,
  221,
  540,
  316,
  541,
  321,
  318,
  537,
  539,
  544,
  545,
  546,
  547,
  322,
  327,
  543,
  550,
  551,
  329,
  336,
  553,
  554,
  334,
  337,
  556,
  557,
  548,
  549,
  560,
  561,
  339,
  346,
  563,
  564,
  344,
  347,
  566,
  567,
  558,
  559,
  568,
  349,
  570,
  351,
  352,
  573,
  356,
  357,
  582,
  354,
  359,
  360,
  355,
  583,
  362,
  363,
  575,
  580,
  320,
  536,
  317,
  366,
  587,
  367,
  371,
  368,
  369,
  586,
  373,
  592,
  378,
  593,
  372,
  595,
  374,
  375,
  376,
  377,
  600,
  379,
  383,
  602,
  388,
  603,
  382,
  605,
  384,
  385,
  386,
  387,
  610,
  389,
  612,
  393,
  614,
  395,
  396,
  617,
  618,
  619,
  398,
  621,
  622,
  399,
  624,
  625,
  401,
  620,
  406,
  623,
  409,
  424,
  414,
  425,
  417,
  422,
  428,
  427,
  430,
  433,
  434,
  437,
  438,
  439,
  440,
  441,
  443,
  446,
  445,
  408,
  410,
  411,
  412,
  413,
  415,
  451,
  450,
  454,
  455,
  458,
  459,
  462,
  463,
  464,
  465,
  467,
  469,
  468,
  473,
  488,
  478,
  489,
  481,
  486,
  490,
  493,
  494,
  497,
  500,
  499,
  503,
  504,
  505,
  506,
  507,
  510,
  509,
  472,
  474,
  475,
  476,
  477,
  479,
  514,
  515,
  518,
  519,
  523,
  522,
  527,
  528,
  529,
  530,
  531,
  533,
  532,
  788,
  628,
  789,
  633,
  630,
  785,
  787,
  792,
  793,
  635,
  642,
  795,
  796,
  640,
  643,
  798,
  799,
  790,
  791,
  802,
  803,
  804,
  805,
  644,
  649,
  801,
  808,
  809,
  651,
  658,
  811,
  812,
  656,
  659,
  814,
  815,
  806,
  807,
  816,
  661,
  662,
  819,
  820,
  665,
  668,
  669,
  830,
  666,
  671,
  672,
  667,
  831,
  674,
  675,
  823,
  828,
  632,
  784,
  629,
  679,
  834,
  684,
  835,
  678,
  837,
  680,
  681,
  682,
  683,
  842,
  685,
  688,
  845,
  689,
  693,
  690,
  691,
  844,
  695,
  850,
  700,
  851,
  694,
  853,
  696,
  697,
  698,
  699,
  858,
  701,
  860,
  705,
  706,
  863,
  864,
  709,
  866,
  867,
  710,
  869,
  870,
  711,
  872,
  873,
  713,
  868,
  718,
  871,
  721,
  736,
  726,
  737,
  729,
  734,
  738,
  741,
  744,
  743,
  746,
  749,
  750,
  751,
  753,
  754,
  755,
  758,
  757,
  720,
  722,
  723,
  724,
  725,
  727,
  762,
  763,
  767,
  766,
  770,
  771,
  774,
  775,
  777,
  778,
  779,
  781,
  780,
  1036,
  876,
  1037,
  881,
  878,
  1033,
  1035,
  1040,
  1041,
  883,
  890,
  1043,
  1044,
  888,
  891,
  1046,
  1047,
  1038,
  1039,
  1050,
  1051,
  893,
  900,
  1053,
  1054,
  898,
  901,
  1056,
  1057,
  1048,
  1049,
  1060,
  1061,
  1062,
  1063,
  902,
  907,
  1059,
  908,
  1065,
  1066,
  911,
  1068,
  913,
  916,
  917,
  1078,
  914,
  919,
  920,
  915,
  1079,
  922,
  923,
  1071,
  1076,
  880,
  1032,
  877,
  927,
  1082,
  932,
  1083,
  926,
  1085,
  928,
  929,
  930,
  931,
  1090,
  933,
  937,
  1092,
  942,
  1093,
  936,
  1095,
  938,
  939,
  940,
  941,
  1100,
  943,
  946,
  1103,
  947,
  951,
  948,
  949,
  1102,
  952,
  1109,
  1110,
  955,
  1112,
  957,
  1114,
  1115,
  958,
  1117,
  1118,
  959,
  1120,
  1121,
  961,
  1116,
  966,
  1119,
  1128,
  1129,
  969,
  984,
  1131,
  1132,
  974,
  985,
  1134,
  1135,
  1436,
  1437,
  977,
  1124,
  1439,
  1440,
  982,
  1125,
  1442,
  1443,
  1444,
  1445,
  1452,
  1126,
  1447,
  1448,
  1127,
  1453,
  1450,
  1451,
  1138,
  986,
  1139,
  989,
  1454,
  1456,
  1137,
  1457,
  1142,
  990,
  1143,
  993,
  1458,
  1460,
  1141,
  1461,
  996,
  1146,
  995,
  1147,
  1464,
  1144,
  1465,
  1463,
  999,
  1149,
  1150,
  1151,
  1148,
  1467,
  1152,
  1153,
  1468,
  1000,
  1155,
  1156,
  1001,
  1469,
  1158,
  1159,
  1160,
  1161,
  1470,
  1002,
  1163,
  1164,
  1003,
  1471,
  1166,
  1167,
  1006,
  1170,
  1005,
  1171,
  1474,
  1168,
  1475,
  1473,
  968,
  1130,
  1438,
  970,
  971,
  972,
  973,
  1441,
  1133,
  975,
  1478,
  1010,
  1479,
  1181,
  1180,
  1182,
  1011,
  1481,
  1482,
  1014,
  1483,
  1185,
  1184,
  1186,
  1015,
  1485,
  1188,
  1486,
  1019,
  1487,
  1488,
  1018,
  1189,
  1191,
  1023,
  1193,
  1194,
  1195,
  1192,
  1491,
  1196,
  1197,
  1492,
  1024,
  1199,
  1200,
  1025,
  1493,
  1202,
  1203,
  1204,
  1205,
  1494,
  1026,
  1207,
  1208,
  1027,
  1495,
  1210,
  1211,
  1212,
  1496,
  1029,
  1497,
  1498,
  1028,
  1213,
  1215,
  1284,
  1285,
  1217,
  1232,
  1287,
  1288,
  1222,
  1233,
  1290,
  1291,
  1592,
  1593,
  1225,
  1280,
  1595,
  1596,
  1230,
  1281,
  1598,
  1599,
  1600,
  1601,
  1608,
  1282,
  1603,
  1604,
  1283,
  1609,
  1606,
  1607,
  1294,
  1234,
  1295,
  1237,
  1610,
  1612,
  1293,
  1613,
  1240,
  1298,
  1239,
  1299,
  1616,
  1296,
  1617,
  1615,
  1302,
  1242,
  1303,
  1245,
  1618,
  1620,
  1301,
  1621,
  1304,
  1305,
  1622,
  1246,
  1307,
  1308,
  1247,
  1623,
  1310,
  1311,
  1249,
  1313,
  1314,
  1315,
  1312,
  1625,
  1316,
  1317,
  1626,
  1250,
  1319,
  1320,
  1251,
  1627,
  1322,
  1323,
  1254,
  1326,
  1253,
  1327,
  1630,
  1324,
  1631,
  1629,
  1216,
  1286,
  1594,
  1218,
  1219,
  1220,
  1221,
  1597,
  1289,
  1223,
  1634,
  1258,
  1635,
  1337,
  1336,
  1338,
  1259,
  1637,
  1340,
  1638,
  1263,
  1639,
  1640,
  1262,
  1341,
  1343,
  1642,
  1266,
  1643,
  1345,
  1344,
  1346,
  1267,
  1645,
  1348,
  1349,
  1646,
  1270,
  1351,
  1352,
  1271,
  1647,
  1354,
  1355,
  1273,
  1357,
  1358,
  1359,
  1356,
  1649,
  1360,
  1361,
  1650,
  1274,
  1363,
  1364,
  1275,
  1651,
  1366,
  1367,
  1368,
  1652,
  1277,
  1653,
  1654,
  1276,
  1369,
  1371,
  1504,
  1505,
  1373,
  1388,
  1507,
  1508,
  1378,
  1389,
  1510,
  1511,
  1748,
  1749,
  1381,
  1500,
  1751,
  1752,
  1386,
  1501,
  1754,
  1755,
  1756,
  1757,
  1764,
  1502,
  1759,
  1760,
  1503,
  1765,
  1762,
  1763,
  1392,
  1514,
  1391,
  1515,
  1768,
  1512,
  1769,
  1767,
  1518,
  1394,
  1519,
  1397,
  1770,
  1772,
  1517,
  1773,
  1522,
  1398,
  1523,
  1401,
  1774,
  1776,
  1521,
  1777,
  1524,
  1525,
  1778,
  1402,
  1527,
  1528,
  1403,
  1779,
  1530,
  1531,
  1532,
  1533,
  1780,
  1404,
  1535,
  1536,
  1405,
  1781,
  1538,
  1539,
  1407,
  1541,
  1542,
  1543,
  1540,
  1783,
  1410,
  1546,
  1409,
  1547,
  1786,
  1544,
  1787,
  1785,
  1372,
  1506,
  1750,
  1374,
  1375,
  1376,
  1377,
  1753,
  1509,
  1379,
  1556,
  1790,
  1415,
  1791,
  1792,
  1414,
  1557,
  1559,
  1794,
  1418,
  1795,
  1561,
  1560,
  1562,
  1419,
  1797,
  1798,
  1422,
  1799,
  1565,
  1564,
  1566,
  1423,
  1801,
  1568,
  1569,
  1802,
  1426,
  1571,
  1572,
  1427,
  1803,
  1574,
  1575,
  1576,
  1577,
  1804,
  1428,
  1579,
  1580,
  1429,
  1805,
  1582,
  1583,
  1431,
  1585,
  1586,
  1587,
  1584,
  1807,
  1588,
  1808,
  1433,
  1809,
  1810,
  1432,
  1589,
  1591,
  1816,
  1656,
  1817,
  1661,
  1658,
  1813,
  1815,
  1664,
  1665,
  1826,
  1662,
  1667,
  1668,
  1663,
  1827,
  1670,
  1671,
  1819,
  1824,
  1674,
  1675,
  1836,
  1672,
  1677,
  1678,
  1673,
  1837,
  1680,
  1681,
  1829,
  1834,
  1684,
  1685,
  1846,
  1682,
  1687,
  1688,
  1683,
  1847,
  1690,
  1691,
  1839,
  1844,
  1692,
  1849,
  1694,
  1851,
  1696,
  1853,
  1856,
  1857,
  1858,
  1859,
  1698,
  1703,
  1855,
  1660,
  1812,
  1657,
  1862,
  1863,
  1706,
  1865,
  1866,
  1707,
  1868,
  1869,
  1709,
  1864,
  1714,
  1867,
  1872,
  1873,
  1716,
  1875,
  1876,
  1717,
  1878,
  1879,
  1719,
  1874,
  1724,
  1877,
  1882,
  1883,
  1726,
  1885,
  1886,
  1727,
  1888,
  1889,
  1729,
  1884,
  1734,
  1887,
  1736,
  1893,
  1738,
  1895,
  1740,
  1897,
  1742,
  1899,
  1743,
  1747,
  1744,
  1745,
  1898,
  1905,
  1920,
  1910,
  1921,
  1913,
  1918,
  1924,
  1923,
  1926,
  1929,
  1930,
  1933,
  1934,
  1935,
  1936,
  1937,
  1939,
  1942,
  1941,
  1904,
  1906,
  1907,
  1908,
  1909,
  1911,
  1947,
  1946,
  1950,
  1951,
  1954,
  1955,
  1958,
  1959,
  1960,
  1961,
  1963,
  1965,
  1964,
  1969,
  1984,
  1974,
  1985,
  1977,
  1982,
  1986,
  1989,
  1992,
  1991,
  1994,
  1997,
  1998,
  1999,
  2001,
  2002,
  2003,
  2006,
  2005,
  1968,
  1970,
  1971,
  1972,
  1973,
  1975,
  2010,
  2011,
  2015,
  2014,
  2018,
  2019,
  2022,
  2023,
  2025,
  2026,
  2027,
  2029,
  2028,
  2033,
  2048,
  2038,
  2049,
  2041,
  2046,
  2050,
  2053,
  2054,
  2057,
  2060,
  2059,
  2063,
  2064,
  2065,
  2066,
  2067,
  2070,
  2069,
  2032,
  2034,
  2035,
  2036,
  2037,
  2039,
  2074,
  2075,
  2078,
  2079,
  2083,
  2082,
  2087,
  2088,
  2089,
  2090,
  2091,
  2093,
  2092,
  33,
  273,
  274,
  275,
  272,
  5,
  226,
  6,
  7,
  12,
  232,
  11,
  16,
  236,
  15,
  20,
  240,
  19,
  246,
  249,
  254,
  257,
  262,
  265,
  30,
  268,
  29,
  32,
  37,
  36,
  279,
  41,
  40,
  283,
  45,
  44,
  287,
  290,
  293,
  298,
  301,
  306,
  309,
  55,
  54,
  315,
  2188,
  2193,
  2190,
  2194,
  2199,
  2201,
  2208,
  2206,
  2209,
  2211,
  2218,
  2216,
  2219,
  2221,
  2223,
  2224,
  2228,
  2229,
  2226,
  2231,
  2232,
  2227,
  2234,
  2235,
  2192,
  2189,
  2238,
  2239,
  2243,
  2240,
  2241,
  2245,
  2250,
  2244,
  2246,
  2247,
  2248,
  2249,
  2251,
  2255,
  2260,
  2254,
  2256,
  2257,
  2258,
  2259,
  2261,
  2265,
  2267,
  2268,
  2270,
  2271,
  2273,
  2278,
  2281,
  2296,
  2286,
  2297,
  2289,
  2294,
  2300,
  2299,
  2302,
  2305,
  2306,
  2309,
  2310,
  2311,
  2312,
  2313,
  2315,
  2318,
  2317,
  2280,
  2282,
  2283,
  2284,
  2285,
  2287,
  2323,
  2322,
  2326,
  2327,
  2330,
  2331,
  2334,
  2335,
  2336,
  2337,
  2339,
  2341,
  2340,
  2345,
  2360,
  2350,
  2361,
  2353,
  2358,
  2362,
  2365,
  2366,
  2369,
  2372,
  2371,
  2375,
  2376,
  2377,
  2378,
  2379,
  2382,
  2381,
  2344,
  2346,
  2347,
  2348,
  2349,
  2351,
  2386,
  2387,
  2390,
  2391,
  2395,
  2394,
  2399,
  2400,
  2401,
  2402,
  2403,
  2405,
  2404,
  2412,
  2237,
  2191,
  2195,
  2198,
  2196,
  2197,
  2415,
  2200,
  2423,
  2202,
  2203,
  2204,
  2205,
  2428,
  2207,
  2210,
  2433,
  2212,
  2213,
  2214,
  2215,
  2438,
  2217,
  2220,
  2222,
  2225,
  2230,
  2447,
  2233,
  2452,
  2236,
  2409,
  2459,
  2242,
  2252,
  2253,
  2464,
  2465,
  2262,
  2263,
  2474,
  2475,
  2264,
  2266,
  2269,
  2491,
  2496,
  2272,
  2274,
  2275,
  2276,
  2277,
  2279,
  2500,
  2505,
  2502,
  2507,
  2514,
  2512,
  2515,
  2516,
  2521,
  2523,
  2530,
  2528,
  2531,
  2533,
  2534,
  2537,
  2540,
  2541,
  2538,
  2543,
  2544,
  2539,
  2546,
  2547,
  2504,
  2501,
  2551,
  2556,
  2550,
  2552,
  2553,
  2554,
  2555,
  2557,
  2560,
  2561,
  2565,
  2562,
  2563,
  2567,
  2572,
  2566,
  2568,
  2569,
  2570,
  2571,
  2573,
  2577,
  2578,
  2581,
  2582,
  2583,
  2585,
  2590,
  2593,
  2608,
  2598,
  2609,
  2601,
  2606,
  2610,
  2613,
  2616,
  2615,
  2618,
  2621,
  2622,
  2623,
  2625,
  2626,
  2627,
  2630,
  2629,
  2592,
  2594,
  2595,
  2596,
  2597,
  2599,
  2634,
  2635,
  2639,
  2638,
  2642,
  2643,
  2646,
  2647,
  2649,
  2650,
  2651,
  2653,
  2652,
  2660,
  2549,
  2503,
  2506,
  2665,
  2508,
  2509,
  2510,
  2511,
  2670,
  2513,
  2517,
  2520,
  2518,
  2519,
  2673,
  2522,
  2681,
  2524,
  2525,
  2526,
  2527,
  2686,
  2529,
  2532,
  2535,
  2536,
  2542,
  2695,
  2545,
  2700,
  2548,
  2657,
  2558,
  2559,
  2706,
  2707,
  2717,
  2564,
  2574,
  2575,
  2722,
  2723,
  2576,
  2579,
  2580,
  2739,
  2744,
  2584,
  2586,
  2587,
  2588,
  2589,
  2591,
  2748,
  2753,
  2750,
  2755,
  2762,
  2760,
  2763,
  2765,
  2772,
  2770,
  2773,
  2774,
  2779,
  2780,
  2783,
  2785,
  2788,
  2789,
  2786,
  2791,
  2792,
  2787,
  2794,
  2795,
  2752,
  2749,
  2799,
  2804,
  2798,
  2800,
  2801,
  2802,
  2803,
  2805,
  2809,
  2814,
  2808,
  2810,
  2811,
  2812,
  2813,
  2815,
  2818,
  2819,
  2823,
  2820,
  2821,
  2824,
  2827,
  2829,
  2830,
  2831,
  2833,
  2838,
  2841,
  2856,
  2846,
  2857,
  2849,
  2854,
  2858,
  2861,
  2862,
  2865,
  2868,
  2867,
  2871,
  2872,
  2873,
  2874,
  2875,
  2878,
  2877,
  2840,
  2842,
  2843,
  2844,
  2845,
  2847,
  2882,
  2883,
  2886,
  2887,
  2891,
  2890,
  2895,
  2896,
  2897,
  2898,
  2899,
  2901,
  2900,
  2908,
  2797,
  2751,
  2754,
  2913,
  2756,
  2757,
  2758,
  2759,
  2918,
  2761,
  2764,
  2923,
  2766,
  2767,
  2768,
  2769,
  2928,
  2771,
  2775,
  2778,
  2776,
  2777,
  2931,
  2781,
  2782,
  2784,
  2790,
  2943,
  2793,
  2948,
  2796,
  2905,
  2806,
  2807,
  2954,
  2955,
  2816,
  2817,
  2964,
  2965,
  2975,
  2822,
  2825,
  2826,
  2828,
  2987,
  2992,
  2832,
  2834,
  2835,
  2836,
  2837,
  2839,
  3000,
  3001,
  2880,
  3003,
  3004,
  2881,
  3006,
  3007,
  2848,
  2850,
  2851,
  2852,
  2853,
  2855,
  2860,
  3010,
  2859,
  2864,
  3014,
  2863,
  2866,
  2869,
  3019,
  2870,
  3025,
  3030,
  3033,
  3038,
  2876,
  2879,
  3043,
  2996,
  2997,
  2885,
  2884,
  3053,
  2889,
  2888,
  3057,
  2892,
  3060,
  2893,
  2894,
  3069,
  3074,
  3077,
  3082,
  2902,
  3084,
  2903,
  3089,
  3104,
  3094,
  3105,
  3097,
  3102,
  3106,
  3109,
  3112,
  3111,
  3114,
  3117,
  3118,
  3119,
  3121,
  3122,
  3123,
  3126,
  3125,
  3088,
  3090,
  3091,
  3092,
  3093,
  3095,
  3130,
  3131,
  3135,
  3134,
  3138,
  3139,
  3142,
  3143,
  3145,
  3146,
  3147,
  3149,
  3148,
  3156,
  3157,
  3128,
  3159,
  3160,
  3129,
  3162,
  3163,
  3096,
  3098,
  3099,
  3100,
  3101,
  3103,
  3108,
  3166,
  3107,
  3110,
  3113,
  3171,
  3116,
  3174,
  3115,
  3177,
  3182,
  3120,
  3189,
  3194,
  3124,
  3127,
  3199,
  3152,
  3153,
  3133,
  3132,
  3209,
  3136,
  3212,
  3137,
  3141,
  3140,
  3217,
  3221,
  3226,
  3144,
  3233,
  3238,
  3150,
  3240,
  3151,
  3245,
  3260,
  3250,
  3261,
  3253,
  3258,
  3264,
  3263,
  3266,
  3269,
  3270,
  3273,
  3274,
  3275,
  3276,
  3277,
  3279,
  3282,
  3281,
  3244,
  3246,
  3247,
  3248,
  3249,
  3251,
  3287,
  3286,
  3290,
  3291,
  3294,
  3295,
  3298,
  3299,
  3300,
  3301,
  3303,
  3305,
  3304,
  3002,
  3045,
  3050,
  3005,
  2998,
  2999,
  3008,
  3009,
  3011,
  3012,
  3013,
  3015,
  3016,
  3018,
  3017,
  3020,
  3021,
  3022,
  3023,
  3024,
  3026,
  3027,
  3028,
  3029,
  3031,
  3032,
  3034,
  3035,
  3036,
  3037,
  3039,
  3040,
  3042,
  3041,
  3044,
  3046,
  3047,
  3048,
  3049,
  3051,
  3052,
  3054,
  3055,
  3056,
  3058,
  3059,
  3061,
  3062,
  3063,
  3064,
  3065,
  3066,
  3067,
  3068,
  3070,
  3071,
  3072,
  3073,
  3075,
  3076,
  3078,
  3079,
  3080,
  3081,
  3083,
  3085,
  3086,
  3087,
  3376,
  3377,
  3284,
  3379,
  3380,
  3285,
  3382,
  3383,
  3252,
  3254,
  3255,
  3256,
  3257,
  3259,
  3262,
  3265,
  3387,
  3268,
  3390,
  3267,
  3272,
  3394,
  3271,
  3397,
  3402,
  3405,
  3410,
  3278,
  3280,
  3283,
  3419,
  3372,
  3373,
  3288,
  3428,
  3289,
  3293,
  3292,
  3433,
  3297,
  3296,
  3437,
  3441,
  3446,
  3449,
  3454,
  3302,
  3306,
  3460,
  3307,
  3158,
  3201,
  3206,
  3161,
  3154,
  3155,
  3164,
  3165,
  3167,
  3168,
  3170,
  3169,
  3172,
  3173,
  3175,
  3176,
  3178,
  3179,
  3180,
  3181,
  3183,
  3184,
  3185,
  3186,
  3187,
  3188,
  3190,
  3191,
  3192,
  3193,
  3195,
  3196,
  3198,
  3197,
  3200,
  3202,
  3203,
  3204,
  3205,
  3207,
  3208,
  3210,
  3211,
  3213,
  3214,
  3215,
  3216,
  3218,
  3219,
  3220,
  3222,
  3223,
  3224,
  3225,
  3227,
  3228,
  3229,
  3230,
  3231,
  3232,
  3234,
  3235,
  3236,
  3237,
  3239,
  3241,
  3242,
  3243,
  3528,
  3533,
  3530,
  3536,
  3537,
  3534,
  3539,
  3540,
  3535,
  3542,
  3543,
  3546,
  3547,
  3544,
  3549,
  3550,
  3545,
  3552,
  3553,
  3556,
  3557,
  3554,
  3559,
  3560,
  3555,
  3562,
  3563,
  3564,
  3566,
  3568,
  3570,
  3575,
  3532,
  3529,
  3578,
  3579,
  3581,
  3586,
  3588,
  3589,
  3591,
  3596,
  3598,
  3599,
  3601,
  3606,
  3608,
  3610,
  3612,
  3614,
  3615,
  3619,
  3616,
  3617,
  3378,
  3421,
  3426,
  3381,
  3374,
  3375,
  3384,
  3386,
  3385,
  3388,
  3389,
  3391,
  3392,
  3393,
  3395,
  3396,
  3398,
  3399,
  3400,
  3401,
  3403,
  3404,
  3406,
  3407,
  3408,
  3409,
  3411,
  3412,
  3413,
  3414,
  3415,
  3416,
  3418,
  3417,
  3420,
  3422,
  3423,
  3424,
  3425,
  3427,
  3429,
  3430,
  3431,
  3432,
  3434,
  3435,
  3436,
  3438,
  3439,
  3440,
  3442,
  3443,
  3444,
  3445,
  3447,
  3448,
  3450,
  3451,
  3452,
  3453,
  3455,
  3456,
  3457,
  3458,
  3459,
  3461,
  3462,
  3463,
  3688,
  3577,
  3531,
  3538,
  3691,
  3541,
  3696,
  3548,
  3701,
  3551,
  3706,
  3558,
  3711,
  3561,
  3716,
  3565,
  3567,
  3569,
  3571,
  3574,
  3572,
  3573,
  3727,
  3576,
  3685,
  3735,
  3740,
  3580,
  3582,
  3583,
  3584,
  3585,
  3587,
  3745,
  3750,
  3590,
  3592,
  3593,
  3594,
  3595,
  3597,
  3755,
  3760,
  3600,
  3602,
  3603,
  3604,
  3605,
  3607,
  3609,
  3611,
  3613,
  3771,
  3618,
  3777,
  3792,
  3782,
  3793,
  3785,
  3790,
  3796,
  3795,
  3798,
  3801,
  3802,
  3805,
  3806,
  3807,
  3808,
  3809,
  3811,
  3814,
  3813,
  3776,
  3778,
  3779,
  3780,
  3781,
  3783,
  3819,
  3818,
  3822,
  3823,
  3826,
  3827,
  3830,
  3831,
  3832,
  3833,
  3835,
  3837,
  3836,
  3841,
  3856,
  3846,
  3857,
  3849,
  3854,
  3858,
  3861,
  3864,
  3863,
  3866,
  3869,
  3870,
  3871,
  3873,
  3874,
  3875,
  3878,
  3877,
  3840,
  3842,
  3843,
  3844,
  3845,
  3847,
  3882,
  3883,
  3887,
  3886,
  3890,
  3891,
  3894,
  3895,
  3897,
  3898,
  3899,
  3901,
  3900,
  3905,
  3920,
  3910,
  3921,
  3913,
  3918,
  3922,
  3925,
  3926,
  3929,
  3932,
  3931,
  3935,
  3936,
  3937,
  3938,
  3939,
  3942,
  3941,
  3904,
  3906,
  3907,
  3908,
  3909,
  3911,
  3946,
  3947,
  3950,
  3951,
  3955,
  3954,
  3959,
  3960,
  3961,
  3962,
  3963,
  3965,
  3964,
  2144,
  2145,
  2146,
  2147,
  2097,
  2096,
  2098,
  2104,
  2105,
  2107,
  2108,
  2109,
  2111,
  2112,
  2113,
  2115,
  2116,
  2118,
  2119,
  2120,
  2121,
  2123,
  2124,
  2126,
  2127,
  2128,
  2129,
  2131,
  2132,
  2134,
  2135,
  2136,
  2137,
  2139,
  2140,
  2141,
  2143,
  2150,
  2148,
  2151,
  2154,
  2152,
  2155,
  2158,
  2156,
  2159,
  2160,
  2162,
  2163,
  2164,
  2165,
  2167,
  2168,
  2170,
  2171,
  2172,
  2173,
  2175,
  2176,
  2178,
  2179,
  2180,
  2181,
  2183,
  2186,
  2184,
  2187,
  88,
  67,
  71,
  75,
  85,
  92,
  96,
  100,
  110,
  144,
  123,
  127,
  131,
  141,
  148,
  152,
  156,
  166,
  200,
  179,
  183,
  187,
  197,
  204,
  208,
  212,
  222,
  364,
  365,
  319,
  585,
  326,
  323,
  542,
  324,
  325,
  330,
  333,
  328,
  331,
  332,
  335,
  340,
  343,
  338,
  341,
  342,
  345,
  348,
  350,
  353,
  358,
  361,
  576,
  579,
  370,
  380,
  596,
  381,
  599,
  390,
  606,
  391,
  609,
  392,
  394,
  397,
  400,
  402,
  403,
  404,
  405,
  407,
  448,
  449,
  418,
  421,
  426,
  431,
  435,
  442,
  444,
  453,
  456,
  460,
  466,
  471,
  512,
  513,
  482,
  485,
  491,
  495,
  498,
  502,
  508,
  516,
  520,
  525,
  526,
  535,
  676,
  677,
  631,
  833,
  636,
  639,
  634,
  637,
  638,
  641,
  648,
  645,
  800,
  646,
  647,
  652,
  655,
  650,
  653,
  654,
  657,
  660,
  663,
  664,
  670,
  673,
  824,
  827,
  686,
  838,
  687,
  841,
  692,
  702,
  854,
  703,
  857,
  704,
  707,
  708,
  712,
  714,
  715,
  716,
  717,
  719,
  760,
  761,
  730,
  733,
  739,
  742,
  747,
  752,
  756,
  764,
  769,
  772,
  776,
  783,
  924,
  925,
  879,
  1081,
  884,
  887,
  882,
  885,
  886,
  889,
  894,
  897,
  892,
  895,
  896,
  899,
  906,
  903,
  1058,
  904,
  905,
  909,
  910,
  912,
  918,
  921,
  1072,
  1075,
  934,
  1086,
  935,
  1089,
  944,
  1096,
  945,
  1099,
  950,
  953,
  954,
  956,
  960,
  962,
  963,
  964,
  965,
  967,
  1008,
  1173,
  1177,
  1009,
  978,
  981,
  1172,
  1174,
  1175,
  1176,
  1178,
  1179,
  987,
  1136,
  991,
  1140,
  994,
  1145,
  998,
  1154,
  1157,
  1162,
  1165,
  1004,
  1169,
  1012,
  1183,
  1016,
  1187,
  1190,
  1021,
  1022,
  1198,
  1201,
  1206,
  1209,
  1214,
  1031,
  976,
  979,
  980,
  983,
  988,
  992,
  997,
  1007,
  1013,
  1017,
  1020,
  1030,
  1256,
  1329,
  1333,
  1257,
  1226,
  1229,
  1328,
  1330,
  1331,
  1332,
  1334,
  1335,
  1235,
  1292,
  1238,
  1297,
  1243,
  1300,
  1306,
  1309,
  1248,
  1318,
  1321,
  1252,
  1325,
  1260,
  1339,
  1342,
  1265,
  1268,
  1347,
  1350,
  1353,
  1272,
  1362,
  1365,
  1370,
  1279,
  1224,
  1227,
  1228,
  1231,
  1236,
  1241,
  1244,
  1255,
  1261,
  1264,
  1269,
  1278,
  1412,
  1549,
  1553,
  1413,
  1382,
  1385,
  1548,
  1550,
  1551,
  1552,
  1554,
  1555,
  1390,
  1513,
  1395,
  1516,
  1399,
  1520,
  1526,
  1529,
  1534,
  1537,
  1406,
  1408,
  1545,
  1558,
  1417,
  1420,
  1563,
  1424,
  1567,
  1570,
  1573,
  1578,
  1581,
  1430,
  1590,
  1435,
  1380,
  1383,
  1384,
  1387,
  1393,
  1396,
  1400,
  1411,
  1416,
  1421,
  1425,
  1434,
  1704,
  1705,
  1659,
  1861,
  1666,
  1669,
  1820,
  1823,
  1676,
  1679,
  1830,
  1833,
  1686,
  1689,
  1840,
  1843,
  1693,
  1695,
  1697,
  1702,
  1699,
  1854,
  1700,
  1701,
  1708,
  1710,
  1711,
  1712,
  1713,
  1715,
  1718,
  1720,
  1721,
  1722,
  1723,
  1725,
  1728,
  1730,
  1731,
  1732,
  1733,
  1735,
  1737,
  1739,
  1741,
  1746,
  1944,
  1945,
  1914,
  1917,
  1922,
  1927,
  1931,
  1938,
  1940,
  1949,
  1952,
  1956,
  1962,
  1967,
  2008,
  2009,
  1978,
  1981,
  1987,
  1990,
  1995,
  2000,
  2004,
  2012,
  2017,
  2020,
  2024,
  2031,
  2072,
  2073,
  2042,
  2045,
  2051,
  2055,
  2058,
  2062,
  2068,
  2076,
  2080,
  2085,
  2086,
  2095,
  2456,
  2408,
  2457,
  2410,
  2414,
  2420,
  2424,
  2421,
  2427,
  2430,
  2434,
  2431,
  2437,
  2441,
  2443,
  2444,
  2446,
  2448,
  2449,
  2450,
  2451,
  2453,
  2460,
  2461,
  2462,
  2463,
  2458,
  2466,
  2468,
  2469,
  2470,
  2471,
  2473,
  2476,
  2478,
  2479,
  2480,
  2481,
  2483,
  2485,
  2487,
  2488,
  2498,
  2499,
  2492,
  2495,
  2320,
  2321,
  2290,
  2293,
  2298,
  2303,
  2307,
  2314,
  2316,
  2325,
  2328,
  2332,
  2338,
  2343,
  2384,
  2385,
  2354,
  2357,
  2363,
  2367,
  2370,
  2374,
  2380,
  2388,
  2392,
  2397,
  2398,
  2407,
  2704,
  2656,
  2705,
  2658,
  2662,
  2666,
  2663,
  2669,
  2672,
  2678,
  2682,
  2679,
  2685,
  2689,
  2690,
  2693,
  2694,
  2696,
  2697,
  2698,
  2699,
  2701,
  2708,
  2710,
  2711,
  2712,
  2713,
  2715,
  2718,
  2719,
  2720,
  2721,
  2716,
  2724,
  2726,
  2727,
  2728,
  2729,
  2731,
  2733,
  2734,
  2737,
  2746,
  2747,
  2740,
  2743,
  2632,
  2633,
  2602,
  2605,
  2611,
  2614,
  2619,
  2624,
  2628,
  2636,
  2641,
  2644,
  2648,
  2655,
  2952,
  2904,
  2953,
  2906,
  2910,
  2914,
  2911,
  2917,
  2920,
  2924,
  2921,
  2927,
  2930,
  2936,
  2939,
  2941,
  2942,
  2944,
  2945,
  2946,
  2947,
  2949,
  2956,
  2958,
  2959,
  2960,
  2961,
  2963,
  2966,
  2968,
  2969,
  2970,
  2971,
  2973,
  2976,
  2977,
  2978,
  2979,
  2974,
  2980,
  2983,
  2985,
  2994,
  2995,
  2988,
  2991,
  3308,
  3309,
  3348,
  3310,
  3311,
  3312,
  3313,
  3314,
  3349,
  3315,
  3316,
  3318,
  3319,
  3320,
  3321,
  3323,
  3326,
  3328,
  3327,
  3330,
  3332,
  3331,
  3334,
  3335,
  3337,
  3338,
  3340,
  3341,
  3342,
  3343,
  3344,
  3345,
  3347,
  3352,
  3353,
  3351,
  3356,
  3357,
  3355,
  3360,
  3361,
  3358,
  3362,
  3364,
  3365,
  3366,
  3367,
  3370,
  3371,
  3368,
  3464,
  3465,
  3504,
  3466,
  3467,
  3468,
  3469,
  3470,
  3505,
  3471,
  3472,
  3474,
  3475,
  3476,
  3477,
  3479,
  3482,
  3484,
  3483,
  3486,
  3487,
  3489,
  3490,
  3492,
  3491,
  3494,
  3495,
  3496,
  3498,
  3499,
  3500,
  3501,
  3503,
  3508,
  3509,
  3507,
  3512,
  3513,
  3510,
  3516,
  3517,
  3515,
  3518,
  3519,
  3520,
  3522,
  3523,
  3526,
  3527,
  3524,
  3620,
  3621,
  3660,
  3622,
  3623,
  3624,
  3625,
  3626,
  3661,
  3627,
  3628,
  3630,
  3631,
  3632,
  3633,
  3635,
  3638,
  3639,
  3641,
  3642,
  3644,
  3643,
  3646,
  3648,
  3647,
  3650,
  3651,
  3652,
  3653,
  3654,
  3656,
  3657,
  3659,
  3664,
  3665,
  3662,
  3668,
  3669,
  3667,
  3672,
  3673,
  3671,
  3674,
  3675,
  3676,
  3677,
  3678,
  3682,
  3683,
  3680,
  3732,
  3684,
  3733,
  3686,
  3690,
  3692,
  3693,
  3694,
  3695,
  3697,
  3700,
  3702,
  3703,
  3704,
  3705,
  3707,
  3710,
  3712,
  3713,
  3714,
  3715,
  3717,
  3720,
  3722,
  3724,
  3726,
  3742,
  3743,
  3736,
  3739,
  3752,
  3753,
  3746,
  3749,
  3762,
  3763,
  3756,
  3759,
  3764,
  3766,
  3768,
  3772,
  3773,
  3774,
  3775,
  3770,
  3816,
  3817,
  3786,
  3789,
  3794,
  3799,
  3803,
  3810,
  3812,
  3821,
  3824,
  3828,
  3834,
  3839,
  3880,
  3881,
  3850,
  3853,
  3859,
  3862,
  3867,
  3872,
  3876,
  3884,
  3889,
  3892,
  3896,
  3903,
  3944,
  3945,
  3914,
  3917,
  3923,
  3927,
  3930,
  3934,
  3940,
  3948,
  3952,
  3957,
  3958,
  3967,
  584,
  538,
  2100,
  552,
  555,
  2110,
  569,
  2122,
  562,
  565,
  2114,
  571,
  2130,
  572,
  574,
  577,
  578,
  581,
  588,
  589,
  590,
  591,
  2099,
  594,
  597,
  598,
  601,
  604,
  607,
  608,
  611,
  613,
  615,
  616,
  626,
  2177,
  627,
  2182,
  68,
  62,
  72,
  76,
  86,
  61,
  89,
  63,
  97,
  101,
  111,
  124,
  118,
  128,
  132,
  142,
  2133,
  117,
  145,
  2102,
  119,
  153,
  157,
  2153,
  2157,
  167,
  180,
  174,
  184,
  188,
  198,
  173,
  201,
  175,
  209,
  213,
  223,
  429,
  423,
  432,
  436,
  447,
  416,
  419,
  420,
  457,
  461,
  492,
  794,
  797,
  480,
  786,
  1449,
  1455,
  832,
  1477,
  1466,
  817,
  810,
  501,
  818,
  1459,
  1462,
  511,
  822,
  1472,
  825,
  821,
  829,
  836,
  1446,
  1476,
  483,
  484,
  487,
  846,
  521,
  848,
  849,
  847,
  852,
  524,
  856,
  1489,
  859,
  1484,
  861,
  855,
  865,
  534,
  1499,
  875,
  740,
  1042,
  1045,
  728,
  1034,
  1605,
  1611,
  1080,
  1633,
  1052,
  745,
  1064,
  1624,
  1067,
  1614,
  1619,
  759,
  1070,
  1628,
  1073,
  1069,
  1077,
  1084,
  1602,
  1632,
  731,
  732,
  735,
  1094,
  768,
  1098,
  1641,
  1101,
  1104,
  773,
  1106,
  1107,
  1105,
  1097,
  1644,
  1111,
  1113,
  782,
  1655,
  1123,
  1766,
  1758,
  1761,
  1796,
  1800,
  1806,
  1788,
  1814,
  1818,
  1821,
  1822,
  1825,
  1828,
  1848,
  1831,
  1771,
  1835,
  1838,
  1850,
  1841,
  1775,
  1845,
  1782,
  1860,
  1789,
  1880,
  1881,
  1890,
  1891,
  1892,
  1894,
  1811,
  1896,
  1900,
  1902,
  1903,
  1925,
  1912,
  1870,
  1916,
  1919,
  1928,
  1932,
  1943,
  1915,
  1953,
  1957,
  1901,
  1988,
  1976,
  1993,
  2007,
  1979,
  1980,
  1983,
  2016,
  2021,
  2030,
  2052,
  2040,
  2061,
  2071,
  2043,
  2044,
  2047,
  2081,
  2084,
  2094,
  93,
  2101,
  2106,
  2103,
  2149,
  2413,
  2411,
  2117,
  2422,
  2125,
  2432,
  2142,
  2138,
  2166,
  2174,
  2161,
  2169,
  2185,
  2489,
  2301,
  2295,
  2304,
  2308,
  2319,
  2288,
  2291,
  2292,
  2329,
  2333,
  2364,
  2352,
  2373,
  2383,
  2355,
  2356,
  2359,
  2393,
  2396,
  2406,
  2664,
  2667,
  2661,
  2671,
  2389,
  2368,
  2674,
  2687,
  2691,
  2692,
  2703,
  2659,
  2725,
  2730,
  2736,
  2738,
  2612,
  2600,
  2617,
  2631,
  2603,
  2604,
  2607,
  2640,
  2645,
  2654,
  2912,
  2915,
  2909,
  2919,
  2637,
  2929,
  2937,
  2620,
  2932,
  2940,
  2951,
  2907,
  2967,
  2972,
  2984,
  2986,
  2668,
  3325,
  2714,
  2675,
  2676,
  2688,
  2677,
  3333,
  2680,
  2683,
  2684,
  2702,
  3346,
  2709,
  3322,
  3317,
  2735,
  3359,
  2732,
  2741,
  2742,
  2745,
  2916,
  3481,
  2962,
  2922,
  2925,
  2926,
  2933,
  2934,
  2938,
  2935,
  3493,
  2950,
  3502,
  2957,
  3478,
  3473,
  2981,
  3511,
  2982,
  2989,
  2990,
  2993,
  3636,
  3640,
  3629,
  3645,
  3649,
  3655,
  3634,
  3637,
  3666,
  3670,
  3679,
  3681,
  3698,
  3689,
  3663,
  3687,
  3709,
  3721,
  3719,
  3723,
  3658,
  3725,
  3730,
  3731,
  3728,
  3699,
  3744,
  3754,
  3747,
  3748,
  3751,
  3757,
  3758,
  3761,
  3769,
  3741,
  3791,
  3708,
  3718,
  3729,
  3734,
  3737,
  3738,
  3765,
  3767,
  3860,
  3848,
  3865,
  3879,
  3851,
  3852,
  3855,
  3888,
  3893,
  3902,
  3924,
  3912,
  3933,
  3943,
  3915,
  3916,
  3919,
  3953,
  3956,
  3966,
  2425,
  2426,
  2429,
  2435,
  2436,
  2439,
  2445,
  2455,
  2467,
  2484,
  2477,
  2486,
  2490,
  2493,
  2494,
  452,
  470,
  517,
  840,
  839,
  843,
  496,
  813,
  826,
  862,
  874,
  765,
  1088,
  1087,
  1091,
  1055,
  748,
  1074,
  1108,
  1122,
  1793,
  1871,
  1832,
  1842,
  1784,
  1852,
  2013,
  1996,
  2077,
  2056,
  2324,
  2342,
  3350,
  3324,
  3336,
  3363,
  3354,
  3369,
  3506,
  3480,
  3488,
  3521,
  3514,
  3525,
  3800,
  3804,
  3784,
  3787,
  3788,
  3825,
  3829,
  3820,
  3838,
  3885,
  3868,
  3949,
  3928,
  2416,
  2417,
  2442,
  2418,
  2482,
  1480,
  1490,
  149,
  205,
  2440,
  2454,
  2419,
  2497,
  1636,
  1648,
  1948,
  1966,
  2472,
  3329,
  3485,
  3497,
  3797,
  3815,
  3339
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_selected_rows.json <==
[
  {
    "system_row": 0,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 1,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 2,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 3,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 4,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 5,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 28
  },
  {
    "system_row": 10,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 11,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 28
  },
  {
    "system_row": 12,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 2,
    "output_index": 0
  },
  {
    "system_row": 17,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 18,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 19,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 29
  },
  {
    "system_row": 20,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 22,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 4,
    "output_index": 29
  },
  {
    "system_row": 23,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 24,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 25,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 33
  },
  {
    "system_row": 26,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 28,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 33
  },
  {
    "system_row": 29,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 30,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 31,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 36
  },
  {
    "system_row": 32,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 34,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 36
  },
  {
    "system_row": 35,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 7
  },
  {
    "system_row": 36,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 13
  },
  {
    "system_row": 37,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 38,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 39,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 31
  },
  {
    "system_row": 40,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 41,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 43
  },
  {
    "system_row": 42,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 43,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 44,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 16
  },
  {
    "system_row": 45,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 46,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 26
  },
  {
    "system_row": 47,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 34
  },
  {
    "system_row": 48,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 49,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 45
  },
  {
    "system_row": 50,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 50
  },
  {
    "system_row": 51,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 52,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 18
  },
  {
    "system_row": 53,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 54,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 55,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 30
  },
  {
    "system_row": 56,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 57,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 47
  },
  {
    "system_row": 58,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 49
  },
  {
    "system_row": 59,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 60,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 61,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 46
  },
  {
    "system_row": 62,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 64,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 46
  },
  {
    "system_row": 65,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 66,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 67,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 68,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 69,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 14,
    "input_i": 0,
    "input_j": 14,
    "output_index": 4
  },
  {
    "system_row": 71,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 72,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 32
  },
  {
    "system_row": 73,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 16,
    "output_index": 5
  },
  {
    "system_row": 74,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 75,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 16,
    "input_i": 0,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 77,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 78,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 35
  },
  {
    "system_row": 79,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 9
  },
  {
    "system_row": 80,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 81,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 83,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 84,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 38
  },
  {
    "system_row": 85,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 12
  },
  {
    "system_row": 86,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 87,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 89,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 90,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 13
  },
  {
    "system_row": 91,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 92,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 27
  },
  {
    "system_row": 93,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 31
  },
  {
    "system_row": 94,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 95,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 43
  },
  {
    "system_row": 96,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 51
  },
  {
    "system_row": 97,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 98,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 16
  },
  {
    "system_row": 99,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 26
  },
  {
    "system_row": 101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 34
  },
  {
    "system_row": 102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 45
  },
  {
    "system_row": 104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 50
  },
  {
    "system_row": 105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 18
  },
  {
    "system_row": 107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 47
  },
  {
    "system_row": 112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 48
  },
  {
    "system_row": 115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 22
  },
  {
    "system_row": 116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 28
  },
  {
    "system_row": 129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 27,
    "input_i": 1,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 35,
    "input_i": 1,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 164,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 1,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 36,
    "input_i": 1,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 40,
    "input_i": 1,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 42,
    "input_i": 1,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 44,
    "input_i": 1,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 46,
    "input_i": 1,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 47,
    "input_i": 1,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 1,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 48,
    "input_i": 1,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 1,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 49,
    "input_i": 1,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 50,
    "input_i": 1,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 51,
    "input_i": 1,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 28
  },
  {
    "system_row": 240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 53,
    "input_i": 2,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 61,
    "input_i": 2,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 61,
    "input_i": 2,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 2,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 62,
    "input_i": 2,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 63,
    "input_i": 2,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 63,
    "input_i": 2,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 259,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 64,
    "input_i": 2,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 64,
    "input_i": 2,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 66,
    "input_i": 2,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 66,
    "input_i": 2,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 66,
    "input_i": 2,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 66,
    "input_i": 2,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 68,
    "input_i": 2,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 69,
    "input_i": 2,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 70,
    "input_i": 2,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 71,
    "input_i": 2,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 72,
    "input_i": 2,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 2,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 73,
    "input_i": 2,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 74,
    "input_i": 2,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 74,
    "input_i": 2,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 2,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 75,
    "input_i": 2,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 76,
    "input_i": 2,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 77,
    "input_i": 2,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 28
  },
  {
    "system_row": 288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 87,
    "input_i": 3,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 88,
    "input_i": 3,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 14,
    "output_index": 0
  },
  {
    "system_row": 311,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 14,
    "output_index": 1
  },
  {
    "system_row": 312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 14,
    "output_index": 2
  },
  {
    "system_row": 313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 92,
    "input_i": 3,
    "input_j": 14,
    "output_index": 3
  },
  {
    "system_row": 316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 94,
    "input_i": 3,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 95,
    "input_i": 3,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 96,
    "input_i": 3,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 322,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 97,
    "input_i": 3,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 98,
    "input_i": 3,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 99,
    "input_i": 3,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 99,
    "input_i": 3,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 100,
    "input_i": 3,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 100,
    "input_i": 3,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 329,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 101,
    "input_i": 3,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 101,
    "input_i": 3,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 102,
    "input_i": 3,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 333,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 103,
    "input_i": 3,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 29
  },
  {
    "system_row": 402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 32
  },
  {
    "system_row": 404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 1,
    "output_index": 8
  },
  {
    "system_row": 406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 1,
    "output_index": 32
  },
  {
    "system_row": 408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 2,
    "output_index": 29
  },
  {
    "system_row": 409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 0
  },
  {
    "system_row": 410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 1
  },
  {
    "system_row": 411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 28
  },
  {
    "system_row": 415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 27
  },
  {
    "system_row": 425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 31
  },
  {
    "system_row": 426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 37
  },
  {
    "system_row": 427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 39
  },
  {
    "system_row": 428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 43
  },
  {
    "system_row": 429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 51
  },
  {
    "system_row": 432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 136,
    "input_i": 5,
    "input_j": 6,
    "output_index": 19
  },
  {
    "system_row": 435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 136,
    "input_i": 5,
    "input_j": 6,
    "output_index": 37
  },
  {
    "system_row": 438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 26
  },
  {
    "system_row": 443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 34
  },
  {
    "system_row": 444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 40
  },
  {
    "system_row": 445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 50
  },
  {
    "system_row": 450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 21
  },
  {
    "system_row": 453,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 40
  },
  {
    "system_row": 456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 5,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 139,
    "input_i": 5,
    "input_j": 9,
    "output_index": 33
  },
  {
    "system_row": 458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 140,
    "input_i": 5,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 140,
    "input_i": 5,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 460,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 5,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 141,
    "input_i": 5,
    "input_j": 11,
    "output_index": 48
  },
  {
    "system_row": 462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 30
  },
  {
    "system_row": 468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 42
  },
  {
    "system_row": 469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 44
  },
  {
    "system_row": 470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 49
  },
  {
    "system_row": 472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 143,
    "input_i": 5,
    "input_j": 13,
    "output_index": 20
  },
  {
    "system_row": 474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 143,
    "input_i": 5,
    "input_j": 13,
    "output_index": 42
  },
  {
    "system_row": 476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 5,
    "input_j": 14,
    "output_index": 5
  },
  {
    "system_row": 477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 5,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 144,
    "input_i": 5,
    "input_j": 14,
    "output_index": 29
  },
  {
    "system_row": 480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 5,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 145,
    "input_i": 5,
    "input_j": 15,
    "output_index": 28
  },
  {
    "system_row": 482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 484,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 146,
    "input_i": 5,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 39
  },
  {
    "system_row": 492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 13
  },
  {
    "system_row": 495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 27
  },
  {
    "system_row": 497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 31
  },
  {
    "system_row": 498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 43
  },
  {
    "system_row": 501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 148,
    "input_i": 5,
    "input_j": 18,
    "output_index": 51
  },
  {
    "system_row": 502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 41
  },
  {
    "system_row": 506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 16
  },
  {
    "system_row": 509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 45
  },
  {
    "system_row": 515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 150,
    "input_i": 5,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 5,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 151,
    "input_i": 5,
    "input_j": 21,
    "output_index": 33
  },
  {
    "system_row": 518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 152,
    "input_i": 5,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 152,
    "input_i": 5,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 48
  },
  {
    "system_row": 522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 18
  },
  {
    "system_row": 524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 30
  },
  {
    "system_row": 527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 47
  },
  {
    "system_row": 529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 49
  },
  {
    "system_row": 532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 5,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 5,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 5,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 155,
    "input_i": 5,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 157,
    "input_i": 6,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 157,
    "input_i": 6,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 165,
    "input_i": 6,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 165,
    "input_i": 6,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 6,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 562,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 166,
    "input_i": 6,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 167,
    "input_i": 6,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 6,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 168,
    "input_i": 6,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 6,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 6,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 6,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 6,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 6,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 170,
    "input_i": 6,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 578,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 172,
    "input_i": 6,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 173,
    "input_i": 6,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 174,
    "input_i": 6,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 176,
    "input_i": 6,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 177,
    "input_i": 6,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 177,
    "input_i": 6,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 178,
    "input_i": 6,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 178,
    "input_i": 6,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 180,
    "input_i": 6,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 181,
    "input_i": 6,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 596,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 610,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 612,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 191,
    "input_i": 7,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 192,
    "input_i": 7,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 192,
    "input_i": 7,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 7,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 193,
    "input_i": 7,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 7,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 7,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 7,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 7,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 7,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 196,
    "input_i": 7,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 198,
    "input_i": 7,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 200,
    "input_i": 7,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 641,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 202,
    "input_i": 7,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 204,
    "input_i": 7,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 204,
    "input_i": 7,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 647,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 205,
    "input_i": 7,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 205,
    "input_i": 7,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 207,
    "input_i": 7,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 731,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 733,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 734,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 35
  },
  {
    "system_row": 736,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 9,
    "input_j": 1,
    "output_index": 11
  },
  {
    "system_row": 738,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 235,
    "input_i": 9,
    "input_j": 1,
    "output_index": 35
  },
  {
    "system_row": 740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 236,
    "input_i": 9,
    "input_j": 2,
    "output_index": 33
  },
  {
    "system_row": 741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 15
  },
  {
    "system_row": 744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 27
  },
  {
    "system_row": 746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 31
  },
  {
    "system_row": 747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 37
  },
  {
    "system_row": 748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 39
  },
  {
    "system_row": 749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 43
  },
  {
    "system_row": 750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 51
  },
  {
    "system_row": 753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 9,
    "input_j": 4,
    "output_index": 19
  },
  {
    "system_row": 756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 238,
    "input_i": 9,
    "input_j": 4,
    "output_index": 37
  },
  {
    "system_row": 759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 0
  },
  {
    "system_row": 760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 28
  },
  {
    "system_row": 765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 30
  },
  {
    "system_row": 776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 42
  },
  {
    "system_row": 777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 44
  },
  {
    "system_row": 778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 49
  },
  {
    "system_row": 782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 242,
    "input_i": 9,
    "input_j": 8,
    "output_index": 23
  },
  {
    "system_row": 785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 242,
    "input_i": 9,
    "input_j": 8,
    "output_index": 42
  },
  {
    "system_row": 788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 9,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 243,
    "input_i": 9,
    "input_j": 9,
    "output_index": 29
  },
  {
    "system_row": 790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 9,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 244,
    "input_i": 9,
    "input_j": 10,
    "output_index": 48
  },
  {
    "system_row": 792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 36
  },
  {
    "system_row": 794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 34
  },
  {
    "system_row": 800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 40
  },
  {
    "system_row": 801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 41
  },
  {
    "system_row": 802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 247,
    "input_i": 9,
    "input_j": 13,
    "output_index": 17
  },
  {
    "system_row": 806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 247,
    "input_i": 9,
    "input_j": 13,
    "output_index": 40
  },
  {
    "system_row": 808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 9,
    "input_j": 14,
    "output_index": 9
  },
  {
    "system_row": 809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 9,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 248,
    "input_i": 9,
    "input_j": 14,
    "output_index": 33
  },
  {
    "system_row": 812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 814,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 39
  },
  {
    "system_row": 816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 13
  },
  {
    "system_row": 819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 27
  },
  {
    "system_row": 821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 31
  },
  {
    "system_row": 822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 37
  },
  {
    "system_row": 824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 43
  },
  {
    "system_row": 825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 250,
    "input_i": 9,
    "input_j": 16,
    "output_index": 51
  },
  {
    "system_row": 826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 9,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 251,
    "input_i": 9,
    "input_j": 17,
    "output_index": 28
  },
  {
    "system_row": 828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 3
  },
  {
    "system_row": 832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 252,
    "input_i": 9,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 836,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 44
  },
  {
    "system_row": 838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 18
  },
  {
    "system_row": 841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 842,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 47
  },
  {
    "system_row": 847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 254,
    "input_i": 9,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 9,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 849,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 255,
    "input_i": 9,
    "input_j": 21,
    "output_index": 29
  },
  {
    "system_row": 850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 9,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 851,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 256,
    "input_i": 9,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 36
  },
  {
    "system_row": 854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 855,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 16
  },
  {
    "system_row": 856,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 26
  },
  {
    "system_row": 858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 34
  },
  {
    "system_row": 859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 45
  },
  {
    "system_row": 861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 50
  },
  {
    "system_row": 864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 9,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 9,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 9,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 259,
    "input_i": 9,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 882,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 886,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 10,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 269,
    "input_i": 10,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 270,
    "input_i": 10,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 895,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 10,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 271,
    "input_i": 10,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 900,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 10,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 903,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 10,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 904,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 10,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 905,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 10,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 10,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 274,
    "input_i": 10,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 910,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 276,
    "input_i": 10,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 913,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 278,
    "input_i": 10,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 916,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 280,
    "input_i": 10,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 10,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 281,
    "input_i": 10,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 10,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 924,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 283,
    "input_i": 10,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 925,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 926,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 285,
    "input_i": 10,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 1007,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 1008,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 1009,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 1010,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 38
  },
  {
    "system_row": 1012,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 12,
    "input_j": 1,
    "output_index": 14
  },
  {
    "system_row": 1014,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 313,
    "input_i": 12,
    "input_j": 1,
    "output_index": 38
  },
  {
    "system_row": 1016,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 314,
    "input_i": 12,
    "input_j": 2,
    "output_index": 36
  },
  {
    "system_row": 1017,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 10
  },
  {
    "system_row": 1018,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 1019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 1020,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 21
  },
  {
    "system_row": 1021,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 26
  },
  {
    "system_row": 1022,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 34
  },
  {
    "system_row": 1023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 40
  },
  {
    "system_row": 1024,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 41
  },
  {
    "system_row": 1025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 45
  },
  {
    "system_row": 1026,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 50
  },
  {
    "system_row": 1029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 316,
    "input_i": 12,
    "input_j": 4,
    "output_index": 21
  },
  {
    "system_row": 1032,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 316,
    "input_i": 12,
    "input_j": 4,
    "output_index": 40
  },
  {
    "system_row": 1035,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 1036,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 1037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 1038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 23
  },
  {
    "system_row": 1039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 1040,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 30
  },
  {
    "system_row": 1041,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 42
  },
  {
    "system_row": 1042,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 44
  },
  {
    "system_row": 1043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 1044,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 49
  },
  {
    "system_row": 1047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 318,
    "input_i": 12,
    "input_j": 6,
    "output_index": 23
  },
  {
    "system_row": 1050,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 318,
    "input_i": 12,
    "input_j": 6,
    "output_index": 42
  },
  {
    "system_row": 1053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 0
  },
  {
    "system_row": 1054,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 1055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 1056,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 1057,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 1058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 28
  },
  {
    "system_row": 1059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 1064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 12,
    "input_j": 9,
    "output_index": 24
  },
  {
    "system_row": 1065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 321,
    "input_i": 12,
    "input_j": 9,
    "output_index": 48
  },
  {
    "system_row": 1066,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 12,
    "input_j": 10,
    "output_index": 5
  },
  {
    "system_row": 1067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 322,
    "input_i": 12,
    "input_j": 10,
    "output_index": 29
  },
  {
    "system_row": 1068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 1069,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 33
  },
  {
    "system_row": 1070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 1071,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 1072,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 1073,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 1074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 27
  },
  {
    "system_row": 1075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 31
  },
  {
    "system_row": 1076,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 37
  },
  {
    "system_row": 1077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 39
  },
  {
    "system_row": 1078,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 43
  },
  {
    "system_row": 1079,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 51
  },
  {
    "system_row": 1080,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 12,
    "input_j": 13,
    "output_index": 15
  },
  {
    "system_row": 1082,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 325,
    "input_i": 12,
    "input_j": 13,
    "output_index": 37
  },
  {
    "system_row": 1084,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 12,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 1085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 12,
    "input_j": 14,
    "output_index": 14
  },
  {
    "system_row": 1086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 326,
    "input_i": 12,
    "input_j": 14,
    "output_index": 36
  },
  {
    "system_row": 1088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 1089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 1090,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 40
  },
  {
    "system_row": 1091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 41
  },
  {
    "system_row": 1092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 1093,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 16
  },
  {
    "system_row": 1095,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 1096,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 1097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 1098,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 1100,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 45
  },
  {
    "system_row": 1101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 328,
    "input_i": 12,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 1102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 1103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 1104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 1105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 44
  },
  {
    "system_row": 1106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 1107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 18
  },
  {
    "system_row": 1109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 1110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 1111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 1112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 1114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 47
  },
  {
    "system_row": 1115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 330,
    "input_i": 12,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 1116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 331,
    "input_i": 12,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 1117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 331,
    "input_i": 12,
    "input_j": 19,
    "output_index": 28
  },
  {
    "system_row": 1118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 1119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 1120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 1121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 1122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 332,
    "input_i": 12,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 1124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 333,
    "input_i": 12,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 1125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 333,
    "input_i": 12,
    "input_j": 21,
    "output_index": 48
  },
  {
    "system_row": 1126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 334,
    "input_i": 12,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 1127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 334,
    "input_i": 12,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 1128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 1129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 33
  },
  {
    "system_row": 1130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 1131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 13
  },
  {
    "system_row": 1132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 1133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 27
  },
  {
    "system_row": 1134,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 31
  },
  {
    "system_row": 1135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 1136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 43
  },
  {
    "system_row": 1137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 51
  },
  {
    "system_row": 1140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 12,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 1141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 12,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 1144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 12,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 1145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 337,
    "input_i": 12,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 1148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 1149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 1150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 1151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 1152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 27
  },
  {
    "system_row": 1153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 31
  },
  {
    "system_row": 1154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 1155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 1156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 1157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 51
  },
  {
    "system_row": 1158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 1159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 1160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 1161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 19
  },
  {
    "system_row": 1162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 27
  },
  {
    "system_row": 1163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 31
  },
  {
    "system_row": 1164,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 1165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 39
  },
  {
    "system_row": 1166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 43
  },
  {
    "system_row": 1167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 51
  },
  {
    "system_row": 1168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 7
  },
  {
    "system_row": 1169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 13
  },
  {
    "system_row": 1170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 15
  },
  {
    "system_row": 1171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 19
  },
  {
    "system_row": 1172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 27
  },
  {
    "system_row": 1173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 31
  },
  {
    "system_row": 1174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 37
  },
  {
    "system_row": 1175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 39
  },
  {
    "system_row": 1176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 43
  },
  {
    "system_row": 1177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 51
  },
  {
    "system_row": 1178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 1179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 1180,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 33
  },
  {
    "system_row": 1181,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 1182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 9
  },
  {
    "system_row": 1183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 11
  },
  {
    "system_row": 1184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 33
  },
  {
    "system_row": 1185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 35
  },
  {
    "system_row": 1186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 1187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 1188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 29
  },
  {
    "system_row": 1189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 1190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 5
  },
  {
    "system_row": 1191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 8
  },
  {
    "system_row": 1192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 29
  },
  {
    "system_row": 1193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 32
  },
  {
    "system_row": 1194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 1195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 1196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 1197,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 48
  },
  {
    "system_row": 1198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 1199,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 24
  },
  {
    "system_row": 1200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 46
  },
  {
    "system_row": 1201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 48
  },
  {
    "system_row": 1202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 1203,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 1
  },
  {
    "system_row": 1204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 2
  },
  {
    "system_row": 1205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 3
  },
  {
    "system_row": 1206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 4
  },
  {
    "system_row": 1207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 28
  },
  {
    "system_row": 1208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 6
  },
  {
    "system_row": 1209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 1210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 1211,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 1212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 1213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 30
  },
  {
    "system_row": 1214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 1215,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 44
  },
  {
    "system_row": 1216,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 47
  },
  {
    "system_row": 1217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 49
  },
  {
    "system_row": 1218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 1219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 1220,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 1221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 1222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 26
  },
  {
    "system_row": 1223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 34
  },
  {
    "system_row": 1224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 1225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 41
  },
  {
    "system_row": 1226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 45
  },
  {
    "system_row": 1227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 50
  },
  {
    "system_row": 1228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 1229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 1230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 1231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 1232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 12
  },
  {
    "system_row": 1233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 14
  },
  {
    "system_row": 1234,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 36
  },
  {
    "system_row": 1235,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 38
  },
  {
    "system_row": 1236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 1237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 13
  },
  {
    "system_row": 1238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 1239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 1240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 1241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 1242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 1243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 39
  },
  {
    "system_row": 1244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 43
  },
  {
    "system_row": 1245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 352,
    "input_i": 13,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 1246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 1247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 1248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 1249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 35
  },
  {
    "system_row": 1250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 9
  },
  {
    "system_row": 1251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 1252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 1253,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 354,
    "input_i": 13,
    "input_j": 16,
    "output_index": 35
  },
  {
    "system_row": 1254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 1255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 1256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 1257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 32
  },
  {
    "system_row": 1258,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 5
  },
  {
    "system_row": 1259,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 1260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 1261,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 356,
    "input_i": 13,
    "input_j": 18,
    "output_index": 32
  },
  {
    "system_row": 1262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 1263,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 1264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 1265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 48
  },
  {
    "system_row": 1266,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 1267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 1268,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 46
  },
  {
    "system_row": 1269,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 358,
    "input_i": 13,
    "input_j": 20,
    "output_index": 48
  },
  {
    "system_row": 1270,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 1271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 1
  },
  {
    "system_row": 1272,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 1273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 1274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 1275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 28
  },
  {
    "system_row": 1276,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 1277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 1278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 1279,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 1280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 1281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 30
  },
  {
    "system_row": 1282,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 1283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 44
  },
  {
    "system_row": 1284,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 47
  },
  {
    "system_row": 1285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 49
  },
  {
    "system_row": 1286,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 1287,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 1288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 1289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 1290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 26
  },
  {
    "system_row": 1291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 34
  },
  {
    "system_row": 1292,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 1293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 1294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 45
  },
  {
    "system_row": 1295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 50
  },
  {
    "system_row": 1296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 1297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 1298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 1299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 38
  },
  {
    "system_row": 1300,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 1301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 1302,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 1303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 363,
    "input_i": 13,
    "input_j": 25,
    "output_index": 38
  },
  {
    "system_row": 1485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 1486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 1487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 1488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 1489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 26
  },
  {
    "system_row": 1490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 34
  },
  {
    "system_row": 1491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 1492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 1493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 1494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 50
  },
  {
    "system_row": 1495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 1496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 1497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 1498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 21
  },
  {
    "system_row": 1499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 26
  },
  {
    "system_row": 1500,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 34
  },
  {
    "system_row": 1501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 1502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 41
  },
  {
    "system_row": 1503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 45
  },
  {
    "system_row": 1504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 50
  },
  {
    "system_row": 1505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 10
  },
  {
    "system_row": 1506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 16
  },
  {
    "system_row": 1507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 17
  },
  {
    "system_row": 1508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 21
  },
  {
    "system_row": 1509,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 26
  },
  {
    "system_row": 1510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 34
  },
  {
    "system_row": 1511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 40
  },
  {
    "system_row": 1512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 41
  },
  {
    "system_row": 1513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 45
  },
  {
    "system_row": 1514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 50
  },
  {
    "system_row": 1515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 1516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 1517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 36
  },
  {
    "system_row": 1518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 1519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 12
  },
  {
    "system_row": 1520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 14
  },
  {
    "system_row": 1521,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 36
  },
  {
    "system_row": 1522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 38
  },
  {
    "system_row": 1523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 1524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 1525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 1526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 48
  },
  {
    "system_row": 1527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 1528,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 24
  },
  {
    "system_row": 1529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 46
  },
  {
    "system_row": 1530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 48
  },
  {
    "system_row": 1531,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 1532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 1533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 29
  },
  {
    "system_row": 1534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 1535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 5
  },
  {
    "system_row": 1536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 8
  },
  {
    "system_row": 1537,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 29
  },
  {
    "system_row": 1538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 32
  },
  {
    "system_row": 1539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 1540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 1541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 1542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 1543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 25
  },
  {
    "system_row": 1544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 30
  },
  {
    "system_row": 1545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 1546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 44
  },
  {
    "system_row": 1547,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 47
  },
  {
    "system_row": 1548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 49
  },
  {
    "system_row": 1549,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 1550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 1
  },
  {
    "system_row": 1551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 1552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 3
  },
  {
    "system_row": 1553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 4
  },
  {
    "system_row": 1554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 28
  },
  {
    "system_row": 1555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 1556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 1557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 1558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 1559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 27
  },
  {
    "system_row": 1560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 31
  },
  {
    "system_row": 1561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 1562,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 39
  },
  {
    "system_row": 1563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 43
  },
  {
    "system_row": 1564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 51
  },
  {
    "system_row": 1565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 1566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 1567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 1568,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 1569,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 1570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 11
  },
  {
    "system_row": 1571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 33
  },
  {
    "system_row": 1572,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 35
  },
  {
    "system_row": 1573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 1574,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 16
  },
  {
    "system_row": 1575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 1576,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 1577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 1578,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 1579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 1580,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 41
  },
  {
    "system_row": 1581,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 45
  },
  {
    "system_row": 1582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 430,
    "input_i": 16,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 1583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 1584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 1585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 36
  },
  {
    "system_row": 1586,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 38
  },
  {
    "system_row": 1587,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 1588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 14
  },
  {
    "system_row": 1589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 1590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 432,
    "input_i": 16,
    "input_j": 16,
    "output_index": 38
  },
  {
    "system_row": 1591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 1592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 1593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 1594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 48
  },
  {
    "system_row": 1595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 1596,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 1597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 46
  },
  {
    "system_row": 1598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 434,
    "input_i": 16,
    "input_j": 18,
    "output_index": 48
  },
  {
    "system_row": 1599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 1600,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 1601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 1602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 32
  },
  {
    "system_row": 1603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 5
  },
  {
    "system_row": 1604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 1605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 1606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 436,
    "input_i": 16,
    "input_j": 20,
    "output_index": 32
  },
  {
    "system_row": 1607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 1608,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 1609,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 1610,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 1611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 1612,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 30
  },
  {
    "system_row": 1613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 1614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 44
  },
  {
    "system_row": 1615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 47
  },
  {
    "system_row": 1616,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 49
  },
  {
    "system_row": 1617,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 1618,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 1
  },
  {
    "system_row": 1619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 1620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 1621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 1622,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 28
  },
  {
    "system_row": 1623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 1624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 1625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 1626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 1627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 27
  },
  {
    "system_row": 1628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 31
  },
  {
    "system_row": 1629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 1630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 39
  },
  {
    "system_row": 1631,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 43
  },
  {
    "system_row": 1632,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 51
  },
  {
    "system_row": 1633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 1634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 1635,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 1636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 35
  },
  {
    "system_row": 1637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 1638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 1639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 1640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 441,
    "input_i": 16,
    "input_j": 25,
    "output_index": 35
  },
  {
    "system_row": 1743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 1744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 1745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 1746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 1747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 1748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 30
  },
  {
    "system_row": 1749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 1750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 1751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 1752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 49
  },
  {
    "system_row": 1753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 1754,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 1755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 1756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 23
  },
  {
    "system_row": 1757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 1758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 30
  },
  {
    "system_row": 1759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 1760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 1761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 47
  },
  {
    "system_row": 1762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 49
  },
  {
    "system_row": 1763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 6
  },
  {
    "system_row": 1764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 18
  },
  {
    "system_row": 1765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 20
  },
  {
    "system_row": 1766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 23
  },
  {
    "system_row": 1767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 25
  },
  {
    "system_row": 1768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 30
  },
  {
    "system_row": 1769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 42
  },
  {
    "system_row": 1770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 44
  },
  {
    "system_row": 1771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 47
  },
  {
    "system_row": 1772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 49
  },
  {
    "system_row": 1773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 1774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 1775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 1776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 48
  },
  {
    "system_row": 1777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 22
  },
  {
    "system_row": 1778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 24
  },
  {
    "system_row": 1779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 46
  },
  {
    "system_row": 1780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 48
  },
  {
    "system_row": 1781,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 1782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 1783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 36
  },
  {
    "system_row": 1784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 1785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 1786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 14
  },
  {
    "system_row": 1787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 36
  },
  {
    "system_row": 1788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 38
  },
  {
    "system_row": 1789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 1790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 1791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 1792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 1793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 1794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 11
  },
  {
    "system_row": 1795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 33
  },
  {
    "system_row": 1796,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 35
  },
  {
    "system_row": 1797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 10
  },
  {
    "system_row": 1798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 16
  },
  {
    "system_row": 1799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 1800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 1801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 26
  },
  {
    "system_row": 1802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 34
  },
  {
    "system_row": 1803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 1804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 41
  },
  {
    "system_row": 1805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 45
  },
  {
    "system_row": 1806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 50
  },
  {
    "system_row": 1807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 1808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 1809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 1810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 1811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 27
  },
  {
    "system_row": 1812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 31
  },
  {
    "system_row": 1813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 1814,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 39
  },
  {
    "system_row": 1815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 43
  },
  {
    "system_row": 1816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 51
  },
  {
    "system_row": 1817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 1818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 1
  },
  {
    "system_row": 1819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 2
  },
  {
    "system_row": 1820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 3
  },
  {
    "system_row": 1821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 1822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 28
  },
  {
    "system_row": 1823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 1824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 1825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 1826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 1827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 5
  },
  {
    "system_row": 1828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 8
  },
  {
    "system_row": 1829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 29
  },
  {
    "system_row": 1830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 32
  },
  {
    "system_row": 1831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 1832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 18
  },
  {
    "system_row": 1833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 20
  },
  {
    "system_row": 1834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 1835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 1836,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 1837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 1838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 44
  },
  {
    "system_row": 1839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 47
  },
  {
    "system_row": 1840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 482,
    "input_i": 18,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 1841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 1842,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 1843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 1844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 48
  },
  {
    "system_row": 1845,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 1846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 1847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 46
  },
  {
    "system_row": 1848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 484,
    "input_i": 18,
    "input_j": 16,
    "output_index": 48
  },
  {
    "system_row": 1849,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 12
  },
  {
    "system_row": 1850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 1851,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 1852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 38
  },
  {
    "system_row": 1853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 1854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 14
  },
  {
    "system_row": 1855,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 1856,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 486,
    "input_i": 18,
    "input_j": 18,
    "output_index": 38
  },
  {
    "system_row": 1857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 9
  },
  {
    "system_row": 1858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 1859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 1860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 35
  },
  {
    "system_row": 1861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 1862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 1863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 1864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 488,
    "input_i": 18,
    "input_j": 20,
    "output_index": 35
  },
  {
    "system_row": 1865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 1866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 16
  },
  {
    "system_row": 1867,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 1868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 1869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 26
  },
  {
    "system_row": 1870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 34
  },
  {
    "system_row": 1871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 1872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 41
  },
  {
    "system_row": 1873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 45
  },
  {
    "system_row": 1874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 50
  },
  {
    "system_row": 1875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 1876,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 1877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 1878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 1879,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 27
  },
  {
    "system_row": 1880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 31
  },
  {
    "system_row": 1881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 1882,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 39
  },
  {
    "system_row": 1883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 43
  },
  {
    "system_row": 1884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 51
  },
  {
    "system_row": 1885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 1886,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 1
  },
  {
    "system_row": 1887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 1888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 1889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 1890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 28
  },
  {
    "system_row": 1891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 1892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 1893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 1894,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 32
  },
  {
    "system_row": 1895,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 5
  },
  {
    "system_row": 1896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 1897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 29
  },
  {
    "system_row": 1898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 493,
    "input_i": 18,
    "input_j": 25,
    "output_index": 32
  },
  {
    "system_row": 2113,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 2114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 2115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 46
  },
  {
    "system_row": 2116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 2118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 22,
    "input_j": 1,
    "output_index": 24
  },
  {
    "system_row": 2120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 573,
    "input_i": 22,
    "input_j": 1,
    "output_index": 48
  },
  {
    "system_row": 2122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 574,
    "input_i": 22,
    "input_j": 2,
    "output_index": 46
  },
  {
    "system_row": 2123,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 2124,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 2125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 2126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 23
  },
  {
    "system_row": 2127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 2128,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 30
  },
  {
    "system_row": 2129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 42
  },
  {
    "system_row": 2130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 44
  },
  {
    "system_row": 2131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 47
  },
  {
    "system_row": 2132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 49
  },
  {
    "system_row": 2133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 22,
    "input_j": 4,
    "output_index": 20
  },
  {
    "system_row": 2135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 576,
    "input_i": 22,
    "input_j": 4,
    "output_index": 42
  },
  {
    "system_row": 2137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 10
  },
  {
    "system_row": 2138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 2139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 17
  },
  {
    "system_row": 2140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 2141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 26
  },
  {
    "system_row": 2142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 34
  },
  {
    "system_row": 2143,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 40
  },
  {
    "system_row": 2144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 41
  },
  {
    "system_row": 2145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 45
  },
  {
    "system_row": 2146,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 50
  },
  {
    "system_row": 2147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 22,
    "input_j": 6,
    "output_index": 17
  },
  {
    "system_row": 2149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 578,
    "input_i": 22,
    "input_j": 6,
    "output_index": 40
  },
  {
    "system_row": 2151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 2152,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 2153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 2154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 2155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 27
  },
  {
    "system_row": 2156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 31
  },
  {
    "system_row": 2157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 2158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 39
  },
  {
    "system_row": 2159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 2160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 51
  },
  {
    "system_row": 2161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 22,
    "input_j": 8,
    "output_index": 15
  },
  {
    "system_row": 2163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 580,
    "input_i": 22,
    "input_j": 8,
    "output_index": 37
  },
  {
    "system_row": 2165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 22,
    "input_j": 9,
    "output_index": 14
  },
  {
    "system_row": 2166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 581,
    "input_i": 22,
    "input_j": 9,
    "output_index": 38
  },
  {
    "system_row": 2167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 22,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 2168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 582,
    "input_i": 22,
    "input_j": 10,
    "output_index": 35
  },
  {
    "system_row": 2169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 22,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 2170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 583,
    "input_i": 22,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 2171,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 0
  },
  {
    "system_row": 2172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 2173,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 2
  },
  {
    "system_row": 2174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 2175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 2176,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 28
  },
  {
    "system_row": 2177,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 2182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 22,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 2183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 22,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 2184,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 586,
    "input_i": 22,
    "input_j": 14,
    "output_index": 46
  },
  {
    "system_row": 2186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 2187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 2188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 2189,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 2190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 2191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 2192,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 47
  },
  {
    "system_row": 2193,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 49
  },
  {
    "system_row": 2196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 22,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 2197,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 22,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 2200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 22,
    "input_j": 16,
    "output_index": 42
  },
  {
    "system_row": 2201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 588,
    "input_i": 22,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 2204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 2205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 2206,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 2207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 2208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 2209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 2210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 45
  },
  {
    "system_row": 2211,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 2214,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 590,
    "input_i": 22,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 2215,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 590,
    "input_i": 22,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 2218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 590,
    "input_i": 22,
    "input_j": 18,
    "output_index": 40
  },
  {
    "system_row": 2219,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 590,
    "input_i": 22,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 2222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 2223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 2224,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 2225,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 27
  },
  {
    "system_row": 2226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 2227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 2228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 43
  },
  {
    "system_row": 2229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 51
  },
  {
    "system_row": 2232,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 22,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 2233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 22,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 2236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 22,
    "input_j": 20,
    "output_index": 37
  },
  {
    "system_row": 2237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 592,
    "input_i": 22,
    "input_j": 20,
    "output_index": 39
  },
  {
    "system_row": 2240,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 22,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 2241,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 593,
    "input_i": 22,
    "input_j": 21,
    "output_index": 38
  },
  {
    "system_row": 2242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 22,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 2243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 594,
    "input_i": 22,
    "input_j": 22,
    "output_index": 35
  },
  {
    "system_row": 2244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 22,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 2245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 595,
    "input_i": 22,
    "input_j": 23,
    "output_index": 32
  },
  {
    "system_row": 2246,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 22,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 2247,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 596,
    "input_i": 22,
    "input_j": 24,
    "output_index": 28
  },
  {
    "system_row": 2248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 2249,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 2250,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 2251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 2252,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 597,
    "input_i": 22,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 2389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 2390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 2391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 2392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 2393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 651,
    "input_i": 25,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 2395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 651,
    "input_i": 25,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 2399,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 2400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 2402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 655,
    "input_i": 25,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 2403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 655,
    "input_i": 25,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 2405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 657,
    "input_i": 25,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 2406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 657,
    "input_i": 25,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 2408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 659,
    "input_i": 25,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 2409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 659,
    "input_i": 25,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 2410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 660,
    "input_i": 25,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 2411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 660,
    "input_i": 25,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 2412,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 661,
    "input_i": 25,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 2414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 662,
    "input_i": 25,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 2415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 662,
    "input_i": 25,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 2417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 664,
    "input_i": 25,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 2420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 664,
    "input_i": 25,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 2421,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 664,
    "input_i": 25,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 2422,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 664,
    "input_i": 25,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 2423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 664,
    "input_i": 25,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 2426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 664,
    "input_i": 25,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 2427,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 665,
    "input_i": 25,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 2428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 666,
    "input_i": 25,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 2430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 667,
    "input_i": 25,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 2432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 668,
    "input_i": 25,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 2433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 669,
    "input_i": 25,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 2435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 670,
    "input_i": 25,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 2436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 671,
    "input_i": 25,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 2437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 671,
    "input_i": 25,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 2438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 672,
    "input_i": 25,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 2439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 672,
    "input_i": 25,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 2440,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 673,
    "input_i": 25,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 674,
    "input_i": 25,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 2443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 675,
    "input_i": 25,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 2445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 2446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 2447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 2448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 2449,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 677,
    "input_i": 26,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 2451,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 677,
    "input_i": 26,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 2455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 679,
    "input_i": 26,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 2456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 679,
    "input_i": 26,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 2458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 2459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 2461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 2462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 2464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 685,
    "input_i": 26,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 2465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 685,
    "input_i": 26,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 2466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 686,
    "input_i": 26,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 2468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 687,
    "input_i": 26,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 2469,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 687,
    "input_i": 26,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 2470,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 688,
    "input_i": 26,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 2471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 688,
    "input_i": 26,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 2473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 690,
    "input_i": 26,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 2476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 690,
    "input_i": 26,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 2477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 690,
    "input_i": 26,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 2478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 690,
    "input_i": 26,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 2479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 690,
    "input_i": 26,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 2482,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 690,
    "input_i": 26,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 2483,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 2485,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 692,
    "input_i": 26,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 2486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 693,
    "input_i": 26,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 2487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 694,
    "input_i": 26,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 2489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 2491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 696,
    "input_i": 26,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 2492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 26,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 2493,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 697,
    "input_i": 26,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 2494,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 698,
    "input_i": 26,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 2496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 26,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 2497,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 699,
    "input_i": 26,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 2498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 700,
    "input_i": 26,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 2499,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 701,
    "input_i": 26,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 2501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 2502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 2503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 2504,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 2505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 27,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 2507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 703,
    "input_i": 27,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 2511,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 27,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 2512,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 705,
    "input_i": 27,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 2514,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 2515,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 2517,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 2518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 2520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 711,
    "input_i": 27,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 2522,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 27,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 2523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 712,
    "input_i": 27,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 2524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 27,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 2525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 713,
    "input_i": 27,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 2526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 27,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 2527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 714,
    "input_i": 27,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 2529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 27,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 2532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 27,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 2533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 27,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 2534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 27,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 2535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 27,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 2538,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 716,
    "input_i": 27,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 2539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 2541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 718,
    "input_i": 27,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 2542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 719,
    "input_i": 27,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2544,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 720,
    "input_i": 27,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 2545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 721,
    "input_i": 27,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 2546,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 722,
    "input_i": 27,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 2548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 723,
    "input_i": 27,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 2550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 27,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 2551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 724,
    "input_i": 27,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 2552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 27,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 2553,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 725,
    "input_i": 27,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 2554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 726,
    "input_i": 27,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 2555,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 727,
    "input_i": 27,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 2557,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 2558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 2559,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 2560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 2561,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 728,
    "input_i": 28,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 2563,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 28,
    "input_j": 1,
    "output_index": 0
  },
  {
    "system_row": 2564,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 28,
    "input_j": 1,
    "output_index": 1
  },
  {
    "system_row": 2565,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 28,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 2566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 729,
    "input_i": 28,
    "input_j": 1,
    "output_index": 3
  },
  {
    "system_row": 2575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 731,
    "input_i": 28,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 2576,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 731,
    "input_i": 28,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 2577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 731,
    "input_i": 28,
    "input_j": 3,
    "output_index": 29
  },
  {
    "system_row": 2583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 733,
    "input_i": 28,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 2584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 733,
    "input_i": 28,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 2585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 733,
    "input_i": 28,
    "input_j": 5,
    "output_index": 33
  },
  {
    "system_row": 2591,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 735,
    "input_i": 28,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 2592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 735,
    "input_i": 28,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 2593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 735,
    "input_i": 28,
    "input_j": 7,
    "output_index": 36
  },
  {
    "system_row": 2601,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 737,
    "input_i": 28,
    "input_j": 9,
    "output_index": 15
  },
  {
    "system_row": 2605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 737,
    "input_i": 28,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 2611,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 738,
    "input_i": 28,
    "input_j": 10,
    "output_index": 17
  },
  {
    "system_row": 2615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 738,
    "input_i": 28,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 2621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 739,
    "input_i": 28,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 2625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 739,
    "input_i": 28,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 2629,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 740,
    "input_i": 28,
    "input_j": 12,
    "output_index": 22
  },
  {
    "system_row": 2630,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 740,
    "input_i": 28,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 2631,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 740,
    "input_i": 28,
    "input_j": 12,
    "output_index": 46
  },
  {
    "system_row": 2641,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 742,
    "input_i": 28,
    "input_j": 14,
    "output_index": 4
  },
  {
    "system_row": 2645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 743,
    "input_i": 28,
    "input_j": 15,
    "output_index": 29
  },
  {
    "system_row": 2648,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 744,
    "input_i": 28,
    "input_j": 16,
    "output_index": 8
  },
  {
    "system_row": 2649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 744,
    "input_i": 28,
    "input_j": 16,
    "output_index": 29
  },
  {
    "system_row": 2653,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 745,
    "input_i": 28,
    "input_j": 17,
    "output_index": 33
  },
  {
    "system_row": 2656,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 746,
    "input_i": 28,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 2657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 746,
    "input_i": 28,
    "input_j": 18,
    "output_index": 33
  },
  {
    "system_row": 2661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 747,
    "input_i": 28,
    "input_j": 19,
    "output_index": 36
  },
  {
    "system_row": 2664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 748,
    "input_i": 28,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 2665,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 748,
    "input_i": 28,
    "input_j": 20,
    "output_index": 36
  },
  {
    "system_row": 2669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 749,
    "input_i": 28,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 2673,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 749,
    "input_i": 28,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 2679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 750,
    "input_i": 28,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 2683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 750,
    "input_i": 28,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 2689,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 751,
    "input_i": 28,
    "input_j": 23,
    "output_index": 20
  },
  {
    "system_row": 2693,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 751,
    "input_i": 28,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 2699,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 752,
    "input_i": 28,
    "input_j": 24,
    "output_index": 46
  },
  {
    "system_row": 2702,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 753,
    "input_i": 28,
    "input_j": 25,
    "output_index": 24
  },
  {
    "system_row": 2703,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 753,
    "input_i": 28,
    "input_j": 25,
    "output_index": 46
  },
  {
    "system_row": 2705,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 2706,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 32
  },
  {
    "system_row": 2707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 8
  },
  {
    "system_row": 2710,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 757,
    "input_i": 29,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 2711,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 757,
    "input_i": 29,
    "input_j": 3,
    "output_index": 28
  },
  {
    "system_row": 2714,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 2715,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 2716,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 37
  },
  {
    "system_row": 2717,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 39
  },
  {
    "system_row": 2720,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 2721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 2722,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 40
  },
  {
    "system_row": 2723,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 2726,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 763,
    "input_i": 29,
    "input_j": 9,
    "output_index": 33
  },
  {
    "system_row": 2727,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 764,
    "input_i": 29,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 2728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 2729,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 2730,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 2731,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 2732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 2733,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 30
  },
  {
    "system_row": 2734,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 42
  },
  {
    "system_row": 2735,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 2736,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 49
  },
  {
    "system_row": 2741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 29,
    "input_j": 14,
    "output_index": 5
  },
  {
    "system_row": 2743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 768,
    "input_i": 29,
    "input_j": 14,
    "output_index": 29
  },
  {
    "system_row": 2745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 2746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 2747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 1
  },
  {
    "system_row": 2748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 2
  },
  {
    "system_row": 2749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 3
  },
  {
    "system_row": 2751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 2753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 2755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 7
  },
  {
    "system_row": 2757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 19
  },
  {
    "system_row": 2758,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 27
  },
  {
    "system_row": 2759,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 31
  },
  {
    "system_row": 2760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 2762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 772,
    "input_i": 29,
    "input_j": 18,
    "output_index": 51
  },
  {
    "system_row": 2763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 2765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 2767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 10
  },
  {
    "system_row": 2769,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 21
  },
  {
    "system_row": 2770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 26
  },
  {
    "system_row": 2771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 34
  },
  {
    "system_row": 2772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 2774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 774,
    "input_i": 29,
    "input_j": 20,
    "output_index": 50
  },
  {
    "system_row": 2775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 775,
    "input_i": 29,
    "input_j": 21,
    "output_index": 33
  },
  {
    "system_row": 2776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 776,
    "input_i": 29,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 2777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 777,
    "input_i": 29,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 2778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 2779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 2780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 20
  },
  {
    "system_row": 2782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 2784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 2785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 2786,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 2787,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 2788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 30,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 2790,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 781,
    "input_i": 30,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 2794,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 2795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 2797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 2798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 2800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 2801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 2803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 30,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 2804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 789,
    "input_i": 30,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 2805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 30,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 2806,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 790,
    "input_i": 30,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 2807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 791,
    "input_i": 30,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 2809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 30,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 2810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 792,
    "input_i": 30,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 2812,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 30,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 2815,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 30,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 2816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 30,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 2817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 30,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 2818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 30,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 2821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 794,
    "input_i": 30,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 2822,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 2823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 796,
    "input_i": 30,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 2825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 797,
    "input_i": 30,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 2827,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 798,
    "input_i": 30,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 2828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 799,
    "input_i": 30,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 2830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 800,
    "input_i": 30,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 2831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 801,
    "input_i": 30,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 2832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 801,
    "input_i": 30,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 2833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 802,
    "input_i": 30,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 2834,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 802,
    "input_i": 30,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 2835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 803,
    "input_i": 30,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 2837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 804,
    "input_i": 30,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 2838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 805,
    "input_i": 30,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 2840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 2841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 2842,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 2843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 2844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 2846,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 2850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 2851,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 2853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 811,
    "input_i": 31,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 2854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 811,
    "input_i": 31,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 2856,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 2857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 2859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 815,
    "input_i": 31,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 2861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 816,
    "input_i": 31,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 2862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 816,
    "input_i": 31,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 2863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 817,
    "input_i": 31,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 2864,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 817,
    "input_i": 31,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 2865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 818,
    "input_i": 31,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 2866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 818,
    "input_i": 31,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 2868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 2871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 2872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 2873,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 2874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 2877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 820,
    "input_i": 31,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 2878,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 2880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 822,
    "input_i": 31,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 2881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 823,
    "input_i": 31,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 2883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 824,
    "input_i": 31,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 2884,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 825,
    "input_i": 31,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 2885,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 826,
    "input_i": 31,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 2887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 827,
    "input_i": 31,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 2889,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 828,
    "input_i": 31,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 2890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 828,
    "input_i": 31,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 2891,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 829,
    "input_i": 31,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 2892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 829,
    "input_i": 31,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 2893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 830,
    "input_i": 31,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 2894,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 831,
    "input_i": 31,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 2896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 832,
    "input_i": 32,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 2898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 832,
    "input_i": 32,
    "input_j": 0,
    "output_index": 29
  },
  {
    "system_row": 2902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 833,
    "input_i": 32,
    "input_j": 1,
    "output_index": 29
  },
  {
    "system_row": 2906,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 0
  },
  {
    "system_row": 2907,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 1
  },
  {
    "system_row": 2908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 2
  },
  {
    "system_row": 2909,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 3
  },
  {
    "system_row": 2910,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 835,
    "input_i": 32,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 2914,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 7
  },
  {
    "system_row": 2915,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 2917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 19
  },
  {
    "system_row": 2918,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 27
  },
  {
    "system_row": 2919,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 31
  },
  {
    "system_row": 2920,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 37
  },
  {
    "system_row": 2922,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 43
  },
  {
    "system_row": 2923,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 837,
    "input_i": 32,
    "input_j": 5,
    "output_index": 51
  },
  {
    "system_row": 2928,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 10
  },
  {
    "system_row": 2929,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 2931,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 21
  },
  {
    "system_row": 2932,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 26
  },
  {
    "system_row": 2933,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 34
  },
  {
    "system_row": 2934,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 40
  },
  {
    "system_row": 2936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 2937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 839,
    "input_i": 32,
    "input_j": 7,
    "output_index": 50
  },
  {
    "system_row": 2942,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 841,
    "input_i": 32,
    "input_j": 9,
    "output_index": 11
  },
  {
    "system_row": 2944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 842,
    "input_i": 32,
    "input_j": 10,
    "output_index": 14
  },
  {
    "system_row": 2947,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 843,
    "input_i": 32,
    "input_j": 11,
    "output_index": 46
  },
  {
    "system_row": 2950,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 844,
    "input_i": 32,
    "input_j": 12,
    "output_index": 20
  },
  {
    "system_row": 2951,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 844,
    "input_i": 32,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 2954,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 844,
    "input_i": 32,
    "input_j": 12,
    "output_index": 42
  },
  {
    "system_row": 2955,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 844,
    "input_i": 32,
    "input_j": 12,
    "output_index": 44
  },
  {
    "system_row": 2967,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 846,
    "input_i": 32,
    "input_j": 14,
    "output_index": 8
  },
  {
    "system_row": 2968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 846,
    "input_i": 32,
    "input_j": 14,
    "output_index": 29
  },
  {
    "system_row": 2970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 847,
    "input_i": 32,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 2979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 848,
    "input_i": 32,
    "input_j": 16,
    "output_index": 4
  },
  {
    "system_row": 2983,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 849,
    "input_i": 32,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 2986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 849,
    "input_i": 32,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 2991,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 850,
    "input_i": 32,
    "input_j": 18,
    "output_index": 15
  },
  {
    "system_row": 2995,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 850,
    "input_i": 32,
    "input_j": 18,
    "output_index": 37
  },
  {
    "system_row": 3001,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 851,
    "input_i": 32,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 3004,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 851,
    "input_i": 32,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 3009,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 852,
    "input_i": 32,
    "input_j": 20,
    "output_index": 17
  },
  {
    "system_row": 3013,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 852,
    "input_i": 32,
    "input_j": 20,
    "output_index": 40
  },
  {
    "system_row": 3017,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 853,
    "input_i": 32,
    "input_j": 21,
    "output_index": 11
  },
  {
    "system_row": 3019,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 854,
    "input_i": 32,
    "input_j": 22,
    "output_index": 14
  },
  {
    "system_row": 3022,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 855,
    "input_i": 32,
    "input_j": 23,
    "output_index": 46
  },
  {
    "system_row": 3023,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 856,
    "input_i": 32,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 3025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 856,
    "input_i": 32,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 3027,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 857,
    "input_i": 32,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 3030,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 857,
    "input_i": 32,
    "input_j": 25,
    "output_index": 23
  },
  {
    "system_row": 3031,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 857,
    "input_i": 32,
    "input_j": 25,
    "output_index": 25
  },
  {
    "system_row": 3032,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 857,
    "input_i": 32,
    "input_j": 25,
    "output_index": 30
  },
  {
    "system_row": 3033,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 857,
    "input_i": 32,
    "input_j": 25,
    "output_index": 42
  },
  {
    "system_row": 3036,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 857,
    "input_i": 32,
    "input_j": 25,
    "output_index": 49
  },
  {
    "system_row": 3037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 3038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 35
  },
  {
    "system_row": 3039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 859,
    "input_i": 33,
    "input_j": 1,
    "output_index": 11
  },
  {
    "system_row": 3042,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 15
  },
  {
    "system_row": 3043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 3044,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 37
  },
  {
    "system_row": 3045,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 39
  },
  {
    "system_row": 3048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 3049,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 28
  },
  {
    "system_row": 3052,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 3053,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 3054,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 42
  },
  {
    "system_row": 3055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 44
  },
  {
    "system_row": 3058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 867,
    "input_i": 33,
    "input_j": 9,
    "output_index": 29
  },
  {
    "system_row": 3059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 868,
    "input_i": 33,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 3060,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 36
  },
  {
    "system_row": 3061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 3062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 3063,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 3064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 3065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 34
  },
  {
    "system_row": 3066,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 40
  },
  {
    "system_row": 3067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 3068,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 3073,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 872,
    "input_i": 33,
    "input_j": 14,
    "output_index": 9
  },
  {
    "system_row": 3075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 872,
    "input_i": 33,
    "input_j": 14,
    "output_index": 33
  },
  {
    "system_row": 3077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 3079,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 3081,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 7
  },
  {
    "system_row": 3083,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 19
  },
  {
    "system_row": 3084,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 27
  },
  {
    "system_row": 3085,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 31
  },
  {
    "system_row": 3086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 37
  },
  {
    "system_row": 3088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 874,
    "input_i": 33,
    "input_j": 16,
    "output_index": 51
  },
  {
    "system_row": 3089,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 3090,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 3091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 1
  },
  {
    "system_row": 3092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 2
  },
  {
    "system_row": 3093,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 3
  },
  {
    "system_row": 3095,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 3097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 3099,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 6
  },
  {
    "system_row": 3101,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 23
  },
  {
    "system_row": 3102,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 25
  },
  {
    "system_row": 3103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 30
  },
  {
    "system_row": 3104,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 3106,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 878,
    "input_i": 33,
    "input_j": 20,
    "output_index": 49
  },
  {
    "system_row": 3107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 879,
    "input_i": 33,
    "input_j": 21,
    "output_index": 29
  },
  {
    "system_row": 3108,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 880,
    "input_i": 33,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 3109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 881,
    "input_i": 33,
    "input_j": 23,
    "output_index": 36
  },
  {
    "system_row": 3110,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 3111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 3112,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 17
  },
  {
    "system_row": 3114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 3116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 3117,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 3118,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 3119,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 3120,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 3122,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 3126,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 887,
    "input_i": 34,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 3127,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 887,
    "input_i": 34,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 3129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 3130,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 3132,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 3133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 3135,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 893,
    "input_i": 34,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 3136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 893,
    "input_i": 34,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 3137,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 894,
    "input_i": 34,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 3139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 895,
    "input_i": 34,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 3140,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 895,
    "input_i": 34,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 3141,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 34,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 3142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 896,
    "input_i": 34,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 3144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 3147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 3148,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 3149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 3150,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 3153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 898,
    "input_i": 34,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 3154,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 3156,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 900,
    "input_i": 34,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 3157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 901,
    "input_i": 34,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 3158,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 902,
    "input_i": 34,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 3160,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 903,
    "input_i": 34,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 3162,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 904,
    "input_i": 34,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 3163,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 905,
    "input_i": 34,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 3164,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 905,
    "input_i": 34,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 3165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 906,
    "input_i": 34,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 3167,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 34,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 3168,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 907,
    "input_i": 34,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 3169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 908,
    "input_i": 34,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 3170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 909,
    "input_i": 34,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 3172,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 35,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 3174,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 910,
    "input_i": 35,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 3178,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 911,
    "input_i": 35,
    "input_j": 1,
    "output_index": 33
  },
  {
    "system_row": 3182,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 7
  },
  {
    "system_row": 3183,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 3185,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 19
  },
  {
    "system_row": 3186,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 27
  },
  {
    "system_row": 3187,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 31
  },
  {
    "system_row": 3188,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 37
  },
  {
    "system_row": 3190,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 43
  },
  {
    "system_row": 3191,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 913,
    "input_i": 35,
    "input_j": 3,
    "output_index": 51
  },
  {
    "system_row": 3196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 0
  },
  {
    "system_row": 3197,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 3198,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 3199,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 3200,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 915,
    "input_i": 35,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 3204,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 3205,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 3207,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 23
  },
  {
    "system_row": 3208,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 3209,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 30
  },
  {
    "system_row": 3210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 42
  },
  {
    "system_row": 3212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 3213,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 917,
    "input_i": 35,
    "input_j": 7,
    "output_index": 49
  },
  {
    "system_row": 3218,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 919,
    "input_i": 35,
    "input_j": 9,
    "output_index": 8
  },
  {
    "system_row": 3221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 920,
    "input_i": 35,
    "input_j": 10,
    "output_index": 46
  },
  {
    "system_row": 3222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 921,
    "input_i": 35,
    "input_j": 11,
    "output_index": 14
  },
  {
    "system_row": 3226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 922,
    "input_i": 35,
    "input_j": 12,
    "output_index": 17
  },
  {
    "system_row": 3227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 922,
    "input_i": 35,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 3230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 922,
    "input_i": 35,
    "input_j": 12,
    "output_index": 40
  },
  {
    "system_row": 3231,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 922,
    "input_i": 35,
    "input_j": 12,
    "output_index": 41
  },
  {
    "system_row": 3243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 924,
    "input_i": 35,
    "input_j": 14,
    "output_index": 11
  },
  {
    "system_row": 3244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 924,
    "input_i": 35,
    "input_j": 14,
    "output_index": 33
  },
  {
    "system_row": 3248,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 925,
    "input_i": 35,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 3251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 925,
    "input_i": 35,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 3256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 926,
    "input_i": 35,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 3260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 926,
    "input_i": 35,
    "input_j": 16,
    "output_index": 37
  },
  {
    "system_row": 3264,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 927,
    "input_i": 35,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 3273,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 928,
    "input_i": 35,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 3277,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 929,
    "input_i": 35,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 3280,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 929,
    "input_i": 35,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 3285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 930,
    "input_i": 35,
    "input_j": 20,
    "output_index": 20
  },
  {
    "system_row": 3289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 930,
    "input_i": 35,
    "input_j": 20,
    "output_index": 42
  },
  {
    "system_row": 3293,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 931,
    "input_i": 35,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 3296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 932,
    "input_i": 35,
    "input_j": 22,
    "output_index": 46
  },
  {
    "system_row": 3297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 933,
    "input_i": 35,
    "input_j": 23,
    "output_index": 14
  },
  {
    "system_row": 3299,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 934,
    "input_i": 35,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 3301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 934,
    "input_i": 35,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 3303,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 935,
    "input_i": 35,
    "input_j": 25,
    "output_index": 10
  },
  {
    "system_row": 3306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 935,
    "input_i": 35,
    "input_j": 25,
    "output_index": 21
  },
  {
    "system_row": 3307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 935,
    "input_i": 35,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 3308,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 935,
    "input_i": 35,
    "input_j": 25,
    "output_index": 34
  },
  {
    "system_row": 3309,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 935,
    "input_i": 35,
    "input_j": 25,
    "output_index": 40
  },
  {
    "system_row": 3312,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 935,
    "input_i": 35,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 3313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 3314,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 38
  },
  {
    "system_row": 3315,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 937,
    "input_i": 36,
    "input_j": 1,
    "output_index": 14
  },
  {
    "system_row": 3318,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 3319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 21
  },
  {
    "system_row": 3320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 40
  },
  {
    "system_row": 3321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 41
  },
  {
    "system_row": 3324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 3325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 23
  },
  {
    "system_row": 3326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 42
  },
  {
    "system_row": 3327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 44
  },
  {
    "system_row": 3330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 3331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 28
  },
  {
    "system_row": 3334,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 945,
    "input_i": 36,
    "input_j": 9,
    "output_index": 24
  },
  {
    "system_row": 3335,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 946,
    "input_i": 36,
    "input_j": 10,
    "output_index": 29
  },
  {
    "system_row": 3336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 33
  },
  {
    "system_row": 3337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 3338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 3339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 3340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 27
  },
  {
    "system_row": 3341,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 31
  },
  {
    "system_row": 3342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 37
  },
  {
    "system_row": 3343,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 43
  },
  {
    "system_row": 3344,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 51
  },
  {
    "system_row": 3349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 950,
    "input_i": 36,
    "input_j": 14,
    "output_index": 12
  },
  {
    "system_row": 3351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 950,
    "input_i": 36,
    "input_j": 14,
    "output_index": 36
  },
  {
    "system_row": 3353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 3355,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 40
  },
  {
    "system_row": 3357,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 10
  },
  {
    "system_row": 3359,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 21
  },
  {
    "system_row": 3360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 26
  },
  {
    "system_row": 3361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 34
  },
  {
    "system_row": 3362,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 3364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 952,
    "input_i": 36,
    "input_j": 16,
    "output_index": 50
  },
  {
    "system_row": 3365,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 3367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 3369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 6
  },
  {
    "system_row": 3371,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 23
  },
  {
    "system_row": 3372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 25
  },
  {
    "system_row": 3373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 30
  },
  {
    "system_row": 3374,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 3376,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 954,
    "input_i": 36,
    "input_j": 18,
    "output_index": 49
  },
  {
    "system_row": 3377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 3378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 3379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 1
  },
  {
    "system_row": 3380,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 2
  },
  {
    "system_row": 3381,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 3
  },
  {
    "system_row": 3383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 957,
    "input_i": 36,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 3384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 958,
    "input_i": 36,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 3385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 959,
    "input_i": 36,
    "input_j": 23,
    "output_index": 33
  },
  {
    "system_row": 3386,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 3387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 3388,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 15
  },
  {
    "system_row": 3390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 3392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 3393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 3394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 3395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 3396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 3398,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 3402,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 3403,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 3405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 3406,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 3408,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 3409,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 3411,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 971,
    "input_i": 37,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 3413,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 972,
    "input_i": 37,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 3414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 972,
    "input_i": 37,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 3415,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 3416,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 3417,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 3418,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 3420,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 3423,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 3424,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 3425,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 3426,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 3429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 976,
    "input_i": 37,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 3430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 3432,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 978,
    "input_i": 37,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 3433,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 979,
    "input_i": 37,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 3435,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 980,
    "input_i": 37,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 3436,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 3437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 982,
    "input_i": 37,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 3439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 983,
    "input_i": 37,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 3441,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 3442,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 3443,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 985,
    "input_i": 37,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 3444,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 985,
    "input_i": 37,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 3445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 986,
    "input_i": 37,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 3446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 3448,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 38,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 3450,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 988,
    "input_i": 38,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 3454,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 989,
    "input_i": 38,
    "input_j": 1,
    "output_index": 36
  },
  {
    "system_row": 3458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 10
  },
  {
    "system_row": 3459,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 3461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 21
  },
  {
    "system_row": 3462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 26
  },
  {
    "system_row": 3463,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 34
  },
  {
    "system_row": 3464,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 40
  },
  {
    "system_row": 3466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 45
  },
  {
    "system_row": 3467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 991,
    "input_i": 38,
    "input_j": 3,
    "output_index": 50
  },
  {
    "system_row": 3472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 3473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 3475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 23
  },
  {
    "system_row": 3476,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 3477,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 30
  },
  {
    "system_row": 3478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 42
  },
  {
    "system_row": 3480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 3481,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 993,
    "input_i": 38,
    "input_j": 5,
    "output_index": 49
  },
  {
    "system_row": 3486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 0
  },
  {
    "system_row": 3487,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 3488,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 3489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 3490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 995,
    "input_i": 38,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 3495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 997,
    "input_i": 38,
    "input_j": 9,
    "output_index": 46
  },
  {
    "system_row": 3496,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 998,
    "input_i": 38,
    "input_j": 10,
    "output_index": 8
  },
  {
    "system_row": 3498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 999,
    "input_i": 38,
    "input_j": 11,
    "output_index": 11
  },
  {
    "system_row": 3502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 38,
    "input_j": 12,
    "output_index": 15
  },
  {
    "system_row": 3503,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 38,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 3506,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 38,
    "input_j": 12,
    "output_index": 37
  },
  {
    "system_row": 3507,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1000,
    "input_i": 38,
    "input_j": 12,
    "output_index": 39
  },
  {
    "system_row": 3519,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 38,
    "input_j": 14,
    "output_index": 14
  },
  {
    "system_row": 3520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1002,
    "input_i": 38,
    "input_j": 14,
    "output_index": 36
  },
  {
    "system_row": 3524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1003,
    "input_i": 38,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 3527,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1003,
    "input_i": 38,
    "input_j": 15,
    "output_index": 40
  },
  {
    "system_row": 3532,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1004,
    "input_i": 38,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 3536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1004,
    "input_i": 38,
    "input_j": 16,
    "output_index": 40
  },
  {
    "system_row": 3542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1005,
    "input_i": 38,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 3545,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1005,
    "input_i": 38,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 3550,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1006,
    "input_i": 38,
    "input_j": 18,
    "output_index": 20
  },
  {
    "system_row": 3554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1006,
    "input_i": 38,
    "input_j": 18,
    "output_index": 42
  },
  {
    "system_row": 3558,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1007,
    "input_i": 38,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 3567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1008,
    "input_i": 38,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 3570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1009,
    "input_i": 38,
    "input_j": 21,
    "output_index": 46
  },
  {
    "system_row": 3571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1010,
    "input_i": 38,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 3573,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1011,
    "input_i": 38,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 3575,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1012,
    "input_i": 38,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 3577,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1012,
    "input_i": 38,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 3579,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 38,
    "input_j": 25,
    "output_index": 7
  },
  {
    "system_row": 3582,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 38,
    "input_j": 25,
    "output_index": 19
  },
  {
    "system_row": 3583,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 38,
    "input_j": 25,
    "output_index": 27
  },
  {
    "system_row": 3584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 38,
    "input_j": 25,
    "output_index": 31
  },
  {
    "system_row": 3585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 38,
    "input_j": 25,
    "output_index": 37
  },
  {
    "system_row": 3588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1013,
    "input_i": 38,
    "input_j": 25,
    "output_index": 51
  },
  {
    "system_row": 3589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 3590,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 3592,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 3593,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 27
  },
  {
    "system_row": 3594,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 31
  },
  {
    "system_row": 3595,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 3597,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 3598,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1014,
    "input_i": 39,
    "input_j": 0,
    "output_index": 51
  },
  {
    "system_row": 3599,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 39,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 3602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 39,
    "input_j": 1,
    "output_index": 19
  },
  {
    "system_row": 3603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 39,
    "input_j": 1,
    "output_index": 27
  },
  {
    "system_row": 3604,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 39,
    "input_j": 1,
    "output_index": 31
  },
  {
    "system_row": 3605,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 39,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 3608,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1015,
    "input_i": 39,
    "input_j": 1,
    "output_index": 51
  },
  {
    "system_row": 3613,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 39,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 3614,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 39,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 3615,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1017,
    "input_i": 39,
    "input_j": 3,
    "output_index": 33
  },
  {
    "system_row": 3619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 39,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 3620,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 39,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 3621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1019,
    "input_i": 39,
    "input_j": 5,
    "output_index": 29
  },
  {
    "system_row": 3626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 39,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 3627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 39,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 3628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1021,
    "input_i": 39,
    "input_j": 7,
    "output_index": 48
  },
  {
    "system_row": 3631,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1023,
    "input_i": 39,
    "input_j": 9,
    "output_index": 4
  },
  {
    "system_row": 3633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1024,
    "input_i": 39,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 3635,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1024,
    "input_i": 39,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 3637,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1025,
    "input_i": 39,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 3639,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1025,
    "input_i": 39,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 3642,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 39,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 3643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 39,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 3644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1026,
    "input_i": 39,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 3649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1028,
    "input_i": 39,
    "input_j": 14,
    "output_index": 15
  },
  {
    "system_row": 3653,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1028,
    "input_i": 39,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 3658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1029,
    "input_i": 39,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 3660,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1030,
    "input_i": 39,
    "input_j": 16,
    "output_index": 11
  },
  {
    "system_row": 3661,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1030,
    "input_i": 39,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 3664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1031,
    "input_i": 39,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 3666,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1032,
    "input_i": 39,
    "input_j": 18,
    "output_index": 8
  },
  {
    "system_row": 3667,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1032,
    "input_i": 39,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 3669,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1033,
    "input_i": 39,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 3671,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1034,
    "input_i": 39,
    "input_j": 20,
    "output_index": 22
  },
  {
    "system_row": 3673,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1034,
    "input_i": 39,
    "input_j": 20,
    "output_index": 46
  },
  {
    "system_row": 3675,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1035,
    "input_i": 39,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 3677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1036,
    "input_i": 39,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 3679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1036,
    "input_i": 39,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 3681,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 39,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 3683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1037,
    "input_i": 39,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 3685,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1038,
    "input_i": 39,
    "input_j": 24,
    "output_index": 14
  },
  {
    "system_row": 3687,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 39,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 3689,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1039,
    "input_i": 39,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 3691,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 3692,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 3693,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 3694,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 3695,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 3697,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 3701,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 3702,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 3704,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 3705,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 3707,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 3708,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 3710,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1049,
    "input_i": 40,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 3711,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1049,
    "input_i": 40,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 3712,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1050,
    "input_i": 40,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 3714,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 3715,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 3716,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 3717,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 3719,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 3722,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 3723,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 3724,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 3725,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 3728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1054,
    "input_i": 40,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 3729,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 3731,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1056,
    "input_i": 40,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 3732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 3733,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1058,
    "input_i": 40,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 3735,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1059,
    "input_i": 40,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 3737,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1060,
    "input_i": 40,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 3738,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 3739,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 3740,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1062,
    "input_i": 40,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 3742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1063,
    "input_i": 40,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 3743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1063,
    "input_i": 40,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 3744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1064,
    "input_i": 40,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 3745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 3747,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 3748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 3750,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 3751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 26
  },
  {
    "system_row": 3752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 34
  },
  {
    "system_row": 3753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 3755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 3756,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1066,
    "input_i": 41,
    "input_j": 0,
    "output_index": 50
  },
  {
    "system_row": 3757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 41,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 3760,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 41,
    "input_j": 1,
    "output_index": 21
  },
  {
    "system_row": 3761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 41,
    "input_j": 1,
    "output_index": 26
  },
  {
    "system_row": 3762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 41,
    "input_j": 1,
    "output_index": 34
  },
  {
    "system_row": 3763,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 41,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 3766,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1067,
    "input_i": 41,
    "input_j": 1,
    "output_index": 50
  },
  {
    "system_row": 3771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 41,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 3772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 41,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 3773,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1069,
    "input_i": 41,
    "input_j": 3,
    "output_index": 36
  },
  {
    "system_row": 3778,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 41,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 3779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 41,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 3780,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1071,
    "input_i": 41,
    "input_j": 5,
    "output_index": 48
  },
  {
    "system_row": 3783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 41,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 3784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 41,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 3785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1073,
    "input_i": 41,
    "input_j": 7,
    "output_index": 29
  },
  {
    "system_row": 3789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1075,
    "input_i": 41,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 3791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1075,
    "input_i": 41,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 3793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1076,
    "input_i": 41,
    "input_j": 10,
    "output_index": 4
  },
  {
    "system_row": 3795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1077,
    "input_i": 41,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 3797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1077,
    "input_i": 41,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 3800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 41,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 3801,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 41,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 3802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1078,
    "input_i": 41,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 3807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1080,
    "input_i": 41,
    "input_j": 14,
    "output_index": 17
  },
  {
    "system_row": 3811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1080,
    "input_i": 41,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 3816,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1081,
    "input_i": 41,
    "input_j": 15,
    "output_index": 36
  },
  {
    "system_row": 3818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1082,
    "input_i": 41,
    "input_j": 16,
    "output_index": 14
  },
  {
    "system_row": 3819,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1082,
    "input_i": 41,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 3821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1083,
    "input_i": 41,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 3823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1084,
    "input_i": 41,
    "input_j": 18,
    "output_index": 22
  },
  {
    "system_row": 3825,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1084,
    "input_i": 41,
    "input_j": 18,
    "output_index": 46
  },
  {
    "system_row": 3828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1085,
    "input_i": 41,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 3830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 41,
    "input_j": 20,
    "output_index": 8
  },
  {
    "system_row": 3831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1086,
    "input_i": 41,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 3833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1087,
    "input_i": 41,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 3835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1087,
    "input_i": 41,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 3837,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1088,
    "input_i": 41,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 3839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1089,
    "input_i": 41,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 3841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1089,
    "input_i": 41,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 3843,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1090,
    "input_i": 41,
    "input_j": 24,
    "output_index": 11
  },
  {
    "system_row": 3845,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 41,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 3847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1091,
    "input_i": 41,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 3849,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 3850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 3851,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 3852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 3853,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 3855,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 3859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 3860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 3862,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 3863,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 3865,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 3866,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 3868,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1101,
    "input_i": 42,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 3869,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1101,
    "input_i": 42,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 3870,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 3871,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 3872,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1103,
    "input_i": 42,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 3874,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 3875,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 3877,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 3880,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 3881,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 3882,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 3883,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 3886,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1106,
    "input_i": 42,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 3887,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 3888,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1108,
    "input_i": 42,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 3890,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1109,
    "input_i": 42,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 3892,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1110,
    "input_i": 42,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 3893,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1111,
    "input_i": 42,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 3895,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1112,
    "input_i": 42,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 3896,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1113,
    "input_i": 42,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 3897,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1113,
    "input_i": 42,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 3898,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1114,
    "input_i": 42,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 3899,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1114,
    "input_i": 42,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 3900,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1115,
    "input_i": 42,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 3902,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1116,
    "input_i": 42,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 3903,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1117,
    "input_i": 42,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 3907,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 43,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 3908,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 43,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 3911,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 43,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 3912,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1118,
    "input_i": 43,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 3917,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1119,
    "input_i": 43,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 3921,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1119,
    "input_i": 43,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 3936,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 43,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 3937,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 43,
    "input_j": 3,
    "output_index": 33
  },
  {
    "system_row": 3938,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1121,
    "input_i": 43,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 3944,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 43,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 3945,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 43,
    "input_j": 5,
    "output_index": 29
  },
  {
    "system_row": 3946,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1123,
    "input_i": 43,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 3951,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 43,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 3952,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 43,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 3953,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1125,
    "input_i": 43,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 3959,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 43,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 3960,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 43,
    "input_j": 9,
    "output_index": 1
  },
  {
    "system_row": 3961,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 43,
    "input_j": 9,
    "output_index": 2
  },
  {
    "system_row": 3962,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1127,
    "input_i": 43,
    "input_j": 9,
    "output_index": 3
  },
  {
    "system_row": 3965,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 43,
    "input_j": 10,
    "output_index": 6
  },
  {
    "system_row": 3968,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 43,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 3969,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 43,
    "input_j": 10,
    "output_index": 25
  },
  {
    "system_row": 3970,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 43,
    "input_j": 10,
    "output_index": 30
  },
  {
    "system_row": 3971,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 43,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 3974,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1128,
    "input_i": 43,
    "input_j": 10,
    "output_index": 49
  },
  {
    "system_row": 3975,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 43,
    "input_j": 11,
    "output_index": 10
  },
  {
    "system_row": 3978,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 43,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 3979,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 43,
    "input_j": 11,
    "output_index": 26
  },
  {
    "system_row": 3980,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 43,
    "input_j": 11,
    "output_index": 34
  },
  {
    "system_row": 3981,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 43,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 3984,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1129,
    "input_i": 43,
    "input_j": 11,
    "output_index": 50
  },
  {
    "system_row": 3985,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 43,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 3986,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 43,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 3987,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1130,
    "input_i": 43,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 3993,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 43,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 3996,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 43,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 3997,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 43,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 3998,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 43,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 3999,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 43,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 4002,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1132,
    "input_i": 43,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 4004,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1133,
    "input_i": 43,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 4007,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1134,
    "input_i": 43,
    "input_j": 16,
    "output_index": 9
  },
  {
    "system_row": 4009,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1134,
    "input_i": 43,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 4012,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1135,
    "input_i": 43,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 4015,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1136,
    "input_i": 43,
    "input_j": 18,
    "output_index": 5
  },
  {
    "system_row": 4017,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1136,
    "input_i": 43,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 4021,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1137,
    "input_i": 43,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 4024,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 43,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 4025,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1138,
    "input_i": 43,
    "input_j": 20,
    "output_index": 46
  },
  {
    "system_row": 4027,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 43,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 4028,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 43,
    "input_j": 21,
    "output_index": 1
  },
  {
    "system_row": 4029,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 43,
    "input_j": 21,
    "output_index": 2
  },
  {
    "system_row": 4030,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1139,
    "input_i": 43,
    "input_j": 21,
    "output_index": 3
  },
  {
    "system_row": 4033,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 43,
    "input_j": 22,
    "output_index": 6
  },
  {
    "system_row": 4036,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 43,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 4037,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 43,
    "input_j": 22,
    "output_index": 25
  },
  {
    "system_row": 4038,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 43,
    "input_j": 22,
    "output_index": 30
  },
  {
    "system_row": 4039,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 43,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 4042,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1140,
    "input_i": 43,
    "input_j": 22,
    "output_index": 49
  },
  {
    "system_row": 4043,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 43,
    "input_j": 23,
    "output_index": 10
  },
  {
    "system_row": 4046,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 43,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 4047,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 43,
    "input_j": 23,
    "output_index": 26
  },
  {
    "system_row": 4048,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 43,
    "input_j": 23,
    "output_index": 34
  },
  {
    "system_row": 4049,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 43,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 4052,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1141,
    "input_i": 43,
    "input_j": 23,
    "output_index": 50
  },
  {
    "system_row": 4055,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1142,
    "input_i": 43,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 4058,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1143,
    "input_i": 43,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 4059,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1143,
    "input_i": 43,
    "input_j": 25,
    "output_index": 36
  },
  {
    "system_row": 4061,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 4062,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 4064,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 4065,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 4066,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 30
  },
  {
    "system_row": 4067,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 4069,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 4070,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1144,
    "input_i": 44,
    "input_j": 0,
    "output_index": 49
  },
  {
    "system_row": 4071,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 44,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 4074,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 44,
    "input_j": 1,
    "output_index": 23
  },
  {
    "system_row": 4075,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 44,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 4076,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 44,
    "input_j": 1,
    "output_index": 30
  },
  {
    "system_row": 4077,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 44,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 4080,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1145,
    "input_i": 44,
    "input_j": 1,
    "output_index": 49
  },
  {
    "system_row": 4086,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 44,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 4087,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 44,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 4088,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1147,
    "input_i": 44,
    "input_j": 3,
    "output_index": 48
  },
  {
    "system_row": 4091,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 4092,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 4093,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 36
  },
  {
    "system_row": 4097,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 4098,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 4099,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 4103,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1153,
    "input_i": 44,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 4105,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1153,
    "input_i": 44,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 4107,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1154,
    "input_i": 44,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 4109,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1154,
    "input_i": 44,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 4111,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1155,
    "input_i": 44,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 4114,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 44,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 4115,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 44,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 4116,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1156,
    "input_i": 44,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 4121,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 20
  },
  {
    "system_row": 4125,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 4129,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1159,
    "input_i": 44,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 4131,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1160,
    "input_i": 44,
    "input_j": 16,
    "output_index": 22
  },
  {
    "system_row": 4133,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1160,
    "input_i": 44,
    "input_j": 16,
    "output_index": 46
  },
  {
    "system_row": 4136,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1161,
    "input_i": 44,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 4138,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1162,
    "input_i": 44,
    "input_j": 18,
    "output_index": 14
  },
  {
    "system_row": 4139,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1162,
    "input_i": 44,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 4142,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1163,
    "input_i": 44,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 4144,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 44,
    "input_j": 20,
    "output_index": 11
  },
  {
    "system_row": 4145,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1164,
    "input_i": 44,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 4147,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1165,
    "input_i": 44,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 4149,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1165,
    "input_i": 44,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 4151,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 44,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 4153,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1166,
    "input_i": 44,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 4155,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1167,
    "input_i": 44,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 4157,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1168,
    "input_i": 44,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 4159,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 44,
    "input_j": 25,
    "output_index": 5
  },
  {
    "system_row": 4161,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1169,
    "input_i": 44,
    "input_j": 25,
    "output_index": 29
  },
  {
    "system_row": 4165,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 45,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 4166,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 45,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 4169,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 45,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 4170,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1170,
    "input_i": 45,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 4175,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1171,
    "input_i": 45,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 4179,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1171,
    "input_i": 45,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 4194,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 45,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 4195,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 45,
    "input_j": 3,
    "output_index": 36
  },
  {
    "system_row": 4196,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1173,
    "input_i": 45,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 4201,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 45,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 4202,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 45,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 4203,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1175,
    "input_i": 45,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 4210,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 45,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 4211,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 45,
    "input_j": 7,
    "output_index": 29
  },
  {
    "system_row": 4212,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1177,
    "input_i": 45,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 4217,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 45,
    "input_j": 9,
    "output_index": 6
  },
  {
    "system_row": 4220,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 45,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 4221,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 45,
    "input_j": 9,
    "output_index": 25
  },
  {
    "system_row": 4222,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 45,
    "input_j": 9,
    "output_index": 30
  },
  {
    "system_row": 4223,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 45,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 4226,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1179,
    "input_i": 45,
    "input_j": 9,
    "output_index": 49
  },
  {
    "system_row": 4227,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 45,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 4228,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 45,
    "input_j": 10,
    "output_index": 1
  },
  {
    "system_row": 4229,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 45,
    "input_j": 10,
    "output_index": 2
  },
  {
    "system_row": 4230,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1180,
    "input_i": 45,
    "input_j": 10,
    "output_index": 3
  },
  {
    "system_row": 4233,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 45,
    "input_j": 11,
    "output_index": 7
  },
  {
    "system_row": 4236,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 45,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 4237,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 45,
    "input_j": 11,
    "output_index": 27
  },
  {
    "system_row": 4238,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 45,
    "input_j": 11,
    "output_index": 31
  },
  {
    "system_row": 4239,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 45,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 4242,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1181,
    "input_i": 45,
    "input_j": 11,
    "output_index": 51
  },
  {
    "system_row": 4243,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 45,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 4244,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 45,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 4245,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1182,
    "input_i": 45,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 4251,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 45,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 4254,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 45,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 4255,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 45,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 4256,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 45,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 4257,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 45,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 4260,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1184,
    "input_i": 45,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 4262,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1185,
    "input_i": 45,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 4265,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1186,
    "input_i": 45,
    "input_j": 16,
    "output_index": 12
  },
  {
    "system_row": 4267,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1186,
    "input_i": 45,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 4271,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1187,
    "input_i": 45,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 4274,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1188,
    "input_i": 45,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 4275,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1188,
    "input_i": 45,
    "input_j": 18,
    "output_index": 46
  },
  {
    "system_row": 4278,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1189,
    "input_i": 45,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 4281,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1190,
    "input_i": 45,
    "input_j": 20,
    "output_index": 5
  },
  {
    "system_row": 4283,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1190,
    "input_i": 45,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 4285,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 45,
    "input_j": 21,
    "output_index": 6
  },
  {
    "system_row": 4288,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 45,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 4289,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 45,
    "input_j": 21,
    "output_index": 25
  },
  {
    "system_row": 4290,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 45,
    "input_j": 21,
    "output_index": 30
  },
  {
    "system_row": 4291,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 45,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 4294,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1191,
    "input_i": 45,
    "input_j": 21,
    "output_index": 49
  },
  {
    "system_row": 4295,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 45,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 4296,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 45,
    "input_j": 22,
    "output_index": 1
  },
  {
    "system_row": 4297,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 45,
    "input_j": 22,
    "output_index": 2
  },
  {
    "system_row": 4298,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1192,
    "input_i": 45,
    "input_j": 22,
    "output_index": 3
  },
  {
    "system_row": 4301,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 45,
    "input_j": 23,
    "output_index": 7
  },
  {
    "system_row": 4304,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 45,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 4305,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 45,
    "input_j": 23,
    "output_index": 27
  },
  {
    "system_row": 4306,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 45,
    "input_j": 23,
    "output_index": 31
  },
  {
    "system_row": 4307,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 45,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 4310,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1193,
    "input_i": 45,
    "input_j": 23,
    "output_index": 51
  },
  {
    "system_row": 4313,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1194,
    "input_i": 45,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 4316,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1195,
    "input_i": 45,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 4317,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1195,
    "input_i": 45,
    "input_j": 25,
    "output_index": 33
  },
  {
    "system_row": 4319,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 4320,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 4321,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1197,
    "input_i": 46,
    "input_j": 1,
    "output_index": 24
  },
  {
    "system_row": 4324,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 4325,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 4326,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 23
  },
  {
    "system_row": 4327,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 4328,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 30
  },
  {
    "system_row": 4329,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 42
  },
  {
    "system_row": 4330,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 47
  },
  {
    "system_row": 4331,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 49
  },
  {
    "system_row": 4336,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 10
  },
  {
    "system_row": 4337,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 4338,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 4339,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 26
  },
  {
    "system_row": 4340,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 34
  },
  {
    "system_row": 4341,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 40
  },
  {
    "system_row": 4342,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 45
  },
  {
    "system_row": 4343,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 50
  },
  {
    "system_row": 4348,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 4349,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 4350,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 4351,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 27
  },
  {
    "system_row": 4352,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 31
  },
  {
    "system_row": 4353,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 4354,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 4355,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 51
  },
  {
    "system_row": 4360,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1205,
    "input_i": 46,
    "input_j": 9,
    "output_index": 14
  },
  {
    "system_row": 4361,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1206,
    "input_i": 46,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 4362,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 4363,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1208,
    "input_i": 46,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 4364,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1208,
    "input_i": 46,
    "input_j": 12,
    "output_index": 28
  },
  {
    "system_row": 4367,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1210,
    "input_i": 46,
    "input_j": 14,
    "output_index": 22
  },
  {
    "system_row": 4369,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1210,
    "input_i": 46,
    "input_j": 14,
    "output_index": 46
  },
  {
    "system_row": 4371,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 4372,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 4373,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 20
  },
  {
    "system_row": 4375,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 42
  },
  {
    "system_row": 4377,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1213,
    "input_i": 46,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 4378,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1213,
    "input_i": 46,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 4379,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 4381,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 40
  },
  {
    "system_row": 4383,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1215,
    "input_i": 46,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 4384,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1215,
    "input_i": 46,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 4385,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 4387,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 37
  },
  {
    "system_row": 4389,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 4390,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 4391,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1219,
    "input_i": 46,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 4392,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 4393,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 4394,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 4395,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 2
  },
  {
    "system_row": 4396,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 3
  },
  {
    "system_row": 4400,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 4401,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 4404,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 4405,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 4410,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1223,
    "input_i": 47,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 4414,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1223,
    "input_i": 47,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 4428,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 47,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 4429,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 47,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 4430,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1225,
    "input_i": 47,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 4437,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 4438,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 36
  },
  {
    "system_row": 4439,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1227,
    "input_i": 47,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 4445,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 4446,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 4447,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1229,
    "input_i": 47,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 4452,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 47,
    "input_j": 9,
    "output_index": 10
  },
  {
    "system_row": 4455,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 47,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 4456,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 47,
    "input_j": 9,
    "output_index": 26
  },
  {
    "system_row": 4457,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 47,
    "input_j": 9,
    "output_index": 34
  },
  {
    "system_row": 4458,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 47,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 4461,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1231,
    "input_i": 47,
    "input_j": 9,
    "output_index": 50
  },
  {
    "system_row": 4462,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 47,
    "input_j": 10,
    "output_index": 7
  },
  {
    "system_row": 4465,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 47,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 4466,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 47,
    "input_j": 10,
    "output_index": 27
  },
  {
    "system_row": 4467,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 47,
    "input_j": 10,
    "output_index": 31
  },
  {
    "system_row": 4468,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 47,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 4471,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1232,
    "input_i": 47,
    "input_j": 10,
    "output_index": 51
  },
  {
    "system_row": 4472,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 47,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 4473,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 47,
    "input_j": 11,
    "output_index": 1
  },
  {
    "system_row": 4474,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 47,
    "input_j": 11,
    "output_index": 2
  },
  {
    "system_row": 4475,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1233,
    "input_i": 47,
    "input_j": 11,
    "output_index": 3
  },
  {
    "system_row": 4478,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 47,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 4479,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 47,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 4480,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1234,
    "input_i": 47,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 4486,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 47,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 4489,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 47,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 4490,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 47,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 4491,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 47,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 4492,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 47,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 4495,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1236,
    "input_i": 47,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 4498,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1237,
    "input_i": 47,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 4501,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1238,
    "input_i": 47,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 4502,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1238,
    "input_i": 47,
    "input_j": 16,
    "output_index": 46
  },
  {
    "system_row": 4505,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1239,
    "input_i": 47,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 4508,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1240,
    "input_i": 47,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 4510,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1240,
    "input_i": 47,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 4513,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1241,
    "input_i": 47,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 4516,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1242,
    "input_i": 47,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 4518,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1242,
    "input_i": 47,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 4520,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 47,
    "input_j": 21,
    "output_index": 10
  },
  {
    "system_row": 4523,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 47,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 4524,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 47,
    "input_j": 21,
    "output_index": 26
  },
  {
    "system_row": 4525,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 47,
    "input_j": 21,
    "output_index": 34
  },
  {
    "system_row": 4526,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 47,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 4529,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1243,
    "input_i": 47,
    "input_j": 21,
    "output_index": 50
  },
  {
    "system_row": 4530,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 47,
    "input_j": 22,
    "output_index": 7
  },
  {
    "system_row": 4533,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 47,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 4534,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 47,
    "input_j": 22,
    "output_index": 27
  },
  {
    "system_row": 4535,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 47,
    "input_j": 22,
    "output_index": 31
  },
  {
    "system_row": 4536,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 47,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 4539,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1244,
    "input_i": 47,
    "input_j": 22,
    "output_index": 51
  },
  {
    "system_row": 4540,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 4541,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 1
  },
  {
    "system_row": 4542,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 2
  },
  {
    "system_row": 4543,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 3
  },
  {
    "system_row": 4548,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1246,
    "input_i": 47,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 4551,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1247,
    "input_i": 47,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 4552,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1247,
    "input_i": 47,
    "input_j": 25,
    "output_index": 29
  },
  {
    "system_row": 4554,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1248,
    "input_i": 48,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 4556,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1248,
    "input_i": 48,
    "input_j": 0,
    "output_index": 46
  },
  {
    "system_row": 4560,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1249,
    "input_i": 48,
    "input_j": 1,
    "output_index": 46
  },
  {
    "system_row": 4566,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 48,
    "input_j": 3,
    "output_index": 20
  },
  {
    "system_row": 4567,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 48,
    "input_j": 3,
    "output_index": 23
  },
  {
    "system_row": 4570,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 48,
    "input_j": 3,
    "output_index": 42
  },
  {
    "system_row": 4571,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1251,
    "input_i": 48,
    "input_j": 3,
    "output_index": 44
  },
  {
    "system_row": 4584,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 48,
    "input_j": 5,
    "output_index": 17
  },
  {
    "system_row": 4585,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 48,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 4588,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 48,
    "input_j": 5,
    "output_index": 40
  },
  {
    "system_row": 4589,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1253,
    "input_i": 48,
    "input_j": 5,
    "output_index": 41
  },
  {
    "system_row": 4602,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 48,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 4603,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 48,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 4606,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 48,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 4607,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1255,
    "input_i": 48,
    "input_j": 7,
    "output_index": 39
  },
  {
    "system_row": 4619,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1257,
    "input_i": 48,
    "input_j": 9,
    "output_index": 36
  },
  {
    "system_row": 4621,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1258,
    "input_i": 48,
    "input_j": 10,
    "output_index": 33
  },
  {
    "system_row": 4623,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1259,
    "input_i": 48,
    "input_j": 11,
    "output_index": 29
  },
  {
    "system_row": 4624,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 0
  },
  {
    "system_row": 4625,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 1
  },
  {
    "system_row": 4626,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 2
  },
  {
    "system_row": 4627,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 3
  },
  {
    "system_row": 4628,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1260,
    "input_i": 48,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 4633,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1262,
    "input_i": 48,
    "input_j": 14,
    "output_index": 24
  },
  {
    "system_row": 4634,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1262,
    "input_i": 48,
    "input_j": 14,
    "output_index": 46
  },
  {
    "system_row": 4636,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 48,
    "input_j": 15,
    "output_index": 20
  },
  {
    "system_row": 4638,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1263,
    "input_i": 48,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 4640,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 48,
    "input_j": 16,
    "output_index": 6
  },
  {
    "system_row": 4643,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 48,
    "input_j": 16,
    "output_index": 23
  },
  {
    "system_row": 4644,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 48,
    "input_j": 16,
    "output_index": 25
  },
  {
    "system_row": 4645,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 48,
    "input_j": 16,
    "output_index": 30
  },
  {
    "system_row": 4646,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 48,
    "input_j": 16,
    "output_index": 42
  },
  {
    "system_row": 4649,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1264,
    "input_i": 48,
    "input_j": 16,
    "output_index": 49
  },
  {
    "system_row": 4650,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1265,
    "input_i": 48,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 4652,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1265,
    "input_i": 48,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 4654,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 48,
    "input_j": 18,
    "output_index": 10
  },
  {
    "system_row": 4657,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 48,
    "input_j": 18,
    "output_index": 21
  },
  {
    "system_row": 4658,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 48,
    "input_j": 18,
    "output_index": 26
  },
  {
    "system_row": 4659,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 48,
    "input_j": 18,
    "output_index": 34
  },
  {
    "system_row": 4660,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 48,
    "input_j": 18,
    "output_index": 40
  },
  {
    "system_row": 4663,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1266,
    "input_i": 48,
    "input_j": 18,
    "output_index": 50
  },
  {
    "system_row": 4664,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1267,
    "input_i": 48,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 4666,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1267,
    "input_i": 48,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 4668,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 48,
    "input_j": 20,
    "output_index": 7
  },
  {
    "system_row": 4671,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 48,
    "input_j": 20,
    "output_index": 19
  },
  {
    "system_row": 4672,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 48,
    "input_j": 20,
    "output_index": 27
  },
  {
    "system_row": 4673,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 48,
    "input_j": 20,
    "output_index": 31
  },
  {
    "system_row": 4674,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 48,
    "input_j": 20,
    "output_index": 37
  },
  {
    "system_row": 4677,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1268,
    "input_i": 48,
    "input_j": 20,
    "output_index": 51
  },
  {
    "system_row": 4679,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1269,
    "input_i": 48,
    "input_j": 21,
    "output_index": 36
  },
  {
    "system_row": 4681,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1270,
    "input_i": 48,
    "input_j": 22,
    "output_index": 33
  },
  {
    "system_row": 4683,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1271,
    "input_i": 48,
    "input_j": 23,
    "output_index": 29
  },
  {
    "system_row": 4684,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1272,
    "input_i": 48,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 4693,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1273,
    "input_i": 48,
    "input_j": 25,
    "output_index": 4
  },
  {
    "system_row": 4695,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 4696,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 4697,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 4698,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 4699,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1275,
    "input_i": 49,
    "input_j": 1,
    "output_index": 20
  },
  {
    "system_row": 4701,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1275,
    "input_i": 49,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 4705,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 49,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 4706,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1277,
    "input_i": 49,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 4708,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 4709,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 4711,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 4712,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 4714,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1283,
    "input_i": 49,
    "input_j": 9,
    "output_index": 21
  },
  {
    "system_row": 4715,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1283,
    "input_i": 49,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 4716,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1284,
    "input_i": 49,
    "input_j": 10,
    "output_index": 19
  },
  {
    "system_row": 4717,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1284,
    "input_i": 49,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 4718,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1285,
    "input_i": 49,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 4720,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1286,
    "input_i": 49,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 4721,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1286,
    "input_i": 49,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 4723,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 49,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 4726,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 49,
    "input_j": 14,
    "output_index": 23
  },
  {
    "system_row": 4727,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 49,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 4728,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 49,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 4729,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 49,
    "input_j": 14,
    "output_index": 42
  },
  {
    "system_row": 4732,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1288,
    "input_i": 49,
    "input_j": 14,
    "output_index": 49
  },
  {
    "system_row": 4733,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 4734,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1290,
    "input_i": 49,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 4736,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1291,
    "input_i": 49,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 4738,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1292,
    "input_i": 49,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 4739,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1293,
    "input_i": 49,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 4741,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1294,
    "input_i": 49,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 4742,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1295,
    "input_i": 49,
    "input_j": 21,
    "output_index": 21
  },
  {
    "system_row": 4743,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1295,
    "input_i": 49,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 4744,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1296,
    "input_i": 49,
    "input_j": 22,
    "output_index": 19
  },
  {
    "system_row": 4745,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1296,
    "input_i": 49,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 4746,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1297,
    "input_i": 49,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 4748,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1298,
    "input_i": 49,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 4749,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1299,
    "input_i": 49,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 4751,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 4752,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 4753,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 4754,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 4755,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1301,
    "input_i": 50,
    "input_j": 1,
    "output_index": 17
  },
  {
    "system_row": 4757,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1301,
    "input_i": 50,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 4761,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 4762,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 4764,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 4765,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 4767,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 4768,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 4770,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1309,
    "input_i": 50,
    "input_j": 9,
    "output_index": 23
  },
  {
    "system_row": 4771,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1309,
    "input_i": 50,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 4772,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1310,
    "input_i": 50,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 4774,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1311,
    "input_i": 50,
    "input_j": 11,
    "output_index": 19
  },
  {
    "system_row": 4775,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1311,
    "input_i": 50,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 4776,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1312,
    "input_i": 50,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 4777,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1312,
    "input_i": 50,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 4779,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 50,
    "input_j": 14,
    "output_index": 10
  },
  {
    "system_row": 4782,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 50,
    "input_j": 14,
    "output_index": 21
  },
  {
    "system_row": 4783,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 50,
    "input_j": 14,
    "output_index": 26
  },
  {
    "system_row": 4784,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 50,
    "input_j": 14,
    "output_index": 34
  },
  {
    "system_row": 4785,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 50,
    "input_j": 14,
    "output_index": 40
  },
  {
    "system_row": 4788,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1314,
    "input_i": 50,
    "input_j": 14,
    "output_index": 50
  },
  {
    "system_row": 4789,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 4791,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1316,
    "input_i": 50,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 4792,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1317,
    "input_i": 50,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 4793,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1318,
    "input_i": 50,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 4795,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1319,
    "input_i": 50,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 4797,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1320,
    "input_i": 50,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 4798,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1321,
    "input_i": 50,
    "input_j": 21,
    "output_index": 23
  },
  {
    "system_row": 4799,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1321,
    "input_i": 50,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 4800,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1322,
    "input_i": 50,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 4802,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1323,
    "input_i": 50,
    "input_j": 23,
    "output_index": 19
  },
  {
    "system_row": 4803,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1323,
    "input_i": 50,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 4804,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1324,
    "input_i": 50,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 4805,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1325,
    "input_i": 50,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 4807,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 4808,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 4809,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 4810,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 4811,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1327,
    "input_i": 51,
    "input_j": 1,
    "output_index": 15
  },
  {
    "system_row": 4813,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1327,
    "input_i": 51,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 4817,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1329,
    "input_i": 51,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 4818,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1329,
    "input_i": 51,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 4820,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 4821,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 4823,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 4824,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 4826,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1335,
    "input_i": 51,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 4828,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1336,
    "input_i": 51,
    "input_j": 10,
    "output_index": 23
  },
  {
    "system_row": 4829,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1336,
    "input_i": 51,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 4830,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1337,
    "input_i": 51,
    "input_j": 11,
    "output_index": 21
  },
  {
    "system_row": 4831,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1337,
    "input_i": 51,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 4832,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1338,
    "input_i": 51,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 4833,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1338,
    "input_i": 51,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 4835,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1340,
    "input_i": 51,
    "input_j": 14,
    "output_index": 7
  },
  {
    "system_row": 4838,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1340,
    "input_i": 51,
    "input_j": 14,
    "output_index": 19
  },
  {
    "system_row": 4839,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1340,
    "input_i": 51,
    "input_j": 14,
    "output_index": 27
  },
  {
    "system_row": 4840,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1340,
    "input_i": 51,
    "input_j": 14,
    "output_index": 31
  },
  {
    "system_row": 4841,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1340,
    "input_i": 51,
    "input_j": 14,
    "output_index": 37
  },
  {
    "system_row": 4844,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1340,
    "input_i": 51,
    "input_j": 14,
    "output_index": 51
  },
  {
    "system_row": 4845,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 4847,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1342,
    "input_i": 51,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 4848,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1343,
    "input_i": 51,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 4850,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1344,
    "input_i": 51,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 4851,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1345,
    "input_i": 51,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 4852,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1346,
    "input_i": 51,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 4854,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1347,
    "input_i": 51,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 4856,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1348,
    "input_i": 51,
    "input_j": 22,
    "output_index": 23
  },
  {
    "system_row": 4857,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1348,
    "input_i": 51,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 4858,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1349,
    "input_i": 51,
    "input_j": 23,
    "output_index": 21
  },
  {
    "system_row": 4859,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1349,
    "input_i": 51,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 4860,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1350,
    "input_i": 51,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 4861,
    "generator_index": 0,
    "generator_name": "x_beta0(1)",
    "input_pair_index": 1351,
    "input_i": 51,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 4863,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 4864,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 4865,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 4866,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 4867,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 4873,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 4
  },
  {
    "system_row": 4879,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 2,
    "output_index": 4
  },
  {
    "system_row": 4881,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 8
  },
  {
    "system_row": 4882,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 4886,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 4,
    "input_i": 0,
    "input_j": 4,
    "output_index": 32
  },
  {
    "system_row": 4887,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 11
  },
  {
    "system_row": 4888,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 4892,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 35
  },
  {
    "system_row": 4893,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 14
  },
  {
    "system_row": 4894,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 4898,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 38
  },
  {
    "system_row": 4899,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 7
  },
  {
    "system_row": 4901,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 19
  },
  {
    "system_row": 4902,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 27
  },
  {
    "system_row": 4903,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 31
  },
  {
    "system_row": 4904,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 37
  },
  {
    "system_row": 4906,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 9,
    "input_i": 0,
    "input_j": 9,
    "output_index": 51
  },
  {
    "system_row": 4907,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 10
  },
  {
    "system_row": 4909,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 21
  },
  {
    "system_row": 4910,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 26
  },
  {
    "system_row": 4911,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 34
  },
  {
    "system_row": 4912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 40
  },
  {
    "system_row": 4914,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 50
  },
  {
    "system_row": 4915,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 6
  },
  {
    "system_row": 4917,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 23
  },
  {
    "system_row": 4918,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 25
  },
  {
    "system_row": 4919,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 30
  },
  {
    "system_row": 4920,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 42
  },
  {
    "system_row": 4922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 49
  },
  {
    "system_row": 4923,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 24
  },
  {
    "system_row": 4924,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 4928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 48
  },
  {
    "system_row": 4934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 4935,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 4936,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 29
  },
  {
    "system_row": 4940,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 9
  },
  {
    "system_row": 4941,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 4942,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 33
  },
  {
    "system_row": 4946,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 12
  },
  {
    "system_row": 4947,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 4948,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 36
  },
  {
    "system_row": 4952,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 7
  },
  {
    "system_row": 4954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 19
  },
  {
    "system_row": 4955,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 27
  },
  {
    "system_row": 4956,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 31
  },
  {
    "system_row": 4957,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 37
  },
  {
    "system_row": 4959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 51
  },
  {
    "system_row": 4960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 10
  },
  {
    "system_row": 4962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 21
  },
  {
    "system_row": 4963,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 26
  },
  {
    "system_row": 4964,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 34
  },
  {
    "system_row": 4965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 40
  },
  {
    "system_row": 4967,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 50
  },
  {
    "system_row": 4968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 6
  },
  {
    "system_row": 4970,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 23
  },
  {
    "system_row": 4971,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 25
  },
  {
    "system_row": 4972,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 30
  },
  {
    "system_row": 4973,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 42
  },
  {
    "system_row": 4975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 49
  },
  {
    "system_row": 4976,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 4977,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 4978,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 46
  },
  {
    "system_row": 4986,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 5001,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 29,
    "input_i": 1,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 5007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 5013,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 5043,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 38,
    "input_i": 1,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 5054,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 5060,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 5066,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 5096,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 50,
    "input_i": 1,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 5101,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 5111,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 55,
    "input_i": 2,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 5114,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 5117,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 5126,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 64,
    "input_i": 2,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 5131,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 5134,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 69,
    "input_i": 2,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 5137,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 71,
    "input_i": 2,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 5146,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 76,
    "input_i": 2,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 5149,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 4
  },
  {
    "system_row": 5159,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 81,
    "input_i": 3,
    "input_j": 3,
    "output_index": 32
  },
  {
    "system_row": 5162,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 35
  },
  {
    "system_row": 5165,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 38
  },
  {
    "system_row": 5174,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 90,
    "input_i": 3,
    "input_j": 12,
    "output_index": 48
  },
  {
    "system_row": 5179,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 8
  },
  {
    "system_row": 5182,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 95,
    "input_i": 3,
    "input_j": 17,
    "output_index": 11
  },
  {
    "system_row": 5185,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 97,
    "input_i": 3,
    "input_j": 19,
    "output_index": 14
  },
  {
    "system_row": 5194,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 102,
    "input_i": 3,
    "input_j": 24,
    "output_index": 24
  },
  {
    "system_row": 5345,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 5346,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 32
  },
  {
    "system_row": 5348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 131,
    "input_i": 5,
    "input_j": 1,
    "output_index": 32
  },
  {
    "system_row": 5351,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 132,
    "input_i": 5,
    "input_j": 2,
    "output_index": 29
  },
  {
    "system_row": 5353,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 133,
    "input_i": 5,
    "input_j": 3,
    "output_index": 28
  },
  {
    "system_row": 5354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 0
  },
  {
    "system_row": 5355,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 1
  },
  {
    "system_row": 5356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 2
  },
  {
    "system_row": 5357,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 134,
    "input_i": 5,
    "input_j": 4,
    "output_index": 3
  },
  {
    "system_row": 5359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 5361,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 135,
    "input_i": 5,
    "input_j": 5,
    "output_index": 39
  },
  {
    "system_row": 5363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 136,
    "input_i": 5,
    "input_j": 6,
    "output_index": 7
  },
  {
    "system_row": 5366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 136,
    "input_i": 5,
    "input_j": 6,
    "output_index": 27
  },
  {
    "system_row": 5367,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 136,
    "input_i": 5,
    "input_j": 6,
    "output_index": 31
  },
  {
    "system_row": 5370,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 136,
    "input_i": 5,
    "input_j": 6,
    "output_index": 51
  },
  {
    "system_row": 5371,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 5373,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 5375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 10
  },
  {
    "system_row": 5378,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 26
  },
  {
    "system_row": 5379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 34
  },
  {
    "system_row": 5382,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 138,
    "input_i": 5,
    "input_j": 8,
    "output_index": 50
  },
  {
    "system_row": 5383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 139,
    "input_i": 5,
    "input_j": 9,
    "output_index": 9
  },
  {
    "system_row": 5384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 140,
    "input_i": 5,
    "input_j": 10,
    "output_index": 12
  },
  {
    "system_row": 5385,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 141,
    "input_i": 5,
    "input_j": 11,
    "output_index": 48
  },
  {
    "system_row": 5386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 18
  },
  {
    "system_row": 5387,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 142,
    "input_i": 5,
    "input_j": 12,
    "output_index": 47
  },
  {
    "system_row": 5388,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 143,
    "input_i": 5,
    "input_j": 13,
    "output_index": 18
  },
  {
    "system_row": 5390,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 143,
    "input_i": 5,
    "input_j": 13,
    "output_index": 44
  },
  {
    "system_row": 5393,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 145,
    "input_i": 5,
    "input_j": 15,
    "output_index": 4
  },
  {
    "system_row": 5397,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 13
  },
  {
    "system_row": 5398,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 15
  },
  {
    "system_row": 5399,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 39
  },
  {
    "system_row": 5400,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 43
  },
  {
    "system_row": 5403,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 16
  },
  {
    "system_row": 5404,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 17
  },
  {
    "system_row": 5405,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 41
  },
  {
    "system_row": 5406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 45
  },
  {
    "system_row": 5409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 151,
    "input_i": 5,
    "input_j": 21,
    "output_index": 9
  },
  {
    "system_row": 5410,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 152,
    "input_i": 5,
    "input_j": 22,
    "output_index": 12
  },
  {
    "system_row": 5411,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 153,
    "input_i": 5,
    "input_j": 23,
    "output_index": 48
  },
  {
    "system_row": 5412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 6
  },
  {
    "system_row": 5414,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 23
  },
  {
    "system_row": 5415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 25
  },
  {
    "system_row": 5416,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 30
  },
  {
    "system_row": 5417,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 5419,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 154,
    "input_i": 5,
    "input_j": 24,
    "output_index": 49
  },
  {
    "system_row": 5424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 5427,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 5428,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 157,
    "input_i": 6,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 5430,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 157,
    "input_i": 6,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 5442,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 159,
    "input_i": 6,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 5445,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 5448,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 5455,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 167,
    "input_i": 6,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 5457,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 168,
    "input_i": 6,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 5463,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 5465,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 173,
    "input_i": 6,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 5468,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 5475,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 5478,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 180,
    "input_i": 6,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 5480,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 5483,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 5484,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 5486,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 39
  },
  {
    "system_row": 5498,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 5501,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 5504,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 5507,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 191,
    "input_i": 7,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 5513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 5518,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 5521,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 5525,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 5527,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 5534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 5677,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 5678,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 234,
    "input_i": 9,
    "input_j": 0,
    "output_index": 35
  },
  {
    "system_row": 5680,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 235,
    "input_i": 9,
    "input_j": 1,
    "output_index": 35
  },
  {
    "system_row": 5683,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 236,
    "input_i": 9,
    "input_j": 2,
    "output_index": 33
  },
  {
    "system_row": 5685,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 5687,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 237,
    "input_i": 9,
    "input_j": 3,
    "output_index": 39
  },
  {
    "system_row": 5689,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 9,
    "input_j": 4,
    "output_index": 7
  },
  {
    "system_row": 5692,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 9,
    "input_j": 4,
    "output_index": 27
  },
  {
    "system_row": 5693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 9,
    "input_j": 4,
    "output_index": 31
  },
  {
    "system_row": 5696,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 238,
    "input_i": 9,
    "input_j": 4,
    "output_index": 51
  },
  {
    "system_row": 5697,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 239,
    "input_i": 9,
    "input_j": 5,
    "output_index": 28
  },
  {
    "system_row": 5698,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 0
  },
  {
    "system_row": 5699,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 1
  },
  {
    "system_row": 5700,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 2
  },
  {
    "system_row": 5701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 240,
    "input_i": 9,
    "input_j": 6,
    "output_index": 3
  },
  {
    "system_row": 5703,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 5705,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 241,
    "input_i": 9,
    "input_j": 7,
    "output_index": 44
  },
  {
    "system_row": 5707,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 242,
    "input_i": 9,
    "input_j": 8,
    "output_index": 6
  },
  {
    "system_row": 5710,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 242,
    "input_i": 9,
    "input_j": 8,
    "output_index": 25
  },
  {
    "system_row": 5711,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 242,
    "input_i": 9,
    "input_j": 8,
    "output_index": 30
  },
  {
    "system_row": 5714,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 242,
    "input_i": 9,
    "input_j": 8,
    "output_index": 49
  },
  {
    "system_row": 5715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 243,
    "input_i": 9,
    "input_j": 9,
    "output_index": 5
  },
  {
    "system_row": 5716,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 244,
    "input_i": 9,
    "input_j": 10,
    "output_index": 48
  },
  {
    "system_row": 5717,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 245,
    "input_i": 9,
    "input_j": 11,
    "output_index": 12
  },
  {
    "system_row": 5718,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 16
  },
  {
    "system_row": 5719,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 246,
    "input_i": 9,
    "input_j": 12,
    "output_index": 45
  },
  {
    "system_row": 5720,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 247,
    "input_i": 9,
    "input_j": 13,
    "output_index": 16
  },
  {
    "system_row": 5722,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 247,
    "input_i": 9,
    "input_j": 13,
    "output_index": 41
  },
  {
    "system_row": 5725,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 5726,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 15
  },
  {
    "system_row": 5727,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 39
  },
  {
    "system_row": 5728,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 249,
    "input_i": 9,
    "input_j": 15,
    "output_index": 43
  },
  {
    "system_row": 5731,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 251,
    "input_i": 9,
    "input_j": 17,
    "output_index": 4
  },
  {
    "system_row": 5735,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 18
  },
  {
    "system_row": 5736,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 20
  },
  {
    "system_row": 5737,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 44
  },
  {
    "system_row": 5738,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 253,
    "input_i": 9,
    "input_j": 19,
    "output_index": 47
  },
  {
    "system_row": 5741,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 255,
    "input_i": 9,
    "input_j": 21,
    "output_index": 5
  },
  {
    "system_row": 5742,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 256,
    "input_i": 9,
    "input_j": 22,
    "output_index": 48
  },
  {
    "system_row": 5743,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 257,
    "input_i": 9,
    "input_j": 23,
    "output_index": 12
  },
  {
    "system_row": 5744,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 10
  },
  {
    "system_row": 5746,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 21
  },
  {
    "system_row": 5747,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 26
  },
  {
    "system_row": 5748,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 34
  },
  {
    "system_row": 5749,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 5751,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 258,
    "input_i": 9,
    "input_j": 24,
    "output_index": 50
  },
  {
    "system_row": 5756,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 5759,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 5760,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 5762,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 41
  },
  {
    "system_row": 5774,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 5777,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 5780,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 5785,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 270,
    "input_i": 10,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 5789,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 5794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 5798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 5800,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 5805,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 5810,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 5953,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 5954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 312,
    "input_i": 12,
    "input_j": 0,
    "output_index": 38
  },
  {
    "system_row": 5956,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 313,
    "input_i": 12,
    "input_j": 1,
    "output_index": 38
  },
  {
    "system_row": 5959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 314,
    "input_i": 12,
    "input_j": 2,
    "output_index": 36
  },
  {
    "system_row": 5961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 5963,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 315,
    "input_i": 12,
    "input_j": 3,
    "output_index": 41
  },
  {
    "system_row": 5965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 316,
    "input_i": 12,
    "input_j": 4,
    "output_index": 10
  },
  {
    "system_row": 5968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 316,
    "input_i": 12,
    "input_j": 4,
    "output_index": 26
  },
  {
    "system_row": 5969,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 316,
    "input_i": 12,
    "input_j": 4,
    "output_index": 34
  },
  {
    "system_row": 5972,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 316,
    "input_i": 12,
    "input_j": 4,
    "output_index": 50
  },
  {
    "system_row": 5973,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 5975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 317,
    "input_i": 12,
    "input_j": 5,
    "output_index": 44
  },
  {
    "system_row": 5977,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 318,
    "input_i": 12,
    "input_j": 6,
    "output_index": 6
  },
  {
    "system_row": 5980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 318,
    "input_i": 12,
    "input_j": 6,
    "output_index": 25
  },
  {
    "system_row": 5981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 318,
    "input_i": 12,
    "input_j": 6,
    "output_index": 30
  },
  {
    "system_row": 5984,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 318,
    "input_i": 12,
    "input_j": 6,
    "output_index": 49
  },
  {
    "system_row": 5985,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 319,
    "input_i": 12,
    "input_j": 7,
    "output_index": 28
  },
  {
    "system_row": 5986,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 0
  },
  {
    "system_row": 5987,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 1
  },
  {
    "system_row": 5988,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 2
  },
  {
    "system_row": 5989,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 320,
    "input_i": 12,
    "input_j": 8,
    "output_index": 3
  },
  {
    "system_row": 5991,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 321,
    "input_i": 12,
    "input_j": 9,
    "output_index": 48
  },
  {
    "system_row": 5992,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 322,
    "input_i": 12,
    "input_j": 10,
    "output_index": 5
  },
  {
    "system_row": 5993,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 323,
    "input_i": 12,
    "input_j": 11,
    "output_index": 9
  },
  {
    "system_row": 5994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 13
  },
  {
    "system_row": 5995,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 324,
    "input_i": 12,
    "input_j": 12,
    "output_index": 43
  },
  {
    "system_row": 5996,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 325,
    "input_i": 12,
    "input_j": 13,
    "output_index": 13
  },
  {
    "system_row": 5998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 325,
    "input_i": 12,
    "input_j": 13,
    "output_index": 39
  },
  {
    "system_row": 6001,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 16
  },
  {
    "system_row": 6002,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 17
  },
  {
    "system_row": 6003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 41
  },
  {
    "system_row": 6004,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 327,
    "input_i": 12,
    "input_j": 15,
    "output_index": 45
  },
  {
    "system_row": 6007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 18
  },
  {
    "system_row": 6008,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 20
  },
  {
    "system_row": 6009,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 44
  },
  {
    "system_row": 6010,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 329,
    "input_i": 12,
    "input_j": 17,
    "output_index": 47
  },
  {
    "system_row": 6013,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 331,
    "input_i": 12,
    "input_j": 19,
    "output_index": 4
  },
  {
    "system_row": 6017,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 333,
    "input_i": 12,
    "input_j": 21,
    "output_index": 48
  },
  {
    "system_row": 6018,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 334,
    "input_i": 12,
    "input_j": 22,
    "output_index": 5
  },
  {
    "system_row": 6019,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 335,
    "input_i": 12,
    "input_j": 23,
    "output_index": 9
  },
  {
    "system_row": 6020,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 7
  },
  {
    "system_row": 6022,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 19
  },
  {
    "system_row": 6023,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 27
  },
  {
    "system_row": 6024,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 31
  },
  {
    "system_row": 6025,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 6027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 336,
    "input_i": 12,
    "input_j": 24,
    "output_index": 51
  },
  {
    "system_row": 6032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 6033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 6034,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 6035,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 338,
    "input_i": 13,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 6036,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 6038,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 339,
    "input_i": 13,
    "input_j": 1,
    "output_index": 39
  },
  {
    "system_row": 6040,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 7
  },
  {
    "system_row": 6041,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 13
  },
  {
    "system_row": 6044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 27
  },
  {
    "system_row": 6045,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 31
  },
  {
    "system_row": 6048,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 43
  },
  {
    "system_row": 6049,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 340,
    "input_i": 13,
    "input_j": 2,
    "output_index": 51
  },
  {
    "system_row": 6050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 341,
    "input_i": 13,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 6051,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 342,
    "input_i": 13,
    "input_j": 4,
    "output_index": 9
  },
  {
    "system_row": 6053,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 343,
    "input_i": 13,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 6054,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 344,
    "input_i": 13,
    "input_j": 6,
    "output_index": 5
  },
  {
    "system_row": 6056,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 345,
    "input_i": 13,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 6058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 346,
    "input_i": 13,
    "input_j": 8,
    "output_index": 48
  },
  {
    "system_row": 6059,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 347,
    "input_i": 13,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 6061,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 18
  },
  {
    "system_row": 6062,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 348,
    "input_i": 13,
    "input_j": 10,
    "output_index": 47
  },
  {
    "system_row": 6063,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 16
  },
  {
    "system_row": 6064,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 349,
    "input_i": 13,
    "input_j": 11,
    "output_index": 45
  },
  {
    "system_row": 6065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 350,
    "input_i": 13,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 6067,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 351,
    "input_i": 13,
    "input_j": 13,
    "output_index": 38
  },
  {
    "system_row": 6070,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 6071,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 353,
    "input_i": 13,
    "input_j": 15,
    "output_index": 35
  },
  {
    "system_row": 6073,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 6074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 355,
    "input_i": 13,
    "input_j": 17,
    "output_index": 32
  },
  {
    "system_row": 6076,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 6077,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 357,
    "input_i": 13,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 6079,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 359,
    "input_i": 13,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 6081,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 18
  },
  {
    "system_row": 6082,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 360,
    "input_i": 13,
    "input_j": 22,
    "output_index": 47
  },
  {
    "system_row": 6083,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 16
  },
  {
    "system_row": 6084,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 361,
    "input_i": 13,
    "input_j": 23,
    "output_index": 45
  },
  {
    "system_row": 6085,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 6086,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 362,
    "input_i": 13,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 6239,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 391,
    "input_i": 15,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 6243,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 391,
    "input_i": 15,
    "input_j": 1,
    "output_index": 27
  },
  {
    "system_row": 6244,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 391,
    "input_i": 15,
    "input_j": 1,
    "output_index": 31
  },
  {
    "system_row": 6248,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 391,
    "input_i": 15,
    "input_j": 1,
    "output_index": 51
  },
  {
    "system_row": 6259,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 393,
    "input_i": 15,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 6265,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 395,
    "input_i": 15,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 6272,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 397,
    "input_i": 15,
    "input_j": 7,
    "output_index": 48
  },
  {
    "system_row": 6288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 402,
    "input_i": 15,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 6299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 405,
    "input_i": 15,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 6305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 407,
    "input_i": 15,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 6309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 409,
    "input_i": 15,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 6325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 414,
    "input_i": 15,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 6331,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 6332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 6333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 6334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 6335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 6337,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 417,
    "input_i": 16,
    "input_j": 1,
    "output_index": 41
  },
  {
    "system_row": 6339,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 10
  },
  {
    "system_row": 6340,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 16
  },
  {
    "system_row": 6343,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 26
  },
  {
    "system_row": 6344,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 34
  },
  {
    "system_row": 6347,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 45
  },
  {
    "system_row": 6348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 418,
    "input_i": 16,
    "input_j": 2,
    "output_index": 50
  },
  {
    "system_row": 6349,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 419,
    "input_i": 16,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 6350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 420,
    "input_i": 16,
    "input_j": 4,
    "output_index": 12
  },
  {
    "system_row": 6352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 421,
    "input_i": 16,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 6354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 422,
    "input_i": 16,
    "input_j": 6,
    "output_index": 48
  },
  {
    "system_row": 6355,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 423,
    "input_i": 16,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 6356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 424,
    "input_i": 16,
    "input_j": 8,
    "output_index": 5
  },
  {
    "system_row": 6358,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 18
  },
  {
    "system_row": 6359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 425,
    "input_i": 16,
    "input_j": 9,
    "output_index": 47
  },
  {
    "system_row": 6360,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 426,
    "input_i": 16,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 6362,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 13
  },
  {
    "system_row": 6363,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 427,
    "input_i": 16,
    "input_j": 11,
    "output_index": 43
  },
  {
    "system_row": 6364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 428,
    "input_i": 16,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 6366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 429,
    "input_i": 16,
    "input_j": 13,
    "output_index": 35
  },
  {
    "system_row": 6369,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 6370,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 431,
    "input_i": 16,
    "input_j": 15,
    "output_index": 38
  },
  {
    "system_row": 6372,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 6373,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 433,
    "input_i": 16,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 6375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 6376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 435,
    "input_i": 16,
    "input_j": 19,
    "output_index": 32
  },
  {
    "system_row": 6378,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 18
  },
  {
    "system_row": 6379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 437,
    "input_i": 16,
    "input_j": 21,
    "output_index": 47
  },
  {
    "system_row": 6380,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 438,
    "input_i": 16,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 6382,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 13
  },
  {
    "system_row": 6383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 43
  },
  {
    "system_row": 6384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 6385,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 440,
    "input_i": 16,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 6397,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 443,
    "input_i": 17,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 6401,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 443,
    "input_i": 17,
    "input_j": 1,
    "output_index": 26
  },
  {
    "system_row": 6402,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 443,
    "input_i": 17,
    "input_j": 1,
    "output_index": 34
  },
  {
    "system_row": 6406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 443,
    "input_i": 17,
    "input_j": 1,
    "output_index": 50
  },
  {
    "system_row": 6417,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 445,
    "input_i": 17,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 6424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 447,
    "input_i": 17,
    "input_j": 5,
    "output_index": 48
  },
  {
    "system_row": 6429,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 449,
    "input_i": 17,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 6446,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 454,
    "input_i": 17,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 6457,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 457,
    "input_i": 17,
    "input_j": 15,
    "output_index": 36
  },
  {
    "system_row": 6461,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 459,
    "input_i": 17,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 6469,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 461,
    "input_i": 17,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 6483,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 466,
    "input_i": 17,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 6489,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 6490,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 6491,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 6492,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 6493,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 6495,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 469,
    "input_i": 18,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 6497,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 6
  },
  {
    "system_row": 6498,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 18
  },
  {
    "system_row": 6501,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 25
  },
  {
    "system_row": 6502,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 30
  },
  {
    "system_row": 6505,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 47
  },
  {
    "system_row": 6506,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 49
  },
  {
    "system_row": 6507,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 471,
    "input_i": 18,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 6509,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 472,
    "input_i": 18,
    "input_j": 4,
    "output_index": 48
  },
  {
    "system_row": 6510,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 473,
    "input_i": 18,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 6511,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 6513,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 475,
    "input_i": 18,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 6514,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 6516,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 16
  },
  {
    "system_row": 6517,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 477,
    "input_i": 18,
    "input_j": 9,
    "output_index": 45
  },
  {
    "system_row": 6518,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 13
  },
  {
    "system_row": 6519,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 478,
    "input_i": 18,
    "input_j": 10,
    "output_index": 43
  },
  {
    "system_row": 6520,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 6522,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 480,
    "input_i": 18,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 6524,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 32
  },
  {
    "system_row": 6527,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 6528,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 6530,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 6531,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 38
  },
  {
    "system_row": 6533,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 6534,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 35
  },
  {
    "system_row": 6536,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 16
  },
  {
    "system_row": 6537,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 489,
    "input_i": 18,
    "input_j": 21,
    "output_index": 45
  },
  {
    "system_row": 6538,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 13
  },
  {
    "system_row": 6539,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 490,
    "input_i": 18,
    "input_j": 22,
    "output_index": 43
  },
  {
    "system_row": 6540,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 491,
    "input_i": 18,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 6542,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 6543,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 6711,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 521,
    "input_i": 20,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 6715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 521,
    "input_i": 20,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 6716,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 521,
    "input_i": 20,
    "input_j": 1,
    "output_index": 30
  },
  {
    "system_row": 6720,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 521,
    "input_i": 20,
    "input_j": 1,
    "output_index": 49
  },
  {
    "system_row": 6732,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 523,
    "input_i": 20,
    "input_j": 3,
    "output_index": 48
  },
  {
    "system_row": 6737,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 525,
    "input_i": 20,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 6743,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 527,
    "input_i": 20,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 6760,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 532,
    "input_i": 20,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 6769,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 535,
    "input_i": 20,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 6777,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 537,
    "input_i": 20,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 6783,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 539,
    "input_i": 20,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 6797,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 6959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 6960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 572,
    "input_i": 22,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 6962,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 573,
    "input_i": 22,
    "input_j": 1,
    "output_index": 48
  },
  {
    "system_row": 6965,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 574,
    "input_i": 22,
    "input_j": 2,
    "output_index": 46
  },
  {
    "system_row": 6967,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 18
  },
  {
    "system_row": 6968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 575,
    "input_i": 22,
    "input_j": 3,
    "output_index": 47
  },
  {
    "system_row": 6969,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 576,
    "input_i": 22,
    "input_j": 4,
    "output_index": 18
  },
  {
    "system_row": 6971,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 576,
    "input_i": 22,
    "input_j": 4,
    "output_index": 44
  },
  {
    "system_row": 6973,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 6974,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 577,
    "input_i": 22,
    "input_j": 5,
    "output_index": 45
  },
  {
    "system_row": 6975,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 578,
    "input_i": 22,
    "input_j": 6,
    "output_index": 16
  },
  {
    "system_row": 6977,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 578,
    "input_i": 22,
    "input_j": 6,
    "output_index": 41
  },
  {
    "system_row": 6979,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 6980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 579,
    "input_i": 22,
    "input_j": 7,
    "output_index": 43
  },
  {
    "system_row": 6981,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 580,
    "input_i": 22,
    "input_j": 8,
    "output_index": 13
  },
  {
    "system_row": 6983,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 580,
    "input_i": 22,
    "input_j": 8,
    "output_index": 39
  },
  {
    "system_row": 6985,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 581,
    "input_i": 22,
    "input_j": 9,
    "output_index": 38
  },
  {
    "system_row": 6986,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 582,
    "input_i": 22,
    "input_j": 10,
    "output_index": 35
  },
  {
    "system_row": 6987,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 583,
    "input_i": 22,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 6988,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 584,
    "input_i": 22,
    "input_j": 12,
    "output_index": 28
  },
  {
    "system_row": 6989,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 0
  },
  {
    "system_row": 6990,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 1
  },
  {
    "system_row": 6991,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 2
  },
  {
    "system_row": 6992,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 585,
    "input_i": 22,
    "input_j": 13,
    "output_index": 3
  },
  {
    "system_row": 6995,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 6997,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 23
  },
  {
    "system_row": 6998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 6999,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 7000,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 7002,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 587,
    "input_i": 22,
    "input_j": 15,
    "output_index": 49
  },
  {
    "system_row": 7007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 10
  },
  {
    "system_row": 7009,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 21
  },
  {
    "system_row": 7010,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 26
  },
  {
    "system_row": 7011,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 7012,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 7014,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 589,
    "input_i": 22,
    "input_j": 17,
    "output_index": 50
  },
  {
    "system_row": 7019,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 7
  },
  {
    "system_row": 7021,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 19
  },
  {
    "system_row": 7022,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 27
  },
  {
    "system_row": 7023,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 7024,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 7026,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 591,
    "input_i": 22,
    "input_j": 19,
    "output_index": 51
  },
  {
    "system_row": 7031,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 593,
    "input_i": 22,
    "input_j": 21,
    "output_index": 38
  },
  {
    "system_row": 7032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 594,
    "input_i": 22,
    "input_j": 22,
    "output_index": 35
  },
  {
    "system_row": 7033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 595,
    "input_i": 22,
    "input_j": 23,
    "output_index": 32
  },
  {
    "system_row": 7034,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 596,
    "input_i": 22,
    "input_j": 24,
    "output_index": 4
  },
  {
    "system_row": 7335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 7338,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 650,
    "input_i": 25,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 7339,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 651,
    "input_i": 25,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 7341,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 651,
    "input_i": 25,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 7353,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 653,
    "input_i": 25,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 7356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 655,
    "input_i": 25,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 7359,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 657,
    "input_i": 25,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 7366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 661,
    "input_i": 25,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 7368,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 662,
    "input_i": 25,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 7374,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 665,
    "input_i": 25,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 7376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 667,
    "input_i": 25,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 7379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 669,
    "input_i": 25,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 7386,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 673,
    "input_i": 25,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 7389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 674,
    "input_i": 25,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 7391,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 7394,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 7395,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 677,
    "input_i": 26,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 7397,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 677,
    "input_i": 26,
    "input_j": 1,
    "output_index": 41
  },
  {
    "system_row": 7409,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 679,
    "input_i": 26,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 7412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 7415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 7420,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 686,
    "input_i": 26,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 7424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 688,
    "input_i": 26,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 7429,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 7433,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 693,
    "input_i": 26,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 7435,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 7440,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 698,
    "input_i": 26,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 7445,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 700,
    "input_i": 26,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 7447,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 7450,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 7451,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 703,
    "input_i": 27,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 7453,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 703,
    "input_i": 27,
    "input_j": 1,
    "output_index": 39
  },
  {
    "system_row": 7465,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 705,
    "input_i": 27,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 7468,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 7471,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 7474,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 711,
    "input_i": 27,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 7480,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 714,
    "input_i": 27,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 7485,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 7488,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 719,
    "input_i": 27,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 7492,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 721,
    "input_i": 27,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 7494,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 723,
    "input_i": 27,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 7501,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 726,
    "input_i": 27,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 7568,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 7569,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 8
  },
  {
    "system_row": 7570,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 29
  },
  {
    "system_row": 7573,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 8
  },
  {
    "system_row": 7580,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 757,
    "input_i": 29,
    "input_j": 3,
    "output_index": 4
  },
  {
    "system_row": 7588,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 7589,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 15
  },
  {
    "system_row": 7590,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 39
  },
  {
    "system_row": 7591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 43
  },
  {
    "system_row": 7602,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 7603,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 17
  },
  {
    "system_row": 7604,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 41
  },
  {
    "system_row": 7605,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 7617,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 763,
    "input_i": 29,
    "input_j": 9,
    "output_index": 33
  },
  {
    "system_row": 7619,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 764,
    "input_i": 29,
    "input_j": 10,
    "output_index": 36
  },
  {
    "system_row": 7620,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 24
  },
  {
    "system_row": 7622,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 6
  },
  {
    "system_row": 7624,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 23
  },
  {
    "system_row": 7625,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 25
  },
  {
    "system_row": 7626,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 30
  },
  {
    "system_row": 7627,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 42
  },
  {
    "system_row": 7629,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 766,
    "input_i": 29,
    "input_j": 12,
    "output_index": 49
  },
  {
    "system_row": 7642,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 7643,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 7644,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 7645,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 769,
    "input_i": 29,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 7648,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 770,
    "input_i": 29,
    "input_j": 16,
    "output_index": 0
  },
  {
    "system_row": 7653,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 7656,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 7657,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 27
  },
  {
    "system_row": 7658,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 7659,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 37
  },
  {
    "system_row": 7662,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 51
  },
  {
    "system_row": 7671,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 7674,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 7675,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 26
  },
  {
    "system_row": 7676,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 7677,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 40
  },
  {
    "system_row": 7680,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 50
  },
  {
    "system_row": 7690,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 775,
    "input_i": 29,
    "input_j": 21,
    "output_index": 33
  },
  {
    "system_row": 7692,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 776,
    "input_i": 29,
    "input_j": 22,
    "output_index": 36
  },
  {
    "system_row": 7693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 777,
    "input_i": 29,
    "input_j": 23,
    "output_index": 24
  },
  {
    "system_row": 7697,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 7701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 778,
    "input_i": 29,
    "input_j": 24,
    "output_index": 42
  },
  {
    "system_row": 7705,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 18
  },
  {
    "system_row": 7707,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 44
  },
  {
    "system_row": 7709,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 7712,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 7713,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 781,
    "input_i": 30,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 7715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 781,
    "input_i": 30,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 7727,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 783,
    "input_i": 30,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 7730,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 7733,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 7740,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 791,
    "input_i": 30,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 7742,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 792,
    "input_i": 30,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 7748,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 7750,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 797,
    "input_i": 30,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 7753,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 799,
    "input_i": 30,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 7760,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 803,
    "input_i": 30,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 7763,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 804,
    "input_i": 30,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 7765,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 7768,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 7769,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 7771,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 39
  },
  {
    "system_row": 7783,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 7786,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 811,
    "input_i": 31,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 7789,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 7792,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 815,
    "input_i": 31,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 7798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 818,
    "input_i": 31,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 7803,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 7806,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 823,
    "input_i": 31,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 7810,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 825,
    "input_i": 31,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 7812,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 827,
    "input_i": 31,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 7819,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 830,
    "input_i": 31,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 7900,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 7901,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 11
  },
  {
    "system_row": 7902,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 7905,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 859,
    "input_i": 33,
    "input_j": 1,
    "output_index": 11
  },
  {
    "system_row": 7912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 7913,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 15
  },
  {
    "system_row": 7914,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 39
  },
  {
    "system_row": 7915,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 861,
    "input_i": 33,
    "input_j": 3,
    "output_index": 43
  },
  {
    "system_row": 7926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 4
  },
  {
    "system_row": 7934,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 7935,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 20
  },
  {
    "system_row": 7936,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 44
  },
  {
    "system_row": 7937,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 7949,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 867,
    "input_i": 33,
    "input_j": 9,
    "output_index": 29
  },
  {
    "system_row": 7950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 868,
    "input_i": 33,
    "input_j": 10,
    "output_index": 24
  },
  {
    "system_row": 7953,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 36
  },
  {
    "system_row": 7954,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 10
  },
  {
    "system_row": 7956,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 21
  },
  {
    "system_row": 7957,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 26
  },
  {
    "system_row": 7958,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 34
  },
  {
    "system_row": 7959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 40
  },
  {
    "system_row": 7961,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 870,
    "input_i": 33,
    "input_j": 12,
    "output_index": 50
  },
  {
    "system_row": 7974,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 7977,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 7978,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 7979,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 7980,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 37
  },
  {
    "system_row": 7983,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 7992,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 7993,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 7994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 7995,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 875,
    "input_i": 33,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 7998,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 876,
    "input_i": 33,
    "input_j": 18,
    "output_index": 0
  },
  {
    "system_row": 8003,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 8006,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 8007,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 8008,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 30
  },
  {
    "system_row": 8009,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 8012,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 49
  },
  {
    "system_row": 8022,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 879,
    "input_i": 33,
    "input_j": 21,
    "output_index": 29
  },
  {
    "system_row": 8023,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 880,
    "input_i": 33,
    "input_j": 22,
    "output_index": 24
  },
  {
    "system_row": 8026,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 881,
    "input_i": 33,
    "input_j": 23,
    "output_index": 36
  },
  {
    "system_row": 8029,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 8033,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 882,
    "input_i": 33,
    "input_j": 24,
    "output_index": 40
  },
  {
    "system_row": 8037,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 16
  },
  {
    "system_row": 8039,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 41
  },
  {
    "system_row": 8041,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 8044,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 8045,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 8047,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 41
  },
  {
    "system_row": 8059,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 887,
    "input_i": 34,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 8062,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 8065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 8070,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 894,
    "input_i": 34,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 8074,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 896,
    "input_i": 34,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 8079,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 8083,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 901,
    "input_i": 34,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 8085,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 903,
    "input_i": 34,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 8090,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 906,
    "input_i": 34,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 8095,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 908,
    "input_i": 34,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 8176,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 8177,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 14
  },
  {
    "system_row": 8178,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 8181,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 937,
    "input_i": 36,
    "input_j": 1,
    "output_index": 14
  },
  {
    "system_row": 8188,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 8189,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 17
  },
  {
    "system_row": 8190,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 41
  },
  {
    "system_row": 8191,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 939,
    "input_i": 36,
    "input_j": 3,
    "output_index": 45
  },
  {
    "system_row": 8202,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 8203,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 20
  },
  {
    "system_row": 8204,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 44
  },
  {
    "system_row": 8205,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 8216,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 4
  },
  {
    "system_row": 8224,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 945,
    "input_i": 36,
    "input_j": 9,
    "output_index": 24
  },
  {
    "system_row": 8227,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 946,
    "input_i": 36,
    "input_j": 10,
    "output_index": 29
  },
  {
    "system_row": 8229,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 33
  },
  {
    "system_row": 8230,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 7
  },
  {
    "system_row": 8232,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 19
  },
  {
    "system_row": 8233,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 27
  },
  {
    "system_row": 8234,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 31
  },
  {
    "system_row": 8235,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 37
  },
  {
    "system_row": 8237,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 948,
    "input_i": 36,
    "input_j": 12,
    "output_index": 51
  },
  {
    "system_row": 8250,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 8253,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 8254,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 26
  },
  {
    "system_row": 8255,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 8256,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 40
  },
  {
    "system_row": 8259,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 50
  },
  {
    "system_row": 8268,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 8271,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 8272,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 8273,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 30
  },
  {
    "system_row": 8274,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 8277,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 49
  },
  {
    "system_row": 8286,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 8287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 8288,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 8289,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 955,
    "input_i": 36,
    "input_j": 19,
    "output_index": 3
  },
  {
    "system_row": 8292,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 956,
    "input_i": 36,
    "input_j": 20,
    "output_index": 0
  },
  {
    "system_row": 8297,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 957,
    "input_i": 36,
    "input_j": 21,
    "output_index": 24
  },
  {
    "system_row": 8300,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 958,
    "input_i": 36,
    "input_j": 22,
    "output_index": 29
  },
  {
    "system_row": 8302,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 959,
    "input_i": 36,
    "input_j": 23,
    "output_index": 33
  },
  {
    "system_row": 8305,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 8309,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 960,
    "input_i": 36,
    "input_j": 24,
    "output_index": 37
  },
  {
    "system_row": 8313,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 13
  },
  {
    "system_row": 8315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 39
  },
  {
    "system_row": 8317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 8318,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 8319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 15
  },
  {
    "system_row": 8320,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 8321,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 27
  },
  {
    "system_row": 8322,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 31
  },
  {
    "system_row": 8323,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 37
  },
  {
    "system_row": 8324,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 39
  },
  {
    "system_row": 8325,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 8326,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 51
  },
  {
    "system_row": 8327,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 8330,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 19
  },
  {
    "system_row": 8331,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 27
  },
  {
    "system_row": 8332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 31
  },
  {
    "system_row": 8333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 37
  },
  {
    "system_row": 8336,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 51
  },
  {
    "system_row": 8347,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 8348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 11
  },
  {
    "system_row": 8349,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 965,
    "input_i": 37,
    "input_j": 3,
    "output_index": 33
  },
  {
    "system_row": 8355,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 8356,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 8
  },
  {
    "system_row": 8357,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 29
  },
  {
    "system_row": 8364,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 8365,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 46
  },
  {
    "system_row": 8366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 48
  },
  {
    "system_row": 8375,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 971,
    "input_i": 37,
    "input_j": 9,
    "output_index": 4
  },
  {
    "system_row": 8379,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 972,
    "input_i": 37,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 8383,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 972,
    "input_i": 37,
    "input_j": 10,
    "output_index": 42
  },
  {
    "system_row": 8389,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 8393,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 40
  },
  {
    "system_row": 8398,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 14
  },
  {
    "system_row": 8399,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 36
  },
  {
    "system_row": 8400,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 974,
    "input_i": 37,
    "input_j": 12,
    "output_index": 38
  },
  {
    "system_row": 8416,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 8417,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 33
  },
  {
    "system_row": 8421,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 978,
    "input_i": 37,
    "input_j": 16,
    "output_index": 33
  },
  {
    "system_row": 8424,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 979,
    "input_i": 37,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 8425,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 979,
    "input_i": 37,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 8429,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 980,
    "input_i": 37,
    "input_j": 18,
    "output_index": 29
  },
  {
    "system_row": 8431,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 22
  },
  {
    "system_row": 8433,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 8436,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 982,
    "input_i": 37,
    "input_j": 20,
    "output_index": 24
  },
  {
    "system_row": 8443,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 983,
    "input_i": 37,
    "input_j": 21,
    "output_index": 4
  },
  {
    "system_row": 8447,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 20
  },
  {
    "system_row": 8451,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 984,
    "input_i": 37,
    "input_j": 22,
    "output_index": 42
  },
  {
    "system_row": 8457,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 985,
    "input_i": 37,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 8461,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 985,
    "input_i": 37,
    "input_j": 23,
    "output_index": 40
  },
  {
    "system_row": 8465,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 37,
    "input_j": 24,
    "output_index": 12
  },
  {
    "system_row": 8467,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 986,
    "input_i": 37,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 8470,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 14
  },
  {
    "system_row": 8654,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 8655,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 8656,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 17
  },
  {
    "system_row": 8657,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 8658,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 26
  },
  {
    "system_row": 8659,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 34
  },
  {
    "system_row": 8660,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 8661,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 41
  },
  {
    "system_row": 8662,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 8663,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 50
  },
  {
    "system_row": 8664,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 8667,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 21
  },
  {
    "system_row": 8668,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 26
  },
  {
    "system_row": 8669,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 34
  },
  {
    "system_row": 8670,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 40
  },
  {
    "system_row": 8673,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 50
  },
  {
    "system_row": 8684,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 12
  },
  {
    "system_row": 8685,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 14
  },
  {
    "system_row": 8686,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1043,
    "input_i": 40,
    "input_j": 3,
    "output_index": 36
  },
  {
    "system_row": 8693,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 8694,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 46
  },
  {
    "system_row": 8695,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 48
  },
  {
    "system_row": 8700,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 8701,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 8
  },
  {
    "system_row": 8702,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 29
  },
  {
    "system_row": 8710,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1049,
    "input_i": 40,
    "input_j": 9,
    "output_index": 20
  },
  {
    "system_row": 8714,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1049,
    "input_i": 40,
    "input_j": 9,
    "output_index": 42
  },
  {
    "system_row": 8722,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1050,
    "input_i": 40,
    "input_j": 10,
    "output_index": 4
  },
  {
    "system_row": 8726,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 8730,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 37
  },
  {
    "system_row": 8735,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 11
  },
  {
    "system_row": 8736,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 33
  },
  {
    "system_row": 8737,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1052,
    "input_i": 40,
    "input_j": 12,
    "output_index": 35
  },
  {
    "system_row": 8753,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 8754,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 36
  },
  {
    "system_row": 8758,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1056,
    "input_i": 40,
    "input_j": 16,
    "output_index": 36
  },
  {
    "system_row": 8760,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 22
  },
  {
    "system_row": 8762,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 8765,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1058,
    "input_i": 40,
    "input_j": 18,
    "output_index": 24
  },
  {
    "system_row": 8769,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1059,
    "input_i": 40,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 8770,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1059,
    "input_i": 40,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 8774,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1060,
    "input_i": 40,
    "input_j": 20,
    "output_index": 29
  },
  {
    "system_row": 8778,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 20
  },
  {
    "system_row": 8782,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1061,
    "input_i": 40,
    "input_j": 21,
    "output_index": 42
  },
  {
    "system_row": 8790,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1062,
    "input_i": 40,
    "input_j": 22,
    "output_index": 4
  },
  {
    "system_row": 8794,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1063,
    "input_i": 40,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 8798,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1063,
    "input_i": 40,
    "input_j": 23,
    "output_index": 37
  },
  {
    "system_row": 8802,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1064,
    "input_i": 40,
    "input_j": 24,
    "output_index": 9
  },
  {
    "system_row": 8804,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1064,
    "input_i": 40,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 8807,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 11
  },
  {
    "system_row": 8912,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 6
  },
  {
    "system_row": 8913,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 8914,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 8915,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 23
  },
  {
    "system_row": 8916,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 8917,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 30
  },
  {
    "system_row": 8918,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 42
  },
  {
    "system_row": 8919,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 8920,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 8921,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 49
  },
  {
    "system_row": 8922,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 8925,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 23
  },
  {
    "system_row": 8926,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 8927,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 30
  },
  {
    "system_row": 8928,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 42
  },
  {
    "system_row": 8931,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 49
  },
  {
    "system_row": 8943,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 24
  },
  {
    "system_row": 8944,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 46
  },
  {
    "system_row": 8945,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1095,
    "input_i": 42,
    "input_j": 3,
    "output_index": 48
  },
  {
    "system_row": 8950,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 8951,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 14
  },
  {
    "system_row": 8952,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 36
  },
  {
    "system_row": 8958,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 8959,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 11
  },
  {
    "system_row": 8960,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 33
  },
  {
    "system_row": 8968,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 42,
    "input_j": 9,
    "output_index": 17
  },
  {
    "system_row": 8972,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1101,
    "input_i": 42,
    "input_j": 9,
    "output_index": 40
  },
  {
    "system_row": 8978,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 15
  },
  {
    "system_row": 8982,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 37
  },
  {
    "system_row": 8990,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1103,
    "input_i": 42,
    "input_j": 11,
    "output_index": 4
  },
  {
    "system_row": 8993,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 8
  },
  {
    "system_row": 8994,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 29
  },
  {
    "system_row": 8995,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1104,
    "input_i": 42,
    "input_j": 12,
    "output_index": 32
  },
  {
    "system_row": 9010,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 22
  },
  {
    "system_row": 9012,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 9015,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1108,
    "input_i": 42,
    "input_j": 16,
    "output_index": 24
  },
  {
    "system_row": 9019,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1109,
    "input_i": 42,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 9020,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1109,
    "input_i": 42,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 9024,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1110,
    "input_i": 42,
    "input_j": 18,
    "output_index": 36
  },
  {
    "system_row": 9027,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1111,
    "input_i": 42,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 9028,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1111,
    "input_i": 42,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 9032,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1112,
    "input_i": 42,
    "input_j": 20,
    "output_index": 33
  },
  {
    "system_row": 9036,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1113,
    "input_i": 42,
    "input_j": 21,
    "output_index": 17
  },
  {
    "system_row": 9040,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1113,
    "input_i": 42,
    "input_j": 21,
    "output_index": 40
  },
  {
    "system_row": 9046,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1114,
    "input_i": 42,
    "input_j": 22,
    "output_index": 15
  },
  {
    "system_row": 9050,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1114,
    "input_i": 42,
    "input_j": 22,
    "output_index": 37
  },
  {
    "system_row": 9058,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1115,
    "input_i": 42,
    "input_j": 23,
    "output_index": 4
  },
  {
    "system_row": 9060,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1116,
    "input_i": 42,
    "input_j": 24,
    "output_index": 5
  },
  {
    "system_row": 9062,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1116,
    "input_i": 42,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 9065,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1117,
    "input_i": 42,
    "input_j": 25,
    "output_index": 8
  },
  {
    "system_row": 9282,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 9283,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 9284,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 46
  },
  {
    "system_row": 9287,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1197,
    "input_i": 46,
    "input_j": 1,
    "output_index": 24
  },
  {
    "system_row": 9294,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 6
  },
  {
    "system_row": 9296,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 23
  },
  {
    "system_row": 9297,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 25
  },
  {
    "system_row": 9298,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 30
  },
  {
    "system_row": 9299,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 42
  },
  {
    "system_row": 9301,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1199,
    "input_i": 46,
    "input_j": 3,
    "output_index": 49
  },
  {
    "system_row": 9312,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 10
  },
  {
    "system_row": 9314,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 21
  },
  {
    "system_row": 9315,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 26
  },
  {
    "system_row": 9316,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 34
  },
  {
    "system_row": 9317,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 40
  },
  {
    "system_row": 9319,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 50
  },
  {
    "system_row": 9330,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 7
  },
  {
    "system_row": 9332,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 19
  },
  {
    "system_row": 9333,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 27
  },
  {
    "system_row": 9334,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 31
  },
  {
    "system_row": 9335,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 37
  },
  {
    "system_row": 9337,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 51
  },
  {
    "system_row": 9348,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1205,
    "input_i": 46,
    "input_j": 9,
    "output_index": 14
  },
  {
    "system_row": 9350,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1206,
    "input_i": 46,
    "input_j": 10,
    "output_index": 11
  },
  {
    "system_row": 9352,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 9354,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1208,
    "input_i": 46,
    "input_j": 12,
    "output_index": 4
  },
  {
    "system_row": 9366,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 20
  },
  {
    "system_row": 9370,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1211,
    "input_i": 46,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 9374,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 18
  },
  {
    "system_row": 9376,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 9380,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1213,
    "input_i": 46,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 9384,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1213,
    "input_i": 46,
    "input_j": 17,
    "output_index": 40
  },
  {
    "system_row": 9388,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 16
  },
  {
    "system_row": 9390,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 41
  },
  {
    "system_row": 9394,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 46,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 9398,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1215,
    "input_i": 46,
    "input_j": 19,
    "output_index": 37
  },
  {
    "system_row": 9402,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 13
  },
  {
    "system_row": 9404,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 39
  },
  {
    "system_row": 9406,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 14
  },
  {
    "system_row": 9408,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 11
  },
  {
    "system_row": 9410,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1219,
    "input_i": 46,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 9412,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 9413,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 9414,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 9415,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1220,
    "input_i": 46,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 9418,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1221,
    "input_i": 46,
    "input_j": 25,
    "output_index": 0
  },
  {
    "system_row": 9558,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 9561,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 47
  },
  {
    "system_row": 9562,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1275,
    "input_i": 49,
    "input_j": 1,
    "output_index": 18
  },
  {
    "system_row": 9564,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1275,
    "input_i": 49,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 9576,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1277,
    "input_i": 49,
    "input_j": 3,
    "output_index": 22
  },
  {
    "system_row": 9579,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 9582,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 9589,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1285,
    "input_i": 49,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 9591,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1286,
    "input_i": 49,
    "input_j": 12,
    "output_index": 5
  },
  {
    "system_row": 9597,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 46
  },
  {
    "system_row": 9599,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1291,
    "input_i": 49,
    "input_j": 17,
    "output_index": 14
  },
  {
    "system_row": 9602,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1293,
    "input_i": 49,
    "input_j": 19,
    "output_index": 11
  },
  {
    "system_row": 9609,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1297,
    "input_i": 49,
    "input_j": 23,
    "output_index": 0
  },
  {
    "system_row": 9612,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1298,
    "input_i": 49,
    "input_j": 24,
    "output_index": 29
  },
  {
    "system_row": 9614,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 9617,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 9618,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1301,
    "input_i": 50,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 9620,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1301,
    "input_i": 50,
    "input_j": 1,
    "output_index": 41
  },
  {
    "system_row": 9632,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1303,
    "input_i": 50,
    "input_j": 3,
    "output_index": 38
  },
  {
    "system_row": 9635,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 22
  },
  {
    "system_row": 9638,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 32
  },
  {
    "system_row": 9643,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1310,
    "input_i": 50,
    "input_j": 10,
    "output_index": 0
  },
  {
    "system_row": 9647,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1312,
    "input_i": 50,
    "input_j": 12,
    "output_index": 9
  },
  {
    "system_row": 9652,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 14
  },
  {
    "system_row": 9656,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1317,
    "input_i": 50,
    "input_j": 17,
    "output_index": 46
  },
  {
    "system_row": 9658,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1319,
    "input_i": 50,
    "input_j": 19,
    "output_index": 8
  },
  {
    "system_row": 9663,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1322,
    "input_i": 50,
    "input_j": 22,
    "output_index": 0
  },
  {
    "system_row": 9668,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1324,
    "input_i": 50,
    "input_j": 24,
    "output_index": 33
  },
  {
    "system_row": 9670,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 9673,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 9674,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1327,
    "input_i": 51,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 9676,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1327,
    "input_i": 51,
    "input_j": 1,
    "output_index": 39
  },
  {
    "system_row": 9688,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1329,
    "input_i": 51,
    "input_j": 3,
    "output_index": 35
  },
  {
    "system_row": 9691,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 32
  },
  {
    "system_row": 9694,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 22
  },
  {
    "system_row": 9697,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1335,
    "input_i": 51,
    "input_j": 9,
    "output_index": 0
  },
  {
    "system_row": 9703,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1338,
    "input_i": 51,
    "input_j": 12,
    "output_index": 12
  },
  {
    "system_row": 9708,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 11
  },
  {
    "system_row": 9711,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1343,
    "input_i": 51,
    "input_j": 17,
    "output_index": 8
  },
  {
    "system_row": 9715,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1345,
    "input_i": 51,
    "input_j": 19,
    "output_index": 46
  },
  {
    "system_row": 9717,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1347,
    "input_i": 51,
    "input_j": 21,
    "output_index": 0
  },
  {
    "system_row": 9724,
    "generator_index": 1,
    "generator_name": "x_-beta0(1)",
    "input_pair_index": 1350,
    "input_i": 51,
    "input_j": 24,
    "output_index": 36
  },
  {
    "system_row": 9730,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 9736,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1,
    "input_i": 0,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 9739,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 2,
    "input_i": 0,
    "input_j": 2,
    "output_index": 8
  },
  {
    "system_row": 9750,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 9755,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 43
  },
  {
    "system_row": 9758,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 15
  },
  {
    "system_row": 9759,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 35
  },
  {
    "system_row": 9760,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 6,
    "input_i": 0,
    "input_j": 6,
    "output_index": 39
  },
  {
    "system_row": 9762,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 9767,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 45
  },
  {
    "system_row": 9770,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 17
  },
  {
    "system_row": 9771,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 38
  },
  {
    "system_row": 9772,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 8,
    "input_i": 0,
    "input_j": 8,
    "output_index": 41
  },
  {
    "system_row": 9778,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 9783,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 6
  },
  {
    "system_row": 9786,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 9787,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 30
  },
  {
    "system_row": 9790,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 13,
    "input_i": 0,
    "input_j": 13,
    "output_index": 49
  },
  {
    "system_row": 9793,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 9794,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 9795,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 9796,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 9797,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 15,
    "input_i": 0,
    "input_j": 15,
    "output_index": 5
  },
  {
    "system_row": 9803,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 7
  },
  {
    "system_row": 9806,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 27
  },
  {
    "system_row": 9807,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 9810,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 51
  },
  {
    "system_row": 9813,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 10
  },
  {
    "system_row": 9816,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 26
  },
  {
    "system_row": 9817,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 9820,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 50
  },
  {
    "system_row": 9825,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 21,
    "input_i": 0,
    "input_j": 21,
    "output_index": 35
  },
  {
    "system_row": 9829,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 22,
    "input_i": 0,
    "input_j": 22,
    "output_index": 38
  },
  {
    "system_row": 9831,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 22
  },
  {
    "system_row": 9833,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 20
  },
  {
    "system_row": 9834,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 22
  },
  {
    "system_row": 9835,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 24,
    "input_i": 0,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 9843,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 47
  },
  {
    "system_row": 9849,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 26,
    "input_i": 1,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 9855,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 27,
    "input_i": 1,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 9869,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 31,
    "input_i": 1,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 9881,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 33,
    "input_i": 1,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 9897,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 37,
    "input_i": 1,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 9912,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 9913,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 9915,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 41,
    "input_i": 1,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 9926,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 9936,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 45,
    "input_i": 1,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 9954,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 50,
    "input_i": 1,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 9968,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 52,
    "input_i": 2,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 9974,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 53,
    "input_i": 2,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 9988,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 57,
    "input_i": 2,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 10000,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 59,
    "input_i": 2,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 10016,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 63,
    "input_i": 2,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 10024,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 65,
    "input_i": 2,
    "input_j": 13,
    "output_index": 25
  },
  {
    "system_row": 10031,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 10032,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 10033,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 2
  },
  {
    "system_row": 10034,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 67,
    "input_i": 2,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 10045,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 69,
    "input_i": 2,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 10055,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 71,
    "input_i": 2,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 10063,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 73,
    "input_i": 2,
    "input_j": 21,
    "output_index": 35
  },
  {
    "system_row": 10067,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 74,
    "input_i": 2,
    "input_j": 22,
    "output_index": 38
  },
  {
    "system_row": 10073,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 76,
    "input_i": 2,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 10083,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 78,
    "input_i": 3,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 10085,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 1,
    "output_index": 5
  },
  {
    "system_row": 10092,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 83,
    "input_i": 3,
    "input_j": 5,
    "output_index": 13
  },
  {
    "system_row": 10096,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 85,
    "input_i": 3,
    "input_j": 7,
    "output_index": 16
  },
  {
    "system_row": 10102,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 89,
    "input_i": 3,
    "input_j": 11,
    "output_index": 22
  },
  {
    "system_row": 10108,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 0
  },
  {
    "system_row": 10109,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 1
  },
  {
    "system_row": 10111,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 93,
    "input_i": 3,
    "input_j": 15,
    "output_index": 3
  },
  {
    "system_row": 10117,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 95,
    "input_i": 3,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 10120,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 97,
    "input_i": 3,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 10128,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 102,
    "input_i": 3,
    "input_j": 24,
    "output_index": 44
  },
  {
    "system_row": 10340,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 10343,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 157,
    "input_i": 6,
    "input_j": 1,
    "output_index": 47
  },
  {
    "system_row": 10350,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 161,
    "input_i": 6,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 10354,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 163,
    "input_i": 6,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 10361,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 167,
    "input_i": 6,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 10366,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 10370,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 10371,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 171,
    "input_i": 6,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 10379,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 173,
    "input_i": 6,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 10382,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 10394,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 10395,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 13
  },
  {
    "system_row": 10401,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 43
  },
  {
    "system_row": 10404,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 9
  },
  {
    "system_row": 10405,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 13
  },
  {
    "system_row": 10411,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 43
  },
  {
    "system_row": 10415,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 184,
    "input_i": 7,
    "input_j": 2,
    "output_index": 35
  },
  {
    "system_row": 10419,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 13
  },
  {
    "system_row": 10425,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 43
  },
  {
    "system_row": 10439,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 188,
    "input_i": 7,
    "input_j": 6,
    "output_index": 28
  },
  {
    "system_row": 10440,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 188,
    "input_i": 7,
    "input_j": 6,
    "output_index": 32
  },
  {
    "system_row": 10442,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 10448,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 10452,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 190,
    "input_i": 7,
    "input_j": 8,
    "output_index": 22
  },
  {
    "system_row": 10458,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 191,
    "input_i": 7,
    "input_j": 9,
    "output_index": 32
  },
  {
    "system_row": 10460,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 192,
    "input_i": 7,
    "input_j": 10,
    "output_index": 22
  },
  {
    "system_row": 10465,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 193,
    "input_i": 7,
    "input_j": 11,
    "output_index": 38
  },
  {
    "system_row": 10471,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 7,
    "input_j": 13,
    "output_index": 10
  },
  {
    "system_row": 10472,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 7,
    "input_j": 13,
    "output_index": 12
  },
  {
    "system_row": 10475,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 7,
    "input_j": 13,
    "output_index": 26
  },
  {
    "system_row": 10476,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 7,
    "input_j": 13,
    "output_index": 34
  },
  {
    "system_row": 10480,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 195,
    "input_i": 7,
    "input_j": 13,
    "output_index": 50
  },
  {
    "system_row": 10485,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 7
  },
  {
    "system_row": 10486,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 9
  },
  {
    "system_row": 10487,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 13
  },
  {
    "system_row": 10489,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 10490,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 10494,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 197,
    "input_i": 7,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 10499,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 10500,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 10501,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 2
  },
  {
    "system_row": 10502,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 3
  },
  {
    "system_row": 10503,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 199,
    "input_i": 7,
    "input_j": 17,
    "output_index": 5
  },
  {
    "system_row": 10509,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 6
  },
  {
    "system_row": 10513,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 10514,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 30
  },
  {
    "system_row": 10517,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 48
  },
  {
    "system_row": 10518,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 49
  },
  {
    "system_row": 10525,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 28
  },
  {
    "system_row": 10526,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 203,
    "input_i": 7,
    "input_j": 21,
    "output_index": 32
  },
  {
    "system_row": 10528,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 204,
    "input_i": 7,
    "input_j": 22,
    "output_index": 22
  },
  {
    "system_row": 10533,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 205,
    "input_i": 7,
    "input_j": 23,
    "output_index": 38
  },
  {
    "system_row": 10536,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 10537,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 38
  },
  {
    "system_row": 10538,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 206,
    "input_i": 7,
    "input_j": 24,
    "output_index": 41
  },
  {
    "system_row": 10731,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 10732,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 16
  },
  {
    "system_row": 10738,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 45
  },
  {
    "system_row": 10741,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 12
  },
  {
    "system_row": 10742,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 16
  },
  {
    "system_row": 10748,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 45
  },
  {
    "system_row": 10752,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 262,
    "input_i": 10,
    "input_j": 2,
    "output_index": 38
  },
  {
    "system_row": 10756,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 16
  },
  {
    "system_row": 10762,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 45
  },
  {
    "system_row": 10769,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 18
  },
  {
    "system_row": 10775,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 10779,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 266,
    "input_i": 10,
    "input_j": 6,
    "output_index": 22
  },
  {
    "system_row": 10790,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 268,
    "input_i": 10,
    "input_j": 8,
    "output_index": 28
  },
  {
    "system_row": 10791,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 268,
    "input_i": 10,
    "input_j": 8,
    "output_index": 32
  },
  {
    "system_row": 10793,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 269,
    "input_i": 10,
    "input_j": 9,
    "output_index": 22
  },
  {
    "system_row": 10799,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 270,
    "input_i": 10,
    "input_j": 10,
    "output_index": 32
  },
  {
    "system_row": 10802,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 271,
    "input_i": 10,
    "input_j": 11,
    "output_index": 35
  },
  {
    "system_row": 10808,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 10,
    "input_j": 13,
    "output_index": 7
  },
  {
    "system_row": 10809,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 10,
    "input_j": 13,
    "output_index": 9
  },
  {
    "system_row": 10812,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 10,
    "input_j": 13,
    "output_index": 27
  },
  {
    "system_row": 10813,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 10,
    "input_j": 13,
    "output_index": 31
  },
  {
    "system_row": 10817,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 273,
    "input_i": 10,
    "input_j": 13,
    "output_index": 51
  },
  {
    "system_row": 10822,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 10
  },
  {
    "system_row": 10823,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 12
  },
  {
    "system_row": 10824,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 16
  },
  {
    "system_row": 10826,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 26
  },
  {
    "system_row": 10827,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 10831,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 275,
    "input_i": 10,
    "input_j": 15,
    "output_index": 50
  },
  {
    "system_row": 10836,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 6
  },
  {
    "system_row": 10840,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 10841,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 30
  },
  {
    "system_row": 10844,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 48
  },
  {
    "system_row": 10845,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 49
  },
  {
    "system_row": 10850,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 0
  },
  {
    "system_row": 10851,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 10852,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 2
  },
  {
    "system_row": 10853,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 3
  },
  {
    "system_row": 10854,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 279,
    "input_i": 10,
    "input_j": 19,
    "output_index": 5
  },
  {
    "system_row": 10861,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 281,
    "input_i": 10,
    "input_j": 21,
    "output_index": 22
  },
  {
    "system_row": 10866,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 28
  },
  {
    "system_row": 10867,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 282,
    "input_i": 10,
    "input_j": 22,
    "output_index": 32
  },
  {
    "system_row": 10870,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 283,
    "input_i": 10,
    "input_j": 23,
    "output_index": 35
  },
  {
    "system_row": 10873,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 10874,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 35
  },
  {
    "system_row": 10875,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 284,
    "input_i": 10,
    "input_j": 24,
    "output_index": 39
  },
  {
    "system_row": 11548,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 470,
    "input_i": 18,
    "input_j": 2,
    "output_index": 22
  },
  {
    "system_row": 11570,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 18
  },
  {
    "system_row": 11576,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 483,
    "input_i": 18,
    "input_j": 15,
    "output_index": 47
  },
  {
    "system_row": 11581,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 485,
    "input_i": 18,
    "input_j": 17,
    "output_index": 16
  },
  {
    "system_row": 11584,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 487,
    "input_i": 18,
    "input_j": 19,
    "output_index": 13
  },
  {
    "system_row": 11593,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 492,
    "input_i": 18,
    "input_j": 24,
    "output_index": 28
  },
  {
    "system_row": 11653,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 520,
    "input_i": 20,
    "input_j": 0,
    "output_index": 22
  },
  {
    "system_row": 11657,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 521,
    "input_i": 20,
    "input_j": 1,
    "output_index": 22
  },
  {
    "system_row": 11660,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 522,
    "input_i": 20,
    "input_j": 2,
    "output_index": 6
  },
  {
    "system_row": 11664,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 522,
    "input_i": 20,
    "input_j": 2,
    "output_index": 25
  },
  {
    "system_row": 11665,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 522,
    "input_i": 20,
    "input_j": 2,
    "output_index": 30
  },
  {
    "system_row": 11669,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 522,
    "input_i": 20,
    "input_j": 2,
    "output_index": 49
  },
  {
    "system_row": 11682,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 526,
    "input_i": 20,
    "input_j": 6,
    "output_index": 10
  },
  {
    "system_row": 11683,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 526,
    "input_i": 20,
    "input_j": 6,
    "output_index": 12
  },
  {
    "system_row": 11686,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 526,
    "input_i": 20,
    "input_j": 6,
    "output_index": 26
  },
  {
    "system_row": 11687,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 526,
    "input_i": 20,
    "input_j": 6,
    "output_index": 34
  },
  {
    "system_row": 11691,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 526,
    "input_i": 20,
    "input_j": 6,
    "output_index": 50
  },
  {
    "system_row": 11694,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 528,
    "input_i": 20,
    "input_j": 8,
    "output_index": 7
  },
  {
    "system_row": 11695,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 528,
    "input_i": 20,
    "input_j": 8,
    "output_index": 9
  },
  {
    "system_row": 11698,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 528,
    "input_i": 20,
    "input_j": 8,
    "output_index": 27
  },
  {
    "system_row": 11699,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 528,
    "input_i": 20,
    "input_j": 8,
    "output_index": 31
  },
  {
    "system_row": 11703,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 528,
    "input_i": 20,
    "input_j": 8,
    "output_index": 51
  },
  {
    "system_row": 11716,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 531,
    "input_i": 20,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 11729,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 535,
    "input_i": 20,
    "input_j": 15,
    "output_index": 20
  },
  {
    "system_row": 11731,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 535,
    "input_i": 20,
    "input_j": 15,
    "output_index": 44
  },
  {
    "system_row": 11743,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 537,
    "input_i": 20,
    "input_j": 17,
    "output_index": 17
  },
  {
    "system_row": 11744,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 537,
    "input_i": 20,
    "input_j": 17,
    "output_index": 41
  },
  {
    "system_row": 11753,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 539,
    "input_i": 20,
    "input_j": 19,
    "output_index": 15
  },
  {
    "system_row": 11754,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 539,
    "input_i": 20,
    "input_j": 19,
    "output_index": 39
  },
  {
    "system_row": 11764,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 541,
    "input_i": 20,
    "input_j": 21,
    "output_index": 12
  },
  {
    "system_row": 11774,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 542,
    "input_i": 20,
    "input_j": 22,
    "output_index": 9
  },
  {
    "system_row": 11783,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 543,
    "input_i": 20,
    "input_j": 23,
    "output_index": 5
  },
  {
    "system_row": 11785,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 0
  },
  {
    "system_row": 11786,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 1
  },
  {
    "system_row": 11787,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 2
  },
  {
    "system_row": 11788,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 544,
    "input_i": 20,
    "input_j": 24,
    "output_index": 3
  },
  {
    "system_row": 11936,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 598,
    "input_i": 23,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 11938,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 599,
    "input_i": 23,
    "input_j": 1,
    "output_index": 6
  },
  {
    "system_row": 11942,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 599,
    "input_i": 23,
    "input_j": 1,
    "output_index": 25
  },
  {
    "system_row": 11943,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 599,
    "input_i": 23,
    "input_j": 1,
    "output_index": 30
  },
  {
    "system_row": 11947,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 599,
    "input_i": 23,
    "input_j": 1,
    "output_index": 49
  },
  {
    "system_row": 11967,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 603,
    "input_i": 23,
    "input_j": 5,
    "output_index": 12
  },
  {
    "system_row": 11981,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 605,
    "input_i": 23,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 12005,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 609,
    "input_i": 23,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 12023,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 613,
    "input_i": 23,
    "input_j": 15,
    "output_index": 24
  },
  {
    "system_row": 12040,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 615,
    "input_i": 23,
    "input_j": 17,
    "output_index": 36
  },
  {
    "system_row": 12054,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 617,
    "input_i": 23,
    "input_j": 19,
    "output_index": 33
  },
  {
    "system_row": 12075,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 622,
    "input_i": 23,
    "input_j": 24,
    "output_index": 8
  },
  {
    "system_row": 12242,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 12246,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 677,
    "input_i": 26,
    "input_j": 1,
    "output_index": 12
  },
  {
    "system_row": 12256,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 681,
    "input_i": 26,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 12266,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 687,
    "input_i": 26,
    "input_j": 11,
    "output_index": 35
  },
  {
    "system_row": 12275,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 26
  },
  {
    "system_row": 12276,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 12280,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 691,
    "input_i": 26,
    "input_j": 15,
    "output_index": 50
  },
  {
    "system_row": 12283,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 693,
    "input_i": 26,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 12286,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 695,
    "input_i": 26,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 12294,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 700,
    "input_i": 26,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 12298,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 12302,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 703,
    "input_i": 27,
    "input_j": 1,
    "output_index": 9
  },
  {
    "system_row": 12316,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 709,
    "input_i": 27,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 12322,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 713,
    "input_i": 27,
    "input_j": 11,
    "output_index": 38
  },
  {
    "system_row": 12331,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 12332,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 12336,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 717,
    "input_i": 27,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 12339,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 719,
    "input_i": 27,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 12342,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 721,
    "input_i": 27,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 12350,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 726,
    "input_i": 27,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 12433,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 0
  },
  {
    "system_row": 12434,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 1
  },
  {
    "system_row": 12435,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 2
  },
  {
    "system_row": 12436,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 3
  },
  {
    "system_row": 12437,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 754,
    "input_i": 29,
    "input_j": 0,
    "output_index": 5
  },
  {
    "system_row": 12439,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 0
  },
  {
    "system_row": 12440,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 755,
    "input_i": 29,
    "input_j": 1,
    "output_index": 1
  },
  {
    "system_row": 12460,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 759,
    "input_i": 29,
    "input_j": 5,
    "output_index": 9
  },
  {
    "system_row": 12469,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 760,
    "input_i": 29,
    "input_j": 6,
    "output_index": 11
  },
  {
    "system_row": 12474,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 761,
    "input_i": 29,
    "input_j": 7,
    "output_index": 12
  },
  {
    "system_row": 12483,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 762,
    "input_i": 29,
    "input_j": 8,
    "output_index": 14
  },
  {
    "system_row": 12495,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 20
  },
  {
    "system_row": 12497,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 765,
    "input_i": 29,
    "input_j": 11,
    "output_index": 44
  },
  {
    "system_row": 12532,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 771,
    "input_i": 29,
    "input_j": 17,
    "output_index": 31
  },
  {
    "system_row": 12546,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 773,
    "input_i": 29,
    "input_j": 19,
    "output_index": 34
  },
  {
    "system_row": 12556,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 775,
    "input_i": 29,
    "input_j": 21,
    "output_index": 15
  },
  {
    "system_row": 12560,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 776,
    "input_i": 29,
    "input_j": 22,
    "output_index": 17
  },
  {
    "system_row": 12565,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 777,
    "input_i": 29,
    "input_j": 23,
    "output_index": 44
  },
  {
    "system_row": 12578,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 779,
    "input_i": 29,
    "input_j": 25,
    "output_index": 47
  },
  {
    "system_row": 12584,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 12587,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 781,
    "input_i": 30,
    "input_j": 1,
    "output_index": 47
  },
  {
    "system_row": 12594,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 785,
    "input_i": 30,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 12598,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 787,
    "input_i": 30,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 12605,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 791,
    "input_i": 30,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 12610,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 12614,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 12615,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 795,
    "input_i": 30,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 12623,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 797,
    "input_i": 30,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 12626,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 799,
    "input_i": 30,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 12637,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 12641,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 9
  },
  {
    "system_row": 12655,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 12661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 817,
    "input_i": 31,
    "input_j": 11,
    "output_index": 38
  },
  {
    "system_row": 12670,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 12671,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 12675,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 821,
    "input_i": 31,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 12678,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 823,
    "input_i": 31,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 12681,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 825,
    "input_i": 31,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 12689,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 830,
    "input_i": 31,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 12834,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 12838,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 27
  },
  {
    "system_row": 12839,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 31
  },
  {
    "system_row": 12843,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 858,
    "input_i": 33,
    "input_j": 0,
    "output_index": 51
  },
  {
    "system_row": 12849,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 859,
    "input_i": 33,
    "input_j": 1,
    "output_index": 31
  },
  {
    "system_row": 12864,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 863,
    "input_i": 33,
    "input_j": 5,
    "output_index": 5
  },
  {
    "system_row": 12867,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 864,
    "input_i": 33,
    "input_j": 6,
    "output_index": 8
  },
  {
    "system_row": 12872,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 865,
    "input_i": 33,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 12877,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 866,
    "input_i": 33,
    "input_j": 8,
    "output_index": 46
  },
  {
    "system_row": 12883,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 12885,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 869,
    "input_i": 33,
    "input_j": 11,
    "output_index": 41
  },
  {
    "system_row": 12899,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 873,
    "input_i": 33,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 12912,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 877,
    "input_i": 33,
    "input_j": 19,
    "output_index": 24
  },
  {
    "system_row": 12924,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 880,
    "input_i": 33,
    "input_j": 22,
    "output_index": 44
  },
  {
    "system_row": 12926,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 881,
    "input_i": 33,
    "input_j": 23,
    "output_index": 17
  },
  {
    "system_row": 12932,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 883,
    "input_i": 33,
    "input_j": 25,
    "output_index": 12
  },
  {
    "system_row": 12936,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 12940,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 12
  },
  {
    "system_row": 12950,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 12960,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 895,
    "input_i": 34,
    "input_j": 11,
    "output_index": 35
  },
  {
    "system_row": 12969,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 26
  },
  {
    "system_row": 12970,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 12974,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 899,
    "input_i": 34,
    "input_j": 15,
    "output_index": 50
  },
  {
    "system_row": 12977,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 901,
    "input_i": 34,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 12980,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 903,
    "input_i": 34,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 12988,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 908,
    "input_i": 34,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 13071,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 10
  },
  {
    "system_row": 13075,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 26
  },
  {
    "system_row": 13076,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 34
  },
  {
    "system_row": 13080,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 936,
    "input_i": 36,
    "input_j": 0,
    "output_index": 50
  },
  {
    "system_row": 13086,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 937,
    "input_i": 36,
    "input_j": 1,
    "output_index": 34
  },
  {
    "system_row": 13103,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 941,
    "input_i": 36,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 13108,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 942,
    "input_i": 36,
    "input_j": 6,
    "output_index": 46
  },
  {
    "system_row": 13109,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 943,
    "input_i": 36,
    "input_j": 7,
    "output_index": 5
  },
  {
    "system_row": 13112,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 944,
    "input_i": 36,
    "input_j": 8,
    "output_index": 8
  },
  {
    "system_row": 13120,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 13122,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 947,
    "input_i": 36,
    "input_j": 11,
    "output_index": 39
  },
  {
    "system_row": 13136,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 951,
    "input_i": 36,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 13145,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 953,
    "input_i": 36,
    "input_j": 17,
    "output_index": 24
  },
  {
    "system_row": 13157,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 957,
    "input_i": 36,
    "input_j": 21,
    "output_index": 44
  },
  {
    "system_row": 13163,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 959,
    "input_i": 36,
    "input_j": 23,
    "output_index": 15
  },
  {
    "system_row": 13169,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 961,
    "input_i": 36,
    "input_j": 25,
    "output_index": 9
  },
  {
    "system_row": 13178,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 31
  },
  {
    "system_row": 13179,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 962,
    "input_i": 37,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 13188,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 963,
    "input_i": 37,
    "input_j": 1,
    "output_index": 31
  },
  {
    "system_row": 13211,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 0
  },
  {
    "system_row": 13212,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 13213,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 2
  },
  {
    "system_row": 13214,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 967,
    "input_i": 37,
    "input_j": 5,
    "output_index": 3
  },
  {
    "system_row": 13217,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 968,
    "input_i": 37,
    "input_j": 6,
    "output_index": 4
  },
  {
    "system_row": 13221,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 6
  },
  {
    "system_row": 13225,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 25
  },
  {
    "system_row": 13226,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 969,
    "input_i": 37,
    "input_j": 7,
    "output_index": 30
  },
  {
    "system_row": 13243,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 14
  },
  {
    "system_row": 13244,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 973,
    "input_i": 37,
    "input_j": 11,
    "output_index": 17
  },
  {
    "system_row": 13268,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 19
  },
  {
    "system_row": 13270,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 977,
    "input_i": 37,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 13276,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 978,
    "input_i": 37,
    "input_j": 16,
    "output_index": 15
  },
  {
    "system_row": 13295,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 981,
    "input_i": 37,
    "input_j": 19,
    "output_index": 42
  },
  {
    "system_row": 13301,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 982,
    "input_i": 37,
    "input_j": 20,
    "output_index": 44
  },
  {
    "system_row": 13304,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 983,
    "input_i": 37,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 13323,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 26
  },
  {
    "system_row": 13324,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 34
  },
  {
    "system_row": 13328,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 987,
    "input_i": 37,
    "input_j": 25,
    "output_index": 50
  },
  {
    "system_row": 13554,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 34
  },
  {
    "system_row": 13555,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1040,
    "input_i": 40,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 13564,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1041,
    "input_i": 40,
    "input_j": 1,
    "output_index": 34
  },
  {
    "system_row": 13587,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 6
  },
  {
    "system_row": 13591,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 25
  },
  {
    "system_row": 13592,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1045,
    "input_i": 40,
    "input_j": 5,
    "output_index": 30
  },
  {
    "system_row": 13601,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 0
  },
  {
    "system_row": 13602,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 13603,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 2
  },
  {
    "system_row": 13604,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1047,
    "input_i": 40,
    "input_j": 7,
    "output_index": 3
  },
  {
    "system_row": 13607,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1048,
    "input_i": 40,
    "input_j": 8,
    "output_index": 4
  },
  {
    "system_row": 13619,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 11
  },
  {
    "system_row": 13620,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1051,
    "input_i": 40,
    "input_j": 11,
    "output_index": 15
  },
  {
    "system_row": 13644,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 21
  },
  {
    "system_row": 13646,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1055,
    "input_i": 40,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 13652,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1056,
    "input_i": 40,
    "input_j": 16,
    "output_index": 17
  },
  {
    "system_row": 13661,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1057,
    "input_i": 40,
    "input_j": 17,
    "output_index": 42
  },
  {
    "system_row": 13667,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1058,
    "input_i": 40,
    "input_j": 18,
    "output_index": 44
  },
  {
    "system_row": 13684,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1062,
    "input_i": 40,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 13699,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 27
  },
  {
    "system_row": 13700,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 31
  },
  {
    "system_row": 13704,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1065,
    "input_i": 40,
    "input_j": 25,
    "output_index": 51
  },
  {
    "system_row": 13846,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 13847,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 25
  },
  {
    "system_row": 13850,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1093,
    "input_i": 42,
    "input_j": 1,
    "output_index": 24
  },
  {
    "system_row": 13860,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1097,
    "input_i": 42,
    "input_j": 5,
    "output_index": 34
  },
  {
    "system_row": 13864,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1099,
    "input_i": 42,
    "input_j": 7,
    "output_index": 31
  },
  {
    "system_row": 13869,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1103,
    "input_i": 42,
    "input_j": 11,
    "output_index": 8
  },
  {
    "system_row": 13881,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1107,
    "input_i": 42,
    "input_j": 15,
    "output_index": 42
  },
  {
    "system_row": 13886,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1108,
    "input_i": 42,
    "input_j": 16,
    "output_index": 44
  },
  {
    "system_row": 13889,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1110,
    "input_i": 42,
    "input_j": 18,
    "output_index": 17
  },
  {
    "system_row": 13892,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1112,
    "input_i": 42,
    "input_j": 20,
    "output_index": 15
  },
  {
    "system_row": 13897,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1115,
    "input_i": 42,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 13900,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1117,
    "input_i": 42,
    "input_j": 25,
    "output_index": 1
  },
  {
    "system_row": 14093,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 20
  },
  {
    "system_row": 14095,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1196,
    "input_i": 46,
    "input_j": 0,
    "output_index": 44
  },
  {
    "system_row": 14099,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1197,
    "input_i": 46,
    "input_j": 1,
    "output_index": 44
  },
  {
    "system_row": 14107,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1198,
    "input_i": 46,
    "input_j": 2,
    "output_index": 42
  },
  {
    "system_row": 14118,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1201,
    "input_i": 46,
    "input_j": 5,
    "output_index": 38
  },
  {
    "system_row": 14125,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1202,
    "input_i": 46,
    "input_j": 6,
    "output_index": 36
  },
  {
    "system_row": 14130,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1203,
    "input_i": 46,
    "input_j": 7,
    "output_index": 35
  },
  {
    "system_row": 14137,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1204,
    "input_i": 46,
    "input_j": 8,
    "output_index": 33
  },
  {
    "system_row": 14157,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 0
  },
  {
    "system_row": 14158,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 1
  },
  {
    "system_row": 14159,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 2
  },
  {
    "system_row": 14160,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 3
  },
  {
    "system_row": 14161,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1207,
    "input_i": 46,
    "input_j": 11,
    "output_index": 5
  },
  {
    "system_row": 14186,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1212,
    "input_i": 46,
    "input_j": 16,
    "output_index": 47
  },
  {
    "system_row": 14191,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1214,
    "input_i": 46,
    "input_j": 18,
    "output_index": 12
  },
  {
    "system_row": 14197,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1216,
    "input_i": 46,
    "input_j": 20,
    "output_index": 9
  },
  {
    "system_row": 14205,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 26
  },
  {
    "system_row": 14206,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 34
  },
  {
    "system_row": 14210,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1217,
    "input_i": 46,
    "input_j": 21,
    "output_index": 50
  },
  {
    "system_row": 14215,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 27
  },
  {
    "system_row": 14216,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 31
  },
  {
    "system_row": 14220,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1218,
    "input_i": 46,
    "input_j": 22,
    "output_index": 51
  },
  {
    "system_row": 14222,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1219,
    "input_i": 46,
    "input_j": 23,
    "output_index": 1
  },
  {
    "system_row": 14400,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1274,
    "input_i": 49,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 14409,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1275,
    "input_i": 49,
    "input_j": 1,
    "output_index": 47
  },
  {
    "system_row": 14432,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1279,
    "input_i": 49,
    "input_j": 5,
    "output_index": 16
  },
  {
    "system_row": 14446,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1281,
    "input_i": 49,
    "input_j": 7,
    "output_index": 13
  },
  {
    "system_row": 14469,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1285,
    "input_i": 49,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 14484,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 6
  },
  {
    "system_row": 14488,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 25
  },
  {
    "system_row": 14489,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1289,
    "input_i": 49,
    "input_j": 15,
    "output_index": 30
  },
  {
    "system_row": 14503,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1291,
    "input_i": 49,
    "input_j": 17,
    "output_index": 34
  },
  {
    "system_row": 14517,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1293,
    "input_i": 49,
    "input_j": 19,
    "output_index": 31
  },
  {
    "system_row": 14548,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 12
  },
  {
    "system_row": 14552,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1301,
    "input_i": 50,
    "input_j": 1,
    "output_index": 12
  },
  {
    "system_row": 14562,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1305,
    "input_i": 50,
    "input_j": 5,
    "output_index": 47
  },
  {
    "system_row": 14572,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1311,
    "input_i": 50,
    "input_j": 11,
    "output_index": 35
  },
  {
    "system_row": 14581,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 26
  },
  {
    "system_row": 14582,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 34
  },
  {
    "system_row": 14586,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1315,
    "input_i": 50,
    "input_j": 15,
    "output_index": 50
  },
  {
    "system_row": 14589,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1317,
    "input_i": 50,
    "input_j": 17,
    "output_index": 25
  },
  {
    "system_row": 14592,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1319,
    "input_i": 50,
    "input_j": 19,
    "output_index": 1
  },
  {
    "system_row": 14600,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1324,
    "input_i": 50,
    "input_j": 24,
    "output_index": 15
  },
  {
    "system_row": 14604,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 14608,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1327,
    "input_i": 51,
    "input_j": 1,
    "output_index": 9
  },
  {
    "system_row": 14622,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1333,
    "input_i": 51,
    "input_j": 7,
    "output_index": 47
  },
  {
    "system_row": 14628,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1337,
    "input_i": 51,
    "input_j": 11,
    "output_index": 38
  },
  {
    "system_row": 14637,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 27
  },
  {
    "system_row": 14638,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 31
  },
  {
    "system_row": 14642,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1341,
    "input_i": 51,
    "input_j": 15,
    "output_index": 51
  },
  {
    "system_row": 14645,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1343,
    "input_i": 51,
    "input_j": 17,
    "output_index": 1
  },
  {
    "system_row": 14648,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1345,
    "input_i": 51,
    "input_j": 19,
    "output_index": 25
  },
  {
    "system_row": 14656,
    "generator_index": 2,
    "generator_name": "x_e4(1)",
    "input_pair_index": 1350,
    "input_i": 51,
    "input_j": 24,
    "output_index": 17
  },
  {
    "system_row": 14687,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 27
  },
  {
    "system_row": 14688,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 31
  },
  {
    "system_row": 14691,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 5,
    "input_i": 0,
    "input_j": 5,
    "output_index": 51
  },
  {
    "system_row": 14697,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 26
  },
  {
    "system_row": 14698,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 34
  },
  {
    "system_row": 14701,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 7,
    "input_i": 0,
    "input_j": 7,
    "output_index": 50
  },
  {
    "system_row": 14713,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 11,
    "input_i": 0,
    "input_j": 11,
    "output_index": 46
  },
  {
    "system_row": 14717,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 12,
    "input_i": 0,
    "input_j": 12,
    "output_index": 46
  },
  {
    "system_row": 14739,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 19
  },
  {
    "system_row": 14745,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 18,
    "input_i": 0,
    "input_j": 18,
    "output_index": 11
  },
  {
    "system_row": 14751,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 19,
    "input_i": 0,
    "input_j": 19,
    "output_index": 21
  },
  {
    "system_row": 14757,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 20,
    "input_i": 0,
    "input_j": 20,
    "output_index": 14
  },
  {
    "system_row": 14771,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 6
  },
  {
    "system_row": 14774,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 25
  },
  {
    "system_row": 14775,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 25,
    "input_i": 0,
    "input_j": 25,
    "output_index": 30
  },
  {
    "system_row": 15293,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 156,
    "input_i": 6,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 15343,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 179,
    "input_i": 6,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 15350,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 182,
    "input_i": 7,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 15354,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 183,
    "input_i": 7,
    "input_j": 1,
    "output_index": 33
  },
  {
    "system_row": 15361,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 27
  },
  {
    "system_row": 15366,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 185,
    "input_i": 7,
    "input_j": 3,
    "output_index": 51
  },
  {
    "system_row": 15369,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 187,
    "input_i": 7,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 15373,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 189,
    "input_i": 7,
    "input_j": 7,
    "output_index": 49
  },
  {
    "system_row": 15381,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 194,
    "input_i": 7,
    "input_j": 12,
    "output_index": 41
  },
  {
    "system_row": 15393,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 201,
    "input_i": 7,
    "input_j": 19,
    "output_index": 23
  },
  {
    "system_row": 15399,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 205,
    "input_i": 7,
    "input_j": 23,
    "output_index": 14
  },
  {
    "system_row": 15649,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 260,
    "input_i": 10,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 15653,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 261,
    "input_i": 10,
    "input_j": 1,
    "output_index": 36
  },
  {
    "system_row": 15660,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 26
  },
  {
    "system_row": 15665,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 263,
    "input_i": 10,
    "input_j": 3,
    "output_index": 50
  },
  {
    "system_row": 15669,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 265,
    "input_i": 10,
    "input_j": 5,
    "output_index": 49
  },
  {
    "system_row": 15671,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 267,
    "input_i": 10,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 15680,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 272,
    "input_i": 10,
    "input_j": 12,
    "output_index": 39
  },
  {
    "system_row": 15688,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 277,
    "input_i": 10,
    "input_j": 17,
    "output_index": 23
  },
  {
    "system_row": 15698,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 283,
    "input_i": 10,
    "input_j": 23,
    "output_index": 11
  },
  {
    "system_row": 16559,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 48
  },
  {
    "system_row": 16560,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 468,
    "input_i": 18,
    "input_j": 0,
    "output_index": 49
  },
  {
    "system_row": 16580,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 474,
    "input_i": 18,
    "input_j": 6,
    "output_index": 41
  },
  {
    "system_row": 16583,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 476,
    "input_i": 18,
    "input_j": 8,
    "output_index": 39
  },
  {
    "system_row": 16588,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 479,
    "input_i": 18,
    "input_j": 11,
    "output_index": 32
  },
  {
    "system_row": 16591,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 481,
    "input_i": 18,
    "input_j": 13,
    "output_index": 1
  },
  {
    "system_row": 17261,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 676,
    "input_i": 26,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 17283,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 683,
    "input_i": 26,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 17317,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 702,
    "input_i": 27,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 17336,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 707,
    "input_i": 27,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 17578,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 780,
    "input_i": 30,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 17628,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 803,
    "input_i": 30,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 17636,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 806,
    "input_i": 31,
    "input_j": 0,
    "output_index": 19
  },
  {
    "system_row": 17646,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 19
  },
  {
    "system_row": 17684,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 813,
    "input_i": 31,
    "input_j": 7,
    "output_index": 24
  },
  {
    "system_row": 17745,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 824,
    "input_i": 31,
    "input_j": 18,
    "output_index": 4
  },
  {
    "system_row": 17764,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 827,
    "input_i": 31,
    "input_j": 21,
    "output_index": 8
  },
  {
    "system_row": 17784,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 831,
    "input_i": 31,
    "input_j": 25,
    "output_index": 34
  },
  {
    "system_row": 17973,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 884,
    "input_i": 34,
    "input_j": 0,
    "output_index": 21
  },
  {
    "system_row": 17983,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 21
  },
  {
    "system_row": 18011,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 889,
    "input_i": 34,
    "input_j": 5,
    "output_index": 24
  },
  {
    "system_row": 18096,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 904,
    "input_i": 34,
    "input_j": 20,
    "output_index": 4
  },
  {
    "system_row": 18105,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 906,
    "input_i": 34,
    "input_j": 22,
    "output_index": 8
  },
  {
    "system_row": 18121,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 909,
    "input_i": 34,
    "input_j": 25,
    "output_index": 31
  },
  {
    "system_row": 18918,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1149,
    "input_i": 44,
    "input_j": 5,
    "output_index": 17
  },
  {
    "system_row": 18928,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1151,
    "input_i": 44,
    "input_j": 7,
    "output_index": 15
  },
  {
    "system_row": 18968,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 6
  },
  {
    "system_row": 18972,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 25
  },
  {
    "system_row": 18973,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1158,
    "input_i": 44,
    "input_j": 14,
    "output_index": 30
  },
  {
    "system_row": 18995,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1162,
    "input_i": 44,
    "input_j": 18,
    "output_index": 34
  },
  {
    "system_row": 19007,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1164,
    "input_i": 44,
    "input_j": 20,
    "output_index": 31
  },
  {
    "system_row": 19171,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1222,
    "input_i": 47,
    "input_j": 0,
    "output_index": 24
  },
  {
    "system_row": 19311,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1245,
    "input_i": 47,
    "input_j": 23,
    "output_index": 8
  },
  {
    "system_row": 19484,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1300,
    "input_i": 50,
    "input_j": 0,
    "output_index": 36
  },
  {
    "system_row": 19506,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1307,
    "input_i": 50,
    "input_j": 7,
    "output_index": 1
  },
  {
    "system_row": 19540,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1326,
    "input_i": 51,
    "input_j": 0,
    "output_index": 33
  },
  {
    "system_row": 19559,
    "generator_index": 3,
    "generator_name": "x_-e4(1)",
    "input_pair_index": 1331,
    "input_i": 51,
    "input_j": 5,
    "output_index": 1
  },
  {
    "system_row": 19594,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 7
  },
  {
    "system_row": 19596,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 3,
    "input_i": 0,
    "input_j": 3,
    "output_index": 9
  },
  {
    "system_row": 19602,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 10,
    "input_i": 0,
    "input_j": 10,
    "output_index": 20
  },
  {
    "system_row": 19608,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 17,
    "input_i": 0,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 19613,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 23,
    "input_i": 0,
    "input_j": 23,
    "output_index": 41
  },
  {
    "system_row": 19622,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 27,
    "input_i": 1,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 19668,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 43,
    "input_i": 1,
    "input_j": 17,
    "output_index": 29
  },
  {
    "system_row": 19698,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 53,
    "input_i": 2,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 19774,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 79,
    "input_i": 3,
    "input_j": 1,
    "output_index": 7
  },
  {
    "system_row": 19884,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 130,
    "input_i": 5,
    "input_j": 0,
    "output_index": 9
  },
  {
    "system_row": 19914,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 137,
    "input_i": 5,
    "input_j": 7,
    "output_index": 18
  },
  {
    "system_row": 19953,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 147,
    "input_i": 5,
    "input_j": 17,
    "output_index": 0
  },
  {
    "system_row": 19973,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 149,
    "input_i": 5,
    "input_j": 19,
    "output_index": 30
  },
  {
    "system_row": 20005,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 157,
    "input_i": 6,
    "input_j": 1,
    "output_index": 10
  },
  {
    "system_row": 20058,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 175,
    "input_i": 6,
    "input_j": 19,
    "output_index": 29
  },
  {
    "system_row": 20489,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 416,
    "input_i": 16,
    "input_j": 0,
    "output_index": 18
  },
  {
    "system_row": 20558,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 439,
    "input_i": 16,
    "input_j": 23,
    "output_index": 28
  },
  {
    "system_row": 21241,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 807,
    "input_i": 31,
    "input_j": 1,
    "output_index": 2
  },
  {
    "system_row": 21255,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 809,
    "input_i": 31,
    "input_j": 3,
    "output_index": 5
  },
  {
    "system_row": 21522,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 885,
    "input_i": 34,
    "input_j": 1,
    "output_index": 30
  },
  {
    "system_row": 21540,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 891,
    "input_i": 34,
    "input_j": 7,
    "output_index": 9
  },
  {
    "system_row": 21934,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1092,
    "input_i": 42,
    "input_j": 0,
    "output_index": 40
  },
  {
    "system_row": 21965,
    "generator_index": 4,
    "generator_name": "x_e3-e4(1)",
    "input_pair_index": 1102,
    "input_i": 42,
    "input_j": 10,
    "output_index": 4
  },
  {
    "system_row": 25330,
    "generator_index": 6,
    "generator_name": "x_e2-e3(1)",
    "input_pair_index": 0,
    "input_i": 0,
    "input_j": 0,
    "output_index": 6
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/data/Lplus_tensor_Lminus_to_Lplus_variables.csv <==
column,input_i,input_j,output
0,0,0,0
1,0,0,1
2,0,0,2
3,0,0,3
4,0,1,0
5,0,1,1
6,0,1,2
7,0,1,3
8,0,2,4
9,0,2,28
10,0,3,5
11,0,3,29
12,0,4,8
13,0,4,32
14,0,5,9
15,0,5,33
16,0,6,11
17,0,6,35
18,0,7,12
19,0,7,36
20,0,8,14
21,0,8,38
22,0,9,15
23,0,9,39
24,0,10,17
25,0,10,41
26,0,11,20
27,0,11,44
28,0,12,22
29,0,12,46
30,0,13,24
31,0,13,48
32,0,14,4
33,0,14,28
34,0,15,5
35,0,15,29
36,0,16,8
37,0,16,32
38,0,17,9
39,0,17,33
40,0,18,11
41,0,18,35
42,0,19,12
43,0,19,36
44,0,20,14
45,0,20,38
46,0,21,15
47,0,21,39
48,0,22,17
49,0,22,41
50,0,23,20
51,0,23,44
52,0,24,22
53,0,24,46
54,0,25,24
55,0,25,48
56,1,0,0
57,1,0,1
58,1,0,2
59,1,0,3
60,1,1,0
61,1,1,1
62,1,1,2
63,1,1,3
64,1,2,4
65,1,2,28
66,1,3,5
67,1,3,29
68,1,4,8
69,1,4,32
70,1,5,9
71,1,5,33
72,1,6,11
73,1,6,35
74,1,7,12
75,1,7,36
76,1,8,14
77,1,8,38
78,1,9,15
79,1,9,39
80,1,10,17
81,1,10,41
82,1,11,20
83,1,11,44
84,1,12,22
85,1,12,46
86,1,13,24
87,1,13,48
88,1,14,4
89,1,14,28
90,1,15,5
91,1,15,29
92,1,16,8
93,1,16,32
94,1,17,9
95,1,17,33
96,1,18,11
97,1,18,35
98,1,19,12
99,1,19,36
100,1,20,14
101,1,20,38
102,1,21,15
103,1,21,39
104,1,22,17
105,1,22,41
106,1,23,20
107,1,23,44
108,1,24,22
109,1,24,46
110,1,25,24
111,1,25,48
112,2,0,0
113,2,0,1
114,2,0,2
115,2,0,3
116,2,1,0
117,2,1,1
118,2,1,2
119,2,1,3
120,2,2,4
121,2,2,28
122,2,3,5
123,2,3,29
124,2,4,8
125,2,4,32
126,2,5,9
127,2,5,33
128,2,6,11
129,2,6,35
130,2,7,12
131,2,7,36
132,2,8,14
133,2,8,38
134,2,9,15
135,2,9,39
136,2,10,17
137,2,10,41
138,2,11,20
139,2,11,44
140,2,12,22
141,2,12,46
142,2,13,24
143,2,13,48
144,2,14,4
145,2,14,28
146,2,15,5
147,2,15,29
148,2,16,8
149,2,16,32
150,2,17,9
151,2,17,33
152,2,18,11
153,2,18,35
154,2,19,12
155,2,19,36
156,2,20,14
157,2,20,38
158,2,21,15
159,2,21,39
160,2,22,17
161,2,22,41
162,2,23,20
163,2,23,44
164,2,24,22
165,2,24,46
166,2,25,24
167,2,25,48
168,3,0,0
169,3,0,1
170,3,0,2
171,3,0,3
172,3,1,0
173,3,1,1
174,3,1,2
175,3,1,3
176,3,2,4
177,3,2,28
178,3,3,5
179,3,3,29
180,3,4,8
181,3,4,32
182,3,5,9
183,3,5,33
184,3,6,11
185,3,6,35
186,3,7,12
187,3,7,36
188,3,8,14
189,3,8,38
190,3,9,15
191,3,9,39
192,3,10,17
193,3,10,41
194,3,11,20
195,3,11,44
196,3,12,22
197,3,12,46
198,3,13,24
199,3,13,48
200,3,14,4
201,3,14,28
202,3,15,5
203,3,15,29
204,3,16,8
205,3,16,32
206,3,17,9
207,3,17,33
208,3,18,11
209,3,18,35
210,3,19,12
211,3,19,36
212,3,20,14
213,3,20,38
214,3,21,15
215,3,21,39
216,3,22,17
217,3,22,41
218,3,23,20
219,3,23,44
220,3,24,22
221,3,24,46
222,3,25,24
223,3,25,48
224,4,0,4
225,4,0,28
226,4,1,4
227,4,1,28
228,4,2,0
229,4,2,1
230,4,2,2
231,4,2,3
232,4,3,8
233,4,3,32
234,4,4,5
235,4,4,29
236,4,5,11
237,4,5,35
238,4,6,9
239,4,6,33
240,4,7,14
241,4,7,38
242,4,8,12
243,4,8,36
244,4,9,7
245,4,9,13
246,4,9,19
247,4,9,27
248,4,9,31
249,4,9,37
250,4,9,43
251,4,9,51
252,4,10,10
253,4,10,16
254,4,10,21
255,4,10,26
256,4,10,34
257,4,10,40
258,4,10,45
259,4,10,50
260,4,11,6
261,4,11,18
262,4,11,23
263,4,11,25
264,4,11,30
265,4,11,42
266,4,11,47
267,4,11,49
268,4,12,24
269,4,12,48
270,4,13,22
271,4,13,46
272,4,14,0
273,4,14,1
274,4,14,2
275,4,14,3
276,4,15,8
277,4,15,32
278,4,16,5
279,4,16,29
280,4,17,11
281,4,17,35
282,4,18,9
283,4,18,33
284,4,19,14
285,4,19,38
286,4,20,12
287,4,20,36
288,4,21,7
289,4,21,13
290,4,21,19
291,4,21,27
292,4,21,31
293,4,21,37
294,4,21,43
295,4,21,51
296,4,22,10
297,4,22,16
298,4,22,21
299,4,22,26
300,4,22,34
301,4,22,40
302,4,22,45
303,4,22,50
304,4,23,6
305,4,23,18
306,4,23,23
307,4,23,25
308,4,23,30
309,4,23,42
310,4,23,47
311,4,23,49
312,4,24,24
313,4,24,48
314,4,25,22
315,4,25,46
316,5,0,5
317,5,0,29
318,5,1,5
319,5,1,29
320,5,2,8
321,5,2,32
322,5,3,0
323,5,3,1
324,5,3,2
325,5,3,3
326,5,4,4
327,5,4,28
328,5,5,7
329,5,5,13
330,5,5,19
331,5,5,27
332,5,5,31
333,5,5,37
334,5,5,43
335,5,5,51
336,5,6,15
337,5,6,39
338,5,7,10
339,5,7,16
340,5,7,21
341,5,7,26
342,5,7,34
343,5,7,40
344,5,7,45
345,5,7,50
346,5,8,17
347,5,8,41
348,5,9,11
349,5,9,35
350,5,10,14
351,5,10,38
352,5,11,22
353,5,11,46
354,5,12,20
355,5,12,44
356,5,13,6
357,5,13,18
358,5,13,23
359,5,13,25
360,5,13,30
361,5,13,42
362,5,13,47
363,5,13,49
364,5,14,8
365,5,14,32
366,5,15,0
367,5,15,1
368,5,15,2
369,5,15,3
370,5,16,4
371,5,16,28
372,5,17,7
373,5,17,13
374,5,17,19
375,5,17,27
376,5,17,31
377,5,17,37
378,5,17,43
379,5,17,51
380,5,18,15
381,5,18,39
382,5,19,10
383,5,19,16
384,5,19,21
385,5,19,26
386,5,19,34
387,5,19,40
388,5,19,45
389,5,19,50
390,5,20,17
391,5,20,41
392,5,21,11
393,5,21,35
394,5,22,14
395,5,22,38
396,5,23,22
397,5,23,46
398,5,24,20
399,5,24,44
400,5,25,6
401,5,25,18
402,5,25,23
403,5,25,25
404,5,25,30
405,5,25,42
406,5,25,47
407,5,25,49
408,6,0,6
409,6,0,18
410,6,0,23
411,6,0,25
412,6,0,30
413,6,0,42
414,6,0,47
415,6,0,49
416,6,1,6
417,6,1,18
418,6,1,23
419,6,1,25
420,6,1,30
421,6,1,42
422,6,1,47
423,6,1,49
424,6,2,20
425,6,2,44
426,6,3,24
427,6,3,48
428,6,4,22
429,6,4,46
430,6,5,12
431,6,5,36
432,6,6,14
433,6,6,38
434,6,7,9
435,6,7,33
436,6,8,11
437,6,8,35
438,6,9,17
439,6,9,41
440,6,10,15
441,6,10,39
442,6,11,4
443,6,11,28
444,6,12,8
445,6,12,32
446,6,13,5
447,6,13,29
448,6,14,20
449,6,14,44
450,6,15,24
451,6,15,48
452,6,16,22
453,6,16,46
454,6,17,12
455,6,17,36
456,6,18,14
457,6,18,38
458,6,19,9
459,6,19,33
460,6,20,11
461,6,20,35
462,6,21,17
463,6,21,41
464,6,22,15
465,6,22,39
466,6,23,4
467,6,23,28
468,6,24,8
469,6,24,32
470,6,25,5
471,6,25,29
472,7,0,7
473,7,0,13
474,7,0,19
475,7,0,27
476,7,0,31
477,7,0,37
478,7,0,43
479,7,0,51
480,7,1,7
481,7,1,13
482,7,1,19
483,7,1,27
484,7,1,31
485,7,1,37
486,7,1,43
487,7,1,51
488,7,2,15
489,7,2,39
490,7,3,9
491,7,3,33
492,7,4,11
493,7,4,35
494,7,5,5
495,7,5,29
496,7,6,8
497,7,6,32
498,7,7,24
499,7,7,48
500,7,8,22
501,7,8,46
502,7,9,4
503,7,9,28
504,7,10,20
505,7,10,44
506,7,11,17
507,7,11,41
508,7,12,14
509,7,12,38
510,7,13,12
511,7,13,36
512,7,14,15
513,7,14,39
514,7,15,9
515,7,15,33
516,7,16,11
517,7,16,35
518,7,17,5
519,7,17,29
520,7,18,8
521,7,18,32
522,7,19,24
523,7,19,48
524,7,20,22
525,7,20,46
526,7,21,4
527,7,21,28
528,7,22,20
529,7,22,44
530,7,23,17
531,7,23,41
532,7,24,14
533,7,24,38
534,7,25,12
535,7,25,36
536,8,0,8
537,8,0,32
538,8,1,8
539,8,1,32
540,8,2,5
541,8,2,29
542,8,3,4
543,8,3,28
544,8,4,0
545,8,4,1
546,8,4,2
547,8,4,3
548,8,5,15
549,8,5,39
550,8,6,7
551,8,6,13
552,8,6,19
553,8,6,27
554,8,6,31
555,8,6,37
556,8,6,43
557,8,6,51
558,8,7,17
559,8,7,41
560,8,8,10
561,8,8,16
562,8,8,21
563,8,8,26
564,8,8,34
565,8,8,40
566,8,8,45
567,8,8,50
568,8,9,9
569,8,9,33
570,8,10,12
571,8,10,36
572,8,11,24
573,8,11,48
574,8,12,6
575,8,12,18
576,8,12,23
577,8,12,25
578,8,12,30
579,8,12,42
580,8,12,47
581,8,12,49
582,8,13,20
583,8,13,44
584,8,14,5
585,8,14,29
586,8,15,4
587,8,15,28
588,8,16,0
589,8,16,1
590,8,16,2
591,8,16,3
592,8,17,15
593,8,17,39
594,8,18,7
595,8,18,13
596,8,18,19
597,8,18,27
598,8,18,31
599,8,18,37
600,8,18,43
601,8,18,51
602,8,19,17
603,8,19,41
604,8,20,10
605,8,20,16
606,8,20,21
607,8,20,26
608,8,20,34
609,8,20,40
610,8,20,45
611,8,20,50
612,8,21,9
613,8,21,33
614,8,22,12
615,8,22,36
616,8,23,24
617,8,23,48
618,8,24,6
619,8,24,18
620,8,24,23
621,8,24,25
622,8,24,30
623,8,24,42
624,8,24,47
625,8,24,49
626,8,25,20
627,8,25,44
628,9,0,9
629,9,0,33
630,9,1,9
631,9,1,33
632,9,2,11
633,9,2,35
634,9,3,7
635,9,3,13
636,9,3,19
637,9,3,27
638,9,3,31
639,9,3,37
640,9,3,43
641,9,3,51
642,9,4,15
643,9,4,39
644,9,5,0
645,9,5,1
646,9,5,2
647,9,5,3
648,9,6,4
649,9,6,28
650,9,7,6
651,9,7,18
652,9,7,23
653,9,7,25
654,9,7,30
655,9,7,42
656,9,7,47
657,9,7,49
658,9,8,20
659,9,8,44
660,9,9,8
661,9,9,32
662,9,10,22
663,9,10,46
664,9,11,14
665,9,11,38
666,9,12,17
667,9,12,41
668,9,13,10
669,9,13,16
670,9,13,21
671,9,13,26
672,9,13,34
673,9,13,40
674,9,13,45
675,9,13,50
676,9,14,11
677,9,14,35
678,9,15,7
679,9,15,13
680,9,15,19
681,9,15,27
682,9,15,31
683,9,15,37
684,9,15,43
685,9,15,51
686,9,16,15
687,9,16,39
688,9,17,0
689,9,17,1
690,9,17,2
691,9,17,3
692,9,18,4
693,9,18,28
694,9,19,6
695,9,19,18
696,9,19,23
697,9,19,25
698,9,19,30
699,9,19,42
700,9,19,47
701,9,19,49
702,9,20,20
703,9,20,44
704,9,21,8
705,9,21,32
706,9,22,22
707,9,22,46
708,9,23,14
709,9,23,38
710,9,24,17
711,9,24,41
712,9,25,10
713,9,25,16
714,9,25,21
715,9,25,26
716,9,25,34
717,9,25,40
718,9,25,45
719,9,25,50
720,10,0,10
721,10,0,16
722,10,0,21
723,10,0,26
724,10,0,34
725,10,0,40
726,10,0,45
727,10,0,50
728,10,1,10
729,10,1,16
730,10,1,21
731,10,1,26
732,10,1,34
733,10,1,40
734,10,1,45
735,10,1,50
736,10,2,17
737,10,2,41
738,10,3,12
739,10,3,36
740,10,4,14
741,10,4,38
742,10,5,24
743,10,5,48
744,10,6,22
745,10,6,46
746,10,7,5
747,10,7,29
748,10,8,8
749,10,8,32
750,10,9,20
751,10,9,44
752,10,10,4
753,10,10,28
754,10,11,15
755,10,11,39
756,10,12,11
757,10,12,35
758,10,13,9
759,10,13,33
760,10,14,17
761,10,14,41
762,10,15,12
763,10,15,36
764,10,16,14
765,10,16,38
766,10,17,24
767,10,17,48
768,10,18,22
769,10,18,46
770,10,19,5
771,10,19,29
772,10,20,8
773,10,20,32
774,10,21,20
775,10,21,44
776,10,22,4
777,10,22,28
778,10,23,15
779,10,23,39
780,10,24,11
781,10,24,35
782,10,25,9
783,10,25,33
784,11,0,11
785,11,0,35
786,11,1,11
787,11,1,35
788,11,2,9
789,11,2,33
790,11,3,15
791,11,3,39
792,11,4,7
793,11,4,13
794,11,4,19
795,11,4,27
796,11,4,31
797,11,4,37
798,11,4,43
799,11,4,51
800,11,5,4
801,11,5,28
802,11,6,0
803,11,6,1
804,11,6,2
805,11,6,3
806,11,7,20
807,11,7,44
808,11,8,6
809,11,8,18
810,11,8,23
811,11,8,25
812,11,8,30
813,11,8,42
814,11,8,47
815,11,8,49
816,11,9,5
817,11,9,29
818,11,10,24
819,11,10,48
820,11,11,12
821,11,11,36
822,11,12,10
823,11,12,16
824,11,12,21
825,11,12,26
826,11,12,34
827,11,12,40
828,11,12,45
829,11,12,50
830,11,13,17
831,11,13,41
832,11,14,9
833,11,14,33
834,11,15,15
835,11,15,39
836,11,16,7
837,11,16,13
838,11,16,19
839,11,16,27
840,11,16,31
841,11,16,37
842,11,16,43
843,11,16,51
844,11,17,4
845,11,17,28
846,11,18,0
847,11,18,1
848,11,18,2
849,11,18,3
850,11,19,20
851,11,19,44
852,11,20,6
853,11,20,18
854,11,20,23
855,11,20,25
856,11,20,30
857,11,20,42
858,11,20,47
859,11,20,49
860,11,21,5
861,11,21,29
862,11,22,24
863,11,22,48
864,11,23,12
865,11,23,36
866,11,24,10
867,11,24,16
868,11,24,21
869,11,24,26
870,11,24,34
871,11,24,40
872,11,24,45
873,11,24,50
874,11,25,17
875,11,25,41
876,12,0,12
877,12,0,36
878,12,1,12
879,12,1,36
880,12,2,14
881,12,2,38
882,12,3,10
883,12,3,16
884,12,3,21
885,12,3,26
886,12,3,34
887,12,3,40
888,12,3,45
889,12,3,50
890,12,4,17
891,12,4,41
892,12,5,6
893,12,5,18
894,12,5,23
895,12,5,25
896,12,5,30
897,12,5,42
898,12,5,47
899,12,5,49
900,12,6,20
901,12,6,44
902,12,7,0
903,12,7,1
904,12,7,2
905,12,7,3
906,12,8,4
907,12,8,28
908,12,9,22
909,12,9,46
910,12,10,8
911,12,10,32
912,12,11,11
913,12,11,35
914,12,12,15
915,12,12,39
916,12,13,7
917,12,13,13
918,12,13,19
919,12,13,27
920,12,13,31
921,12,13,37
922,12,13,43
923,12,13,51
924,12,14,14
925,12,14,38
926,12,15,10
927,12,15,16
928,12,15,21
929,12,15,26
930,12,15,34
931,12,15,40
932,12,15,45
933,12,15,50
934,12,16,17
935,12,16,41
936,12,17,6
937,12,17,18
938,12,17,23
939,12,17,25
940,12,17,30
941,12,17,42
942,12,17,47
943,12,17,49
944,12,18,20
945,12,18,44
946,12,19,0
947,12,19,1
948,12,19,2
949,12,19,3
950,12,20,4
951,12,20,28
952,12,21,22
953,12,21,46
954,12,22,8
955,12,22,32
956,12,23,11
957,12,23,35
958,12,24,15
959,12,24,39
960,12,25,7
961,12,25,13
962,12,25,19
963,12,25,27
964,12,25,31
965,12,25,37
966,12,25,43
967,12,25,51
968,13,0,7
969,13,0,13
970,13,0,19
971,13,0,27
972,13,0,31
973,13,0,37
974,13,0,43
975,13,0,51
976,13,1,7
977,13,1,13
978,13,1,19
979,13,1,27
980,13,1,31
981,13,1,37
982,13,1,43
983,13,1,51
984,13,2,15
985,13,2,39
986,13,3,9
987,13,3,33
988,13,4,11
989,13,4,35
990,13,5,5
991,13,5,29
992,13,6,8
993,13,6,32
994,13,7,24
995,13,7,48
996,13,8,22
997,13,8,46
998,13,9,4
999,13,9,28
1000,13,10,20
1001,13,10,44
1002,13,11,17
1003,13,11,41
1004,13,12,14
1005,13,12,38
1006,13,13,12
1007,13,13,36
1008,13,14,15
1009,13,14,39
1010,13,15,9
1011,13,15,33
1012,13,16,11
1013,13,16,35
1014,13,17,5
1015,13,17,29
1016,13,18,8
1017,13,18,32
1018,13,19,24
1019,13,19,48
1020,13,20,22
1021,13,20,46
1022,13,21,4
1023,13,21,28
1024,13,22,20
1025,13,22,44
1026,13,23,17
1027,13,23,41
1028,13,24,14
1029,13,24,38
1030,13,25,12
1031,13,25,36
1032,14,0,14
1033,14,0,38
1034,14,1,14
1035,14,1,38
1036,14,2,12
1037,14,2,36
1038,14,3,17
1039,14,3,41
1040,14,4,10
1041,14,4,16
1042,14,4,21
1043,14,4,26
1044,14,4,34
1045,14,4,40
1046,14,4,45
1047,14,4,50
1048,14,5,20
1049,14,5,44
1050,14,6,6
1051,14,6,18
1052,14,6,23
1053,14,6,25
1054,14,6,30
1055,14,6,42
1056,14,6,47
1057,14,6,49
1058,14,7,4
1059,14,7,28
1060,14,8,0
1061,14,8,1
1062,14,8,2
1063,14,8,3
1064,14,9,24
1065,14,9,48
1066,14,10,5
1067,14,10,29
1068,14,11,9
1069,14,11,33
1070,14,12,7
1071,14,12,13
1072,14,12,19
1073,14,12,27
1074,14,12,31
1075,14,12,37
1076,14,12,43
1077,14,12,51
1078,14,13,15
1079,14,13,39
1080,14,14,12
1081,14,14,36
1082,14,15,17
1083,14,15,41
1084,14,16,10
1085,14,16,16
1086,14,16,21
1087,14,16,26
1088,14,16,34
1089,14,16,40
1090,14,16,45
1091,14,16,50
1092,14,17,20
1093,14,17,44
1094,14,18,6
1095,14,18,18
1096,14,18,23
1097,14,18,25
1098,14,18,30
1099,14,18,42
1100,14,18,47
1101,14,18,49
1102,14,19,4
1103,14,19,28
1104,14,20,0
1105,14,20,1
1106,14,20,2
1107,14,20,3
1108,14,21,24
1109,14,21,48
1110,14,22,5
1111,14,22,29
1112,14,23,9
1113,14,23,33
1114,14,24,7
1115,14,24,13
1116,14,24,19
1117,14,24,27
1118,14,24,31
1119,14,24,37
1120,14,24,43
1121,14,24,51
1122,14,25,15
1123,14,25,39
1124,15,0,15
1125,15,0,39
1126,15,1,15
1127,15,1,39
1128,15,2,7
1129,15,2,13
1130,15,2,19
1131,15,2,27
1132,15,2,31
1133,15,2,37
1134,15,2,43
1135,15,2,51
1136,15,3,11
1137,15,3,35
1138,15,4,9
1139,15,4,33
1140,15,5,8
1141,15,5,32
1142,15,6,5
1143,15,6,29
1144,15,7,22
1145,15,7,46
1146,15,8,24
1147,15,8,48
1148,15,9,0
1149,15,9,1
1150,15,9,2
1151,15,9,3
1152,15,10,6
1153,15,10,18
1154,15,10,23
1155,15,10,25
1156,15,10,30
1157,15,10,42
1158,15,10,47
1159,15,10,49
1160,15,11,10
1161,15,11,16
1162,15,11,21
1163,15,11,26
1164,15,11,34
1165,15,11,40
1166,15,11,45
1167,15,11,50
1168,15,12,12
1169,15,12,36
1170,15,13,14
1171,15,13,38
1172,15,14,7
1173,15,14,13
1174,15,14,19
1175,15,14,27
1176,15,14,31
1177,15,14,37
1178,15,14,43
1179,15,14,51
1180,15,15,11
1181,15,15,35
1182,15,16,9
1183,15,16,33
1184,15,17,8
1185,15,17,32
1186,15,18,5
1187,15,18,29
1188,15,19,22
1189,15,19,46
1190,15,20,24
1191,15,20,48
1192,15,21,0
1193,15,21,1
1194,15,21,2
1195,15,21,3
1196,15,22,6
1197,15,22,18
1198,15,22,23
1199,15,22,25
1200,15,22,30
1201,15,22,42
1202,15,22,47
1203,15,22,49
1204,15,23,10
1205,15,23,16
1206,15,23,21
1207,15,23,26
1208,15,23,34
1209,15,23,40
1210,15,23,45
1211,15,23,50
1212,15,24,12
1213,15,24,36
1214,15,25,14
1215,15,25,38
1216,16,0,10
1217,16,0,16
1218,16,0,21
1219,16,0,26
1220,16,0,34
1221,16,0,40
1222,16,0,45
1223,16,0,50
1224,16,1,10
1225,16,1,16
1226,16,1,21
1227,16,1,26
1228,16,1,34
1229,16,1,40
1230,16,1,45
1231,16,1,50
1232,16,2,17
1233,16,2,41
1234,16,3,12
1235,16,3,36
1236,16,4,14
1237,16,4,38
1238,16,5,24
1239,16,5,48
1240,16,6,22
1241,16,6,46
1242,16,7,5
1243,16,7,29
1244,16,8,8
1245,16,8,32
1246,16,9,20
1247,16,9,44
1248,16,10,4
1249,16,10,28
1250,16,11,15
1251,16,11,39
1252,16,12,11
1253,16,12,35
1254,16,13,9
1255,16,13,33
1256,16,14,17
1257,16,14,41
1258,16,15,12
1259,16,15,36
1260,16,16,14
1261,16,16,38
1262,16,17,24
1263,16,17,48
1264,16,18,22
1265,16,18,46
1266,16,19,5
1267,16,19,29
1268,16,20,8
1269,16,20,32
1270,16,21,20
1271,16,21,44
1272,16,22,4
1273,16,22,28
1274,16,23,15
1275,16,23,39
1276,16,24,11
1277,16,24,35
1278,16,25,9
1279,16,25,33
1280,17,0,17
1281,17,0,41
1282,17,1,17
1283,17,1,41
1284,17,2,10
1285,17,2,16
1286,17,2,21
1287,17,2,26
1288,17,2,34
1289,17,2,40
1290,17,2,45
1291,17,2,50
1292,17,3,14
1293,17,3,38
1294,17,4,12
1295,17,4,36
1296,17,5,22
1297,17,5,46
1298,17,6,24
1299,17,6,48
1300,17,7,8
1301,17,7,32
1302,17,8,5
1303,17,8,29
1304,17,9,6
1305,17,9,18
1306,17,9,23
1307,17,9,25
1308,17,9,30
1309,17,9,42
1310,17,9,47
1311,17,9,49
1312,17,10,0
1313,17,10,1
1314,17,10,2
1315,17,10,3
1316,17,11,7
1317,17,11,13
1318,17,11,19
1319,17,11,27
1320,17,11,31
1321,17,11,37
1322,17,11,43
1323,17,11,51
1324,17,12,9
1325,17,12,33
1326,17,13,11
1327,17,13,35
1328,17,14,10
1329,17,14,16
1330,17,14,21
1331,17,14,26
1332,17,14,34
1333,17,14,40
1334,17,14,45
1335,17,14,50
1336,17,15,14
1337,17,15,38
1338,17,16,12
1339,17,16,36
1340,17,17,22
1341,17,17,46
1342,17,18,24
1343,17,18,48
1344,17,19,8
1345,17,19,32
1346,17,20,5
1347,17,20,29
1348,17,21,6
1349,17,21,18
1350,17,21,23
1351,17,21,25
1352,17,21,30
1353,17,21,42
1354,17,21,47
1355,17,21,49
1356,17,22,0
1357,17,22,1
1358,17,22,2
1359,17,22,3
1360,17,23,7
1361,17,23,13
1362,17,23,19
1363,17,23,27
1364,17,23,31
1365,17,23,37
1366,17,23,43
1367,17,23,51
1368,17,24,9
1369,17,24,33
1370,17,25,11
1371,17,25,35
1372,18,0,6
1373,18,0,18
1374,18,0,23
1375,18,0,25
1376,18,0,30
1377,18,0,42
1378,18,0,47
1379,18,0,49
1380,18,1,6
1381,18,1,18
1382,18,1,23
1383,18,1,25
1384,18,1,30
1385,18,1,42
1386,18,1,47
1387,18,1,49
1388,18,2,20
1389,18,2,44
1390,18,3,24
1391,18,3,48
1392,18,4,22
1393,18,4,46
1394,18,5,12
1395,18,5,36
1396,18,6,14
1397,18,6,38
1398,18,7,9
1399,18,7,33
1400,18,8,11
1401,18,8,35
1402,18,9,17
1403,18,9,41
1404,18,10,15
1405,18,10,39
1406,18,11,4
1407,18,11,28
1408,18,12,8
1409,18,12,32
1410,18,13,5
1411,18,13,29
1412,18,14,20
1413,18,14,44
1414,18,15,24
1415,18,15,48
1416,18,16,22
1417,18,16,46
1418,18,17,12
1419,18,17,36
1420,18,18,14
1421,18,18,38
1422,18,19,9
1423,18,19,33
1424,18,20,11
1425,18,20,35
1426,18,21,17
1427,18,21,41
1428,18,22,15
1429,18,22,39
1430,18,23,4
1431,18,23,28
1432,18,24,8
1433,18,24,32
1434,18,25,5
1435,18,25,29
1436,19,0,7
1437,19,0,13
1438,19,0,19
1439,19,0,27
1440,19,0,31
1441,19,0,37
1442,19,0,43
1443,19,0,51
1444,19,1,7
1445,19,1,13
1446,19,1,19
1447,19,1,27
1448,19,1,31
1449,19,1,37
1450,19,1,43
1451,19,1,51
1452,19,2,15
1453,19,2,39
1454,19,3,9
1455,19,3,33
1456,19,4,11
1457,19,4,35
1458,19,5,5
1459,19,5,29
1460,19,6,8
1461,19,6,32
1462,19,7,24
1463,19,7,48
1464,19,8,22
1465,19,8,46
1466,19,9,4
1467,19,9,28
1468,19,10,20
1469,19,10,44
1470,19,11,17
1471,19,11,41
1472,19,12,14
1473,19,12,38
1474,19,13,12
1475,19,13,36
1476,19,14,15
1477,19,14,39
1478,19,15,9
1479,19,15,33
1480,19,16,11
1481,19,16,35
1482,19,17,5
1483,19,17,29
1484,19,18,8
1485,19,18,32
1486,19,19,24
1487,19,19,48
1488,19,20,22
1489,19,20,46
1490,19,21,4
1491,19,21,28
1492,19,22,20
1493,19,22,44
1494,19,23,17
1495,19,23,41
1496,19,24,14
1497,19,24,38
1498,19,25,12
1499,19,25,36
1500,20,0,20
1501,20,0,44
1502,20,1,20
1503,20,1,44
1504,20,2,6
1505,20,2,18
1506,20,2,23
1507,20,2,25
1508,20,2,30
1509,20,2,42
1510,20,2,47
1511,20,2,49
1512,20,3,22
1513,20,3,46
1514,20,4,24
1515,20,4,48
1516,20,5,14
1517,20,5,38
1518,20,6,12
1519,20,6,36
1520,20,7,11
1521,20,7,35
1522,20,8,9
1523,20,8,33
1524,20,9,10
1525,20,9,16
1526,20,9,21
1527,20,9,26
1528,20,9,34
1529,20,9,40
1530,20,9,45
1531,20,9,50
1532,20,10,7
1533,20,10,13
1534,20,10,19
1535,20,10,27
1536,20,10,31
1537,20,10,37
1538,20,10,43
1539,20,10,51
1540,20,11,0
1541,20,11,1
1542,20,11,2
1543,20,11,3
1544,20,12,5
1545,20,12,29
1546,20,13,8
1547,20,13,32
1548,20,14,6
1549,20,14,18
1550,20,14,23
1551,20,14,25
1552,20,14,30
1553,20,14,42
1554,20,14,47
1555,20,14,49
1556,20,15,22
1557,20,15,46
1558,20,16,24
1559,20,16,48
1560,20,17,14
1561,20,17,38
1562,20,18,12
1563,20,18,36
1564,20,19,11
1565,20,19,35
1566,20,20,9
1567,20,20,33
1568,20,21,10
1569,20,21,16
1570,20,21,21
1571,20,21,26
1572,20,21,34
1573,20,21,40
1574,20,21,45
1575,20,21,50
1576,20,22,7
1577,20,22,13
1578,20,22,19
1579,20,22,27
1580,20,22,31
1581,20,22,37
1582,20,22,43
1583,20,22,51
1584,20,23,0
1585,20,23,1
1586,20,23,2
1587,20,23,3
1588,20,24,5
1589,20,24,29
1590,20,25,8
1591,20,25,32
1592,21,0,10
1593,21,0,16
1594,21,0,21
1595,21,0,26
1596,21,0,34
1597,21,0,40
1598,21,0,45
1599,21,0,50
1600,21,1,10
1601,21,1,16
1602,21,1,21
1603,21,1,26
1604,21,1,34
1605,21,1,40
1606,21,1,45
1607,21,1,50
1608,21,2,17
1609,21,2,41
1610,21,3,12
1611,21,3,36
1612,21,4,14
1613,21,4,38
1614,21,5,24
1615,21,5,48
1616,21,6,22
1617,21,6,46
1618,21,7,5
1619,21,7,29
1620,21,8,8
1621,21,8,32
1622,21,9,20
1623,21,9,44
1624,21,10,4
1625,21,10,28
1626,21,11,15
1627,21,11,39
1628,21,12,11
1629,21,12,35
1630,21,13,9
1631,21,13,33
1632,21,14,17
1633,21,14,41
1634,21,15,12
1635,21,15,36
1636,21,16,14
1637,21,16,38
1638,21,17,24
1639,21,17,48
1640,21,18,22
1641,21,18,46
1642,21,19,5
1643,21,19,29
1644,21,20,8
1645,21,20,32
1646,21,21,20
1647,21,21,44
1648,21,22,4
1649,21,22,28
1650,21,23,15
1651,21,23,39
1652,21,24,11
1653,21,24,35
1654,21,25,9
1655,21,25,33
1656,22,0,22
1657,22,0,46
1658,22,1,22
1659,22,1,46
1660,22,2,24
1661,22,2,48
1662,22,3,20
1663,22,3,44
1664,22,4,6
1665,22,4,18
1666,22,4,23
1667,22,4,25
1668,22,4,30
1669,22,4,42
1670,22,4,47
1671,22,4,49
1672,22,5,17
1673,22,5,41
1674,22,6,10
1675,22,6,16
1676,22,6,21
1677,22,6,26
1678,22,6,34
1679,22,6,40
1680,22,6,45
1681,22,6,50
1682,22,7,15
1683,22,7,39
1684,22,8,7
1685,22,8,13
1686,22,8,19
1687,22,8,27
1688,22,8,31
1689,22,8,37
1690,22,8,43
1691,22,8,51
1692,22,9,12
1693,22,9,36
1694,22,10,9
1695,22,10,33
1696,22,11,5
1697,22,11,29
1698,22,12,0
1699,22,12,1
1700,22,12,2
1701,22,12,3
1702,22,13,4
1703,22,13,28
1704,22,14,24
1705,22,14,48
1706,22,15,20
1707,22,15,44
1708,22,16,6
1709,22,16,18
1710,22,16,23
1711,22,16,25
1712,22,16,30
1713,22,16,42
1714,22,16,47
1715,22,16,49
1716,22,17,17
1717,22,17,41
1718,22,18,10
1719,22,18,16
1720,22,18,21
1721,22,18,26
1722,22,18,34
1723,22,18,40
1724,22,18,45
1725,22,18,50
1726,22,19,15
1727,22,19,39
1728,22,20,7
1729,22,20,13
1730,22,20,19
1731,22,20,27
1732,22,20,31
1733,22,20,37
1734,22,20,43
1735,22,20,51
1736,22,21,12
1737,22,21,36
1738,22,22,9
1739,22,22,33
1740,22,23,5
1741,22,23,29
1742,22,24,0
1743,22,24,1
1744,22,24,2
1745,22,24,3
1746,22,25,4
1747,22,25,28
1748,23,0,6
1749,23,0,18
1750,23,0,23
1751,23,0,25
1752,23,0,30
1753,23,0,42
1754,23,0,47
1755,23,0,49
1756,23,1,6
1757,23,1,18
1758,23,1,23
1759,23,1,25
1760,23,1,30
1761,23,1,42
1762,23,1,47
1763,23,1,49
1764,23,2,20
1765,23,2,44
1766,23,3,24
1767,23,3,48
1768,23,4,22
1769,23,4,46
1770,23,5,12
1771,23,5,36
1772,23,6,14
1773,23,6,38
1774,23,7,9
1775,23,7,33
1776,23,8,11
1777,23,8,35
1778,23,9,17
1779,23,9,41
1780,23,10,15
1781,23,10,39
1782,23,11,4
1783,23,11,28
1784,23,12,8
1785,23,12,32
1786,23,13,5
1787,23,13,29
1788,23,14,20
1789,23,14,44
1790,23,15,24
1791,23,15,48
1792,23,16,22
1793,23,16,46
1794,23,17,12
1795,23,17,36
1796,23,18,14
1797,23,18,38
1798,23,19,9
1799,23,19,33
1800,23,20,11
1801,23,20,35
1802,23,21,17
1803,23,21,41
1804,23,22,15
1805,23,22,39
1806,23,23,4
1807,23,23,28
1808,23,24,8
1809,23,24,32
1810,23,25,5
1811,23,25,29
1812,24,0,24
1813,24,0,48
1814,24,1,24
1815,24,1,48
1816,24,2,22
1817,24,2,46
1818,24,3,6
1819,24,3,18
1820,24,3,23
1821,24,3,25
1822,24,3,30
1823,24,3,42
1824,24,3,47
1825,24,3,49
1826,24,4,20
1827,24,4,44
1828,24,5,10
1829,24,5,16
1830,24,5,21
1831,24,5,26
1832,24,5,34
1833,24,5,40
1834,24,5,45
1835,24,5,50
1836,24,6,17
1837,24,6,41
1838,24,7,7
1839,24,7,13
1840,24,7,19
1841,24,7,27
1842,24,7,31
1843,24,7,37
1844,24,7,43
1845,24,7,51
1846,24,8,15
1847,24,8,39
1848,24,9,14
1849,24,9,38
1850,24,10,11
1851,24,10,35
1852,24,11,8
1853,24,11,32
1854,24,12,4
1855,24,12,28
1856,24,13,0
1857,24,13,1
1858,24,13,2
1859,24,13,3
1860,24,14,22
1861,24,14,46
1862,24,15,6
1863,24,15,18
1864,24,15,23
1865,24,15,25
1866,24,15,30
1867,24,15,42
1868,24,15,47
1869,24,15,49
1870,24,16,20
1871,24,16,44
1872,24,17,10
1873,24,17,16
1874,24,17,21
1875,24,17,26
1876,24,17,34
1877,24,17,40
1878,24,17,45
1879,24,17,50
1880,24,18,17
1881,24,18,41
1882,24,19,7
1883,24,19,13
1884,24,19,19
1885,24,19,27
1886,24,19,31
1887,24,19,37
1888,24,19,43
1889,24,19,51
1890,24,20,15
1891,24,20,39
1892,24,21,14
1893,24,21,38
1894,24,22,11
1895,24,22,35
1896,24,23,8
1897,24,23,32
1898,24,24,4
1899,24,24,28
1900,24,25,0
1901,24,25,1
1902,24,25,2
1903,24,25,3
1904,25,0,6
1905,25,0,18
1906,25,0,23
1907,25,0,25
1908,25,0,30
1909,25,0,42
1910,25,0,47
1911,25,0,49
1912,25,1,6
1913,25,1,18
1914,25,1,23
1915,25,1,25
1916,25,1,30
1917,25,1,42
1918,25,1,47
1919,25,1,49
1920,25,2,20
1921,25,2,44
1922,25,3,24
1923,25,3,48
1924,25,4,22
1925,25,4,46
1926,25,5,12
1927,25,5,36
1928,25,6,14
1929,25,6,38
1930,25,7,9
1931,25,7,33
1932,25,8,11
1933,25,8,35
1934,25,9,17
1935,25,9,41
1936,25,10,15
1937,25,10,39
1938,25,11,4
1939,25,11,28
1940,25,12,8
1941,25,12,32
1942,25,13,5
1943,25,13,29
1944,25,14,20
1945,25,14,44
1946,25,15,24
1947,25,15,48
1948,25,16,22
1949,25,16,46
1950,25,17,12
1951,25,17,36
1952,25,18,14
1953,25,18,38
1954,25,19,9
1955,25,19,33
1956,25,20,11
1957,25,20,35
1958,25,21,17
1959,25,21,41
1960,25,22,15
1961,25,22,39
1962,25,23,4
1963,25,23,28
1964,25,24,8
1965,25,24,32
1966,25,25,5
1967,25,25,29
1968,26,0,10
1969,26,0,16
1970,26,0,21
1971,26,0,26
1972,26,0,34
1973,26,0,40
1974,26,0,45
1975,26,0,50
1976,26,1,10
1977,26,1,16
1978,26,1,21
1979,26,1,26
1980,26,1,34
1981,26,1,40
1982,26,1,45
1983,26,1,50
1984,26,2,17
1985,26,2,41
1986,26,3,12
1987,26,3,36
1988,26,4,14
1989,26,4,38
1990,26,5,24
1991,26,5,48
1992,26,6,22
1993,26,6,46
1994,26,7,5
1995,26,7,29
1996,26,8,8
1997,26,8,32
1998,26,9,20
1999,26,9,44
2000,26,10,4
2001,26,10,28
2002,26,11,15
2003,26,11,39
2004,26,12,11
2005,26,12,35
2006,26,13,9
2007,26,13,33
2008,26,14,17
2009,26,14,41
2010,26,15,12
2011,26,15,36
2012,26,16,14
2013,26,16,38
2014,26,17,24
2015,26,17,48
2016,26,18,22
2017,26,18,46
2018,26,19,5
2019,26,19,29
2020,26,20,8
2021,26,20,32
2022,26,21,20
2023,26,21,44
2024,26,22,4
2025,26,22,28
2026,26,23,15
2027,26,23,39
2028,26,24,11
2029,26,24,35
2030,26,25,9
2031,26,25,33
2032,27,0,7
2033,27,0,13
2034,27,0,19
2035,27,0,27
2036,27,0,31
2037,27,0,37
2038,27,0,43
2039,27,0,51
2040,27,1,7
2041,27,1,13
2042,27,1,19
2043,27,1,27
2044,27,1,31
2045,27,1,37
2046,27,1,43
2047,27,1,51
2048,27,2,15
2049,27,2,39
2050,27,3,9
2051,27,3,33
2052,27,4,11
2053,27,4,35
2054,27,5,5
2055,27,5,29
2056,27,6,8
2057,27,6,32
2058,27,7,24
2059,27,7,48
2060,27,8,22
2061,27,8,46
2062,27,9,4
2063,27,9,28
2064,27,10,20
2065,27,10,44
2066,27,11,17
2067,27,11,41
2068,27,12,14
2069,27,12,38
2070,27,13,12
2071,27,13,36
2072,27,14,15
2073,27,14,39
2074,27,15,9
2075,27,15,33
2076,27,16,11
2077,27,16,35
2078,27,17,5
2079,27,17,29
2080,27,18,8
2081,27,18,32
2082,27,19,24
2083,27,19,48
2084,27,20,22
2085,27,20,46
2086,27,21,4
2087,27,21,28
2088,27,22,20
2089,27,22,44
2090,27,23,17
2091,27,23,41
2092,27,24,14
2093,27,24,38
2094,27,25,12
2095,27,25,36
2096,28,0,4
2097,28,0,28
2098,28,1,4
2099,28,1,28
2100,28,2,0
2101,28,2,1
2102,28,2,2
2103,28,2,3
2104,28,3,8
2105,28,3,32
2106,28,4,5
2107,28,4,29
2108,28,5,11
2109,28,5,35
2110,28,6,9
2111,28,6,33
2112,28,7,14
2113,28,7,38
2114,28,8,12
2115,28,8,36
2116,28,9,7
2117,28,9,13
2118,28,9,19
2119,28,9,27
2120,28,9,31
2121,28,9,37
2122,28,9,43
2123,28,9,51
2124,28,10,10
2125,28,10,16
2126,28,10,21
2127,28,10,26
2128,28,10,34
2129,28,10,40
2130,28,10,45
2131,28,10,50
2132,28,11,6
2133,28,11,18
2134,28,11,23
2135,28,11,25
2136,28,11,30
2137,28,11,42
2138,28,11,47
2139,28,11,49
2140,28,12,24
2141,28,12,48
2142,28,13,22
2143,28,13,46
2144,28,14,0
2145,28,14,1
2146,28,14,2
2147,28,14,3
2148,28,15,8
2149,28,15,32
2150,28,16,5
2151,28,16,29
2152,28,17,11
2153,28,17,35
2154,28,18,9
2155,28,18,33
2156,28,19,14
2157,28,19,38
2158,28,20,12
2159,28,20,36
2160,28,21,7
2161,28,21,13
2162,28,21,19
2163,28,21,27
2164,28,21,31
2165,28,21,37
2166,28,21,43
2167,28,21,51
2168,28,22,10
2169,28,22,16
2170,28,22,21
2171,28,22,26
2172,28,22,34
2173,28,22,40
2174,28,22,45
2175,28,22,50
2176,28,23,6
2177,28,23,18
2178,28,23,23
2179,28,23,25
2180,28,23,30
2181,28,23,42
2182,28,23,47
2183,28,23,49
2184,28,24,24
2185,28,24,48
2186,28,25,22
2187,28,25,46
2188,29,0,5
2189,29,0,29
2190,29,1,5
2191,29,1,29
2192,29,2,8
2193,29,2,32
2194,29,3,0
2195,29,3,1
2196,29,3,2
2197,29,3,3
2198,29,4,4
2199,29,4,28
2200,29,5,7
2201,29,5,13
2202,29,5,19
2203,29,5,27
2204,29,5,31
2205,29,5,37
2206,29,5,43
2207,29,5,51
2208,29,6,15
2209,29,6,39
2210,29,7,10
2211,29,7,16
2212,29,7,21
2213,29,7,26
2214,29,7,34
2215,29,7,40
2216,29,7,45
2217,29,7,50
2218,29,8,17
2219,29,8,41
2220,29,9,11
2221,29,9,35
2222,29,10,14
2223,29,10,38
2224,29,11,22
2225,29,11,46
2226,29,12,20
2227,29,12,44
2228,29,13,6
2229,29,13,18
2230,29,13,23
2231,29,13,25
2232,29,13,30
2233,29,13,42
2234,29,13,47
2235,29,13,49
2236,29,14,8
2237,29,14,32
2238,29,15,0
2239,29,15,1
2240,29,15,2
2241,29,15,3
2242,29,16,4
2243,29,16,28
2244,29,17,7
2245,29,17,13
2246,29,17,19
2247,29,17,27
2248,29,17,31
2249,29,17,37
2250,29,17,43
2251,29,17,51
2252,29,18,15
2253,29,18,39
2254,29,19,10
2255,29,19,16
2256,29,19,21
2257,29,19,26
2258,29,19,34
2259,29,19,40
2260,29,19,45
2261,29,19,50
2262,29,20,17
2263,29,20,41
2264,29,21,11
2265,29,21,35
2266,29,22,14
2267,29,22,38
2268,29,23,22
2269,29,23,46
2270,29,24,20
2271,29,24,44
2272,29,25,6
2273,29,25,18
2274,29,25,23
2275,29,25,25
2276,29,25,30
2277,29,25,42
2278,29,25,47
2279,29,25,49
2280,30,0,6
2281,30,0,18
2282,30,0,23
2283,30,0,25
2284,30,0,30
2285,30,0,42
2286,30,0,47
2287,30,0,49
2288,30,1,6
2289,30,1,18
2290,30,1,23
2291,30,1,25
2292,30,1,30
2293,30,1,42
2294,30,1,47
2295,30,1,49
2296,30,2,20
2297,30,2,44
2298,30,3,24
2299,30,3,48
2300,30,4,22
2301,30,4,46
2302,30,5,12
2303,30,5,36
2304,30,6,14
2305,30,6,38
2306,30,7,9
2307,30,7,33
2308,30,8,11
2309,30,8,35
2310,30,9,17
2311,30,9,41
2312,30,10,15
2313,30,10,39
2314,30,11,4
2315,30,11,28
2316,30,12,8
2317,30,12,32
2318,30,13,5
2319,30,13,29
2320,30,14,20
2321,30,14,44
2322,30,15,24
2323,30,15,48
2324,30,16,22
2325,30,16,46
2326,30,17,12
2327,30,17,36
2328,30,18,14
2329,30,18,38
2330,30,19,9
2331,30,19,33
2332,30,20,11
2333,30,20,35
2334,30,21,17
2335,30,21,41
2336,30,22,15
2337,30,22,39
2338,30,23,4
2339,30,23,28
2340,30,24,8
2341,30,24,32
2342,30,25,5
2343,30,25,29
2344,31,0,7
2345,31,0,13
2346,31,0,19
2347,31,0,27
2348,31,0,31
2349,31,0,37
2350,31,0,43
2351,31,0,51
2352,31,1,7
2353,31,1,13
2354,31,1,19
2355,31,1,27
2356,31,1,31
2357,31,1,37
2358,31,1,43
2359,31,1,51
2360,31,2,15
2361,31,2,39
2362,31,3,9
2363,31,3,33
2364,31,4,11
2365,31,4,35
2366,31,5,5
2367,31,5,29
2368,31,6,8
2369,31,6,32
2370,31,7,24
2371,31,7,48
2372,31,8,22
2373,31,8,46
2374,31,9,4
2375,31,9,28
2376,31,10,20
2377,31,10,44
2378,31,11,17
2379,31,11,41
2380,31,12,14
2381,31,12,38
2382,31,13,12
2383,31,13,36
2384,31,14,15
2385,31,14,39
2386,31,15,9
2387,31,15,33
2388,31,16,11
2389,31,16,35
2390,31,17,5
2391,31,17,29
2392,31,18,8
2393,31,18,32
2394,31,19,24
2395,31,19,48
2396,31,20,22
2397,31,20,46
2398,31,21,4
2399,31,21,28
2400,31,22,20
2401,31,22,44
2402,31,23,17
2403,31,23,41
2404,31,24,14
2405,31,24,38
2406,31,25,12
2407,31,25,36
2408,32,0,8
2409,32,0,32
2410,32,1,8
2411,32,1,32
2412,32,2,5
2413,32,2,29
2414,32,3,4
2415,32,3,28
2416,32,4,0
2417,32,4,1
2418,32,4,2
2419,32,4,3
2420,32,5,15
2421,32,5,39
2422,32,6,7
2423,32,6,13
2424,32,6,19
2425,32,6,27
2426,32,6,31
2427,32,6,37
2428,32,6,43
2429,32,6,51
2430,32,7,17
2431,32,7,41
2432,32,8,10
2433,32,8,16
2434,32,8,21
2435,32,8,26
2436,32,8,34
2437,32,8,40
2438,32,8,45
2439,32,8,50
2440,32,9,9
2441,32,9,33
2442,32,10,12
2443,32,10,36
2444,32,11,24
2445,32,11,48
2446,32,12,6
2447,32,12,18
2448,32,12,23
2449,32,12,25
2450,32,12,30
2451,32,12,42
2452,32,12,47
2453,32,12,49
2454,32,13,20
2455,32,13,44
2456,32,14,5
2457,32,14,29
2458,32,15,4
2459,32,15,28
2460,32,16,0
2461,32,16,1
2462,32,16,2
2463,32,16,3
2464,32,17,15
2465,32,17,39
2466,32,18,7
2467,32,18,13
2468,32,18,19
2469,32,18,27
2470,32,18,31
2471,32,18,37
2472,32,18,43
2473,32,18,51
2474,32,19,17
2475,32,19,41
2476,32,20,10
2477,32,20,16
2478,32,20,21
2479,32,20,26
2480,32,20,34
2481,32,20,40
2482,32,20,45
2483,32,20,50
2484,32,21,9
2485,32,21,33
2486,32,22,12
2487,32,22,36
2488,32,23,24
2489,32,23,48
2490,32,24,6
2491,32,24,18
2492,32,24,23
2493,32,24,25
2494,32,24,30
2495,32,24,42
2496,32,24,47
2497,32,24,49
2498,32,25,20
2499,32,25,44
2500,33,0,9
2501,33,0,33
2502,33,1,9
2503,33,1,33
2504,33,2,11
2505,33,2,35
2506,33,3,7
2507,33,3,13
2508,33,3,19
2509,33,3,27
2510,33,3,31
2511,33,3,37
2512,33,3,43
2513,33,3,51
2514,33,4,15
2515,33,4,39
2516,33,5,0
2517,33,5,1
2518,33,5,2
2519,33,5,3
2520,33,6,4
2521,33,6,28
2522,33,7,6
2523,33,7,18
2524,33,7,23
2525,33,7,25
2526,33,7,30
2527,33,7,42
2528,33,7,47
2529,33,7,49
2530,33,8,20
2531,33,8,44
2532,33,9,8
2533,33,9,32
2534,33,10,22
2535,33,10,46
2536,33,11,14
2537,33,11,38
2538,33,12,17
2539,33,12,41
2540,33,13,10
2541,33,13,16
2542,33,13,21
2543,33,13,26
2544,33,13,34
2545,33,13,40
2546,33,13,45
2547,33,13,50
2548,33,14,11
2549,33,14,35
2550,33,15,7
2551,33,15,13
2552,33,15,19
2553,33,15,27
2554,33,15,31
2555,33,15,37
2556,33,15,43
2557,33,15,51
2558,33,16,15
2559,33,16,39
2560,33,17,0
2561,33,17,1
2562,33,17,2
2563,33,17,3
2564,33,18,4
2565,33,18,28
2566,33,19,6
2567,33,19,18
2568,33,19,23
2569,33,19,25
2570,33,19,30
2571,33,19,42
2572,33,19,47
2573,33,19,49
2574,33,20,20
2575,33,20,44
2576,33,21,8
2577,33,21,32
2578,33,22,22
2579,33,22,46
2580,33,23,14
2581,33,23,38
2582,33,24,17
2583,33,24,41
2584,33,25,10
2585,33,25,16
2586,33,25,21
2587,33,25,26
2588,33,25,34
2589,33,25,40
2590,33,25,45
2591,33,25,50
2592,34,0,10
2593,34,0,16
2594,34,0,21
2595,34,0,26
2596,34,0,34
2597,34,0,40
2598,34,0,45
2599,34,0,50
2600,34,1,10
2601,34,1,16
2602,34,1,21
2603,34,1,26
2604,34,1,34
2605,34,1,40
2606,34,1,45
2607,34,1,50
2608,34,2,17
2609,34,2,41
2610,34,3,12
2611,34,3,36
2612,34,4,14
2613,34,4,38
2614,34,5,24
2615,34,5,48
2616,34,6,22
2617,34,6,46
2618,34,7,5
2619,34,7,29
2620,34,8,8
2621,34,8,32
2622,34,9,20
2623,34,9,44
2624,34,10,4
2625,34,10,28
2626,34,11,15
2627,34,11,39
2628,34,12,11
2629,34,12,35
2630,34,13,9
2631,34,13,33
2632,34,14,17
2633,34,14,41
2634,34,15,12
2635,34,15,36
2636,34,16,14
2637,34,16,38
2638,34,17,24
2639,34,17,48
2640,34,18,22
2641,34,18,46
2642,34,19,5
2643,34,19,29
2644,34,20,8
2645,34,20,32
2646,34,21,20
2647,34,21,44
2648,34,22,4
2649,34,22,28
2650,34,23,15
2651,34,23,39
2652,34,24,11
2653,34,24,35
2654,34,25,9
2655,34,25,33
2656,35,0,11
2657,35,0,35
2658,35,1,11
2659,35,1,35
2660,35,2,9
2661,35,2,33
2662,35,3,15
2663,35,3,39
2664,35,4,7
2665,35,4,13
2666,35,4,19
2667,35,4,27
2668,35,4,31
2669,35,4,37
2670,35,4,43
2671,35,4,51
2672,35,5,4
2673,35,5,28
2674,35,6,0
2675,35,6,1
2676,35,6,2
2677,35,6,3
2678,35,7,20
2679,35,7,44
2680,35,8,6
2681,35,8,18
2682,35,8,23
2683,35,8,25
2684,35,8,30
2685,35,8,42
2686,35,8,47
2687,35,8,49
2688,35,9,5
2689,35,9,29
2690,35,10,24
2691,35,10,48
2692,35,11,12
2693,35,11,36
2694,35,12,10
2695,35,12,16
2696,35,12,21
2697,35,12,26
2698,35,12,34
2699,35,12,40
2700,35,12,45
2701,35,12,50
2702,35,13,17
2703,35,13,41
2704,35,14,9
2705,35,14,33
2706,35,15,15
2707,35,15,39
2708,35,16,7
2709,35,16,13
2710,35,16,19
2711,35,16,27
2712,35,16,31
2713,35,16,37
2714,35,16,43
2715,35,16,51
2716,35,17,4
2717,35,17,28
2718,35,18,0
2719,35,18,1
2720,35,18,2
2721,35,18,3
2722,35,19,20
2723,35,19,44
2724,35,20,6
2725,35,20,18
2726,35,20,23
2727,35,20,25
2728,35,20,30
2729,35,20,42
2730,35,20,47
2731,35,20,49
2732,35,21,5
2733,35,21,29
2734,35,22,24
2735,35,22,48
2736,35,23,12
2737,35,23,36
2738,35,24,10
2739,35,24,16
2740,35,24,21
2741,35,24,26
2742,35,24,34
2743,35,24,40
2744,35,24,45
2745,35,24,50
2746,35,25,17
2747,35,25,41
2748,36,0,12
2749,36,0,36
2750,36,1,12
2751,36,1,36
2752,36,2,14
2753,36,2,38
2754,36,3,10
2755,36,3,16
2756,36,3,21
2757,36,3,26
2758,36,3,34
2759,36,3,40
2760,36,3,45
2761,36,3,50
2762,36,4,17
2763,36,4,41
2764,36,5,6
2765,36,5,18
2766,36,5,23
2767,36,5,25
2768,36,5,30
2769,36,5,42
2770,36,5,47
2771,36,5,49
2772,36,6,20
2773,36,6,44
2774,36,7,0
2775,36,7,1
2776,36,7,2
2777,36,7,3
2778,36,8,4
2779,36,8,28
2780,36,9,22
2781,36,9,46
2782,36,10,8
2783,36,10,32
2784,36,11,11
2785,36,11,35
2786,36,12,15
2787,36,12,39
2788,36,13,7
2789,36,13,13
2790,36,13,19
2791,36,13,27
2792,36,13,31
2793,36,13,37
2794,36,13,43
2795,36,13,51
2796,36,14,14
2797,36,14,38
2798,36,15,10
2799,36,15,16
2800,36,15,21
2801,36,15,26
2802,36,15,34
2803,36,15,40
2804,36,15,45
2805,36,15,50
2806,36,16,17
2807,36,16,41
2808,36,17,6
2809,36,17,18
2810,36,17,23
2811,36,17,25
2812,36,17,30
2813,36,17,42
2814,36,17,47
2815,36,17,49
2816,36,18,20
2817,36,18,44
2818,36,19,0
2819,36,19,1
2820,36,19,2
2821,36,19,3
2822,36,20,4
2823,36,20,28
2824,36,21,22
2825,36,21,46
2826,36,22,8
2827,36,22,32
2828,36,23,11
2829,36,23,35
2830,36,24,15
2831,36,24,39
2832,36,25,7
2833,36,25,13
2834,36,25,19
2835,36,25,27
2836,36,25,31
2837,36,25,37
2838,36,25,43
2839,36,25,51
2840,37,0,7
2841,37,0,13
2842,37,0,19
2843,37,0,27
2844,37,0,31
2845,37,0,37
2846,37,0,43
2847,37,0,51
2848,37,1,7
2849,37,1,13
2850,37,1,19
2851,37,1,27
2852,37,1,31
2853,37,1,37
2854,37,1,43
2855,37,1,51
2856,37,2,15
2857,37,2,39
2858,37,3,9
2859,37,3,33
2860,37,4,11
2861,37,4,35
2862,37,5,5
2863,37,5,29
2864,37,6,8
2865,37,6,32
2866,37,7,24
2867,37,7,48
2868,37,8,22
2869,37,8,46
2870,37,9,4
2871,37,9,28
2872,37,10,20
2873,37,10,44
2874,37,11,17
2875,37,11,41
2876,37,12,14
2877,37,12,38
2878,37,13,12
2879,37,13,36
2880,37,14,15
2881,37,14,39
2882,37,15,9
2883,37,15,33
2884,37,16,11
2885,37,16,35
2886,37,17,5
2887,37,17,29
2888,37,18,8
2889,37,18,32
2890,37,19,24
2891,37,19,48
2892,37,20,22
2893,37,20,46
2894,37,21,4
2895,37,21,28
2896,37,22,20
2897,37,22,44
2898,37,23,17
2899,37,23,41
2900,37,24,14
2901,37,24,38
2902,37,25,12
2903,37,25,36
2904,38,0,14
2905,38,0,38
2906,38,1,14
2907,38,1,38
2908,38,2,12
2909,38,2,36
2910,38,3,17
2911,38,3,41
2912,38,4,10
2913,38,4,16
2914,38,4,21
2915,38,4,26
2916,38,4,34
2917,38,4,40
2918,38,4,45
2919,38,4,50
2920,38,5,20
2921,38,5,44
2922,38,6,6
2923,38,6,18
2924,38,6,23
2925,38,6,25
2926,38,6,30
2927,38,6,42
2928,38,6,47
2929,38,6,49
2930,38,7,4
2931,38,7,28
2932,38,8,0
2933,38,8,1
2934,38,8,2
2935,38,8,3
2936,38,9,24
2937,38,9,48
2938,38,10,5
2939,38,10,29
2940,38,11,9
2941,38,11,33
2942,38,12,7
2943,38,12,13
2944,38,12,19
2945,38,12,27
2946,38,12,31
2947,38,12,37
2948,38,12,43
2949,38,12,51
2950,38,13,15
2951,38,13,39
2952,38,14,12
2953,38,14,36
2954,38,15,17
2955,38,15,41
2956,38,16,10
2957,38,16,16
2958,38,16,21
2959,38,16,26
2960,38,16,34
2961,38,16,40
2962,38,16,45
2963,38,16,50
2964,38,17,20
2965,38,17,44
2966,38,18,6
2967,38,18,18
2968,38,18,23
2969,38,18,25
2970,38,18,30
2971,38,18,42
2972,38,18,47
2973,38,18,49
2974,38,19,4
2975,38,19,28
2976,38,20,0
2977,38,20,1
2978,38,20,2
2979,38,20,3
2980,38,21,24
2981,38,21,48
2982,38,22,5
2983,38,22,29
2984,38,23,9
2985,38,23,33
2986,38,24,7
2987,38,24,13
2988,38,24,19
2989,38,24,27
2990,38,24,31
2991,38,24,37
2992,38,24,43
2993,38,24,51
2994,38,25,15
2995,38,25,39
2996,39,0,15
2997,39,0,39
2998,39,1,15
2999,39,1,39
3000,39,2,7
3001,39,2,13
3002,39,2,19
3003,39,2,27
3004,39,2,31
3005,39,2,37
3006,39,2,43
3007,39,2,51
3008,39,3,11
3009,39,3,35
3010,39,4,9
3011,39,4,33
3012,39,5,8
3013,39,5,32
3014,39,6,5
3015,39,6,29
3016,39,7,22
3017,39,7,46
3018,39,8,24
3019,39,8,48
3020,39,9,0
3021,39,9,1
3022,39,9,2
3023,39,9,3
3024,39,10,6
3025,39,10,18
3026,39,10,23
3027,39,10,25
3028,39,10,30
3029,39,10,42
3030,39,10,47
3031,39,10,49
3032,39,11,10
3033,39,11,16
3034,39,11,21
3035,39,11,26
3036,39,11,34
3037,39,11,40
3038,39,11,45
3039,39,11,50
3040,39,12,12
3041,39,12,36
3042,39,13,14
3043,39,13,38
3044,39,14,7
3045,39,14,13
3046,39,14,19
3047,39,14,27
3048,39,14,31
3049,39,14,37
3050,39,14,43
3051,39,14,51
3052,39,15,11
3053,39,15,35
3054,39,16,9
3055,39,16,33
3056,39,17,8
3057,39,17,32
3058,39,18,5
3059,39,18,29
3060,39,19,22
3061,39,19,46
3062,39,20,24
3063,39,20,48
3064,39,21,0
3065,39,21,1
3066,39,21,2
3067,39,21,3
3068,39,22,6
3069,39,22,18
3070,39,22,23
3071,39,22,25
3072,39,22,30
3073,39,22,42
3074,39,22,47
3075,39,22,49
3076,39,23,10
3077,39,23,16
3078,39,23,21
3079,39,23,26
3080,39,23,34
3081,39,23,40
3082,39,23,45
3083,39,23,50
3084,39,24,12
3085,39,24,36
3086,39,25,14
3087,39,25,38
3088,40,0,10
3089,40,0,16
3090,40,0,21
3091,40,0,26
3092,40,0,34
3093,40,0,40
3094,40,0,45
3095,40,0,50
3096,40,1,10
3097,40,1,16
3098,40,1,21
3099,40,1,26
3100,40,1,34
3101,40,1,40
3102,40,1,45
3103,40,1,50
3104,40,2,17
3105,40,2,41
3106,40,3,12
3107,40,3,36
3108,40,4,14
3109,40,4,38
3110,40,5,24
3111,40,5,48
3112,40,6,22
3113,40,6,46
3114,40,7,5
3115,40,7,29
3116,40,8,8
3117,40,8,32
3118,40,9,20
3119,40,9,44
3120,40,10,4
3121,40,10,28
3122,40,11,15
3123,40,11,39
3124,40,12,11
3125,40,12,35
3126,40,13,9
3127,40,13,33
3128,40,14,17
3129,40,14,41
3130,40,15,12
3131,40,15,36
3132,40,16,14
3133,40,16,38
3134,40,17,24
3135,40,17,48
3136,40,18,22
3137,40,18,46
3138,40,19,5
3139,40,19,29
3140,40,20,8
3141,40,20,32
3142,40,21,20
3143,40,21,44
3144,40,22,4
3145,40,22,28
3146,40,23,15
3147,40,23,39
3148,40,24,11
3149,40,24,35
3150,40,25,9
3151,40,25,33
3152,41,0,17
3153,41,0,41
3154,41,1,17
3155,41,1,41
3156,41,2,10
3157,41,2,16
3158,41,2,21
3159,41,2,26
3160,41,2,34
3161,41,2,40
3162,41,2,45
3163,41,2,50
3164,41,3,14
3165,41,3,38
3166,41,4,12
3167,41,4,36
3168,41,5,22
3169,41,5,46
3170,41,6,24
3171,41,6,48
3172,41,7,8
3173,41,7,32
3174,41,8,5
3175,41,8,29
3176,41,9,6
3177,41,9,18
3178,41,9,23
3179,41,9,25
3180,41,9,30
3181,41,9,42
3182,41,9,47
3183,41,9,49
3184,41,10,0
3185,41,10,1
3186,41,10,2
3187,41,10,3
3188,41,11,7
3189,41,11,13
3190,41,11,19
3191,41,11,27
3192,41,11,31
3193,41,11,37
3194,41,11,43
3195,41,11,51
3196,41,12,9
3197,41,12,33
3198,41,13,11
3199,41,13,35
3200,41,14,10
3201,41,14,16
3202,41,14,21
3203,41,14,26
3204,41,14,34
3205,41,14,40
3206,41,14,45
3207,41,14,50
3208,41,15,14
3209,41,15,38
3210,41,16,12
3211,41,16,36
3212,41,17,22
3213,41,17,46
3214,41,18,24
3215,41,18,48
3216,41,19,8
3217,41,19,32
3218,41,20,5
3219,41,20,29
3220,41,21,6
3221,41,21,18
3222,41,21,23
3223,41,21,25
3224,41,21,30
3225,41,21,42
3226,41,21,47
3227,41,21,49
3228,41,22,0
3229,41,22,1
3230,41,22,2
3231,41,22,3
3232,41,23,7
3233,41,23,13
3234,41,23,19
3235,41,23,27
3236,41,23,31
3237,41,23,37
3238,41,23,43
3239,41,23,51
3240,41,24,9
3241,41,24,33
3242,41,25,11
3243,41,25,35
3244,42,0,6
3245,42,0,18
3246,42,0,23
3247,42,0,25
3248,42,0,30
3249,42,0,42
3250,42,0,47
3251,42,0,49
3252,42,1,6
3253,42,1,18
3254,42,1,23
3255,42,1,25
3256,42,1,30
3257,42,1,42
3258,42,1,47
3259,42,1,49
3260,42,2,20
3261,42,2,44
3262,42,3,24
3263,42,3,48
3264,42,4,22
3265,42,4,46
3266,42,5,12
3267,42,5,36
3268,42,6,14
3269,42,6,38
3270,42,7,9
3271,42,7,33
3272,42,8,11
3273,42,8,35
3274,42,9,17
3275,42,9,41
3276,42,10,15
3277,42,10,39
3278,42,11,4
3279,42,11,28
3280,42,12,8
3281,42,12,32
3282,42,13,5
3283,42,13,29
3284,42,14,20
3285,42,14,44
3286,42,15,24
3287,42,15,48
3288,42,16,22
3289,42,16,46
3290,42,17,12
3291,42,17,36
3292,42,18,14
3293,42,18,38
3294,42,19,9
3295,42,19,33
3296,42,20,11
3297,42,20,35
3298,42,21,17
3299,42,21,41
3300,42,22,15
3301,42,22,39
3302,42,23,4
3303,42,23,28
3304,42,24,8
3305,42,24,32
3306,42,25,5
3307,42,25,29
3308,43,0,7
3309,43,0,13
3310,43,0,19
3311,43,0,27
3312,43,0,31
3313,43,0,37
3314,43,0,43
3315,43,0,51
3316,43,1,7
3317,43,1,13
3318,43,1,19
3319,43,1,27
3320,43,1,31
3321,43,1,37
3322,43,1,43
3323,43,1,51
3324,43,2,15
3325,43,2,39
3326,43,3,9
3327,43,3,33
3328,43,4,11
3329,43,4,35
3330,43,5,5
3331,43,5,29
3332,43,6,8
3333,43,6,32
3334,43,7,24
3335,43,7,48
3336,43,8,22
3337,43,8,46
3338,43,9,4
3339,43,9,28
3340,43,10,20
3341,43,10,44
3342,43,11,17
3343,43,11,41
3344,43,12,14
3345,43,12,38
3346,43,13,12
3347,43,13,36
3348,43,14,15
3349,43,14,39
3350,43,15,9
3351,43,15,33
3352,43,16,11
3353,43,16,35
3354,43,17,5
3355,43,17,29
3356,43,18,8
3357,43,18,32
3358,43,19,24
3359,43,19,48
3360,43,20,22
3361,43,20,46
3362,43,21,4
3363,43,21,28
3364,43,22,20
3365,43,22,44
3366,43,23,17
3367,43,23,41
3368,43,24,14
3369,43,24,38
3370,43,25,12
3371,43,25,36
3372,44,0,20
3373,44,0,44
3374,44,1,20
3375,44,1,44
3376,44,2,6
3377,44,2,18
3378,44,2,23
3379,44,2,25
3380,44,2,30
3381,44,2,42
3382,44,2,47
3383,44,2,49
3384,44,3,22
3385,44,3,46
3386,44,4,24
3387,44,4,48
3388,44,5,14
3389,44,5,38
3390,44,6,12
3391,44,6,36
3392,44,7,11
3393,44,7,35
3394,44,8,9
3395,44,8,33
3396,44,9,10
3397,44,9,16
3398,44,9,21
3399,44,9,26
3400,44,9,34
3401,44,9,40
3402,44,9,45
3403,44,9,50
3404,44,10,7
3405,44,10,13
3406,44,10,19
3407,44,10,27
3408,44,10,31
3409,44,10,37
3410,44,10,43
3411,44,10,51
3412,44,11,0
3413,44,11,1
3414,44,11,2
3415,44,11,3
3416,44,12,5
3417,44,12,29
3418,44,13,8
3419,44,13,32
3420,44,14,6
3421,44,14,18
3422,44,14,23
3423,44,14,25
3424,44,14,30
3425,44,14,42
3426,44,14,47
3427,44,14,49
3428,44,15,22
3429,44,15,46
3430,44,16,24
3431,44,16,48
3432,44,17,14
3433,44,17,38
3434,44,18,12
3435,44,18,36
3436,44,19,11
3437,44,19,35
3438,44,20,9
3439,44,20,33
3440,44,21,10
3441,44,21,16
3442,44,21,21
3443,44,21,26
3444,44,21,34
3445,44,21,40
3446,44,21,45
3447,44,21,50
3448,44,22,7
3449,44,22,13
3450,44,22,19
3451,44,22,27
3452,44,22,31
3453,44,22,37
3454,44,22,43
3455,44,22,51
3456,44,23,0
3457,44,23,1
3458,44,23,2
3459,44,23,3
3460,44,24,5
3461,44,24,29
3462,44,25,8
3463,44,25,32
3464,45,0,10
3465,45,0,16
3466,45,0,21
3467,45,0,26
3468,45,0,34
3469,45,0,40
3470,45,0,45
3471,45,0,50
3472,45,1,10
3473,45,1,16
3474,45,1,21
3475,45,1,26
3476,45,1,34
3477,45,1,40
3478,45,1,45
3479,45,1,50
3480,45,2,17
3481,45,2,41
3482,45,3,12
3483,45,3,36
3484,45,4,14
3485,45,4,38
3486,45,5,24
3487,45,5,48
3488,45,6,22
3489,45,6,46
3490,45,7,5
3491,45,7,29
3492,45,8,8
3493,45,8,32
3494,45,9,20
3495,45,9,44
3496,45,10,4
3497,45,10,28
3498,45,11,15
3499,45,11,39
3500,45,12,11
3501,45,12,35
3502,45,13,9
3503,45,13,33
3504,45,14,17
3505,45,14,41
3506,45,15,12
3507,45,15,36
3508,45,16,14
3509,45,16,38
3510,45,17,24
3511,45,17,48
3512,45,18,22
3513,45,18,46
3514,45,19,5
3515,45,19,29
3516,45,20,8
3517,45,20,32
3518,45,21,20
3519,45,21,44
3520,45,22,4
3521,45,22,28
3522,45,23,15
3523,45,23,39
3524,45,24,11
3525,45,24,35
3526,45,25,9
3527,45,25,33
3528,46,0,22
3529,46,0,46
3530,46,1,22
3531,46,1,46
3532,46,2,24
3533,46,2,48
3534,46,3,20
3535,46,3,44
3536,46,4,6
3537,46,4,18
3538,46,4,23
3539,46,4,25
3540,46,4,30
3541,46,4,42
3542,46,4,47
3543,46,4,49
3544,46,5,17
3545,46,5,41
3546,46,6,10
3547,46,6,16
3548,46,6,21
3549,46,6,26
3550,46,6,34
3551,46,6,40
3552,46,6,45
3553,46,6,50
3554,46,7,15
3555,46,7,39
3556,46,8,7
3557,46,8,13
3558,46,8,19
3559,46,8,27
3560,46,8,31
3561,46,8,37
3562,46,8,43
3563,46,8,51
3564,46,9,12
3565,46,9,36
3566,46,10,9
3567,46,10,33
3568,46,11,5
3569,46,11,29
3570,46,12,0
3571,46,12,1
3572,46,12,2
3573,46,12,3
3574,46,13,4
3575,46,13,28
3576,46,14,24
3577,46,14,48
3578,46,15,20
3579,46,15,44
3580,46,16,6
3581,46,16,18
3582,46,16,23
3583,46,16,25
3584,46,16,30
3585,46,16,42
3586,46,16,47
3587,46,16,49
3588,46,17,17
3589,46,17,41
3590,46,18,10
3591,46,18,16
3592,46,18,21
3593,46,18,26
3594,46,18,34
3595,46,18,40
3596,46,18,45
3597,46,18,50
3598,46,19,15
3599,46,19,39
3600,46,20,7
3601,46,20,13
3602,46,20,19
3603,46,20,27
3604,46,20,31
3605,46,20,37
3606,46,20,43
3607,46,20,51
3608,46,21,12
3609,46,21,36
3610,46,22,9
3611,46,22,33
3612,46,23,5
3613,46,23,29
3614,46,24,0
3615,46,24,1
3616,46,24,2
3617,46,24,3
3618,46,25,4
3619,46,25,28
3620,47,0,6
3621,47,0,18
3622,47,0,23
3623,47,0,25
3624,47,0,30
3625,47,0,42
3626,47,0,47
3627,47,0,49
3628,47,1,6
3629,47,1,18
3630,47,1,23
3631,47,1,25
3632,47,1,30
3633,47,1,42
3634,47,1,47
3635,47,1,49
3636,47,2,20
3637,47,2,44
3638,47,3,24
3639,47,3,48
3640,47,4,22
3641,47,4,46
3642,47,5,12
3643,47,5,36
3644,47,6,14
3645,47,6,38
3646,47,7,9
3647,47,7,33
3648,47,8,11
3649,47,8,35
3650,47,9,17
3651,47,9,41
3652,47,10,15
3653,47,10,39
3654,47,11,4
3655,47,11,28
3656,47,12,8
3657,47,12,32
3658,47,13,5
3659,47,13,29
3660,47,14,20
3661,47,14,44
3662,47,15,24
3663,47,15,48
3664,47,16,22
3665,47,16,46
3666,47,17,12
3667,47,17,36
3668,47,18,14
3669,47,18,38
3670,47,19,9
3671,47,19,33
3672,47,20,11
3673,47,20,35
3674,47,21,17
3675,47,21,41
3676,47,22,15
3677,47,22,39
3678,47,23,4
3679,47,23,28
3680,47,24,8
3681,47,24,32
3682,47,25,5
3683,47,25,29
3684,48,0,24
3685,48,0,48
3686,48,1,24
3687,48,1,48
3688,48,2,22
3689,48,2,46
3690,48,3,6
3691,48,3,18
3692,48,3,23
3693,48,3,25
3694,48,3,30
3695,48,3,42
3696,48,3,47
3697,48,3,49
3698,48,4,20
3699,48,4,44
3700,48,5,10
3701,48,5,16
3702,48,5,21
3703,48,5,26
3704,48,5,34
3705,48,5,40
3706,48,5,45
3707,48,5,50
3708,48,6,17
3709,48,6,41
3710,48,7,7
3711,48,7,13
3712,48,7,19
3713,48,7,27
3714,48,7,31
3715,48,7,37
3716,48,7,43
3717,48,7,51
3718,48,8,15
3719,48,8,39
3720,48,9,14
3721,48,9,38
3722,48,10,11
3723,48,10,35
3724,48,11,8
3725,48,11,32
3726,48,12,4
3727,48,12,28
3728,48,13,0
3729,48,13,1
3730,48,13,2
3731,48,13,3
3732,48,14,22
3733,48,14,46
3734,48,15,6
3735,48,15,18
3736,48,15,23
3737,48,15,25
3738,48,15,30
3739,48,15,42
3740,48,15,47
3741,48,15,49
3742,48,16,20
3743,48,16,44
3744,48,17,10
3745,48,17,16
3746,48,17,21
3747,48,17,26
3748,48,17,34
3749,48,17,40
3750,48,17,45
3751,48,17,50
3752,48,18,17
3753,48,18,41
3754,48,19,7
3755,48,19,13
3756,48,19,19
3757,48,19,27
3758,48,19,31
3759,48,19,37
3760,48,19,43
3761,48,19,51
3762,48,20,15
3763,48,20,39
3764,48,21,14
3765,48,21,38
3766,48,22,11
3767,48,22,35
3768,48,23,8
3769,48,23,32
3770,48,24,4
3771,48,24,28
3772,48,25,0
3773,48,25,1
3774,48,25,2
3775,48,25,3
3776,49,0,6
3777,49,0,18
3778,49,0,23
3779,49,0,25
3780,49,0,30
3781,49,0,42
3782,49,0,47
3783,49,0,49
3784,49,1,6
3785,49,1,18
3786,49,1,23
3787,49,1,25
3788,49,1,30
3789,49,1,42
3790,49,1,47
3791,49,1,49
3792,49,2,20
3793,49,2,44
3794,49,3,24
3795,49,3,48
3796,49,4,22
3797,49,4,46
3798,49,5,12
3799,49,5,36
3800,49,6,14
3801,49,6,38
3802,49,7,9
3803,49,7,33
3804,49,8,11
3805,49,8,35
3806,49,9,17
3807,49,9,41
3808,49,10,15
3809,49,10,39
3810,49,11,4
3811,49,11,28
3812,49,12,8
3813,49,12,32
3814,49,13,5
3815,49,13,29
3816,49,14,20
3817,49,14,44
3818,49,15,24
3819,49,15,48
3820,49,16,22
3821,49,16,46
3822,49,17,12
3823,49,17,36
3824,49,18,14
3825,49,18,38
3826,49,19,9
3827,49,19,33
3828,49,20,11
3829,49,20,35
3830,49,21,17
3831,49,21,41
3832,49,22,15
3833,49,22,39
3834,49,23,4
3835,49,23,28
3836,49,24,8
3837,49,24,32
3838,49,25,5
3839,49,25,29
3840,50,0,10
3841,50,0,16
3842,50,0,21
3843,50,0,26
3844,50,0,34
3845,50,0,40
3846,50,0,45
3847,50,0,50
3848,50,1,10
3849,50,1,16
3850,50,1,21
3851,50,1,26
3852,50,1,34
3853,50,1,40
3854,50,1,45
3855,50,1,50
3856,50,2,17
3857,50,2,41
3858,50,3,12
3859,50,3,36
3860,50,4,14
3861,50,4,38
3862,50,5,24
3863,50,5,48
3864,50,6,22
3865,50,6,46
3866,50,7,5
3867,50,7,29
3868,50,8,8
3869,50,8,32
3870,50,9,20
3871,50,9,44
3872,50,10,4
3873,50,10,28
3874,50,11,15
3875,50,11,39
3876,50,12,11
3877,50,12,35
3878,50,13,9
3879,50,13,33
3880,50,14,17
3881,50,14,41
3882,50,15,12
3883,50,15,36
3884,50,16,14
3885,50,16,38
3886,50,17,24
3887,50,17,48
3888,50,18,22
3889,50,18,46
3890,50,19,5
3891,50,19,29
3892,50,20,8
3893,50,20,32
3894,50,21,20
3895,50,21,44
3896,50,22,4
3897,50,22,28
3898,50,23,15
3899,50,23,39
3900,50,24,11
3901,50,24,35
3902,50,25,9
3903,50,25,33
3904,51,0,7
3905,51,0,13
3906,51,0,19
3907,51,0,27
3908,51,0,31
3909,51,0,37
3910,51,0,43
3911,51,0,51
3912,51,1,7
3913,51,1,13
3914,51,1,19
3915,51,1,27
3916,51,1,31
3917,51,1,37
3918,51,1,43
3919,51,1,51
3920,51,2,15
3921,51,2,39
3922,51,3,9
3923,51,3,33
3924,51,4,11
3925,51,4,35
3926,51,5,5
3927,51,5,29
3928,51,6,8
3929,51,6,32
3930,51,7,24
3931,51,7,48
3932,51,8,22
3933,51,8,46
3934,51,9,4
3935,51,9,28
3936,51,10,20
3937,51,10,44
3938,51,11,17
3939,51,11,41
3940,51,12,14
3941,51,12,38
3942,51,13,12
3943,51,13,36
3944,51,14,15
3945,51,14,39
3946,51,15,9
3947,51,15,33
3948,51,16,11
3949,51,16,35
3950,51,17,5
3951,51,17,29
3952,51,18,8
3953,51,18,32
3954,51,19,24
3955,51,19,48
3956,51,20,22
3957,51,20,46
3958,51,21,4
3959,51,21,28
3960,51,22,20
3961,51,22,44
3962,51,23,17
3963,51,23,41
3964,51,24,14
3965,51,24,38
3966,51,25,12
3967,51,25,36


==> twisted_e6_verification/sections/section5_invariant_tensors/data/q_eigenbasis.json <==
[
  {
    "q_basis_index": 0,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "h",
          "index": 1
        },
        "stable_basis_index": 0,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "h",
          "index": 6
        },
        "stable_basis_index": 5,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 1,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "h",
          "index": 2
        },
        "stable_basis_index": 1,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "h",
          "index": 5
        },
        "stable_basis_index": 4,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 2,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "h",
          "index": 3
        },
        "stable_basis_index": 2,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 3,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "h",
          "index": 4
        },
        "stable_basis_index": 3,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 4,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            0,
            1
          ]
        },
        "stable_basis_index": 6,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            0,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 11,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 5,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 7,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 10,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 6,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            1,
            0,
            0
          ]
        },
        "stable_basis_index": 8,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 7,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 9,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 8,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 12,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 16,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 9,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 13,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 15,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 10,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            1,
            0,
            0
          ]
        },
        "stable_basis_index": 14,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 11,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 17,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 21,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 12,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 18,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            1,
            0,
            0
          ]
        },
        "stable_basis_index": 20,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 13,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 19,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 14,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 22,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            1,
            0,
            0
          ]
        },
        "stable_basis_index": 26,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 15,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 23,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 25,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 16,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 24,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 17,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 27,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 30,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 18,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            2,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 28,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 19,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 29,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 20,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            2,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 31,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            2,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 33,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 21,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 32,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 22,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            2,
            1,
            2,
            1
          ]
        },
        "stable_basis_index": 34,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            2,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 36,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 23,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            2,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 35,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 24,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            2,
            1,
            2,
            1
          ]
        },
        "stable_basis_index": 37,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            2,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 38,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 25,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            2,
            1,
            2,
            1
          ]
        },
        "stable_basis_index": 39,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 26,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            3,
            1,
            2,
            1
          ]
        },
        "stable_basis_index": 40,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 27,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            3,
            2,
            2,
            1
          ]
        },
        "stable_basis_index": 41,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 28,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            0,
            -1
          ]
        },
        "stable_basis_index": 42,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            0,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 47,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 29,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 43,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 46,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 30,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            -1,
            0,
            0
          ]
        },
        "stable_basis_index": 44,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 31,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 45,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 32,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 48,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 52,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 33,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 49,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 51,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 34,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            -1,
            0,
            0
          ]
        },
        "stable_basis_index": 50,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 35,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 53,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 57,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 36,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 54,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            -1,
            0,
            0
          ]
        },
        "stable_basis_index": 56,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 37,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 55,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 38,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 58,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            -1,
            0,
            0
          ]
        },
        "stable_basis_index": 62,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 39,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 59,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 61,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 40,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 60,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 41,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 63,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 66,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 42,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -2,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 64,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 43,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 65,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 44,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -2,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 67,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -2,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 69,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 45,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 68,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 46,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -2,
            -1,
            -2,
            -1
          ]
        },
        "stable_basis_index": 70,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -2,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 72,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 47,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -2,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 71,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 48,
    "q_eigenvalue": 1,
    "kind": "pair_plus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -2,
            -1,
            -2,
            -1
          ]
        },
        "stable_basis_index": 73,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -2,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 74,
        "coefficient": 1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 49,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -2,
            -1,
            -2,
            -1
          ]
        },
        "stable_basis_index": 75,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 50,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -3,
            -1,
            -2,
            -1
          ]
        },
        "stable_basis_index": 76,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 51,
    "q_eigenvalue": 1,
    "kind": "fixed",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -3,
            -2,
            -2,
            -1
          ]
        },
        "stable_basis_index": 77,
        "coefficient": 1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 52,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "h",
          "index": 1
        },
        "stable_basis_index": 0,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "h",
          "index": 6
        },
        "stable_basis_index": 5,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 53,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "h",
          "index": 2
        },
        "stable_basis_index": 1,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "h",
          "index": 5
        },
        "stable_basis_index": 4,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 54,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            0,
            1
          ]
        },
        "stable_basis_index": 6,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            0,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 11,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 55,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 7,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 10,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 56,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 12,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 16,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 57,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 13,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 15,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 58,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 17,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 21,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 59,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 18,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            1,
            0,
            0
          ]
        },
        "stable_basis_index": 20,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 60,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            1,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 22,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            1,
            0,
            0
          ]
        },
        "stable_basis_index": 26,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 61,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            0,
            1,
            1
          ]
        },
        "stable_basis_index": 23,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            0,
            1,
            0
          ]
        },
        "stable_basis_index": 25,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 62,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            1,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 27,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            1,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 30,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 63,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            2,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 31,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            2,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 33,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 64,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            1,
            2,
            1,
            2,
            1
          ]
        },
        "stable_basis_index": 34,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            2,
            1,
            1,
            0
          ]
        },
        "stable_basis_index": 36,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 65,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            1,
            2,
            1,
            2,
            1
          ]
        },
        "stable_basis_index": 37,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            1,
            2,
            2,
            1,
            1,
            1
          ]
        },
        "stable_basis_index": 38,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      0
    ]
  },
  {
    "q_basis_index": 66,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            0,
            -1
          ]
        },
        "stable_basis_index": 42,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            0,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 47,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 67,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 43,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 46,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      0
    ]
  },
  {
    "q_basis_index": 68,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            0,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 48,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            0,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 52,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 69,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 49,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 51,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      1,
      1
    ]
  },
  {
    "q_basis_index": 70,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 53,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            0,
            0,
            0
          ]
        },
        "stable_basis_index": 57,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 71,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 54,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            -1,
            0,
            0
          ]
        },
        "stable_basis_index": 56,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      1
    ]
  },
  {
    "q_basis_index": 72,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            0,
            -1,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 58,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            -1,
            0,
            0
          ]
        },
        "stable_basis_index": 62,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 73,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            0,
            -1,
            -1
          ]
        },
        "stable_basis_index": 59,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            0,
            -1,
            0
          ]
        },
        "stable_basis_index": 61,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      0,
      1
    ]
  },
  {
    "q_basis_index": 74,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -1,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 63,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -1,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 66,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      1
    ]
  },
  {
    "q_basis_index": 75,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -2,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 67,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -2,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 69,
        "coefficient": -1
      }
    ],
    "parity_character": [
      0,
      1,
      1,
      0
    ]
  },
  {
    "q_basis_index": 76,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            0,
            -1,
            -2,
            -1,
            -2,
            -1
          ]
        },
        "stable_basis_index": 70,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -2,
            -1,
            -1,
            0
          ]
        },
        "stable_basis_index": 72,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      1,
      0,
      0
    ]
  },
  {
    "q_basis_index": 77,
    "q_eigenvalue": -1,
    "kind": "pair_minus",
    "terms": [
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -1,
            -2,
            -1,
            -2,
            -1
          ]
        },
        "stable_basis_index": 73,
        "coefficient": 1
      },
      {
        "basis_vector": {
          "type": "root",
          "simple_coordinates": [
            -1,
            -2,
            -2,
            -1,
            -1,
            -1
          ]
        },
        "stable_basis_index": 74,
        "coefficient": -1
      }
    ],
    "parity_character": [
      1,
      0,
      0,
      0
    ]
  }
]

==> twisted_e6_verification/sections/section5_invariant_tensors/output/results.json <==
{
  "coefficient_ring": "Z[1/2]",
  "q_eigenspace_ranks": {
    "plus": 52,
    "minus": 26
  },
  "channels": {
    "Lambda2_Lplus_to_Lplus": {
      "input_type": "pp",
      "output_type": "p",
      "variables": 5016,
      "equations": 41168,
      "nonzero_coefficients": 64160,
      "kernel_rank_over_Z_half": 1,
      "rank_over_Z_half": 5015,
      "model_nonzero_entries": 598,
      "removed_model_column": 14,
      "removed_model_coefficient": -1,
      "certificate_minor_size": 5015,
      "certificate_minor_determinant": {
        "sign": 1,
        "power_of_two_exponent": 973,
        "display": "2^973"
      },
      "modular_ranks": {
        "3": 5015,
        "5": 5015,
        "7": 5015
      },
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 5015,
        "zero_divisors": 1
      }
    },
    "Lambda2_Lplus_to_Lminus": {
      "input_type": "pp",
      "output_type": "m",
      "variables": 1932,
      "equations": 15406,
      "nonzero_coefficients": 23248,
      "kernel_rank_over_Z_half": 0,
      "rank_over_Z_half": 1932,
      "model_nonzero_entries": 0,
      "removed_model_column": null,
      "removed_model_coefficient": null,
      "certificate_minor_size": 1932,
      "certificate_minor_determinant": {
        "sign": -1,
        "power_of_two_exponent": 284,
        "display": "-2^284"
      },
      "modular_ranks": {
        "3": 1932,
        "5": 1932,
        "7": 1932
      },
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 1932,
        "zero_divisors": 0
      }
    },
    "Lplus_tensor_Lminus_to_Lplus": {
      "input_type": "pm",
      "output_type": "p",
      "variables": 3968,
      "equations": 30954,
      "nonzero_coefficients": 46236,
      "kernel_rank_over_Z_half": 0,
      "rank_over_Z_half": 3968,
      "model_nonzero_entries": 0,
      "removed_model_column": null,
      "removed_model_coefficient": null,
      "certificate_minor_size": 3968,
      "certificate_minor_determinant": {
        "sign": 1,
        "power_of_two_exponent": 750,
        "display": "2^750"
      },
      "modular_ranks": {
        "3": 3968,
        "5": 3968,
        "7": 3968
      },
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 3968,
        "zero_divisors": 0
      }
    },
    "Lplus_tensor_Lminus_to_Lminus": {
      "input_type": "pm",
      "output_type": "m",
      "variables": 2320,
      "equations": 16842,
      "nonzero_coefficients": 24840,
      "kernel_rank_over_Z_half": 1,
      "rank_over_Z_half": 2319,
      "model_nonzero_entries": 476,
      "removed_model_column": 6,
      "removed_model_coefficient": -1,
      "certificate_minor_size": 2319,
      "certificate_minor_determinant": {
        "sign": -1,
        "power_of_two_exponent": 323,
        "display": "-2^323"
      },
      "modular_ranks": {
        "3": 2319,
        "5": 2319,
        "7": 2319
      },
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 2319,
        "zero_divisors": 1
      }
    },
    "Lambda2_Lminus_to_Lplus": {
      "input_type": "mm",
      "output_type": "p",
      "variables": 1108,
      "equations": 7760,
      "nonzero_coefficients": 10996,
      "kernel_rank_over_Z_half": 1,
      "rank_over_Z_half": 1107,
      "model_nonzero_entries": 251,
      "removed_model_column": 6,
      "removed_model_coefficient": 1,
      "certificate_minor_size": 1107,
      "certificate_minor_determinant": {
        "sign": -1,
        "power_of_two_exponent": 184,
        "display": "-2^184"
      },
      "modular_ranks": {
        "3": 1107,
        "5": 1107,
        "7": 1107
      },
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 1107,
        "zero_divisors": 1
      }
    },
    "Lambda2_Lminus_to_Lminus": {
      "input_type": "mm",
      "output_type": "m",
      "variables": 506,
      "equations": 3172,
      "nonzero_coefficients": 4560,
      "kernel_rank_over_Z_half": 0,
      "rank_over_Z_half": 506,
      "model_nonzero_entries": 0,
      "removed_model_column": null,
      "removed_model_coefficient": null,
      "certificate_minor_size": 506,
      "certificate_minor_determinant": {
        "sign": 1,
        "power_of_two_exponent": 49,
        "display": "2^49"
      },
      "modular_ranks": {
        "3": 506,
        "5": 506,
        "7": 506
      },
      "elementary_divisors_over_Z_half": {
        "unit_divisors": 506,
        "zero_divisors": 0
      }
    }
  },
  "parity_compatible_total": {
    "variables": 14850,
    "rank": 14847,
    "kernel_rank": 3,
    "elementary_divisors_over_Z_half": {
      "unit_divisors": 14847,
      "zero_divisors": 3
    }
  },
  "module_description": {
    "rank": 3,
    "basis": [
      "standard bracket Lambda^2(L+) -> L+",
      "standard bracket L+ tensor L- -> L-",
      "standard bracket Lambda^2(L-) -> L+"
    ],
    "other_parity_channels": "zero",
    "base_change_statement": "No odd torsion occurs; the invariant module commutes with arbitrary base change from Z[1/2]."
  }
}

==> twisted_e6_verification/sections/section5_invariant_tensors/requirements.txt <==
numpy
scipy


==> twisted_e6_verification/sections/section6_parameter_rigidity/data/long_selection.json <==
{
  "model_coordinate_columns": [
    421,
    336,
    488,
    343,
    754,
    350
  ],
  "model_coordinate_positions": [
    [
      64,
      64
    ],
    [
      5,
      44
    ],
    [
      42,
      42
    ],
    [
      8,
      3
    ],
    [
      57,
      58
    ],
    [
      8,
      44
    ]
  ],
  "model_coordinate_determinant": -4,
  "selected_rows": [
    0,
    1,
    2,
    3,
    4,
    5,
    6,
    7,
    8,
    9,
    11,
    12,
    14,
    15,
    17,
    21,
    23,
    24,
    25,
    26,
    29,
    30,
    31,
    32,
    33,
    34,
    35,
    36,
    37,
    38,
    39,
    41,
    42,
    44,
    45,
    47,
    51,
    53,
    54,
    55,
    56,
    59,
    60,
    61,
    62,
    63,
    64,
    65,
    66,
    67,
    68,
    69,
    71,
    72,
    74,
    75,
    77,
    81,
    83,
    84,
    85,
    86,
    89,
    90,
    91,
    92,
    93,
    94,
    95,
    96,
    97,
    104,
    105,
    106,
    107,
    108,
    109,
    110,
    111,
    118,
    119,
    120,
    121,
    122,
    123,
    124,
    125,
    132,
    133,
    134,
    135,
    136,
    137,
    138,
    139,
    140,
    141,
    142,
    143,
    144,
    145,
    146,
    147,
    155,
    162,
    170,
    177,
    185,
    201,
    209,
    210,
    211,
    212,
    213,
    214,
    215,
    216,
    217,
    218,
    220,
    221,
    223,
    224,
    226,
    230,
    232,
    233,
    234,
    235,
    236,
    237,
    238,
    239,
    240,
    241,
    242,
    245,
    246,
    247,
    248,
    249,
    250,
    251,
    252,
    253,
    254,
    255,
    256,
    259,
    260,
    261,
    262,
    263,
    264,
    265,
    266,
    267,
    268,
    269,
    270,
    273,
    274,
    275,
    276,
    277,
    278,
    279,
    280,
    281,
    282,
    283,
    284,
    285,
    286,
    287,
    288,
    289,
    295,
    296,
    297,
    298,
    300,
    302,
    304,
    306,
    308,
    309,
    310,
    311,
    313,
    315,
    317,
    319,
    321,
    322,
    323,
    324,
    326,
    328,
    330,
    332,
    334,
    335,
    336,
    337,
    339,
    341,
    343,
    345,
    347,
    348,
    349,
    350,
    351,
    352,
    353,
    354,
    355,
    356,
    357,
    359,
    361,
    362,
    363,
    364,
    365,
    366,
    367,
    369,
    371,
    372,
    373,
    374,
    375,
    376,
    377,
    378,
    379,
    380,
    381,
    382,
    383,
    384,
    385,
    386,
    387,
    388,
    389,
    391,
    393,
    394,
    395,
    396,
    397,
    398,
    399,
    401,
    403,
    404,
    405,
    406,
    407,
    408,
    409,
    410,
    411,
    412,
    413,
    414,
    415,
    416,
    417,
    418,
    419,
    420,
    421,
    423,
    425,
    426,
    427,
    428,
    429,
    430,
    431,
    433,
    435,
    436,
    437,
    438,
    439,
    440,
    441,
    442,
    443,
    444,
    445,
    447,
    449,
    450,
    451,
    452,
    453,
    455,
    457,
    458,
    459,
    460,
    461,
    462,
    463,
    464,
    465,
    466,
    467,
    468,
    469,
    471,
    473,
    474,
    475,
    476,
    477,
    479,
    481,
    482,
    483,
    484,
    485,
    486,
    487,
    488,
    489,
    490,
    491,
    492,
    493,
    495,
    497,
    498,
    499,
    500,
    501,
    503,
    505,
    506,
    507,
    508,
    509,
    510,
    511,
    512,
    513,
    514,
    516,
    531,
    532,
    534,
    535,
    537,
    547,
    552,
    556,
    559,
    560,
    571,
    573,
    575,
    576,
    578,
    579,
    580,
    582,
    583,
    584,
    588,
    595,
    600,
    604,
    607,
    608,
    619,
    621,
    623,
    624,
    626,
    627,
    628,
    630,
    631,
    632,
    636,
    659,
    661,
    663,
    664,
    665,
    666,
    667,
    668,
    669,
    670,
    671,
    672,
    674,
    675,
    676,
    683,
    685,
    687,
    688,
    690,
    691,
    692,
    694,
    695,
    696,
    700,
    708,
    722,
    723,
    725,
    727,
    729,
    731,
    737,
    739,
    740,
    742,
    750,
    792,
    805,
    825,
    829,
    834,
    836,
    837,
    838,
    839,
    840,
    846,
    848,
    849,
    850,
    851,
    852,
    862,
    864,
    874,
    876,
    882,
    884,
    885,
    886,
    887,
    888,
    894,
    896,
    897,
    898,
    899,
    900,
    910,
    912,
    922,
    924,
    930,
    932,
    942,
    944,
    953,
    954,
    955,
    956,
    958,
    960,
    965,
    966,
    967,
    968,
    970,
    972,
    991,
    1031,
    1038,
    1039,
    1040,
    1046,
    1047,
    1048,
    1050,
    1051,
    1052,
    1091,
    1094,
    1098,
    1099,
    1100,
    1102,
    1103,
    1104,
    1106,
    1107,
    1108,
    1110,
    1111,
    1112,
    1116,
    1166,
    1167,
    1168,
    1218,
    1219,
    1220,
    1226,
    1227,
    1228,
    1230,
    1231,
    1232,
    1313,
    1315,
    1319,
    1323,
    1329,
    1331,
    1333,
    1335,
    1337,
    1339,
    1343,
    1345,
    1346,
    1347,
    1348,
    1350,
    1351,
    1354,
    1356,
    1358,
    1367,
    1368,
    1369,
    1370,
    1372,
    1373,
    1376,
    1378,
    1380,
    1389,
    1421,
    1422,
    1468,
    1469,
    1470,
    1545,
    1546,
    1553,
    1554,
    1559,
    1560,
    1561,
    1565,
    1566,
    1567,
    1568,
    1569,
    1571,
    1577,
    1578,
    1579,
    1580,
    1581,
    1583,
    1591,
    1592,
    1603,
    1604,
    1613,
    1614,
    1617,
    1618,
    1621,
    1622,
    1623,
    1624,
    1625,
    1626,
    1627,
    1628,
    1741,
    1742,
    1743,
    1744,
    1749,
    1751,
    1753,
    1754,
    1755,
    1756,
    1761,
    1763,
    1767,
    1768,
    1771,
    1772,
    1775,
    1776,
    1779,
    1780,
    1817,
    1822,
    1825,
    1826,
    1841,
    1843,
    1845,
    1846,
    1848,
    1849,
    1850,
    1961,
    1963,
    1965,
    1966,
    1968,
    1969,
    1970,
    1985,
    1987,
    1989,
    1990,
    1992,
    1993,
    1994,
    2024,
    2026,
    2140,
    2217,
    2221,
    2222,
    2233,
    2297,
    2348,
    2349,
    2351,
    2360,
    2361,
    2363,
    2366,
    2432,
    2434,
    2435,
    2496,
    2497,
    2498,
    2499,
    2528,
    2529,
    2530,
    2531,
    2545,
    2546,
    2547,
    2550,
    2560,
    2561,
    2563,
    2564,
    2566,
    2630,
    2636,
    2637,
    2638,
    2639,
    2646,
    2647,
    2648,
    2649,
    2674,
    2696,
    2736,
    2740,
    2742,
    2818,
    2835,
    2836,
    2842,
    2849,
    2850,
    2851,
    2853,
    2854,
    2895,
    2896,
    2897,
    2902,
    2905,
    2909,
    2910,
    2911,
    2913,
    2914,
    2915,
    3116,
    3118,
    3156,
    3158,
    3164,
    3166,
    3172,
    3173,
    3183,
    3185,
    3186,
    3207,
    3248,
    3287,
    3288,
    3289,
    3378,
    3386,
    3387,
    3388,
    3424,
    3426,
    3428,
    3429,
    3436,
    3438,
    3440,
    3441,
    3448,
    3449,
    3452,
    3453,
    3568,
    3576,
    3594,
    3654,
    3661,
    3662,
    3663,
    3665,
    3666,
    3714,
    3721,
    3722,
    3723,
    3725,
    3726,
    3727,
    3992,
    3994,
    4000,
    4002,
    4030,
    4220,
    4322,
    4334,
    4342,
    4343,
    4366,
    4537,
    4539,
    4540,
    4749,
    4750,
    4751,
    4806,
    4826,
    5068,
    5122,
    5242,
    5337,
    5339,
    5340,
    5605,
    5606,
    5607,
    5642,
    5662,
    6002,
    6022,
    6136,
    6186,
    6360,
    6363,
    6782,
    6906,
    7218,
    7221,
    7702,
    7966,
    7968,
    7970,
    7971,
    7990,
    7992,
    7994,
    7995,
    8303,
    8305,
    8359,
    8506,
    8507,
    8525,
    8531,
    8597,
    8615,
    9082,
    9083,
    9084,
    9119,
    9639,
    10355,
    10451,
    10485,
    10663,
    10676,
    10743,
    10793,
    11091,
    11092,
    11544,
    11894,
    12608,
    14165,
    14671,
    14672,
    15131
  ],
  "selected_columns": [
    0,
    1,
    2,
    3,
    4,
    5,
    14,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    15,
    30,
    24,
    26,
    28,
    31,
    32,
    33,
    34,
    35,
    36,
    37,
    46,
    38,
    39,
    40,
    41,
    42,
    43,
    44,
    45,
    47,
    62,
    56,
    58,
    60,
    63,
    64,
    65,
    66,
    67,
    68,
    69,
    78,
    70,
    71,
    72,
    73,
    74,
    75,
    76,
    77,
    79,
    94,
    88,
    90,
    92,
    95,
    96,
    269,
    297,
    283,
    311,
    325,
    339,
    97,
    98,
    268,
    296,
    282,
    310,
    324,
    338,
    99,
    100,
    267,
    295,
    281,
    309,
    323,
    337,
    101,
    110,
    102,
    256,
    284,
    270,
    298,
    312,
    238,
    103,
    262,
    290,
    276,
    304,
    318,
    332,
    104,
    105,
    106,
    107,
    108,
    109,
    111,
    112,
    113,
    114,
    115,
    116,
    117,
    126,
    118,
    119,
    120,
    121,
    122,
    123,
    124,
    125,
    127,
    142,
    136,
    138,
    140,
    384,
    385,
    143,
    158,
    152,
    154,
    156,
    159,
    174,
    168,
    170,
    172,
    370,
    371,
    175,
    190,
    184,
    186,
    188,
    191,
    206,
    200,
    202,
    204,
    356,
    357,
    207,
    222,
    216,
    218,
    220,
    223,
    232,
    234,
    236,
    286,
    287,
    239,
    254,
    248,
    250,
    252,
    398,
    399,
    255,
    285,
    288,
    289,
    354,
    355,
    358,
    359,
    360,
    365,
    366,
    367,
    368,
    369,
    372,
    373,
    374,
    379,
    380,
    381,
    382,
    383,
    386,
    387,
    388,
    393,
    394,
    395,
    396,
    397,
    400,
    401,
    402,
    407,
    408,
    409,
    458,
    459,
    466,
    467,
    468,
    469,
    470,
    471,
    472,
    473,
    474,
    475,
    476,
    477,
    478,
    479,
    480,
    481,
    482,
    483,
    490,
    491,
    498,
    499,
    506,
    507,
    514,
    515,
    522,
    523,
    530,
    531,
    532,
    533,
    534,
    535,
    536,
    537,
    538,
    539,
    540,
    541,
    542,
    543,
    544,
    545,
    546,
    547,
    554,
    555,
    562,
    563,
    570,
    571,
    578,
    579,
    586,
    587,
    594,
    595,
    596,
    597,
    598,
    599,
    600,
    601,
    602,
    603,
    604,
    605,
    606,
    607,
    608,
    609,
    610,
    611,
    618,
    619,
    626,
    627,
    634,
    635,
    642,
    643,
    646,
    647,
    648,
    649,
    650,
    651,
    654,
    655,
    656,
    657,
    658,
    659,
    664,
    665,
    672,
    673,
    696,
    697,
    704,
    705,
    710,
    711,
    712,
    713,
    714,
    715,
    718,
    719,
    720,
    721,
    722,
    723,
    728,
    729,
    736,
    737,
    760,
    761,
    768,
    769,
    774,
    775,
    776,
    777,
    778,
    779,
    782,
    783,
    784,
    785,
    786,
    787,
    792,
    793,
    800,
    801,
    824,
    825,
    832,
    833,
    326,
    353,
    16,
    17,
    29,
    27,
    437,
    221,
    219,
    208,
    209,
    48,
    49,
    61,
    50,
    51,
    59,
    52,
    53,
    54,
    55,
    57,
    423,
    189,
    187,
    176,
    177,
    80,
    81,
    93,
    82,
    83,
    91,
    84,
    85,
    86,
    87,
    89,
    128,
    129,
    141,
    130,
    389,
    131,
    139,
    132,
    390,
    133,
    134,
    135,
    391,
    392,
    137,
    144,
    145,
    157,
    146,
    147,
    155,
    148,
    149,
    150,
    151,
    153,
    258,
    272,
    271,
    273,
    300,
    274,
    275,
    277,
    278,
    279,
    280,
    314,
    328,
    340,
    410,
    424,
    516,
    517,
    521,
    518,
    520,
    519,
    524,
    525,
    529,
    526,
    528,
    527,
    561,
    560,
    553,
    552,
    580,
    581,
    585,
    582,
    584,
    583,
    588,
    589,
    593,
    590,
    592,
    591,
    625,
    624,
    617,
    616,
    772,
    773,
    780,
    781,
    795,
    788,
    794,
    789,
    790,
    791,
    803,
    796,
    802,
    797,
    798,
    799,
    352,
    422,
    698,
    706,
    406,
    412,
    692,
    253,
    416,
    694,
    403,
    173,
    375,
    171,
    682,
    294,
    376,
    680,
    451,
    160,
    676,
    237,
    161,
    678,
    291,
    378,
    644,
    652,
    436,
    351,
    666,
    364,
    342,
    660,
    205,
    346,
    662,
    361,
    663,
    661,
    667,
    645,
    679,
    677,
    681,
    683,
    695,
    693,
    699,
    257,
    260,
    259,
    299,
    261,
    302,
    263,
    264,
    265,
    313,
    316,
    301,
    327,
    303,
    330,
    305,
    292,
    293,
    653,
    341,
    344,
    377,
    548,
    450,
    411,
    414,
    425,
    428,
    438,
    439,
    549,
    452,
    453,
    454,
    455,
    456,
    457,
    460,
    461,
    462,
    463,
    464,
    465,
    753,
    752,
    745,
    744,
    808,
    489,
    496,
    497,
    504,
    505,
    717,
    716,
    512,
    513,
    709,
    708,
    724,
    725,
    726,
    727,
    730,
    731,
    732,
    733,
    734,
    735,
    738,
    739,
    746,
    747,
    818,
    755,
    762,
    763,
    770,
    771,
    556,
    217,
    210,
    211,
    18,
    19,
    25,
    20,
    21,
    22,
    23,
    162,
    163,
    169,
    164,
    165,
    166,
    167,
    178,
    179,
    185,
    180,
    181,
    182,
    183,
    442,
    266,
    550,
    557,
    551,
    558,
    559,
    670,
    329,
    315,
    688,
    333,
    319,
    700,
    702,
    668,
    347,
    686,
    251,
    404,
    240,
    241,
    249,
    405,
    242,
    243,
    193,
    195,
    317,
    308,
    225,
    227,
    413,
    415,
    420,
    417,
    817,
    816,
    641,
    640,
    809,
    826,
    633,
    632,
    671,
    689,
    687,
    701,
    703,
    674,
    827,
    834,
    435,
    426,
    756,
    427,
    430,
    758,
    690,
    810,
    819,
    203,
    362,
    192,
    740,
    235,
    306,
    742,
    320,
    835,
    811,
    743,
    741,
    759,
    757,
    331,
    707,
    568,
    321,
    322,
    564,
    345,
    363,
    612,
    449,
    429,
    443,
    440,
    613,
    484,
    485,
    486,
    487,
    492,
    493,
    494,
    495,
    500,
    501,
    508,
    509,
    669,
    675,
    691,
    620,
    441,
    820,
    572,
    444,
    822,
    201,
    194,
    804,
    233,
    307,
    806,
    614,
    807,
    805,
    823,
    821,
    628,
    565,
    573,
    615,
    622,
    623,
    621,
    576,
    750,
    766,
    431,
    502,
    418,
    569,
    503,
    577,
    751,
    767,
    636,
    814,
    830,
    445,
    630,
    419,
    629,
    631,
    637,
    815,
    831,
    684,
    224,
    510,
    511,
    685,
    226,
    638,
    639,
    196,
    197,
    198,
    199,
    212,
    213,
    214,
    215,
    334,
    764,
    348,
    244,
    245,
    229,
    434,
    432,
    765,
    446,
    566,
    433,
    567,
    748,
    749,
    828,
    349,
    448,
    335,
    447,
    829,
    231,
    247,
    246,
    812,
    813,
    230,
    228,
    574,
    575
  ],
  "pivot_values": [
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      2
    ],
    [
      -2,
      1
    ],
    [
      -1,
      2
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      2
    ],
    [
      -2,
      1
    ],
    [
      -1,
      2
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      2
    ],
    [
      -2,
      1
    ],
    [
      -1,
      2
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      2
    ],
    [
      2,
      1
    ],
    [
      1,
      2
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      2
    ],
    [
      -2,
      1
    ],
    [
      -1,
      2
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      2
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      2
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      2
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      2
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      2
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      2
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      2
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      2
    ],
    [
      -1,
      2
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      2
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      2
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ]
  ],
  "determinant": [
    -16,
    1
  ],
  "T_residual_rows": [
    1359,
    1381,
    4032,
    4033,
    4872,
    4873,
    7369,
    7415,
    9155,
    9177,
    9988,
    10018,
    12193,
    12223,
    13026,
    13048,
    14836,
    14882,
    17349,
    17350,
    18189,
    18190,
    20866,
    20888
  ],
  "T_residual_values": [
    3,
    -3,
    -3,
    3,
    -3,
    3,
    3,
    -3,
    -3,
    3,
    -3,
    3,
    3,
    -3,
    3,
    -3,
    -3,
    3,
    3,
    -3,
    3,
    -3,
    -3,
    3
  ]
}

==> twisted_e6_verification/sections/section6_parameter_rigidity/data/short_skew_selection.json <==
{
  "free_model_columns": [
    491,
    510,
    511,
    770,
    771,
    786,
    787
  ],
  "free_model_positions": [
    [
      5,
      51
    ],
    [
      15,
      49
    ],
    [
      15,
      51
    ],
    [
      66,
      70
    ],
    [
      66,
      72
    ],
    [
      72,
      70
    ],
    [
      72,
      72
    ]
  ],
  "model_coordinate_determinant": -8,
  "selected_rows": [
    0,
    2,
    4,
    6,
    8,
    10,
    17,
    24,
    31,
    38,
    45,
    46,
    47,
    48,
    49,
    50,
    51,
    52,
    53,
    60,
    67,
    74,
    81,
    96,
    98,
    100,
    102,
    104,
    106,
    107,
    108,
    109,
    110,
    111,
    112,
    113,
    115,
    117,
    119,
    121,
    123,
    125,
    126,
    127,
    128,
    129,
    130,
    131,
    133,
    135,
    137,
    139,
    141,
    143,
    144,
    145,
    146,
    147,
    148,
    149,
    151,
    153,
    155,
    157,
    159,
    161,
    162,
    163,
    164,
    165,
    166,
    167,
    169,
    171,
    173,
    175,
    177,
    179,
    180,
    181,
    182,
    183,
    184,
    185,
    187,
    189,
    191,
    193,
    195,
    197,
    198,
    199,
    200,
    201,
    202,
    203,
    205,
    207,
    209,
    211,
    213,
    215,
    216,
    217,
    218,
    219,
    220,
    221,
    222,
    223,
    224,
    225,
    226,
    227,
    228,
    229,
    230,
    231,
    232,
    233,
    234,
    235,
    236,
    237,
    238,
    239,
    240,
    241,
    242,
    243,
    244,
    245,
    246,
    247,
    248,
    249,
    250,
    251,
    253,
    255,
    257,
    259,
    261,
    263,
    265,
    267,
    269,
    271,
    273,
    275,
    277,
    279,
    281,
    283,
    285,
    287,
    289,
    291,
    293,
    295,
    297,
    299,
    301,
    303,
    305,
    307,
    309,
    311,
    313,
    315,
    317,
    319,
    321,
    323,
    324,
    325,
    326,
    328,
    329,
    330,
    331,
    332,
    333,
    334,
    335,
    336,
    337,
    338,
    339,
    340,
    342,
    344,
    346,
    348,
    349,
    350,
    351,
    352,
    354,
    356,
    358,
    360,
    361,
    362,
    363,
    364,
    366,
    368,
    370,
    372,
    373,
    374,
    375,
    376,
    378,
    380,
    382,
    384,
    385,
    386,
    387,
    388,
    389,
    390,
    391,
    392,
    393,
    394,
    395,
    396,
    397,
    398,
    399,
    400,
    402,
    404,
    406,
    408,
    410,
    412,
    414,
    416,
    418,
    420,
    422,
    424,
    426,
    428,
    430,
    432,
    433,
    435,
    436,
    437,
    438,
    439,
    441,
    442,
    444,
    446,
    450,
    451,
    452,
    453,
    454,
    456,
    457,
    459,
    460,
    461,
    462,
    463,
    465,
    466,
    468,
    470,
    474,
    475,
    477,
    478,
    479,
    480,
    481,
    483,
    484,
    486,
    488,
    492,
    493,
    495,
    496,
    497,
    498,
    499,
    501,
    502,
    504,
    506,
    516,
    528,
    529,
    530,
    531,
    532,
    534,
    535,
    537,
    538,
    539,
    540,
    541,
    543,
    544,
    546,
    548,
    552,
    553,
    554,
    555,
    556,
    558,
    559,
    560,
    561,
    562,
    564,
    565,
    566,
    567,
    568,
    570,
    571,
    572,
    573,
    574,
    575,
    596,
    603,
    610,
    617,
    624,
    632,
    633,
    634,
    636,
    637,
    684,
    688,
    692,
    696,
    700,
    704,
    705,
    706,
    767,
    779,
    782,
    783,
    784,
    785,
    786,
    787,
    788,
    789,
    790,
    791,
    792,
    793,
    794,
    796,
    798,
    800,
    802,
    803,
    804,
    805,
    806,
    808,
    810,
    812,
    814,
    815,
    816,
    817,
    818,
    820,
    822,
    824,
    826,
    827,
    828,
    829,
    830,
    832,
    834,
    836,
    838,
    839,
    840,
    841,
    842,
    843,
    844,
    845,
    846,
    847,
    848,
    849,
    850,
    851,
    852,
    853,
    886,
    887,
    889,
    890,
    892,
    894,
    897,
    906,
    908,
    909,
    914,
    922,
    930,
    931,
    932,
    933,
    940,
    944,
    945,
    946,
    948,
    949,
    950,
    955,
    1018,
    1019,
    1020,
    1021,
    1022,
    1024,
    1026,
    1028,
    1029,
    1031,
    1038,
    1046,
    1054,
    1056,
    1057,
    1062,
    1068,
    1069,
    1070,
    1164,
    1172,
    1173,
    1182,
    1221,
    1222,
    1223,
    1225,
    1226,
    1227,
    1229,
    1230,
    1233,
    1234,
    1235,
    1277,
    1278,
    1279,
    1282,
    1283,
    1285,
    1286,
    1287,
    1290,
    1291,
    1293,
    1294,
    1295,
    1298,
    1301,
    1302,
    1303,
    1306,
    1307,
    1389,
    1390,
    1391,
    1393,
    1394,
    1395,
    1397,
    1398,
    1401,
    1402,
    1403,
    1454,
    1456,
    1459,
    1460,
    1462,
    1464,
    1467,
    1468,
    1470,
    1472,
    1475,
    1476,
    1478,
    1480,
    1483,
    1484,
    1494,
    1495,
    1496,
    1497,
    1498,
    1500,
    1502,
    1504,
    1506,
    1507,
    1508,
    1509,
    1510,
    1512,
    1514,
    1516,
    1518,
    1519,
    1520,
    1521,
    1522,
    1524,
    1526,
    1528,
    1530,
    1531,
    1532,
    1533,
    1534,
    1536,
    1538,
    1540,
    1542,
    1543,
    1544,
    1545,
    1546,
    1547,
    1548,
    1549,
    1550,
    1551,
    1552,
    1553,
    1554,
    1555,
    1556,
    1557,
    1558,
    1559,
    1560,
    1561,
    1570,
    1571,
    1572,
    1573,
    1582,
    1583,
    1584,
    1585,
    1594,
    1595,
    1596,
    1597,
    1692,
    1697,
    1699,
    1700,
    1702,
    1758,
    1761,
    1763,
    1765,
    1766,
    1768,
    1789,
    1790,
    1800,
    1805,
    1807,
    1808,
    1810,
    1818,
    1820,
    1821,
    1824,
    1825,
    1826,
    1827,
    2045,
    2163,
    2166,
    2185,
    2214,
    2218,
    2220,
    2221,
    2223,
    2240,
    2241,
    2254,
    2255,
    2256,
    2302,
    2310,
    2312,
    2351,
    2352,
    2358,
    2359,
    2430,
    2431,
    2486,
    2490,
    2493,
    2494,
    2497,
    2520,
    2531,
    2532,
    2533,
    2534,
    2541,
    2542,
    2543,
    2544,
    2690,
    2822,
    2824,
    2830,
    2831,
    2840,
    2842,
    2848,
    2849,
    2866,
    2867,
    2884,
    2885,
    2894,
    2895,
    2900,
    2901,
    3086,
    3091,
    3093,
    3094,
    3098,
    3108,
    3109,
    3114,
    3117,
    3131,
    3132,
    3215,
    3218,
    3219,
    3263,
    3268,
    3270,
    3271,
    3291,
    3292,
    3325,
    3345,
    3456,
    3458,
    3459,
    3478,
    3479,
    3480,
    3481,
    3482,
    3484,
    3485,
    3620,
    3628,
    3629,
    3636,
    3637,
    3650,
    3670,
    3694,
    3735,
    3737,
    3741,
    3743,
    3961,
    3962,
    3989,
    3990,
    4017,
    4020,
    4021,
    4044,
    4052,
    4053,
    4054,
    4254,
    4255,
    4256,
    4257,
    4258,
    4404,
    4412,
    4413,
    4535,
    4658,
    4696,
    4782,
    4833,
    5141,
    5142,
    5143,
    5144,
    5145,
    5184,
    5190,
    5191,
    5395,
    5514,
    5542,
    5572,
    5602,
    5921,
    5922,
    5923,
    5924,
    5925,
    5956,
    5962,
    5963,
    6171,
    6229,
    6307,
    6309,
    6321,
    6386,
    6567,
    6668,
    6804,
    6805,
    6806,
    6830,
    7211,
    7219,
    7220,
    7229,
    7327,
    7483,
    8135,
    8419,
    8720,
    8730,
    8883,
    8891,
    8893,
    9622,
    9957,
    10655,
    13498,
    13952,
    13962,
    13963,
    16866
  ],
  "selected_columns": [
    11,
    23,
    35,
    47,
    59,
    60,
    61,
    62,
    63,
    64,
    71,
    65,
    432,
    452,
    442,
    462,
    472,
    143,
    66,
    67,
    68,
    69,
    70,
    83,
    95,
    107,
    119,
    131,
    465,
    144,
    145,
    146,
    147,
    148,
    149,
    150,
    151,
    152,
    153,
    154,
    155,
    156,
    157,
    158,
    159,
    160,
    161,
    162,
    163,
    164,
    165,
    166,
    167,
    168,
    169,
    170,
    171,
    172,
    173,
    174,
    175,
    176,
    177,
    178,
    179,
    180,
    181,
    182,
    183,
    184,
    185,
    186,
    187,
    188,
    189,
    190,
    191,
    192,
    193,
    194,
    195,
    196,
    197,
    198,
    199,
    200,
    201,
    202,
    203,
    204,
    205,
    206,
    207,
    208,
    209,
    210,
    211,
    212,
    213,
    214,
    215,
    222,
    223,
    224,
    225,
    226,
    227,
    234,
    235,
    236,
    237,
    238,
    239,
    246,
    247,
    248,
    249,
    250,
    251,
    258,
    259,
    260,
    261,
    262,
    263,
    270,
    271,
    272,
    273,
    274,
    275,
    282,
    283,
    284,
    285,
    286,
    287,
    294,
    295,
    296,
    297,
    298,
    299,
    306,
    307,
    308,
    309,
    310,
    311,
    318,
    319,
    320,
    321,
    322,
    323,
    330,
    331,
    332,
    333,
    334,
    335,
    342,
    343,
    344,
    345,
    346,
    347,
    354,
    355,
    356,
    357,
    358,
    359,
    463,
    466,
    464,
    467,
    468,
    469,
    470,
    471,
    492,
    502,
    512,
    522,
    660,
    661,
    662,
    663,
    664,
    665,
    666,
    667,
    668,
    669,
    670,
    671,
    672,
    673,
    674,
    675,
    676,
    677,
    678,
    679,
    680,
    681,
    682,
    683,
    684,
    685,
    686,
    687,
    688,
    689,
    690,
    691,
    696,
    697,
    698,
    699,
    704,
    705,
    706,
    707,
    712,
    713,
    714,
    715,
    720,
    721,
    722,
    723,
    728,
    729,
    730,
    731,
    736,
    737,
    738,
    739,
    744,
    745,
    746,
    747,
    752,
    753,
    754,
    755,
    0,
    1,
    2,
    3,
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    13,
    18,
    20,
    21,
    22,
    24,
    25,
    26,
    27,
    28,
    29,
    30,
    31,
    32,
    33,
    34,
    36,
    37,
    38,
    39,
    40,
    41,
    42,
    43,
    44,
    45,
    46,
    48,
    49,
    50,
    51,
    52,
    53,
    54,
    55,
    56,
    57,
    58,
    288,
    73,
    78,
    80,
    81,
    82,
    84,
    85,
    86,
    87,
    88,
    89,
    90,
    91,
    92,
    93,
    94,
    97,
    102,
    104,
    105,
    106,
    109,
    114,
    116,
    117,
    118,
    121,
    126,
    128,
    129,
    130,
    133,
    138,
    140,
    141,
    142,
    366,
    371,
    370,
    369,
    368,
    367,
    434,
    444,
    454,
    474,
    484,
    348,
    336,
    324,
    312,
    300,
    443,
    445,
    446,
    360,
    447,
    448,
    449,
    450,
    451,
    494,
    504,
    514,
    524,
    596,
    597,
    598,
    599,
    600,
    601,
    602,
    603,
    604,
    605,
    606,
    607,
    608,
    609,
    610,
    611,
    612,
    613,
    614,
    615,
    616,
    617,
    618,
    619,
    620,
    621,
    622,
    623,
    624,
    625,
    626,
    627,
    632,
    633,
    634,
    635,
    640,
    641,
    642,
    643,
    648,
    649,
    650,
    651,
    656,
    657,
    658,
    659,
    417,
    301,
    405,
    404,
    303,
    265,
    407,
    12,
    349,
    351,
    406,
    393,
    381,
    337,
    325,
    382,
    380,
    339,
    327,
    379,
    229,
    241,
    361,
    383,
    72,
    74,
    329,
    96,
    75,
    76,
    77,
    328,
    79,
    326,
    429,
    289,
    108,
    313,
    315,
    120,
    132,
    232,
    230,
    217,
    228,
    231,
    253,
    314,
    520,
    431,
    316,
    513,
    430,
    516,
    523,
    317,
    518,
    428,
    440,
    338,
    460,
    490,
    419,
    433,
    340,
    453,
    483,
    418,
    436,
    456,
    473,
    486,
    438,
    341,
    458,
    488,
    416,
    350,
    500,
    395,
    352,
    493,
    394,
    496,
    503,
    353,
    498,
    392,
    499,
    495,
    497,
    501,
    439,
    435,
    437,
    441,
    459,
    455,
    457,
    461,
    519,
    515,
    517,
    521,
    532,
    533,
    534,
    535,
    536,
    537,
    538,
    539,
    540,
    541,
    542,
    543,
    544,
    545,
    546,
    547,
    548,
    549,
    550,
    551,
    552,
    553,
    554,
    555,
    556,
    557,
    558,
    559,
    560,
    561,
    562,
    563,
    568,
    569,
    570,
    571,
    576,
    577,
    578,
    579,
    584,
    585,
    586,
    587,
    592,
    593,
    594,
    595,
    724,
    725,
    726,
    727,
    732,
    733,
    734,
    735,
    740,
    741,
    742,
    743,
    748,
    749,
    750,
    751,
    14,
    15,
    16,
    17,
    19,
    98,
    378,
    99,
    100,
    101,
    103,
    291,
    277,
    110,
    111,
    112,
    113,
    115,
    122,
    123,
    127,
    134,
    233,
    135,
    139,
    373,
    478,
    482,
    219,
    526,
    528,
    305,
    267,
    508,
    293,
    279,
    256,
    257,
    252,
    243,
    254,
    255,
    485,
    475,
    489,
    479,
    480,
    476,
    477,
    481,
    525,
    527,
    509,
    529,
    769,
    768,
    785,
    784,
    761,
    760,
    777,
    776,
    372,
    216,
    218,
    220,
    221,
    240,
    242,
    244,
    245,
    363,
    375,
    365,
    377,
    264,
    266,
    276,
    278,
    531,
    530,
    415,
    408,
    505,
    779,
    778,
    506,
    762,
    403,
    396,
    427,
    420,
    710,
    304,
    711,
    364,
    694,
    426,
    646,
    414,
    402,
    647,
    292,
    630,
    302,
    564,
    391,
    566,
    574,
    567,
    575,
    565,
    580,
    581,
    588,
    589,
    487,
    763,
    507,
    582,
    583,
    590,
    591,
    638,
    397,
    644,
    409,
    654,
    421,
    774,
    645,
    376,
    758,
    775,
    290,
    628,
    390,
    631,
    639,
    629,
    652,
    653,
    655,
    702,
    708,
    718,
    709,
    362,
    692,
    384,
    695,
    703,
    693,
    716,
    717,
    719,
    766,
    772,
    782,
    773,
    374,
    756,
    385,
    759,
    767,
    757,
    780,
    781,
    783,
    572,
    124,
    125,
    136,
    268,
    573,
    636,
    280,
    399,
    269,
    400,
    387,
    398,
    401,
    423,
    637,
    700,
    701,
    281,
    389,
    411,
    413,
    424,
    425,
    137,
    764,
    765,
    422,
    388,
    410,
    412,
    386
  ],
  "pivot_values": [
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      2
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      2
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      2,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -2,
      1
    ],
    [
      -2,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      2
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      -1,
      1
    ],
    [
      1,
      1
    ],
    [
      1,
      1
    ]
  ],
  "determinant": [
    8,
    1
  ]
}

==> twisted_e6_verification/sections/section6_parameter_rigidity/output/combined_results.json <==
{
  "section": 6,
  "all_checks_passed": true,
  "long_root_rigidity": {
    "coefficient_ring": "Z[1/2]",
    "current_bracket_proof_verified": true,
    "idempotent_residuals": [
      "2*a*(1 - a)",
      "2*b*(1 - b)"
    ],
    "current_final_bracket_residual": "-4*(c**2 - 2*e)",
    "relative_root": "e2-e3",
    "system_shape": [
      22282,
      836
    ],
    "system_nnz": 34356,
    "block_sizes": [
      16,
      14,
      8,
      8,
      8,
      8,
      8,
      8
    ],
    "commuting_relative_roots": 33,
    "model_matrices": [
      "I",
      "Q",
      "N_alpha",
      "Q N_alpha",
      "N_alpha^2",
      "T_alpha"
    ],
    "model_coordinate_determinant": -4,
    "first_five_model_residual_nonzeros": [
      0,
      0,
      0,
      0,
      0
    ],
    "T_residual_nonzeros": 24,
    "T_residual_values": [
      -3,
      3
    ],
    "selected_minor_size": 830,
    "selected_minor_determinant": -16,
    "selected_rows_avoid_T_residual": true,
    "inversion_relations": {
      "Q_squared": true,
      "QN_equals_NQ": true,
      "QN2_equals_N2": true,
      "NT_zero": true,
      "TN_zero": true,
      "T2_zero": true,
      "QT_minus_T": true,
      "TQ_equals_T": true,
      "HNH_minus_N": true,
      "HTH_minus_T": true
    },
    "bracket_coordinate_for_d": {
      "basis_vector": "e_{alpha_2+alpha_3+alpha_4}",
      "residual": "-d"
    },
    "bracket_coordinates_for_u": {
      "('h', 0)": "-u",
      "('h', 1)": "u",
      "('h', 4)": "-u",
      "('h', 5)": "u"
    }
  },
  "short_skew_rigidity": {
    "coefficient_ring": "Z[1/2]",
    "relative_root": "e3, skew parameter",
    "system_shape": [
      19647,
      788
    ],
    "system_nnz": 29882,
    "block_sizes": [
      12,
      12,
      12,
      10,
      8,
      8,
      8,
      8
    ],
    "commuting_relative_roots": 33,
    "rank": 781,
    "kernel_rank": 7,
    "model_matrices": [
      "I",
      "Q",
      "N_-",
      "Q N_-",
      "N_-^2",
      "Q N_-^2",
      "T_-"
    ],
    "model_residual_nonzeros": [
      0,
      0,
      0,
      0,
      0,
      0,
      0
    ],
    "model_coordinate_determinant": -8,
    "selected_minor_size": 781,
    "selected_minor_determinant": 8,
    "T_minus_nnz": 44,
    "T_minus_max_absolute_entry": 3,
    "T_minus_Q_invariant": true,
    "first_bracket_coordinates": {
      "h1": "2*u",
      "e_-beta": "-a*(a - 1)",
      "e_-tau_beta": "-b*(b - 1)"
    },
    "after_a1_b0_u0": {
      "first_e_beta": "-2*(-c**2 + 2*p)",
      "second_h5": "-d",
      "second_e_beta": "-2*(c*d + ell)"
    }
  }
}

==> twisted_e6_verification/sections/section6_parameter_rigidity/output/long_results.json <==
{
  "coefficient_ring": "Z[1/2]",
  "current_bracket_proof_verified": true,
  "idempotent_residuals": [
    "2*a*(1 - a)",
    "2*b*(1 - b)"
  ],
  "current_final_bracket_residual": "-4*(c**2 - 2*e)",
  "relative_root": "e2-e3",
  "system_shape": [
    22282,
    836
  ],
  "system_nnz": 34356,
  "block_sizes": [
    16,
    14,
    8,
    8,
    8,
    8,
    8,
    8
  ],
  "commuting_relative_roots": 33,
  "model_matrices": [
    "I",
    "Q",
    "N_alpha",
    "Q N_alpha",
    "N_alpha^2",
    "T_alpha"
  ],
  "model_coordinate_determinant": -4,
  "first_five_model_residual_nonzeros": [
    0,
    0,
    0,
    0,
    0
  ],
  "T_residual_nonzeros": 24,
  "T_residual_values": [
    -3,
    3
  ],
  "selected_minor_size": 830,
  "selected_minor_determinant": -16,
  "selected_rows_avoid_T_residual": true,
  "inversion_relations": {
    "Q_squared": true,
    "QN_equals_NQ": true,
    "QN2_equals_N2": true,
    "NT_zero": true,
    "TN_zero": true,
    "T2_zero": true,
    "QT_minus_T": true,
    "TQ_equals_T": true,
    "HNH_minus_N": true,
    "HTH_minus_T": true
  },
  "bracket_coordinate_for_d": {
    "basis_vector": "e_{alpha_2+alpha_3+alpha_4}",
    "residual": "-d"
  },
  "bracket_coordinates_for_u": {
    "('h', 0)": "-u",
    "('h', 1)": "u",
    "('h', 4)": "-u",
    "('h', 5)": "u"
  }
}

==> twisted_e6_verification/sections/section6_parameter_rigidity/output/short_skew_results.json <==
{
  "coefficient_ring": "Z[1/2]",
  "relative_root": "e3, skew parameter",
  "system_shape": [
    19647,
    788
  ],
  "system_nnz": 29882,
  "block_sizes": [
    12,
    12,
    12,
    10,
    8,
    8,
    8,
    8
  ],
  "commuting_relative_roots": 33,
  "rank": 781,
  "kernel_rank": 7,
  "model_matrices": [
    "I",
    "Q",
    "N_-",
    "Q N_-",
    "N_-^2",
    "Q N_-^2",
    "T_-"
  ],
  "model_residual_nonzeros": [
    0,
    0,
    0,
    0,
    0,
    0,
    0
  ],
  "model_coordinate_determinant": -8,
  "selected_minor_size": 781,
  "selected_minor_determinant": 8,
  "T_minus_nnz": 44,
  "T_minus_max_absolute_entry": 3,
  "T_minus_Q_invariant": true,
  "first_bracket_coordinates": {
    "h1": "2*u",
    "e_-beta": "-a*(a - 1)",
    "e_-tau_beta": "-b*(b - 1)"
  },
  "after_a1_b0_u0": {
    "first_e_beta": "-2*(-c**2 + 2*p)",
    "second_h5": "-d",
    "second_e_beta": "-2*(c*d + ell)"
  }
}

==> twisted_e6_verification/sections/section6_parameter_rigidity/requirements.txt <==
numpy
scipy
sympy

